Deep Neural Networks for Marine Debris Detection in Sonar Images

Garbage and waste disposal is one of the biggest challenges currently faced by mankind. Proper waste disposal and recycling is a must in any sustainable community, and in many coastal areas there is significant water pollution in the form of floating or submerged garbage. This is called marine debris. Submerged marine debris threatens marine life, and for shallow coastal areas, it can also threaten fishing vessels [I\~niguez et al. 2016, Renewable and Sustainable Energy Reviews]. Submerged marine debris typically stays in the environment for a long time (20+ years), and consists of materials that can be recycled, such as metals, plastics, glass, etc. Many of these items should not be disposed in water bodies as this has a negative effect in the environment and human health. This thesis performs a comprehensive evaluation on the use of DNNs for the problem of marine debris detection in FLS images, as well as related problems such as image classification, matching, and detection proposals. We do this in a dataset of 2069 FLS images that we captured with an ARIS Explorer 3000 sensor on marine debris objects lying in the floor of a small water tank. The objects we used to produce this dataset contain typical household marine debris and distractor marine objects (tires, hooks, valves, etc), divided in 10 classes plus a background class. Our results show that for the evaluated tasks, DNNs are a superior technique than the corresponding state of the art. There are large gains particularly for the matching and detection proposal tasks. We also study the effect of sample complexity and object size in many tasks, which is valuable information for practitioners. We expect that our results will advance the objective of using Autonomous Underwater Vehicles to automatically survey, detect and collect marine debris from underwater environments.

==> chapters/data/SVM-C1-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		47.21	4.23	42.64	56.35
2		59.97	7.59	48.73	74.62
3		68.42	3.06	62.94	74.11
4		74.76	3.75	69.80	81.73
5		81.15	3.85	74.87	86.29
6		80.06	1.79	76.40	81.98
7		83.32	2.17	79.95	86.80
8		84.08	1.99	81.98	88.07
9		85.21	2.05	82.49	88.32
10		85.86	2.97	81.73	91.12
11		86.95	2.48	82.49	90.10
12		87.06	2.38	83.50	90.10
13		89.56	1.37	87.56	91.88
14		88.72	1.63	86.55	91.62
15		88.72	1.33	86.55	90.36
16		87.35	1.49	85.03	89.34
17		90.61	0.79	88.83	91.37
18		90.54	1.07	88.83	92.64
19		89.96	2.51	86.55	93.91
20		90.46	1.49	88.83	93.15
25		92.20	1.70	89.34	94.42
30		93.15	1.25	91.62	94.92
35		93.04	1.03	91.62	94.16
40		94.23	1.43	91.88	96.95
45		94.74	1.15	93.40	96.95
50		94.71	0.61	93.65	95.69
60		95.65	0.55	94.42	96.19
70		95.61	0.60	94.42	96.45
80		95.76	0.76	94.42	96.70
90		95.87	0.46	94.92	96.45
100		96.08	0.59	94.92	96.95
110		96.45	0.79	95.43	97.72
120		96.34	0.73	95.69	97.97
130		96.74	0.42	95.94	97.21
140		96.88	0.26	96.45	97.21
150		96.81	0.45	95.94	97.46


==> chapters/data/SVM-C10-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		51.89	4.24	44.67	56.35
2		61.24	6.51	47.46	67.01
3		70.88	6.19	61.17	81.22
4		75.42	1.94	72.84	79.19
5		77.52	3.28	74.37	82.49
6		77.56	4.28	69.54	83.76
7		81.44	2.37	78.68	85.28
8		83.21	2.51	79.95	86.80
9		86.08	2.51	81.22	89.34
10		84.70	3.51	77.66	88.58
11		86.77	2.02	84.01	89.34
12		87.74	2.34	84.77	91.37
13		88.61	1.48	86.29	91.12
14		88.83	1.17	87.06	90.61
15		88.43	2.06	86.04	91.88
16		89.05	1.62	86.29	91.12
17		90.25	1.19	89.34	92.89
18		88.80	1.66	85.79	90.61
19		90.25	1.54	88.32	92.39
20		90.75	1.67	87.31	92.13
25		92.10	1.69	89.34	93.91
30		92.71	1.12	90.86	93.91
35		93.58	1.18	91.12	94.67
40		94.16	1.00	92.89	95.43
45		94.38	0.48	93.40	94.92
50		94.60	0.76	93.40	95.43
60		95.83	1.08	94.67	97.21
70		95.25	0.38	94.92	95.94
80		95.61	0.78	93.91	96.19
90		96.34	0.59	95.43	96.95
100		96.88	0.60	95.94	97.72
110		96.92	0.46	96.19	97.46
120		96.56	0.43	96.19	97.46
130		96.92	0.34	96.19	97.21
140		96.74	0.60	95.94	97.72
150		96.92	0.39	96.19	97.46


==> chapters/data/applications/detection/finetunedThresholdVsAccuracy.csv <==
threshold   accuracy    stdAccuracy
0.05        0.89        0.12
0.1         0.89        0.11
0.15        0.89        0.12
0.2         0.89        0.11
0.25        0.89        0.11
0.3         0.89        0.1
0.35        0.88        0.1
0.4         0.87        0.1
0.45        0.86        0.1
0.5         0.85        0.12
0.55        0.84        0.14
0.6         0.80        0.11
0.65        0.75        0.12
0.7         0.62        0.06


==> chapters/data/applications/detection/thresholdVsRecallAndAccuracyAtIoU0.5Lambda0.5.csv <==
threshold		recall		stdRecall		accuracy		stdAccuracy		numberOfProposals		stdNumberOfProposals
0.05		0.97		0.13		0.74		0.40		323		164
0.1		0.96		0.13		0.72		0.40		252		138
0.15		0.96		0.13		0.70		0.41		215		123
0.2		0.96		0.14		0.68		0.42		190		112
0.25		0.95		0.14		0.66		0.42		171		103
0.3		0.95		0.15		0.65		0.43		155		96
0.35		0.94		0.17		0.63		0.44		140		89
0.4		0.93		0.18		0.61		0.45		127		83
0.45		0.91		0.20		0.60		0.45		114		77
0.5		0.90		0.23		0.58		0.45		97		68
0.55		0.87		0.25		0.54		0.45		72		51
0.6		0.83		0.29		0.49		0.45		46		33
0.65		0.75		0.36		0.37		0.45		25		21
0.7		0.61		0.43		0.27		0.41		10		10
0.75		0.49		0.45		0.19		0.37		4		5
0.8		0.40		0.44		0.16		0.35		2		2
0.85		0.31		0.42		0.14		0.33		1		1
0.9		0.16		0.35		0.11		0.30		0		0
0.95		0.08		0.25		0.06		0.24		0		0


==> chapters/data/applications/detection/thresholdVsRecallAndAccuracyAtIoU0.5Lambda1.csv <==
threshold		recall		stdRecall		accuracy		stdAccuracy		numberOfProposals		stdNumberOfProposals
0.05		0.96		0.13		0.64		0.43		252		104
0.1		0.96		0.13		0.63		0.43		188		88
0.15		0.96		0.14		0.63		0.44		155		78
0.2		0.95		0.15		0.62		0.44		133		71
0.25		0.95		0.15		0.61		0.44		115		65
0.3		0.94		0.16		0.60		0.44		100		59
0.35		0.93		0.18		0.59		0.44		86		54
0.4		0.92		0.19		0.57		0.44		74		49
0.45		0.90		0.21		0.55		0.44		62		43
0.5		0.88		0.24		0.50		0.45		49		35
0.55		0.85		0.28		0.43		0.45		33		24
0.6		0.79		0.32		0.32		0.42		17		12
0.65		0.68		0.39		0.20		0.36		6		5
0.7		0.45		0.45		0.11		0.30		2		2
0.75		0.25		0.42		0.08		0.26		0		1
0.8		0.15		0.36		0.04		0.20		0		0
0.85		0.12		0.33		0.03		0.17		0		0
0.9		0.05		0.22		0.01		0.09		0		0
0.95		0.01		0.12		0.00		0.04		0		0


==> chapters/data/applications/detection/thresholdVsRecallAndAccuracyAtIoU0.5Lambda2.csv <==
threshold		recall		stdRecall		accuracy		stdAccuracy		numberOfProposals		stdNumberOfProposals
0.05		0.97		0.13		0.59		0.45		491		210
0.1		0.96		0.13		0.58		0.45		390		190
0.15		0.96		0.13		0.58		0.45		331		175
0.2		0.96		0.13		0.56		0.45		289		162
0.25		0.96		0.15		0.55		0.45		254		150
0.3		0.95		0.15		0.54		0.45		226		139
0.35		0.95		0.16		0.53		0.45		199		128
0.4		0.95		0.16		0.52		0.45		174		115
0.45		0.94		0.17		0.50		0.45		148		99
0.5		0.94		0.18		0.47		0.45		111		72
0.55		0.92		0.20		0.41		0.44		65		42
0.6		0.83		0.32		0.29		0.40		30		21
0.65		0.67		0.41		0.14		0.30		11		9
0.7		0.50		0.45		0.07		0.22		4		4
0.75		0.35		0.44		0.03		0.15		1		1
0.8		0.23		0.39		0.02		0.13		0		0
0.85		0.12		0.32		0.01		0.05		0		0
0.9		0.05		0.21		0.00		0.03		0		0
0.95		0.02		0.12		0.00		0.00		0		0


==> chapters/data/applications/detection/thresholdVsRecallAndAccuracyAtIoU0.5Lambda3.csv <==
threshold		recall		stdRecall		accuracy		stdAccuracy		numberOfProposals		stdNumberOfProposals
0.05		0.96		0.13		0.82		0.34		314		124
0.1		0.96		0.13		0.81		0.34		261		108
0.15		0.96		0.13		0.80		0.35		231		99
0.2		0.96		0.13		0.79		0.36		209		92
0.25		0.96		0.13		0.77		0.37		191		87
0.3		0.96		0.13		0.76		0.37		176		82
0.35		0.96		0.14		0.75		0.38		161		77
0.4		0.96		0.14		0.74		0.39		146		73
0.45		0.95		0.15		0.72		0.40		130		68
0.5		0.93		0.17		0.70		0.41		112		62
0.55		0.92		0.18		0.68		0.43		89		51
0.6		0.89		0.21		0.63		0.44		57		33
0.65		0.79		0.29		0.54		0.45		26		18
0.7		0.63		0.38		0.37		0.44		9		8
0.75		0.45		0.42		0.22		0.40		3		3
0.8		0.35		0.43		0.18		0.38		1		2
0.85		0.27		0.42		0.13		0.33		0		1
0.9		0.17		0.37		0.10		0.30		0		0
0.95		0.05		0.22		0.04		0.20		0		0


==> chapters/data/applications/detection/thresholdVsRecallAndAccuracyAtIoU0.5Lambda4.csv <==
threshold		recall		stdRecall		accuracy		stdAccuracy		numberOfProposals		stdNumberOfProposals
0.05		0.96		0.13		0.62		0.43		236		113
0.1		0.96		0.14		0.61		0.44		195		98
0.15		0.96		0.14		0.59		0.44		172		89
0.2		0.95		0.15		0.58		0.45		155		82
0.25		0.95		0.15		0.57		0.45		141		77
0.3		0.94		0.16		0.56		0.45		129		72
0.35		0.94		0.17		0.55		0.46		118		67
0.4		0.92		0.19		0.54		0.46		107		63
0.45		0.91		0.20		0.54		0.46		95		58
0.5		0.89		0.23		0.52		0.46		80		50
0.55		0.86		0.26		0.48		0.46		57		36
0.6		0.76		0.34		0.39		0.44		31		20
0.65		0.62		0.40		0.22		0.38		12		9
0.7		0.45		0.42		0.09		0.27		3		3
0.75		0.25		0.40		0.04		0.19		0		1
0.8		0.14		0.33		0.01		0.12		0		0
0.85		0.09		0.28		0.01		0.09		0		0
0.9		0.06		0.24		0.01		0.09		0		0
0.95		0.04		0.20		0.01		0.09		0		0


==> chapters/data/applications/tracking/trackingBinaryMatcherPerformance-bottle-CTFVsThreshold.csv <==
threshold		ctf
0.0000000000	1.0000000000
0.0500000000	1.0000000000
0.1000000000	1.0000000000
0.1500000000	1.0000000000
0.2000000000	1.0000000000
0.2500000000	0.9375000000
0.3000000000	0.8750000000
0.3500000000	0.8125000000
0.4000000000	0.8125000000
0.4500000000	0.8125000000
0.5000000000	0.8125000000
0.5500000000	0.8125000000
0.6000000000	0.8125000000
0.6500000000	0.8125000000
0.7000000000	0.7500000000
0.7500000000	0.2500000000
0.8000000000	0.0000000000
0.8500000000	0.0000000000
0.9000000000	0.0000000000
0.9500000000	0.0000000000
1.0000000000	0.0000000000


==> chapters/data/applications/tracking/trackingBinaryMatcherPerformance-bottle-K3.csv <==
normFrame	iou
0.0000	0.7285
0.0625	0.7285
0.1250	0.7135
0.1875	0.7135
0.2500	0.7021
0.3125	0.7021
0.3750	0.6546
0.4375	0.7021
0.5000	0.7774
0.5625	0.7774
0.6250	0.7774
0.6875	0.7774
0.7500	0.7152
0.8125	0.2656
0.8750	0.3294
0.9375	0.2326


==> chapters/data/applications/tracking/trackingBinaryMatcherPerformance-can-CTFVsThreshold.csv <==
threshold		ctf
0.0000000000	1.0000000000
0.0500000000	1.0000000000
0.1000000000	1.0000000000
0.1500000000	1.0000000000
0.2000000000	1.0000000000
0.2500000000	1.0000000000
0.3000000000	1.0000000000
0.3500000000	0.9800000000
0.4000000000	0.9600000000
0.4500000000	0.9200000000
0.5000000000	0.7400000000
0.5500000000	0.4600000000
0.6000000000	0.3400000000
0.6500000000	0.2400000000
0.7000000000	0.1800000000
0.7500000000	0.0800000000
0.8000000000	0.0400000000
0.8500000000	0.0200000000
0.9000000000	0.0200000000
0.9500000000	0.0000000000
1.0000000000	0.0000000000


==> chapters/data/applications/tracking/trackingBinaryMatcherPerformance-can-K3.csv <==
normFrame	iou
0.0000	0.5486
0.0200	0.4673
0.0400	0.5064
0.0600	0.4308
0.0800	0.5064
0.1000	0.4900
0.1200	0.7263
0.1400	0.5214
0.1600	0.4813
0.1800	0.6011
0.2000	0.5246
0.2200	0.4813
0.2400	0.4036
0.2600	0.5246
0.2800	0.7173
0.3000	0.7173
0.3200	0.6011
0.3400	0.4747
0.3600	0.5990
0.3800	0.7111
0.4000	0.4571
0.4200	0.5486
0.4400	0.8067
0.4600	0.3813
0.4800	0.7736
0.5000	0.7736
0.5200	0.9143
0.5400	0.4571
0.5600	0.5246
0.5800	0.7418
0.6000	0.5246
0.6200	0.3384
0.6400	0.6672
0.6600	0.6122
0.6800	0.4710
0.7000	0.5882
0.7200	0.6672
0.7400	0.5609
0.7600	0.5861
0.7800	0.5328
0.8000	0.6256
0.8200	0.6531
0.8400	0.5486
0.8600	0.5167
0.8800	0.6122
0.9000	0.5129
0.9200	0.5129
0.9400	0.5930
0.9600	0.5861
0.9800	0.4901


==> chapters/data/applications/tracking/trackingBinaryMatcherPerformance-valve-CTFVsThreshold.csv <==
threshold		ctf
0.0000000000	1.0000000000
0.0500000000	1.0000000000
0.1000000000	1.0000000000
0.1500000000	1.0000000000
0.2000000000	1.0000000000
0.2500000000	1.0000000000
0.3000000000	1.0000000000
0.3500000000	1.0000000000
0.4000000000	1.0000000000
0.4500000000	1.0000000000
0.5000000000	1.0000000000
0.5500000000	1.0000000000
0.6000000000	1.0000000000
0.6500000000	1.0000000000
0.7000000000	0.9814814815
0.7500000000	0.8703703704
0.8000000000	0.5740740741
0.8500000000	0.4074074074
0.9000000000	0.0925925926
0.9500000000	0.0000000000
1.0000000000	0.0000000000


==> chapters/data/applications/tracking/trackingBinaryMatcherPerformance-valve-K3.csv <==
normFrame	iou
0.0000	0.9403
0.0185	0.7975
0.0370	0.9025
0.0556	0.8143
0.0741	0.8143
0.0926	0.9025
0.1111	0.8144
0.1296	0.9025
0.1481	0.9025
0.1667	0.8486
0.1852	0.7828
0.2037	0.7828
0.2222	0.8911
0.2407	0.7494
0.2593	0.8535
0.2778	0.7174
0.2963	0.8721
0.3148	0.8174
0.3333	0.8174
0.3519	0.8911
0.3704	0.8911
0.3889	0.7659
0.4074	0.8721
0.4259	0.8721
0.4444	0.8911
0.4630	0.7659
0.4815	0.7659
0.5000	0.8911
0.5185	0.7494
0.5370	0.8535
0.5556	0.8535
0.5741	0.7174
0.5926	0.7174
0.6111	0.8721
0.6296	0.8721
0.6481	0.7332
0.6667	0.7999
0.6852	0.7999
0.7037	0.6715
0.7222	0.8721
0.7407	0.8721
0.7593	0.8205
0.7778	0.7999
0.7963	0.7999
0.8148	0.7526
0.8333	0.8383
0.8519	0.8383
0.8704	0.7858
0.8889	0.7858
0.9074	0.7858
0.9259	0.7858
0.9444	0.7858
0.9630	0.8556
0.9815	0.8556


==> chapters/data/applications/tracking/trackingTemplateMatcherPerformance-bottle-CTFVsThreshold.csv <==
threshold		ctf
0.0000000000	0.5000000000
0.0500000000	0.5000000000
0.1000000000	0.5000000000
0.1500000000	0.5000000000
0.2000000000	0.5000000000
0.2500000000	0.5000000000
0.3000000000	0.5000000000
0.3500000000	0.5000000000
0.4000000000	0.5000000000
0.4500000000	0.5000000000
0.5000000000	0.5000000000
0.5500000000	0.5000000000
0.6000000000	0.5000000000
0.6500000000	0.5000000000
0.7000000000	0.4375000000
0.7500000000	0.0000000000
0.8000000000	0.0000000000
0.8500000000	0.0000000000
0.9000000000	0.0000000000
0.9500000000	0.0000000000
1.0000000000	0.0000000000


==> chapters/data/applications/tracking/trackingTemplateMatcherPerformance-bottle-K3.csv <==
normFrame	iou
0.0000	0.7285
0.0625	0.7285
0.1250	0.7135
0.1875	0.7135
0.2500	0.7021
0.3125	0.7021
0.3750	0.6546
0.4375	0.7021
0.5000	0.0000
0.5625	0.0000
0.6250	0.0000
0.6875	0.0000
0.7500	0.0000
0.8125	0.0000
0.8750	0.0000
0.9375	0.0000


==> chapters/data/applications/tracking/trackingTemplateMatcherPerformance-can-CTFVsThreshold.csv <==
threshold		ctf
0.0000000000	0.0800000000
0.0500000000	0.0800000000
0.1000000000	0.0800000000
0.1500000000	0.0800000000
0.2000000000	0.0800000000
0.2500000000	0.0800000000
0.3000000000	0.0800000000
0.3500000000	0.0800000000
0.4000000000	0.0800000000
0.4500000000	0.0800000000
0.5000000000	0.0600000000
0.5500000000	0.0000000000
0.6000000000	0.0000000000
0.6500000000	0.0000000000
0.7000000000	0.0000000000
0.7500000000	0.0000000000
0.8000000000	0.0000000000
0.8500000000	0.0000000000
0.9000000000	0.0000000000
0.9500000000	0.0000000000
1.0000000000	0.0000000000


==> chapters/data/applications/tracking/trackingTemplateMatcherPerformance-can-K3.csv <==
normFrame	iou
0.0000	0.0000
0.0200	0.4673
0.0400	0.5064
0.0600	0.0000
0.0800	0.0000
0.1000	0.0000
0.1200	0.0000
0.1400	0.0000
0.1600	0.0000
0.1800	0.0000
0.2000	0.0000
0.2200	0.5041
0.2400	0.5041
0.2600	0.0000
0.2800	0.0000
0.3000	0.0000
0.3200	0.0000
0.3400	0.0000
0.3600	0.0000
0.3800	0.0000
0.4000	0.0000
0.4200	0.0000
0.4400	0.0000
0.4600	0.0000
0.4800	0.0000
0.5000	0.0000
0.5200	0.0000
0.5400	0.0000
0.5600	0.0000
0.5800	0.0000
0.6000	0.0000
0.6200	0.0000
0.6400	0.0000
0.6600	0.0000
0.6800	0.0000
0.7000	0.0000
0.7200	0.0000
0.7400	0.0000
0.7600	0.0000
0.7800	0.0000
0.8000	0.0000
0.8200	0.0000
0.8400	0.0000
0.8600	0.0000
0.8800	0.0000
0.9000	0.0000
0.9200	0.0000
0.9400	0.0000
0.9600	0.0000
0.9800	0.0000


==> chapters/data/applications/tracking/trackingTemplateMatcherPerformance-valve-CTFVsThreshold.csv <==
threshold		ctf
0.0000000000	0.3518518519
0.0500000000	0.3518518519
0.1000000000	0.3518518519
0.1500000000	0.3518518519
0.2000000000	0.3518518519
0.2500000000	0.3518518519
0.3000000000	0.3518518519
0.3500000000	0.3518518519
0.4000000000	0.3518518519
0.4500000000	0.3518518519
0.5000000000	0.3518518519
0.5500000000	0.3518518519
0.6000000000	0.3518518519
0.6500000000	0.3518518519
0.7000000000	0.3518518519
0.7500000000	0.2777777778
0.8000000000	0.1851851852
0.8500000000	0.1296296296
0.9000000000	0.0370370370
0.9500000000	0.0000000000
1.0000000000	0.0000000000


==> chapters/data/applications/tracking/trackingTemplateMatcherPerformance-valve-K3.csv <==
normFrame	iou
0.0000	0.9403
0.0185	0.7975
0.0370	0.9025
0.0556	0.0000
0.0741	0.0000
0.0926	0.0000
0.1111	0.0000
0.1296	0.0000
0.1481	0.0000
0.1667	0.0000
0.1852	0.0000
0.2037	0.0000
0.2222	0.0000
0.2407	0.0000
0.2593	0.0000
0.2778	0.7174
0.2963	0.0000
0.3148	0.8174
0.3333	0.8174
0.3519	0.8911
0.3704	0.0000
0.3889	0.7659
0.4074	0.8721
0.4259	0.0000
0.4444	0.0000
0.4630	0.7659
0.4815	0.7659
0.5000	0.0000
0.5185	0.7494
0.5370	0.8535
0.5556	0.8535
0.5741	0.7174
0.5926	0.7174
0.6111	0.8721
0.6296	0.0000
0.6481	0.0000
0.6667	0.0000
0.6852	0.0000
0.7037	0.0000
0.7222	0.0000
0.7407	0.0000
0.7593	0.8205
0.7778	0.0000
0.7963	0.0000
0.8148	0.7526
0.8333	0.0000
0.8519	0.0000
0.8704	0.0000
0.8889	0.0000
0.9074	0.0000
0.9259	0.0000
0.9444	0.0000
0.9630	0.0000
0.9815	0.0000


==> chapters/data/classicCNN-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		23.90	8.94	10.15	55.58
2		25.17	9.77	10.41	54.57
3		28.11	12.79	10.15	60.66
4		29.87	13.24	11.17	67.51
5		24.95	11.96	10.15	63.20
6		27.01	15.59	10.15	71.57
7		27.59	14.55	10.41	64.21
8		22.93	11.83	10.41	51.27
9		25.15	15.15	10.15	66.24
10		27.35	11.39	10.91	59.90
11		25.86	13.54	10.41	66.24
12		60.41	17.59	10.66	83.50
13		75.19	10.49	28.68	87.82
14		80.53	7.26	51.27	90.86
15		81.16	10.01	31.73	91.12
16		81.21	11.47	12.44	91.37
17		83.63	9.59	13.71	91.12
18		82.65	9.01	38.32	90.61
19		85.73	3.56	75.38	90.86
20		86.11	4.31	68.27	92.64
25		85.14	8.72	33.50	94.67
30		89.79	9.64	36.29	95.69
35		90.72	8.64	35.53	95.94
40		92.35	1.92	85.28	95.94
45		92.29	3.59	66.50	95.69
50		93.40	1.62	84.52	96.19
60		94.79	1.59	87.31	97.21
70		79.59	21.51	10.41	96.19
80		95.90	0.79	93.40	97.46
90		96.31	0.89	94.16	97.97
100		96.53	0.75	94.42	97.97
110		96.43	1.03	90.61	97.97
120		96.89	0.64	95.18	98.48
130		97.05	0.73	95.18	98.73
140		83.36	15.40	25.89	96.70
150		97.46	0.61	95.69	98.48


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC1.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	41.40	8.55	21.57	56.85
10	64.11	5.23	49.75	73.86
20	70.75	4.75	59.90	79.19
30	73.74	4.40	64.21	82.74
40	75.24	4.07	68.02	83.50
50	76.87	4.16	68.27	85.03
60	78.52	3.55	71.83	84.26
70	79.17	3.66	72.08	84.77
80	79.96	3.32	73.35	86.29
90	80.58	3.61	72.84	86.80
100	81.32	3.25	74.87	88.07
110	81.76	3.42	75.63	87.56
120	82.32	3.16	76.90	88.83
130	82.78	3.24	76.14	88.83
140	83.03	3.53	75.13	89.09
150	83.78	2.90	78.17	89.09


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC10.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	56.50	8.96	40.10	72.34
10	76.38	3.42	69.29	83.50
20	80.53	3.32	70.81	86.04
30	81.98	2.74	73.60	87.31
40	83.03	2.87	75.13	89.09
50	83.93	2.58	77.66	89.09
60	84.54	2.91	77.16	91.37
70	85.19	2.85	77.66	91.37
80	85.43	2.87	79.44	92.64
90	85.85	3.03	78.93	92.64
100	86.26	2.90	78.93	92.13
110	86.55	2.73	81.22	91.88
120	86.88	2.82	80.71	93.91
130	87.02	2.96	79.19	92.89
140	87.19	2.81	80.46	93.15
150	87.43	2.63	80.46	92.89


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC100.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	75.24	6.95	45.69	84.52
10	90.42	1.85	84.01	93.15
20	92.12	1.35	89.85	95.43
30	92.91	1.36	89.85	95.69
40	93.43	1.15	90.36	95.69
50	93.73	1.17	90.61	96.19
60	93.87	1.06	91.62	95.94
70	94.13	1.19	91.62	96.45
80	94.13	1.01	92.39	96.45
90	94.23	1.17	91.37	96.45
100	94.32	1.04	91.37	96.45
110	94.48	1.15	91.62	96.95
120	94.60	1.12	92.13	97.21
130	94.44	1.02	92.13	96.45
140	94.53	1.06	92.39	96.45
150	94.61	1.03	91.37	96.45


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC110.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	76.44	5.63	61.17	84.77
10	89.47	2.04	82.49	92.89
20	91.86	1.70	87.56	94.92
30	92.47	1.78	87.56	95.69
40	93.05	1.62	89.85	96.19
50	93.58	1.42	90.36	96.19
60	93.78	1.47	91.12	96.70
70	94.03	1.46	91.12	97.21
80	94.07	1.43	91.12	96.70
90	94.17	1.52	90.61	96.70
100	94.25	1.43	90.10	97.21
110	94.45	1.50	91.37	96.95
120	94.46	1.25	90.61	96.95
130	94.51	1.32	90.36	96.70
140	94.53	1.38	90.61	97.46
150	94.51	1.35	90.86	97.21


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC120.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	75.48	6.80	53.30	85.79
10	90.33	1.83	86.29	94.42
20	92.40	1.62	89.09	95.94
30	93.17	1.63	90.10	97.72
40	93.62	1.36	90.36	96.45
50	94.01	1.38	90.36	96.95
60	94.12	1.44	90.61	97.72
70	94.80	1.29	91.62	97.21
80	94.69	1.18	91.88	97.72
90	94.88	1.41	91.88	97.72
100	94.94	1.45	91.12	97.97
110	95.23	1.27	92.39	97.97
120	95.22	1.26	92.89	98.73
130	95.08	1.32	92.39	97.72
140	95.03	1.29	91.62	97.72
150	95.01	1.24	92.39	97.72


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC130.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	76.75	4.50	64.21	84.77
10	89.36	1.99	85.03	93.15
20	91.46	1.74	87.82	94.92
30	92.33	1.48	87.82	94.92
40	92.82	1.45	89.34	95.69
50	93.31	1.38	90.36	95.94
60	93.49	1.18	90.61	95.43
70	93.54	1.31	90.36	95.69
80	93.61	1.25	90.36	95.69
90	93.69	1.21	91.12	95.69
100	93.70	1.21	90.86	96.45
110	93.90	1.30	90.10	96.45
120	93.95	1.20	90.86	96.45
130	93.93	1.14	90.86	96.19
140	93.89	1.20	90.86	96.19
150	93.95	1.21	90.36	96.19


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC140.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	71.50	6.42	54.31	83.50
10	87.90	5.64	57.61	92.89
20	90.72	4.68	61.17	94.92
30	92.02	2.74	75.89	95.18
40	92.70	2.73	75.89	95.43
50	93.34	2.81	76.40	96.19
60	93.63	2.62	77.41	95.69
70	93.70	3.47	71.57	96.95
80	93.98	2.37	79.95	96.19
90	94.12	2.70	77.66	96.45
100	94.20	3.06	74.62	96.70
110	94.13	3.57	70.81	97.21
120	94.30	3.38	72.34	97.46
130	94.07	3.81	69.04	97.21
140	93.92	4.23	66.50	97.97
150	94.01	4.30	65.99	97.46


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC150.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	66.22	6.13	50.51	75.38
10	84.06	7.71	56.85	91.37
20	89.14	5.38	69.54	93.91
30	91.52	3.65	77.41	95.69
40	92.13	3.18	80.71	95.69
50	92.90	2.72	82.99	96.19
60	93.10	2.74	82.99	96.19
70	93.67	2.19	85.53	96.45
80	93.80	2.14	86.80	96.45
90	93.92	2.58	84.52	96.70
100	94.05	2.51	84.52	96.19
110	94.18	2.64	84.77	96.45
120	93.79	3.02	82.23	96.19
130	93.86	3.14	81.47	96.45
140	93.53	3.53	80.71	96.19
150	93.57	3.59	80.20	96.70


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC20.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	64.30	7.75	42.89	78.68
10	84.25	3.19	76.90	89.34
20	87.30	2.59	82.74	92.64
30	88.80	2.42	82.49	92.39
40	89.51	2.44	83.76	93.91
50	90.22	2.46	84.77	94.67
60	90.82	2.52	85.03	94.92
70	91.19	2.43	85.79	95.94
80	91.55	2.33	86.04	95.69
90	91.70	2.62	85.53	95.94
100	91.86	2.36	87.06	95.94
110	92.01	2.34	87.06	95.94
120	92.39	2.42	86.55	96.70
130	92.21	2.11	86.80	95.43
140	92.45	2.18	86.55	96.45
150	92.46	2.28	86.04	96.19


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC30.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	66.22	7.33	47.72	83.25
10	86.44	2.69	74.87	90.86
20	89.24	2.30	81.22	94.16
30	91.01	2.06	82.74	95.94
40	91.93	1.74	87.82	96.19
50	92.50	1.91	87.82	95.94
60	93.02	1.68	88.58	96.19
70	93.31	1.68	88.58	96.45
80	93.85	1.70	88.83	96.70
90	94.08	1.66	89.09	96.70
100	94.42	1.68	89.34	96.95
110	94.61	1.66	90.10	97.46
120	94.30	1.70	90.10	97.72
130	94.38	1.51	90.10	96.95
140	94.56	1.53	90.10	97.46
150	94.49	1.61	90.86	96.95


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC40.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	67.83	8.14	48.73	84.26
10	86.69	2.09	81.47	92.39
20	89.44	1.59	85.79	93.91
30	90.46	1.83	86.04	96.19
40	91.31	1.84	87.06	94.92
50	92.12	1.73	88.58	95.94
60	92.64	1.71	89.34	96.70
70	92.90	1.44	90.10	96.19
80	93.26	1.56	90.36	96.95
90	93.16	1.69	88.83	96.19
100	93.37	1.65	89.85	97.21
110	93.64	1.60	89.85	96.70
120	93.83	1.64	90.36	96.70
130	93.70	1.50	90.10	96.45
140	93.71	1.53	90.36	96.70
150	93.99	1.68	90.10	97.46


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC50.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	69.91	8.18	43.91	85.03
10	87.44	2.20	82.99	91.88
20	89.92	1.96	84.52	93.65
30	91.46	2.10	87.06	95.43
40	92.04	2.10	87.56	95.43
50	92.41	1.77	87.82	95.18
60	92.99	1.85	88.83	96.70
70	93.47	1.93	89.09	96.45
80	93.48	1.98	89.09	97.46
90	93.92	1.80	90.36	97.72
100	94.10	1.94	89.85	97.46
110	94.23	1.66	90.36	97.21
120	94.52	1.80	90.10	97.21
130	94.35	1.89	89.85	96.95
140	94.37	1.65	90.61	97.46
150	94.68	1.66	90.61	97.72


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC60.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	73.72	5.91	55.84	82.74
10	89.12	3.06	72.59	93.40
20	91.65	1.77	83.25	94.16
30	92.75	1.54	86.55	95.43
40	93.54	1.47	89.34	96.45
50	93.92	1.28	90.36	95.94
60	94.09	1.44	88.32	96.70
70	94.51	1.30	91.12	97.21
80	94.72	1.32	91.37	97.21
90	95.01	1.25	91.88	97.21
100	95.00	1.19	92.13	96.95
110	95.09	1.15	92.64	97.97
120	95.01	1.21	90.86	97.46
130	94.93	1.13	91.62	97.46
140	94.98	1.09	92.64	96.95
150	95.24	1.23	91.62	98.22


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC70.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	71.89	6.65	56.60	85.03
10	88.96	2.05	83.76	92.13
20	91.10	1.66	85.79	94.16
30	92.04	1.59	87.56	95.18
40	92.47	1.51	89.09	94.67
50	92.96	1.54	88.83	94.92
60	93.30	1.63	87.82	96.19
70	93.38	1.52	88.07	96.19
80	93.64	1.32	90.10	95.69
90	93.90	1.67	88.32	96.45
100	93.84	1.54	89.85	97.21
110	94.07	1.48	90.10	96.95
120	94.12	1.47	88.58	96.95
130	94.18	1.37	90.61	96.95
140	94.23	1.53	89.85	97.21
150	94.31	1.52	89.34	96.95


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC80.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	75.86	6.91	56.85	87.06
10	90.00	2.01	84.77	93.65
20	91.99	1.53	87.56	94.67
30	92.71	1.44	89.34	95.43
40	93.11	1.32	89.85	95.69
50	93.49	1.32	89.85	96.19
60	93.80	1.33	90.86	96.19
70	94.04	1.35	90.10	96.19
80	94.28	1.22	90.86	96.45
90	94.29	1.20	91.62	96.45
100	94.36	1.21	91.62	96.70
110	94.41	1.32	90.36	96.70
120	94.56	1.23	91.88	96.95
130	94.35	1.26	91.88	97.21
140	94.55	1.21	91.12	96.70
150	94.47	1.21	91.62	96.95


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC90.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	73.88	8.40	49.49	84.77
10	90.56	2.08	85.79	94.92
20	92.73	1.52	89.09	95.69
30	93.60	1.63	89.09	96.70
40	94.07	1.43	89.59	95.94
50	94.35	1.32	91.37	96.95
60	94.37	1.41	90.10	97.72
70	94.76	1.25	91.12	97.21
80	95.06	1.22	91.37	97.21
90	95.18	1.34	91.12	97.97
100	95.33	1.41	91.12	97.46
110	95.26	1.31	91.62	97.97
120	95.13	1.19	92.13	96.95
130	95.02	1.31	91.12	97.46
140	95.30	1.19	91.88	97.72
150	95.33	1.11	92.89	97.97


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-disjointClasses.csv <==
transferSPC	meanAcc1	stdAcc1	minA1cc1	maxAcc1	meanAcc10	stdAcc10	minA1cc10	maxAcc10	meanAcc20	stdAcc20	minA1cc20	maxAcc20	meanAcc30	stdAcc30	minA1cc30	maxAcc30	meanAcc40	stdAcc40	minA1cc40	maxAcc40	meanAcc50	stdAcc50	minA1cc50	maxAcc50	meanAcc60	stdAcc60	minA1cc60	maxAcc60	meanAcc70	stdAcc70	minA1cc70	maxAcc70	meanAcc80	stdAcc80	minA1cc80	maxAcc80	meanAcc90	stdAcc90	minA1cc90	maxAcc90	meanAcc100	stdAcc100	minA1cc100	maxAcc100	meanAcc110	stdAcc110	minA1cc110	maxAcc110	meanAcc120	stdAcc120	minA1cc120	maxAcc120	meanAcc130	stdAcc130	minA1cc130	maxAcc130	meanAcc140	stdAcc140	minA1cc140	maxAcc140	meanAcc150	stdAcc150	minA1cc150	maxAcc150
1	41.40	8.55	21.57	56.85	64.11	5.23	49.75	73.86	70.75	4.75	59.90	79.19	73.74	4.40	64.21	82.74	75.24	4.07	68.02	83.50	76.87	4.16	68.27	85.03	78.52	3.55	71.83	84.26	79.17	3.66	72.08	84.77	79.96	3.32	73.35	86.29	80.58	3.61	72.84	86.80	81.32	3.25	74.87	88.07	81.76	3.42	75.63	87.56	82.32	3.16	76.90	88.83	82.78	3.24	76.14	88.83	83.03	3.53	75.13	89.09	83.78	2.90	78.17	89.09
10	56.50	8.96	40.10	72.34	76.38	3.42	69.29	83.50	80.53	3.32	70.81	86.04	81.98	2.74	73.60	87.31	83.03	2.87	75.13	89.09	83.93	2.58	77.66	89.09	84.54	2.91	77.16	91.37	85.19	2.85	77.66	91.37	85.43	2.87	79.44	92.64	85.85	3.03	78.93	92.64	86.26	2.90	78.93	92.13	86.55	2.73	81.22	91.88	86.88	2.82	80.71	93.91	87.02	2.96	79.19	92.89	87.19	2.81	80.46	93.15	87.43	2.63	80.46	92.89
20	64.30	7.75	42.89	78.68	84.25	3.19	76.90	89.34	87.30	2.59	82.74	92.64	88.80	2.42	82.49	92.39	89.51	2.44	83.76	93.91	90.22	2.46	84.77	94.67	90.82	2.52	85.03	94.92	91.19	2.43	85.79	95.94	91.55	2.33	86.04	95.69	91.70	2.62	85.53	95.94	91.86	2.36	87.06	95.94	92.01	2.34	87.06	95.94	92.39	2.42	86.55	96.70	92.21	2.11	86.80	95.43	92.45	2.18	86.55	96.45	92.46	2.28	86.04	96.19
30	66.22	7.33	47.72	83.25	86.44	2.69	74.87	90.86	89.24	2.30	81.22	94.16	91.01	2.06	82.74	95.94	91.93	1.74	87.82	96.19	92.50	1.91	87.82	95.94	93.02	1.68	88.58	96.19	93.31	1.68	88.58	96.45	93.85	1.70	88.83	96.70	94.08	1.66	89.09	96.70	94.42	1.68	89.34	96.95	94.61	1.66	90.10	97.46	94.30	1.70	90.10	97.72	94.38	1.51	90.10	96.95	94.56	1.53	90.10	97.46	94.49	1.61	90.86	96.95
40	67.83	8.14	48.73	84.26	86.69	2.09	81.47	92.39	89.44	1.59	85.79	93.91	90.46	1.83	86.04	96.19	91.31	1.84	87.06	94.92	92.12	1.73	88.58	95.94	92.64	1.71	89.34	96.70	92.90	1.44	90.10	96.19	93.26	1.56	90.36	96.95	93.16	1.69	88.83	96.19	93.37	1.65	89.85	97.21	93.64	1.60	89.85	96.70	93.83	1.64	90.36	96.70	93.70	1.50	90.10	96.45	93.71	1.53	90.36	96.70	93.99	1.68	90.10	97.46
50	69.91	8.18	43.91	85.03	87.44	2.20	82.99	91.88	89.92	1.96	84.52	93.65	91.46	2.10	87.06	95.43	92.04	2.10	87.56	95.43	92.41	1.77	87.82	95.18	92.99	1.85	88.83	96.70	93.47	1.93	89.09	96.45	93.48	1.98	89.09	97.46	93.92	1.80	90.36	97.72	94.10	1.94	89.85	97.46	94.23	1.66	90.36	97.21	94.52	1.80	90.10	97.21	94.35	1.89	89.85	96.95	94.37	1.65	90.61	97.46	94.68	1.66	90.61	97.72
60	73.72	5.91	55.84	82.74	89.12	3.06	72.59	93.40	91.65	1.77	83.25	94.16	92.75	1.54	86.55	95.43	93.54	1.47	89.34	96.45	93.92	1.28	90.36	95.94	94.09	1.44	88.32	96.70	94.51	1.30	91.12	97.21	94.72	1.32	91.37	97.21	95.01	1.25	91.88	97.21	95.00	1.19	92.13	96.95	95.09	1.15	92.64	97.97	95.01	1.21	90.86	97.46	94.93	1.13	91.62	97.46	94.98	1.09	92.64	96.95	95.24	1.23	91.62	98.22
70	71.89	6.65	56.60	85.03	88.96	2.05	83.76	92.13	91.10	1.66	85.79	94.16	92.04	1.59	87.56	95.18	92.47	1.51	89.09	94.67	92.96	1.54	88.83	94.92	93.30	1.63	87.82	96.19	93.38	1.52	88.07	96.19	93.64	1.32	90.10	95.69	93.90	1.67	88.32	96.45	93.84	1.54	89.85	97.21	94.07	1.48	90.10	96.95	94.12	1.47	88.58	96.95	94.18	1.37	90.61	96.95	94.23	1.53	89.85	97.21	94.31	1.52	89.34	96.95
80	75.86	6.91	56.85	87.06	90.00	2.01	84.77	93.65	91.99	1.53	87.56	94.67	92.71	1.44	89.34	95.43	93.11	1.32	89.85	95.69	93.49	1.32	89.85	96.19	93.80	1.33	90.86	96.19	94.04	1.35	90.10	96.19	94.28	1.22	90.86	96.45	94.29	1.20	91.62	96.45	94.36	1.21	91.62	96.70	94.41	1.32	90.36	96.70	94.56	1.23	91.88	96.95	94.35	1.26	91.88	97.21	94.55	1.21	91.12	96.70	94.47	1.21	91.62	96.95
90	73.88	8.40	49.49	84.77	90.56	2.08	85.79	94.92	92.73	1.52	89.09	95.69	93.60	1.63	89.09	96.70	94.07	1.43	89.59	95.94	94.35	1.32	91.37	96.95	94.37	1.41	90.10	97.72	94.76	1.25	91.12	97.21	95.06	1.22	91.37	97.21	95.18	1.34	91.12	97.97	95.33	1.41	91.12	97.46	95.26	1.31	91.62	97.97	95.13	1.19	92.13	96.95	95.02	1.31	91.12	97.46	95.30	1.19	91.88	97.72	95.33	1.11	92.89	97.97
100	75.24	6.95	45.69	84.52	90.42	1.85	84.01	93.15	92.12	1.35	89.85	95.43	92.91	1.36	89.85	95.69	93.43	1.15	90.36	95.69	93.73	1.17	90.61	96.19	93.87	1.06	91.62	95.94	94.13	1.19	91.62	96.45	94.13	1.01	92.39	96.45	94.23	1.17	91.37	96.45	94.32	1.04	91.37	96.45	94.48	1.15	91.62	96.95	94.60	1.12	92.13	97.21	94.44	1.02	92.13	96.45	94.53	1.06	92.39	96.45	94.61	1.03	91.37	96.45
110	76.44	5.63	61.17	84.77	89.47	2.04	82.49	92.89	91.86	1.70	87.56	94.92	92.47	1.78	87.56	95.69	93.05	1.62	89.85	96.19	93.58	1.42	90.36	96.19	93.78	1.47	91.12	96.70	94.03	1.46	91.12	97.21	94.07	1.43	91.12	96.70	94.17	1.52	90.61	96.70	94.25	1.43	90.10	97.21	94.45	1.50	91.37	96.95	94.46	1.25	90.61	96.95	94.51	1.32	90.36	96.70	94.53	1.38	90.61	97.46	94.51	1.35	90.86	97.21
120	75.48	6.80	53.30	85.79	90.33	1.83	86.29	94.42	92.40	1.62	89.09	95.94	93.17	1.63	90.10	97.72	93.62	1.36	90.36	96.45	94.01	1.38	90.36	96.95	94.12	1.44	90.61	97.72	94.80	1.29	91.62	97.21	94.69	1.18	91.88	97.72	94.88	1.41	91.88	97.72	94.94	1.45	91.12	97.97	95.23	1.27	92.39	97.97	95.22	1.26	92.89	98.73	95.08	1.32	92.39	97.72	95.03	1.29	91.62	97.72	95.01	1.24	92.39	97.72
130	76.75	4.50	64.21	84.77	89.36	1.99	85.03	93.15	91.46	1.74	87.82	94.92	92.33	1.48	87.82	94.92	92.82	1.45	89.34	95.69	93.31	1.38	90.36	95.94	93.49	1.18	90.61	95.43	93.54	1.31	90.36	95.69	93.61	1.25	90.36	95.69	93.69	1.21	91.12	95.69	93.70	1.21	90.86	96.45	93.90	1.30	90.10	96.45	93.95	1.20	90.86	96.45	93.93	1.14	90.86	96.19	93.89	1.20	90.86	96.19	93.95	1.21	90.36	96.19
140	71.50	6.42	54.31	83.50	87.90	5.64	57.61	92.89	90.72	4.68	61.17	94.92	92.02	2.74	75.89	95.18	92.70	2.73	75.89	95.43	93.34	2.81	76.40	96.19	93.63	2.62	77.41	95.69	93.70	3.47	71.57	96.95	93.98	2.37	79.95	96.19	94.12	2.70	77.66	96.45	94.20	3.06	74.62	96.70	94.13	3.57	70.81	97.21	94.30	3.38	72.34	97.46	94.07	3.81	69.04	97.21	93.92	4.23	66.50	97.97	94.01	4.30	65.99	97.46
150	66.22	6.13	50.51	75.38	84.06	7.71	56.85	91.37	89.14	5.38	69.54	93.91	91.52	3.65	77.41	95.69	92.13	3.18	80.71	95.69	92.90	2.72	82.99	96.19	93.10	2.74	82.99	96.19	93.67	2.19	85.53	96.45	93.80	2.14	86.80	96.45	93.92	2.58	84.52	96.70	94.05	2.51	84.52	96.19	94.18	2.64	84.77	96.45	93.79	3.02	82.23	96.19	93.86	3.14	81.47	96.45	93.53	3.53	80.71	96.19	93.57	3.59	80.20	96.70


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC1.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	46.92	8.18	28.68	63.96
10	68.80	4.77	56.85	78.17
20	75.71	4.85	62.44	84.01
30	78.40	4.58	63.20	87.31
40	80.20	3.96	68.02	88.07
50	81.51	4.01	69.80	90.36
60	82.67	3.97	71.57	89.59
70	83.24	3.77	72.84	91.62
80	84.08	3.96	73.60	92.13
90	84.69	3.97	74.37	92.64
100	85.44	3.74	73.86	92.39
110	85.58	3.96	73.35	93.91
120	85.80	3.77	76.14	92.64
130	86.30	3.65	76.14	93.40
140	86.48	3.56	77.41	92.89
150	86.86	3.75	76.65	93.15


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC10.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	61.58	10.18	35.53	83.25
10	86.81	2.60	80.71	92.39
20	90.19	2.05	83.50	95.43
30	91.53	2.00	84.77	94.67
40	92.44	1.71	87.82	95.94
50	93.26	1.65	88.83	96.45
60	93.71	1.74	88.58	97.21
70	93.89	1.61	89.59	96.70
80	94.21	1.73	90.10	97.72
90	94.53	1.70	90.86	97.97
100	94.53	1.57	89.85	97.21
110	95.03	1.58	90.86	98.22
120	95.17	1.53	91.37	97.97
130	94.89	1.62	90.86	97.97
140	95.15	1.49	91.88	97.97
150	95.14	1.36	92.64	98.22


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC100.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	90.17	5.47	69.04	95.94
10	95.75	1.63	87.06	97.72
20	96.41	1.20	90.36	97.97
30	96.77	1.14	90.10	98.22
40	96.91	0.90	92.64	98.48
50	97.03	0.70	94.16	98.48
60	97.15	0.67	95.43	98.48
70	97.10	0.64	95.18	98.48
80	97.31	0.74	94.67	98.73
90	97.27	0.64	95.69	98.73
100	97.47	0.59	95.69	98.73
110	97.37	0.61	95.43	98.48
120	97.35	0.58	95.69	98.22
130	97.23	0.72	95.43	98.98
140	97.40	0.60	95.43	98.98
150	97.29	0.68	95.94	98.73


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC110.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	89.79	5.17	70.56	95.69
10	95.55	0.79	92.89	96.70
20	96.01	0.67	93.91	97.46
30	96.30	0.66	94.92	97.46
40	96.44	0.91	94.67	97.97
50	96.64	0.61	95.18	97.97
60	96.70	0.70	95.18	97.97
70	96.68	0.59	95.43	97.72
80	96.74	0.62	95.43	97.97
90	96.84	0.66	95.69	97.97
100	96.88	0.63	95.94	98.22
110	96.88	0.60	95.69	97.97
120	96.87	0.71	95.18	98.48
130	96.77	0.57	95.18	97.97
140	96.75	0.60	95.43	97.97
150	96.82	0.68	95.18	97.97


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC120.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	90.65	4.90	66.75	95.18
10	95.72	0.92	93.15	97.21
20	96.07	0.91	91.88	97.21
30	96.35	0.72	94.16	97.46
40	96.48	0.58	95.18	97.72
50	96.62	0.69	94.42	97.97
60	96.62	0.52	95.43	97.72
70	96.80	0.69	94.42	97.97
80	96.81	0.62	95.43	97.97
90	96.85	0.64	95.43	97.97
100	96.86	0.66	95.18	98.48
110	96.84	0.60	95.18	97.97
120	96.82	0.59	95.69	97.72
130	96.86	0.56	95.69	97.97
140	96.82	0.65	94.92	98.22
150	96.90	0.59	95.43	97.97


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC130.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	89.20	6.99	59.39	96.70
10	95.98	1.21	91.62	97.72
20	96.47	1.70	86.29	98.22
30	96.81	0.85	94.42	98.48
40	97.00	0.72	95.18	98.22
50	97.09	0.87	94.67	98.22
60	97.24	0.80	94.92	98.73
70	97.25	0.77	95.18	98.73
80	97.27	0.82	95.69	98.73
90	97.39	0.67	95.94	98.73
100	97.42	0.62	96.19	98.48
110	97.35	0.74	95.69	98.73
120	97.35	0.79	95.43	98.73
130	97.32	0.74	94.92	98.73
140	97.30	0.89	95.18	98.98
150	97.27	0.86	95.69	98.73


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC140.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	84.33	6.84	64.97	93.65
10	91.01	6.78	64.97	96.19
20	92.95	5.32	70.30	97.72
30	94.28	4.16	77.16	98.48
40	95.06	4.07	75.13	98.48
50	95.56	3.35	78.43	98.22
60	95.83	3.05	81.47	98.22
70	95.96	2.61	83.76	98.22
80	96.01	3.01	82.74	98.73
90	96.29	2.65	83.50	98.48
100	96.43	2.90	81.47	98.73
110	96.38	2.95	81.98	98.98
120	96.16	3.29	79.70	98.48
130	96.25	3.40	81.22	99.24
140	96.38	2.47	84.52	98.48
150	96.32	2.54	84.77	98.73


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC150.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	89.09	5.69	72.59	95.43
10	95.13	3.04	75.13	97.21
20	95.69	2.08	82.23	97.46
30	95.93	1.67	85.28	97.21
40	96.08	1.26	88.32	97.72
50	96.31	0.87	92.89	97.72
60	96.44	0.80	92.64	97.72
70	96.35	0.85	93.65	97.97
80	96.48	0.78	94.42	98.22
90	96.48	0.80	93.65	98.22
100	96.58	0.65	95.18	97.97
110	96.55	0.68	94.16	97.97
120	96.56	0.72	94.42	98.22
130	96.51	0.74	94.67	98.22
140	96.58	0.62	95.43	97.97
150	96.53	0.78	94.67	98.22


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC20.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	75.81	8.39	44.67	88.83
10	90.97	2.13	83.50	95.18
20	92.98	1.33	90.10	95.94
30	93.67	1.28	90.61	95.69
40	94.24	1.41	91.37	96.95
50	94.61	1.17	91.62	96.70
60	94.86	1.18	91.62	96.95
70	95.14	1.09	92.39	96.95
80	95.44	1.09	92.89	97.46
90	95.61	1.00	92.89	97.46
100	95.86	0.91	94.16	97.72
110	95.86	0.99	93.15	98.22
120	95.82	1.00	93.91	97.97
130	95.69	1.04	92.89	97.72
140	95.61	1.18	93.15	98.22
150	95.77	1.19	92.89	97.97


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC30.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	79.05	6.68	55.33	90.86
10	91.88	1.72	86.04	95.18
20	93.28	1.39	90.10	95.94
30	93.92	0.96	91.12	95.69
40	94.51	0.88	92.13	96.19
50	94.79	1.04	92.13	96.95
60	94.96	1.05	92.64	96.70
70	95.26	1.02	92.64	97.46
80	95.37	1.03	92.64	97.46
90	95.53	1.09	92.89	97.46
100	95.81	0.95	93.15	97.46
110	95.62	0.96	93.15	97.46
120	95.71	0.99	93.40	97.46
130	95.57	0.94	92.89	97.21
140	95.69	0.99	93.40	97.46
150	95.72	0.79	93.91	97.21


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC40.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	82.82	9.05	48.22	93.40
10	93.99	2.32	79.95	96.70
20	94.94	1.97	82.49	97.21
30	95.58	1.61	86.55	97.97
40	95.80	1.17	90.36	97.97
50	96.02	1.42	89.34	98.48
60	96.02	1.38	89.34	98.98
70	96.27	1.17	91.88	98.22
80	96.21	1.44	89.09	98.22
90	96.36	1.08	93.40	98.22
100	96.55	1.12	94.16	98.73
110	96.51	1.06	93.91	98.98
120	96.62	1.08	92.89	98.73
130	96.61	1.06	93.65	98.73
140	96.66	1.13	92.39	98.48
150	96.38	1.36	90.36	98.73


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC50.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	84.47	7.63	64.21	93.40
10	93.98	1.33	88.83	96.19
20	94.51	1.17	92.13	97.21
30	95.00	1.09	91.88	97.21
40	95.09	1.19	92.64	97.21
50	95.26	1.04	92.39	97.21
60	95.44	1.08	92.39	97.46
70	95.63	1.03	92.89	97.46
80	95.74	1.02	92.89	97.46
90	95.78	1.02	93.15	97.46
100	95.99	1.03	93.15	97.72
110	95.89	1.03	93.15	97.46
120	95.78	1.01	93.91	97.46
130	95.88	1.02	93.15	97.72
140	95.85	0.98	93.15	97.72
150	95.84	0.97	93.40	97.46


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC60.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	84.85	9.79	40.36	94.16
10	94.66	1.48	88.58	97.46
20	95.43	0.94	92.89	97.46
30	95.91	0.98	94.16	97.97
40	95.97	0.97	94.16	97.72
50	96.24	0.85	94.67	97.72
60	96.36	0.87	94.16	97.97
70	96.26	0.82	94.16	97.72
80	96.36	0.84	94.42	97.97
90	96.36	0.86	94.67	98.22
100	96.51	0.80	94.67	97.72
110	96.45	0.75	94.42	97.72
120	96.59	0.81	94.16	97.97
130	96.45	0.81	94.42	97.97
140	96.46	0.89	94.42	97.97
150	96.47	0.85	94.42	97.97


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC70.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	76.17	10.89	53.81	90.86
10	89.71	7.60	63.96	96.19
20	92.70	5.10	72.08	96.45
30	94.15	3.33	83.25	97.21
40	94.87	2.51	85.53	97.46
50	95.31	2.74	83.50	97.97
60	95.65	2.21	85.28	98.22
70	95.90	1.93	88.58	97.72
80	96.02	1.99	87.56	98.73
90	96.14	1.95	88.58	98.22
100	96.36	1.62	90.86	98.48
110	96.08	2.22	88.07	98.22
120	96.18	2.28	88.83	98.73
130	95.99	2.56	86.80	98.22
140	96.34	1.67	89.59	98.48
150	96.33	1.69	89.34	98.22


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC80.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	88.55	4.12	74.87	95.18
10	94.23	2.63	82.74	96.70
20	95.28	1.85	84.77	97.72
30	95.70	1.69	86.04	97.46
40	96.07	1.31	89.09	97.97
50	96.30	1.16	91.88	97.97
60	96.44	1.00	91.88	98.22
70	96.57	0.88	93.91	98.22
80	96.64	0.88	93.15	98.48
90	96.81	0.78	95.18	98.48
100	96.82	0.69	95.43	98.73
110	96.93	0.69	95.43	98.22
120	96.75	0.75	94.16	97.97
130	96.75	0.91	94.67	98.48
140	96.76	0.73	94.92	98.22
150	96.76	0.76	95.43	98.22


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC90.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	89.71	4.85	74.62	95.43
10	95.14	2.11	82.49	96.70
20	95.77	1.08	91.62	97.72
30	96.15	0.87	91.88	97.46
40	96.38	0.74	93.91	97.72
50	96.56	0.70	94.42	97.72
60	96.58	0.58	94.67	97.72
70	96.76	0.60	95.43	97.97
80	96.79	0.63	94.42	98.22
90	96.87	0.67	94.42	98.22
100	96.92	0.63	94.92	97.97
110	96.94	0.76	94.67	98.48
120	96.89	0.66	95.18	98.22
130	96.92	0.89	93.40	98.48
140	96.93	0.69	94.67	98.48
150	96.89	0.76	94.42	98.22


==> chapters/data/classicCNN-BN-TransferLearningVsTrainAndTransferSetSize-sameClasses.csv <==
transferSPC	meanAcc1	stdAcc1	minA1cc1	maxAcc1	meanAcc10	stdAcc10	minA1cc10	maxAcc10	meanAcc20	stdAcc20	minA1cc20	maxAcc20	meanAcc30	stdAcc30	minA1cc30	maxAcc30	meanAcc40	stdAcc40	minA1cc40	maxAcc40	meanAcc50	stdAcc50	minA1cc50	maxAcc50	meanAcc60	stdAcc60	minA1cc60	maxAcc60	meanAcc70	stdAcc70	minA1cc70	maxAcc70	meanAcc80	stdAcc80	minA1cc80	maxAcc80	meanAcc90	stdAcc90	minA1cc90	maxAcc90	meanAcc100	stdAcc100	minA1cc100	maxAcc100	meanAcc110	stdAcc110	minA1cc110	maxAcc110	meanAcc120	stdAcc120	minA1cc120	maxAcc120	meanAcc130	stdAcc130	minA1cc130	maxAcc130	meanAcc140	stdAcc140	minA1cc140	maxAcc140	meanAcc150	stdAcc150	minA1cc150	maxAcc150
1	46.92	8.18	28.68	63.96	68.80	4.77	56.85	78.17	75.71	4.85	62.44	84.01	78.40	4.58	63.20	87.31	80.20	3.96	68.02	88.07	81.51	4.01	69.80	90.36	82.67	3.97	71.57	89.59	83.24	3.77	72.84	91.62	84.08	3.96	73.60	92.13	84.69	3.97	74.37	92.64	85.44	3.74	73.86	92.39	85.58	3.96	73.35	93.91	85.80	3.77	76.14	92.64	86.30	3.65	76.14	93.40	86.48	3.56	77.41	92.89	86.86	3.75	76.65	93.15
10	61.58	10.18	35.53	83.25	86.81	2.60	80.71	92.39	90.19	2.05	83.50	95.43	91.53	2.00	84.77	94.67	92.44	1.71	87.82	95.94	93.26	1.65	88.83	96.45	93.71	1.74	88.58	97.21	93.89	1.61	89.59	96.70	94.21	1.73	90.10	97.72	94.53	1.70	90.86	97.97	94.53	1.57	89.85	97.21	95.03	1.58	90.86	98.22	95.17	1.53	91.37	97.97	94.89	1.62	90.86	97.97	95.15	1.49	91.88	97.97	95.14	1.36	92.64	98.22
20	75.81	8.39	44.67	88.83	90.97	2.13	83.50	95.18	92.98	1.33	90.10	95.94	93.67	1.28	90.61	95.69	94.24	1.41	91.37	96.95	94.61	1.17	91.62	96.70	94.86	1.18	91.62	96.95	95.14	1.09	92.39	96.95	95.44	1.09	92.89	97.46	95.61	1.00	92.89	97.46	95.86	0.91	94.16	97.72	95.86	0.99	93.15	98.22	95.82	1.00	93.91	97.97	95.69	1.04	92.89	97.72	95.61	1.18	93.15	98.22	95.77	1.19	92.89	97.97
30	79.05	6.68	55.33	90.86	91.88	1.72	86.04	95.18	93.28	1.39	90.10	95.94	93.92	0.96	91.12	95.69	94.51	0.88	92.13	96.19	94.79	1.04	92.13	96.95	94.96	1.05	92.64	96.70	95.26	1.02	92.64	97.46	95.37	1.03	92.64	97.46	95.53	1.09	92.89	97.46	95.81	0.95	93.15	97.46	95.62	0.96	93.15	97.46	95.71	0.99	93.40	97.46	95.57	0.94	92.89	97.21	95.69	0.99	93.40	97.46	95.72	0.79	93.91	97.21
40	82.82	9.05	48.22	93.40	93.99	2.32	79.95	96.70	94.94	1.97	82.49	97.21	95.58	1.61	86.55	97.97	95.80	1.17	90.36	97.97	96.02	1.42	89.34	98.48	96.02	1.38	89.34	98.98	96.27	1.17	91.88	98.22	96.21	1.44	89.09	98.22	96.36	1.08	93.40	98.22	96.55	1.12	94.16	98.73	96.51	1.06	93.91	98.98	96.62	1.08	92.89	98.73	96.61	1.06	93.65	98.73	96.66	1.13	92.39	98.48	96.38	1.36	90.36	98.73
50	84.47	7.63	64.21	93.40	93.98	1.33	88.83	96.19	94.51	1.17	92.13	97.21	95.00	1.09	91.88	97.21	95.09	1.19	92.64	97.21	95.26	1.04	92.39	97.21	95.44	1.08	92.39	97.46	95.63	1.03	92.89	97.46	95.74	1.02	92.89	97.46	95.78	1.02	93.15	97.46	95.99	1.03	93.15	97.72	95.89	1.03	93.15	97.46	95.78	1.01	93.91	97.46	95.88	1.02	93.15	97.72	95.85	0.98	93.15	97.72	95.84	0.97	93.40	97.46
60	84.85	9.79	40.36	94.16	94.66	1.48	88.58	97.46	95.43	0.94	92.89	97.46	95.91	0.98	94.16	97.97	95.97	0.97	94.16	97.72	96.24	0.85	94.67	97.72	96.36	0.87	94.16	97.97	96.26	0.82	94.16	97.72	96.36	0.84	94.42	97.97	96.36	0.86	94.67	98.22	96.51	0.80	94.67	97.72	96.45	0.75	94.42	97.72	96.59	0.81	94.16	97.97	96.45	0.81	94.42	97.97	96.46	0.89	94.42	97.97	96.47	0.85	94.42	97.97
70	76.17	10.89	53.81	90.86	89.71	7.60	63.96	96.19	92.70	5.10	72.08	96.45	94.15	3.33	83.25	97.21	94.87	2.51	85.53	97.46	95.31	2.74	83.50	97.97	95.65	2.21	85.28	98.22	95.90	1.93	88.58	97.72	96.02	1.99	87.56	98.73	96.14	1.95	88.58	98.22	96.36	1.62	90.86	98.48	96.08	2.22	88.07	98.22	96.18	2.28	88.83	98.73	95.99	2.56	86.80	98.22	96.34	1.67	89.59	98.48	96.33	1.69	89.34	98.22
80	88.55	4.12	74.87	95.18	94.23	2.63	82.74	96.70	95.28	1.85	84.77	97.72	95.70	1.69	86.04	97.46	96.07	1.31	89.09	97.97	96.30	1.16	91.88	97.97	96.44	1.00	91.88	98.22	96.57	0.88	93.91	98.22	96.64	0.88	93.15	98.48	96.81	0.78	95.18	98.48	96.82	0.69	95.43	98.73	96.93	0.69	95.43	98.22	96.75	0.75	94.16	97.97	96.75	0.91	94.67	98.48	96.76	0.73	94.92	98.22	96.76	0.76	95.43	98.22
90	89.71	4.85	74.62	95.43	95.14	2.11	82.49	96.70	95.77	1.08	91.62	97.72	96.15	0.87	91.88	97.46	96.38	0.74	93.91	97.72	96.56	0.70	94.42	97.72	96.58	0.58	94.67	97.72	96.76	0.60	95.43	97.97	96.79	0.63	94.42	98.22	96.87	0.67	94.42	98.22	96.92	0.63	94.92	97.97	96.94	0.76	94.67	98.48	96.89	0.66	95.18	98.22	96.92	0.89	93.40	98.48	96.93	0.69	94.67	98.48	96.89	0.76	94.42	98.22
100	90.17	5.47	69.04	95.94	95.75	1.63	87.06	97.72	96.41	1.20	90.36	97.97	96.77	1.14	90.10	98.22	96.91	0.90	92.64	98.48	97.03	0.70	94.16	98.48	97.15	0.67	95.43	98.48	97.10	0.64	95.18	98.48	97.31	0.74	94.67	98.73	97.27	0.64	95.69	98.73	97.47	0.59	95.69	98.73	97.37	0.61	95.43	98.48	97.35	0.58	95.69	98.22	97.23	0.72	95.43	98.98	97.40	0.60	95.43	98.98	97.29	0.68	95.94	98.73
110	89.79	5.17	70.56	95.69	95.55	0.79	92.89	96.70	96.01	0.67	93.91	97.46	96.30	0.66	94.92	97.46	96.44	0.91	94.67	97.97	96.64	0.61	95.18	97.97	96.70	0.70	95.18	97.97	96.68	0.59	95.43	97.72	96.74	0.62	95.43	97.97	96.84	0.66	95.69	97.97	96.88	0.63	95.94	98.22	96.88	0.60	95.69	97.97	96.87	0.71	95.18	98.48	96.77	0.57	95.18	97.97	96.75	0.60	95.43	97.97	96.82	0.68	95.18	97.97
120	90.65	4.90	66.75	95.18	95.72	0.92	93.15	97.21	96.07	0.91	91.88	97.21	96.35	0.72	94.16	97.46	96.48	0.58	95.18	97.72	96.62	0.69	94.42	97.97	96.62	0.52	95.43	97.72	96.80	0.69	94.42	97.97	96.81	0.62	95.43	97.97	96.85	0.64	95.43	97.97	96.86	0.66	95.18	98.48	96.84	0.60	95.18	97.97	96.82	0.59	95.69	97.72	96.86	0.56	95.69	97.97	96.82	0.65	94.92	98.22	96.90	0.59	95.43	97.97
130	89.20	6.99	59.39	96.70	95.98	1.21	91.62	97.72	96.47	1.70	86.29	98.22	96.81	0.85	94.42	98.48	97.00	0.72	95.18	98.22	97.09	0.87	94.67	98.22	97.24	0.80	94.92	98.73	97.25	0.77	95.18	98.73	97.27	0.82	95.69	98.73	97.39	0.67	95.94	98.73	97.42	0.62	96.19	98.48	97.35	0.74	95.69	98.73	97.35	0.79	95.43	98.73	97.32	0.74	94.92	98.73	97.30	0.89	95.18	98.98	97.27	0.86	95.69	98.73
140	84.33	6.84	64.97	93.65	91.01	6.78	64.97	96.19	92.95	5.32	70.30	97.72	94.28	4.16	77.16	98.48	95.06	4.07	75.13	98.48	95.56	3.35	78.43	98.22	95.83	3.05	81.47	98.22	95.96	2.61	83.76	98.22	96.01	3.01	82.74	98.73	96.29	2.65	83.50	98.48	96.43	2.90	81.47	98.73	96.38	2.95	81.98	98.98	96.16	3.29	79.70	98.48	96.25	3.40	81.22	99.24	96.38	2.47	84.52	98.48	96.32	2.54	84.77	98.73
150	89.09	5.69	72.59	95.43	95.13	3.04	75.13	97.21	95.69	2.08	82.23	97.46	95.93	1.67	85.28	97.21	96.08	1.26	88.32	97.72	96.31	0.87	92.89	97.72	96.44	0.80	92.64	97.72	96.35	0.85	93.65	97.97	96.48	0.78	94.42	98.22	96.48	0.80	93.65	98.22	96.58	0.65	95.18	97.97	96.55	0.68	94.16	97.97	96.56	0.72	94.42	98.22	96.51	0.74	94.67	98.22	96.58	0.62	95.43	97.97	96.53	0.78	94.67	98.22


==> chapters/data/classicCNN-Dropout-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		42.50	8.11	18.78	58.12
2		54.52	8.76	34.77	75.63
3		59.17	7.21	39.85	72.34
4		65.94	8.34	47.46	81.47
5		70.09	6.00	55.08	81.47
6		73.09	6.30	49.24	81.73
7		75.27	4.97	61.93	84.77
8		75.07	5.02	63.20	86.29
9		76.15	7.02	55.58	88.58
10		76.66	4.53	64.47	85.53
11		79.40	5.21	61.68	88.32
12		49.26	14.14	11.93	76.90
13		75.36	5.48	58.38	84.01
14		79.41	3.86	68.53	86.04
15		82.45	3.07	68.53	88.32
16		83.69	3.07	74.62	89.09
17		83.52	3.16	73.60	89.34
18		84.39	2.75	77.16	89.09
19		86.00	2.81	73.10	91.12
20		84.30	3.05	75.38	89.59
25		86.65	2.66	81.22	92.39
30		89.32	2.34	82.23	94.42
35		72.18	8.22	50.76	88.32
40		91.83	1.35	88.07	95.43
45		92.23	1.83	86.55	95.94
50		92.58	2.14	80.96	95.94
60		93.11	1.49	89.34	95.94
70		89.90	3.69	76.65	95.18
80		94.95	1.11	91.62	96.70
90		95.38	1.21	91.12	97.21
100		95.75	0.89	92.13	97.21
110		96.21	0.88	93.65	97.72
120		96.21	0.81	93.40	97.97
130		96.14	0.89	93.65	97.97
140		96.02	1.03	93.91	98.22
150		96.54	0.78	94.42	97.72


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC1.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	35.81	7.67	19.29	53.05
10	51.30	7.58	34.52	64.97
20	51.20	6.92	35.28	63.20
30	51.89	5.98	39.85	63.71
40	52.51	5.92	37.31	67.01
50	51.28	5.71	36.29	63.20
60	52.36	5.66	39.59	64.21
70	51.56	5.81	39.34	63.45
80	52.34	5.78	39.59	65.99
90	51.85	6.39	35.03	63.71
100	52.26	6.43	37.56	65.74
110	52.76	6.43	39.34	65.23
120	53.02	6.43	37.56	65.99
130	53.33	6.75	38.07	67.77
140	54.02	6.46	40.86	66.50
150	54.12	6.67	36.29	67.26


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC10.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	55.75	9.03	33.50	73.35
10	71.26	3.39	64.47	79.95
20	73.76	3.89	62.18	80.96
30	75.20	3.12	64.47	81.47
40	76.55	2.96	68.78	83.25
50	77.01	2.95	70.30	81.22
60	77.97	2.89	71.32	84.52
70	78.49	2.78	70.81	83.76
80	78.40	2.92	71.07	82.99
90	78.97	2.65	72.84	85.03
100	79.33	2.73	72.34	84.52
110	79.46	2.82	70.05	84.01
120	79.83	2.70	72.59	84.52
130	80.03	2.73	72.34	85.53
140	80.53	2.78	74.37	85.28
150	80.48	2.56	72.84	85.28


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC100.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	68.07	5.44	57.11	78.93
10	85.74	2.35	79.44	91.12
20	87.98	1.94	82.49	90.86
30	89.85	1.46	86.04	93.15
40	90.80	1.73	86.55	93.91
50	91.35	1.64	86.55	94.42
60	91.93	1.50	87.82	95.18
70	92.28	1.57	87.56	94.92
80	92.58	1.32	89.09	94.67
90	92.74	1.41	89.59	95.69
100	92.98	1.48	88.83	96.95
110	93.02	1.63	88.58	96.19
120	93.33	1.51	89.34	97.46
130	93.47	1.28	90.61	95.94
140	93.35	1.10	90.86	96.70
150	93.40	1.45	89.34	96.95


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC110.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	67.67	6.26	51.02	78.17
10	84.64	2.66	77.16	89.59
20	87.73	2.31	80.46	92.39
30	88.58	1.95	82.49	91.37
40	89.73	2.24	84.26	94.42
50	90.39	2.02	83.76	93.65
60	90.92	1.81	85.79	93.91
70	91.34	1.78	85.79	94.16
80	91.50	1.99	84.52	94.16
90	91.70	1.98	85.03	94.67
100	91.91	1.87	86.29	94.42
110	92.09	1.87	87.06	95.18
120	92.50	1.77	86.55	95.18
130	92.54	1.72	86.04	95.69
140	92.13	1.84	86.04	94.67
150	92.45	1.70	87.82	95.43


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC120.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	67.08	7.84	45.69	81.73
10	86.10	2.13	80.20	90.36
20	88.62	1.95	84.26	91.88
30	89.78	1.76	86.29	93.91
40	90.84	1.60	86.55	94.42
50	91.66	1.45	89.09	94.42
60	91.83	1.40	88.83	94.92
70	92.32	1.20	89.85	94.92
80	92.69	1.30	90.36	95.94
90	92.76	1.33	89.59	95.43
100	93.16	1.30	89.59	95.94
110	93.15	1.16	89.59	95.94
120	93.41	1.16	91.37	95.94
130	93.10	1.19	90.10	95.94
140	93.39	1.22	90.36	95.69
150	93.32	1.22	90.10	95.69


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC130.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	66.50	6.72	47.46	78.68
10	86.08	2.10	80.96	90.61
20	88.63	2.11	83.76	92.64
30	90.36	1.51	86.29	93.40
40	91.29	1.75	87.82	94.92
50	91.90	1.44	89.09	95.18
60	92.38	1.49	89.09	94.67
70	92.67	1.70	88.32	95.43
80	92.77	1.47	89.34	95.43
90	93.13	1.39	89.85	96.19
100	93.43	1.52	90.10	96.45
110	93.69	1.55	89.59	95.69
120	93.57	1.39	89.09	95.69
130	93.71	1.43	90.10	96.19
140	93.64	1.42	90.36	95.94
150	93.83	1.37	89.85	96.19


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC140.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	69.68	5.73	54.31	82.74
10	86.27	2.32	80.46	91.88
20	89.21	1.74	84.26	92.13
30	90.47	1.55	86.04	93.40
40	91.55	1.51	87.82	94.42
50	92.19	1.53	88.07	95.43
60	92.54	1.57	88.32	96.19
70	93.06	1.39	89.85	95.69
80	93.33	1.30	88.83	95.94
90	93.18	1.64	87.31	96.19
100	93.68	1.56	87.56	95.94
110	93.85	1.42	89.09	96.19
120	93.96	1.39	89.59	96.45
130	94.15	1.30	90.61	96.70
140	93.92	1.38	90.10	95.94
150	94.18	1.25	90.36	96.45


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC150.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	68.40	6.17	56.60	80.71
10	86.44	2.32	80.20	90.10
20	89.67	1.55	87.06	92.89
30	90.62	1.78	85.79	94.42
40	91.70	1.46	88.58	94.16
50	92.24	1.51	87.31	94.67
60	92.74	1.40	89.59	96.19
70	93.24	1.54	89.59	95.94
80	93.64	1.43	89.85	95.94
90	94.08	1.24	91.62	96.95
100	94.21	1.07	92.13	95.94
110	94.37	1.23	90.10	95.94
120	94.52	1.31	91.88	96.70
130	94.38	1.31	90.36	96.70
140	94.37	1.21	91.62	96.95
150	94.62	1.19	91.12	96.70


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC20.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	58.82	8.94	36.80	73.60
10	76.78	3.43	70.30	81.73
20	79.79	2.33	74.87	84.77
30	81.23	2.57	72.59	85.03
40	81.91	2.23	76.14	86.80
50	82.85	2.13	78.17	87.06
60	83.09	2.00	78.17	86.29
70	83.50	1.86	79.19	87.56
80	83.72	2.09	78.17	86.80
90	83.90	2.18	78.93	89.09
100	84.32	1.90	80.20	88.07
110	84.45	2.09	80.46	88.58
120	84.87	2.06	79.70	89.34
130	84.85	2.28	80.20	90.86
140	84.96	2.23	79.70	89.34
150	85.25	2.10	79.95	89.85


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC30.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	60.96	8.39	26.14	74.87
10	79.86	2.74	72.34	85.28
20	82.30	1.87	76.14	86.04
30	83.82	1.96	78.93	87.31
40	84.20	1.83	78.17	87.06
50	85.02	1.85	78.68	88.32
60	85.19	1.61	79.95	87.56
70	85.42	1.84	80.20	89.34
80	85.92	1.63	80.20	88.32
90	86.12	1.83	79.44	89.34
100	86.57	1.68	80.96	90.10
110	86.68	1.66	81.22	89.85
120	86.85	1.72	81.22	89.34
130	86.87	1.74	80.71	90.10
140	87.22	1.84	81.22	91.62
150	87.49	1.60	82.49	90.36


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC40.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	60.99	9.00	34.01	76.40
10	80.89	2.64	74.87	85.53
20	83.12	2.29	77.92	89.59
30	84.46	2.36	78.93	89.59
40	85.21	2.29	80.46	89.09
50	86.07	2.13	80.71	90.36
60	86.19	2.27	81.22	90.61
70	87.03	2.32	81.47	91.12
80	87.22	2.15	82.23	91.12
90	87.42	2.29	79.95	90.86
100	87.74	2.00	81.98	91.37
110	88.03	2.06	82.23	91.12
120	88.58	1.97	82.49	92.39
130	88.45	1.85	82.99	91.88
140	88.69	1.94	84.01	92.13
150	88.72	1.94	83.25	92.13


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC50.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	63.47	8.35	43.40	77.16
10	82.16	2.42	75.63	86.55
20	83.92	2.55	73.60	87.82
30	84.82	2.71	72.08	89.09
40	85.80	2.35	78.68	90.36
50	86.27	2.31	78.43	89.34
60	86.90	2.31	80.20	91.12
70	87.52	2.52	79.44	91.12
80	87.64	2.56	80.46	91.37
90	87.98	2.39	79.70	91.62
100	88.19	2.41	80.96	92.64
110	88.60	2.37	79.70	92.89
120	88.87	2.23	82.23	93.91
130	88.87	2.31	81.47	93.65
140	89.37	2.46	80.71	94.67
150	89.26	2.35	80.46	93.40


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC60.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	67.40	6.12	50.00	78.17
10	82.74	2.42	76.14	88.32
20	85.29	2.10	80.20	89.34
30	86.51	2.13	81.47	90.86
40	87.10	2.12	82.74	91.12
50	87.70	2.03	82.49	92.89
60	87.98	1.76	82.49	92.39
70	88.52	1.98	83.50	92.39
80	88.92	1.87	85.28	92.89
90	89.22	1.71	85.28	93.40
100	89.26	1.78	85.28	93.40
110	89.56	1.89	84.77	93.15
120	89.53	1.69	85.53	93.15
130	89.78	1.74	86.55	93.40
140	90.00	1.78	86.55	94.16
150	90.25	1.63	85.79	94.16


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC70.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	64.83	6.41	47.72	77.41
10	84.29	2.32	78.93	88.58
20	86.18	2.07	79.44	90.36
30	87.42	2.01	82.23	91.37
40	88.39	1.82	84.26	92.13
50	89.10	1.77	84.77	92.39
60	89.57	1.97	84.52	93.91
70	90.02	1.97	84.77	94.92
80	90.30	1.72	84.77	94.16
90	90.66	1.84	85.28	94.67
100	90.86	1.72	86.04	94.42
110	90.89	1.93	86.29	94.67
120	91.22	1.67	86.29	94.16
130	91.39	1.96	84.77	95.43
140	91.59	1.71	87.56	95.43
150	91.82	2.05	84.77	95.43


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC80.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	65.33	6.96	48.48	78.17
10	84.88	2.03	80.20	90.61
20	87.41	1.69	84.26	90.86
30	88.97	1.56	83.76	90.86
40	89.59	1.55	84.77	92.89
50	90.54	1.42	87.82	92.89
60	90.99	1.23	88.32	93.65
70	91.34	1.28	88.83	94.16
80	91.92	1.44	87.82	94.42
90	91.95	1.49	88.32	94.67
100	92.20	1.44	88.83	95.43
110	92.29	1.39	88.83	95.18
120	92.71	1.44	88.83	95.18
130	92.41	1.47	88.83	94.42
140	92.76	1.31	89.34	95.69
150	92.50	1.20	89.85	95.18


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses-transferSPC90.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	68.37	7.46	43.91	80.96
10	84.23	2.36	78.17	90.10
20	87.36	1.87	83.50	91.37
30	88.02	1.82	81.47	90.86
40	89.08	1.98	84.26	92.39
50	89.54	1.80	84.52	92.13
60	89.97	1.96	84.26	93.91
70	90.13	2.11	82.74	93.65
80	90.59	1.95	84.26	94.16
90	91.04	2.03	85.79	94.67
100	91.20	2.00	85.53	94.42
110	91.22	2.03	85.53	95.18
120	91.45	1.70	87.31	95.18
130	91.19	1.90	86.04	94.42
140	91.31	1.86	86.55	95.43
150	91.51	1.88	86.29	94.67


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-disjointClasses.csv <==
transferSPC	meanAcc1	stdAcc1	minA1cc1	maxAcc1	meanAcc10	stdAcc10	minA1cc10	maxAcc10	meanAcc20	stdAcc20	minA1cc20	maxAcc20	meanAcc30	stdAcc30	minA1cc30	maxAcc30	meanAcc40	stdAcc40	minA1cc40	maxAcc40	meanAcc50	stdAcc50	minA1cc50	maxAcc50	meanAcc60	stdAcc60	minA1cc60	maxAcc60	meanAcc70	stdAcc70	minA1cc70	maxAcc70	meanAcc80	stdAcc80	minA1cc80	maxAcc80	meanAcc90	stdAcc90	minA1cc90	maxAcc90	meanAcc100	stdAcc100	minA1cc100	maxAcc100	meanAcc110	stdAcc110	minA1cc110	maxAcc110	meanAcc120	stdAcc120	minA1cc120	maxAcc120	meanAcc130	stdAcc130	minA1cc130	maxAcc130	meanAcc140	stdAcc140	minA1cc140	maxAcc140	meanAcc150	stdAcc150	minA1cc150	maxAcc150
1	35.81	7.67	19.29	53.05	51.30	7.58	34.52	64.97	51.20	6.92	35.28	63.20	51.89	5.98	39.85	63.71	52.51	5.92	37.31	67.01	51.28	5.71	36.29	63.20	52.36	5.66	39.59	64.21	51.56	5.81	39.34	63.45	52.34	5.78	39.59	65.99	51.85	6.39	35.03	63.71	52.26	6.43	37.56	65.74	52.76	6.43	39.34	65.23	53.02	6.43	37.56	65.99	53.33	6.75	38.07	67.77	54.02	6.46	40.86	66.50	54.12	6.67	36.29	67.26
10	55.75	9.03	33.50	73.35	71.26	3.39	64.47	79.95	73.76	3.89	62.18	80.96	75.20	3.12	64.47	81.47	76.55	2.96	68.78	83.25	77.01	2.95	70.30	81.22	77.97	2.89	71.32	84.52	78.49	2.78	70.81	83.76	78.40	2.92	71.07	82.99	78.97	2.65	72.84	85.03	79.33	2.73	72.34	84.52	79.46	2.82	70.05	84.01	79.83	2.70	72.59	84.52	80.03	2.73	72.34	85.53	80.53	2.78	74.37	85.28	80.48	2.56	72.84	85.28
20	58.82	8.94	36.80	73.60	76.78	3.43	70.30	81.73	79.79	2.33	74.87	84.77	81.23	2.57	72.59	85.03	81.91	2.23	76.14	86.80	82.85	2.13	78.17	87.06	83.09	2.00	78.17	86.29	83.50	1.86	79.19	87.56	83.72	2.09	78.17	86.80	83.90	2.18	78.93	89.09	84.32	1.90	80.20	88.07	84.45	2.09	80.46	88.58	84.87	2.06	79.70	89.34	84.85	2.28	80.20	90.86	84.96	2.23	79.70	89.34	85.25	2.10	79.95	89.85
30	60.96	8.39	26.14	74.87	79.86	2.74	72.34	85.28	82.30	1.87	76.14	86.04	83.82	1.96	78.93	87.31	84.20	1.83	78.17	87.06	85.02	1.85	78.68	88.32	85.19	1.61	79.95	87.56	85.42	1.84	80.20	89.34	85.92	1.63	80.20	88.32	86.12	1.83	79.44	89.34	86.57	1.68	80.96	90.10	86.68	1.66	81.22	89.85	86.85	1.72	81.22	89.34	86.87	1.74	80.71	90.10	87.22	1.84	81.22	91.62	87.49	1.60	82.49	90.36
40	60.99	9.00	34.01	76.40	80.89	2.64	74.87	85.53	83.12	2.29	77.92	89.59	84.46	2.36	78.93	89.59	85.21	2.29	80.46	89.09	86.07	2.13	80.71	90.36	86.19	2.27	81.22	90.61	87.03	2.32	81.47	91.12	87.22	2.15	82.23	91.12	87.42	2.29	79.95	90.86	87.74	2.00	81.98	91.37	88.03	2.06	82.23	91.12	88.58	1.97	82.49	92.39	88.45	1.85	82.99	91.88	88.69	1.94	84.01	92.13	88.72	1.94	83.25	92.13
50	63.47	8.35	43.40	77.16	82.16	2.42	75.63	86.55	83.92	2.55	73.60	87.82	84.82	2.71	72.08	89.09	85.80	2.35	78.68	90.36	86.27	2.31	78.43	89.34	86.90	2.31	80.20	91.12	87.52	2.52	79.44	91.12	87.64	2.56	80.46	91.37	87.98	2.39	79.70	91.62	88.19	2.41	80.96	92.64	88.60	2.37	79.70	92.89	88.87	2.23	82.23	93.91	88.87	2.31	81.47	93.65	89.37	2.46	80.71	94.67	89.26	2.35	80.46	93.40
60	67.40	6.12	50.00	78.17	82.74	2.42	76.14	88.32	85.29	2.10	80.20	89.34	86.51	2.13	81.47	90.86	87.10	2.12	82.74	91.12	87.70	2.03	82.49	92.89	87.98	1.76	82.49	92.39	88.52	1.98	83.50	92.39	88.92	1.87	85.28	92.89	89.22	1.71	85.28	93.40	89.26	1.78	85.28	93.40	89.56	1.89	84.77	93.15	89.53	1.69	85.53	93.15	89.78	1.74	86.55	93.40	90.00	1.78	86.55	94.16	90.25	1.63	85.79	94.16
70	64.83	6.41	47.72	77.41	84.29	2.32	78.93	88.58	86.18	2.07	79.44	90.36	87.42	2.01	82.23	91.37	88.39	1.82	84.26	92.13	89.10	1.77	84.77	92.39	89.57	1.97	84.52	93.91	90.02	1.97	84.77	94.92	90.30	1.72	84.77	94.16	90.66	1.84	85.28	94.67	90.86	1.72	86.04	94.42	90.89	1.93	86.29	94.67	91.22	1.67	86.29	94.16	91.39	1.96	84.77	95.43	91.59	1.71	87.56	95.43	91.82	2.05	84.77	95.43
80	65.33	6.96	48.48	78.17	84.88	2.03	80.20	90.61	87.41	1.69	84.26	90.86	88.97	1.56	83.76	90.86	89.59	1.55	84.77	92.89	90.54	1.42	87.82	92.89	90.99	1.23	88.32	93.65	91.34	1.28	88.83	94.16	91.92	1.44	87.82	94.42	91.95	1.49	88.32	94.67	92.20	1.44	88.83	95.43	92.29	1.39	88.83	95.18	92.71	1.44	88.83	95.18	92.41	1.47	88.83	94.42	92.76	1.31	89.34	95.69	92.50	1.20	89.85	95.18
90	68.37	7.46	43.91	80.96	84.23	2.36	78.17	90.10	87.36	1.87	83.50	91.37	88.02	1.82	81.47	90.86	89.08	1.98	84.26	92.39	89.54	1.80	84.52	92.13	89.97	1.96	84.26	93.91	90.13	2.11	82.74	93.65	90.59	1.95	84.26	94.16	91.04	2.03	85.79	94.67	91.20	2.00	85.53	94.42	91.22	2.03	85.53	95.18	91.45	1.70	87.31	95.18	91.19	1.90	86.04	94.42	91.31	1.86	86.55	95.43	91.51	1.88	86.29	94.67
100	68.07	5.44	57.11	78.93	85.74	2.35	79.44	91.12	87.98	1.94	82.49	90.86	89.85	1.46	86.04	93.15	90.80	1.73	86.55	93.91	91.35	1.64	86.55	94.42	91.93	1.50	87.82	95.18	92.28	1.57	87.56	94.92	92.58	1.32	89.09	94.67	92.74	1.41	89.59	95.69	92.98	1.48	88.83	96.95	93.02	1.63	88.58	96.19	93.33	1.51	89.34	97.46	93.47	1.28	90.61	95.94	93.35	1.10	90.86	96.70	93.40	1.45	89.34	96.95
110	67.67	6.26	51.02	78.17	84.64	2.66	77.16	89.59	87.73	2.31	80.46	92.39	88.58	1.95	82.49	91.37	89.73	2.24	84.26	94.42	90.39	2.02	83.76	93.65	90.92	1.81	85.79	93.91	91.34	1.78	85.79	94.16	91.50	1.99	84.52	94.16	91.70	1.98	85.03	94.67	91.91	1.87	86.29	94.42	92.09	1.87	87.06	95.18	92.50	1.77	86.55	95.18	92.54	1.72	86.04	95.69	92.13	1.84	86.04	94.67	92.45	1.70	87.82	95.43
120	67.08	7.84	45.69	81.73	86.10	2.13	80.20	90.36	88.62	1.95	84.26	91.88	89.78	1.76	86.29	93.91	90.84	1.60	86.55	94.42	91.66	1.45	89.09	94.42	91.83	1.40	88.83	94.92	92.32	1.20	89.85	94.92	92.69	1.30	90.36	95.94	92.76	1.33	89.59	95.43	93.16	1.30	89.59	95.94	93.15	1.16	89.59	95.94	93.41	1.16	91.37	95.94	93.10	1.19	90.10	95.94	93.39	1.22	90.36	95.69	93.32	1.22	90.10	95.69
130	66.50	6.72	47.46	78.68	86.08	2.10	80.96	90.61	88.63	2.11	83.76	92.64	90.36	1.51	86.29	93.40	91.29	1.75	87.82	94.92	91.90	1.44	89.09	95.18	92.38	1.49	89.09	94.67	92.67	1.70	88.32	95.43	92.77	1.47	89.34	95.43	93.13	1.39	89.85	96.19	93.43	1.52	90.10	96.45	93.69	1.55	89.59	95.69	93.57	1.39	89.09	95.69	93.71	1.43	90.10	96.19	93.64	1.42	90.36	95.94	93.83	1.37	89.85	96.19
140	69.68	5.73	54.31	82.74	86.27	2.32	80.46	91.88	89.21	1.74	84.26	92.13	90.47	1.55	86.04	93.40	91.55	1.51	87.82	94.42	92.19	1.53	88.07	95.43	92.54	1.57	88.32	96.19	93.06	1.39	89.85	95.69	93.33	1.30	88.83	95.94	93.18	1.64	87.31	96.19	93.68	1.56	87.56	95.94	93.85	1.42	89.09	96.19	93.96	1.39	89.59	96.45	94.15	1.30	90.61	96.70	93.92	1.38	90.10	95.94	94.18	1.25	90.36	96.45
150	68.40	6.17	56.60	80.71	86.44	2.32	80.20	90.10	89.67	1.55	87.06	92.89	90.62	1.78	85.79	94.42	91.70	1.46	88.58	94.16	92.24	1.51	87.31	94.67	92.74	1.40	89.59	96.19	93.24	1.54	89.59	95.94	93.64	1.43	89.85	95.94	94.08	1.24	91.62	96.95	94.21	1.07	92.13	95.94	94.37	1.23	90.10	95.94	94.52	1.31	91.88	96.70	94.38	1.31	90.36	96.70	94.37	1.21	91.62	96.95	94.62	1.19	91.12	96.70


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC1.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	40.80	7.09	25.89	60.91
10	54.01	5.29	36.55	61.42
20	55.33	5.93	37.31	66.50
30	55.43	6.01	35.53	65.99
40	56.47	5.23	44.67	66.50
50	56.89	5.72	43.40	68.27
60	56.18	5.65	42.64	67.26
70	56.30	5.56	44.67	67.51
80	57.22	5.47	41.12	68.02
90	57.62	6.01	44.16	69.54
100	57.19	6.14	41.12	69.29
110	58.20	6.30	43.65	70.30
120	58.42	6.20	42.13	72.34
130	58.27	6.53	43.40	72.08
140	58.91	6.74	42.13	71.32
150	58.70	6.96	42.64	72.84


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC10.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	58.61	8.06	38.32	74.37
10	74.64	4.43	60.41	83.25
20	79.03	4.32	60.41	84.77
30	80.21	3.95	64.72	87.06
40	81.90	3.42	69.29	86.80
50	82.80	3.04	69.80	86.55
60	83.40	3.23	70.30	87.31
70	84.07	3.18	71.57	89.09
80	84.70	2.80	72.84	88.32
90	85.00	3.30	72.08	89.59
100	85.38	3.05	73.35	90.10
110	85.66	3.10	73.10	90.36
120	86.00	3.08	73.35	90.61
130	86.42	3.08	74.11	91.12
140	86.61	2.86	74.62	91.12
150	86.82	2.95	74.87	91.37


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC100.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	79.41	6.79	50.51	90.10
10	91.75	2.01	87.31	95.18
20	93.98	1.38	90.86	96.70
30	95.09	0.90	93.15	96.70
40	95.69	0.86	92.89	97.46
50	95.75	0.85	93.65	97.46
60	96.30	0.82	93.91	98.48
70	96.50	0.73	95.18	97.72
80	96.58	0.83	94.42	97.97
90	96.73	0.70	95.18	98.22
100	96.79	0.83	94.42	97.97
110	96.91	0.76	95.18	98.48
120	96.91	0.69	94.92	98.73
130	96.95	0.60	95.18	98.22
140	96.74	0.69	94.16	97.97
150	96.92	0.73	94.42	98.22


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC110.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	81.47	6.54	63.71	89.85
10	91.23	2.64	84.26	95.69
20	94.25	1.37	90.36	96.70
30	95.18	1.23	90.86	97.72
40	95.71	1.13	91.88	97.46
50	96.20	1.05	92.64	98.73
60	96.51	0.86	93.91	98.22
70	96.49	0.84	93.91	97.97
80	96.78	0.99	93.40	98.73
90	97.06	0.94	93.91	98.73
100	97.11	0.97	93.65	98.98
110	97.09	0.93	93.91	98.73
120	97.11	0.98	93.91	98.73
130	96.90	1.05	93.91	98.73
140	96.92	0.96	93.91	98.48
150	96.94	0.95	93.15	98.48


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC120.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	81.82	5.83	64.21	89.59
10	92.85	1.86	87.82	96.19
20	94.93	1.16	91.37	97.72
30	95.86	1.04	92.39	97.97
40	96.42	0.76	94.16	97.72
50	96.41	0.76	94.67	97.72
60	96.74	0.75	94.92	97.97
70	96.99	0.72	94.67	98.22
80	97.10	0.75	94.92	98.22
90	97.27	0.75	95.18	98.98
100	97.49	0.54	96.19	98.48
110	97.43	0.67	95.94	98.73
120	97.48	0.65	95.43	98.48
130	97.29	0.61	95.69	98.48
140	97.33	0.73	95.43	98.73
150	97.35	0.62	95.69	98.48


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC130.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	80.88	6.27	62.69	89.34
10	91.57	1.92	87.31	95.18
20	93.64	1.78	88.32	96.45
30	95.08	0.97	92.89	96.95
40	95.54	1.11	91.88	97.46
50	95.98	0.87	93.65	97.46
60	96.26	0.90	93.91	97.72
70	96.58	0.76	94.42	98.22
80	96.67	0.76	94.42	98.22
90	96.77	0.71	94.42	97.97
100	96.98	0.80	94.67	98.48
110	96.94	0.76	94.42	98.22
120	96.92	0.70	94.92	98.22
130	97.08	0.74	94.67	98.22
140	96.85	0.72	94.92	97.97
150	96.97	0.70	94.92	98.22


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC140.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	80.36	6.25	63.45	91.12
10	91.75	1.84	87.56	94.92
20	94.48	1.28	90.61	96.70
30	95.37	1.08	93.15	97.46
40	95.91	0.90	94.16	98.22
50	96.18	0.95	93.91	98.22
60	96.68	0.81	94.92	98.22
70	96.66	0.93	93.91	97.97
80	96.86	0.88	94.42	98.22
90	96.94	0.62	94.92	97.97
100	97.05	0.77	94.92	98.73
110	97.13	0.72	94.42	98.48
120	97.19	0.60	95.69	98.22
130	97.01	0.70	94.67	98.73
140	97.04	0.67	94.92	98.22
150	97.03	0.74	95.18	98.48


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC150.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	82.73	5.86	57.11	90.36
10	90.03	2.92	81.98	95.69
20	93.35	1.98	85.79	96.70
30	94.98	1.24	91.37	96.70
40	95.63	1.04	91.88	97.46
50	96.01	1.16	91.37	97.97
60	96.30	0.91	92.13	97.72
70	96.18	1.06	92.13	98.48
80	96.32	0.97	91.88	97.97
90	96.68	0.88	92.89	98.22
100	96.86	0.82	94.16	98.22
110	96.79	0.85	93.91	98.48
120	96.87	0.80	93.91	98.48
130	97.00	0.77	93.65	98.22
140	96.67	0.87	93.15	98.48
150	96.89	0.90	93.40	98.48


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC20.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	65.50	10.29	35.03	79.95
10	83.05	3.10	76.14	89.09
20	85.95	2.91	77.16	91.12
30	87.06	2.84	77.41	90.86
40	87.95	2.79	80.46	93.15
50	88.89	2.85	81.22	93.40
60	89.49	2.80	78.93	94.42
70	90.25	2.56	82.74	93.91
80	90.49	2.55	82.74	94.42
90	90.73	2.45	84.01	93.91
100	90.93	2.43	83.76	95.18
110	91.15	2.20	85.03	94.42
120	91.35	2.26	84.26	95.18
130	91.72	2.17	84.52	95.18
140	91.83	2.04	86.80	95.69
150	91.91	2.01	84.77	95.18


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC30.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	68.23	9.31	45.94	83.76
10	86.72	3.45	71.83	92.39
20	89.03	2.86	76.14	93.15
30	90.68	2.40	82.23	94.16
40	91.55	2.26	84.01	95.18
50	92.10	2.34	84.01	94.92
60	92.49	2.31	85.53	95.43
70	92.80	2.09	84.52	95.69
80	93.14	1.94	86.29	95.69
90	93.39	2.12	86.04	95.94
100	93.66	1.86	86.04	96.19
110	93.94	1.73	88.07	96.45
120	93.79	1.94	86.04	96.45
130	94.08	1.74	86.80	96.19
140	94.20	1.81	87.31	96.45
150	94.08	1.80	87.56	96.95


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC40.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	70.96	8.41	53.55	86.04
10	88.59	1.96	82.49	92.39
20	90.83	1.52	87.06	94.16
30	92.17	1.49	88.58	94.67
40	93.15	1.46	89.85	95.69
50	93.66	1.12	91.37	96.70
60	93.87	1.15	90.86	95.69
70	94.41	1.15	91.12	96.45
80	94.73	1.10	91.62	96.19
90	94.79	0.93	92.39	96.45
100	94.95	1.01	91.88	96.95
110	95.23	1.00	92.13	96.70
120	95.31	1.15	91.88	96.95
130	95.30	0.93	92.64	96.70
140	95.23	1.03	91.88	97.46
150	95.38	1.10	92.13	97.21


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC50.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	75.27	7.32	54.06	88.32
10	90.82	1.92	84.01	94.42
20	92.52	1.60	88.32	96.19
30	93.60	1.26	90.10	96.19
40	94.13	1.38	89.34	97.21
50	94.58	1.24	90.10	96.45
60	95.04	1.21	90.36	97.46
70	95.38	1.16	89.85	97.21
80	95.64	1.22	90.61	97.97
90	95.76	1.23	90.36	97.21
100	96.02	1.19	90.86	97.72
110	96.05	1.21	91.12	97.97
120	96.00	1.09	91.62	97.72
130	96.02	1.16	90.86	97.72
140	95.94	1.34	89.85	98.22
150	96.08	1.03	92.39	97.46


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC60.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	76.31	7.05	61.17	88.83
10	90.86	1.69	86.29	94.16
20	93.32	1.12	91.12	95.18
30	94.30	1.01	92.39	96.19
40	94.71	1.01	92.39	96.70
50	94.98	0.86	92.64	96.70
60	95.18	0.93	93.40	96.95
70	95.49	0.82	93.65	96.70
80	95.47	0.85	93.91	97.46
90	95.70	0.69	94.16	97.21
100	95.78	0.81	93.91	97.46
110	95.85	0.74	94.16	97.46
120	95.83	0.72	94.67	97.46
130	95.71	0.78	93.65	97.97
140	95.76	0.78	93.91	97.72
150	95.73	0.73	94.16	97.46


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC70.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	73.60	6.71	57.11	85.53
10	89.93	2.06	85.28	94.67
20	92.34	1.80	87.31	95.94
30	93.40	1.39	90.10	96.19
40	94.09	1.41	89.59	95.94
50	94.64	1.35	90.86	97.72
60	94.94	1.27	90.10	96.45
70	95.11	1.14	92.13	96.70
80	95.33	1.22	91.62	96.95
90	95.61	1.11	92.64	97.46
100	95.64	1.11	92.89	97.21
110	95.65	0.91	93.15	97.21
120	95.61	1.29	91.12	97.46
130	95.93	0.97	92.89	97.46
140	95.83	0.90	93.40	97.46
150	95.92	0.96	92.64	97.46


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC80.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	77.46	8.05	51.78	90.61
10	91.95	1.57	88.07	94.92
20	93.61	1.21	89.59	96.19
30	94.67	1.03	91.37	96.95
40	95.12	0.86	93.15	96.70
50	95.49	1.02	92.13	97.46
60	95.61	0.87	93.91	97.46
70	95.74	0.82	93.65	97.97
80	96.05	0.79	94.16	97.46
90	96.09	0.90	93.15	97.72
100	96.24	0.80	94.16	97.72
110	96.07	0.87	93.65	97.46
120	96.18	0.80	93.65	97.46
130	96.22	0.77	94.67	97.72
140	96.06	0.82	93.65	97.72
150	96.24	0.74	94.16	97.46


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses-transferSPC90.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	80.61	7.84	52.54	90.10
10	92.29	1.52	88.58	95.69
20	94.11	1.08	91.12	96.19
30	95.01	0.83	92.64	96.70
40	95.62	0.85	93.15	97.21
50	96.01	0.74	93.65	97.21
60	96.32	0.75	93.91	97.72
70	96.57	0.73	94.42	97.97
80	96.56	0.71	94.42	97.72
90	96.75	0.73	94.42	97.97
100	96.92	0.58	95.69	97.97
110	96.84	0.54	95.69	97.97
120	97.02	0.65	95.18	98.22
130	96.81	0.68	95.18	97.97
140	96.79	0.60	95.43	97.97
150	96.92	0.66	95.18	97.97


==> chapters/data/classicCNN-Dropout-TransferLearningVsTrainAndTransferSetSize-sameClasses.csv <==
transferSPC	meanAcc1	stdAcc1	minA1cc1	maxAcc1	meanAcc10	stdAcc10	minA1cc10	maxAcc10	meanAcc20	stdAcc20	minA1cc20	maxAcc20	meanAcc30	stdAcc30	minA1cc30	maxAcc30	meanAcc40	stdAcc40	minA1cc40	maxAcc40	meanAcc50	stdAcc50	minA1cc50	maxAcc50	meanAcc60	stdAcc60	minA1cc60	maxAcc60	meanAcc70	stdAcc70	minA1cc70	maxAcc70	meanAcc80	stdAcc80	minA1cc80	maxAcc80	meanAcc90	stdAcc90	minA1cc90	maxAcc90	meanAcc100	stdAcc100	minA1cc100	maxAcc100	meanAcc110	stdAcc110	minA1cc110	maxAcc110	meanAcc120	stdAcc120	minA1cc120	maxAcc120	meanAcc130	stdAcc130	minA1cc130	maxAcc130	meanAcc140	stdAcc140	minA1cc140	maxAcc140	meanAcc150	stdAcc150	minA1cc150	maxAcc150
1	40.80	7.09	25.89	60.91	54.01	5.29	36.55	61.42	55.33	5.93	37.31	66.50	55.43	6.01	35.53	65.99	56.47	5.23	44.67	66.50	56.89	5.72	43.40	68.27	56.18	5.65	42.64	67.26	56.30	5.56	44.67	67.51	57.22	5.47	41.12	68.02	57.62	6.01	44.16	69.54	57.19	6.14	41.12	69.29	58.20	6.30	43.65	70.30	58.42	6.20	42.13	72.34	58.27	6.53	43.40	72.08	58.91	6.74	42.13	71.32	58.70	6.96	42.64	72.84
10	58.61	8.06	38.32	74.37	74.64	4.43	60.41	83.25	79.03	4.32	60.41	84.77	80.21	3.95	64.72	87.06	81.90	3.42	69.29	86.80	82.80	3.04	69.80	86.55	83.40	3.23	70.30	87.31	84.07	3.18	71.57	89.09	84.70	2.80	72.84	88.32	85.00	3.30	72.08	89.59	85.38	3.05	73.35	90.10	85.66	3.10	73.10	90.36	86.00	3.08	73.35	90.61	86.42	3.08	74.11	91.12	86.61	2.86	74.62	91.12	86.82	2.95	74.87	91.37
20	65.50	10.29	35.03	79.95	83.05	3.10	76.14	89.09	85.95	2.91	77.16	91.12	87.06	2.84	77.41	90.86	87.95	2.79	80.46	93.15	88.89	2.85	81.22	93.40	89.49	2.80	78.93	94.42	90.25	2.56	82.74	93.91	90.49	2.55	82.74	94.42	90.73	2.45	84.01	93.91	90.93	2.43	83.76	95.18	91.15	2.20	85.03	94.42	91.35	2.26	84.26	95.18	91.72	2.17	84.52	95.18	91.83	2.04	86.80	95.69	91.91	2.01	84.77	95.18
30	68.23	9.31	45.94	83.76	86.72	3.45	71.83	92.39	89.03	2.86	76.14	93.15	90.68	2.40	82.23	94.16	91.55	2.26	84.01	95.18	92.10	2.34	84.01	94.92	92.49	2.31	85.53	95.43	92.80	2.09	84.52	95.69	93.14	1.94	86.29	95.69	93.39	2.12	86.04	95.94	93.66	1.86	86.04	96.19	93.94	1.73	88.07	96.45	93.79	1.94	86.04	96.45	94.08	1.74	86.80	96.19	94.20	1.81	87.31	96.45	94.08	1.80	87.56	96.95
40	70.96	8.41	53.55	86.04	88.59	1.96	82.49	92.39	90.83	1.52	87.06	94.16	92.17	1.49	88.58	94.67	93.15	1.46	89.85	95.69	93.66	1.12	91.37	96.70	93.87	1.15	90.86	95.69	94.41	1.15	91.12	96.45	94.73	1.10	91.62	96.19	94.79	0.93	92.39	96.45	94.95	1.01	91.88	96.95	95.23	1.00	92.13	96.70	95.31	1.15	91.88	96.95	95.30	0.93	92.64	96.70	95.23	1.03	91.88	97.46	95.38	1.10	92.13	97.21
50	75.27	7.32	54.06	88.32	90.82	1.92	84.01	94.42	92.52	1.60	88.32	96.19	93.60	1.26	90.10	96.19	94.13	1.38	89.34	97.21	94.58	1.24	90.10	96.45	95.04	1.21	90.36	97.46	95.38	1.16	89.85	97.21	95.64	1.22	90.61	97.97	95.76	1.23	90.36	97.21	96.02	1.19	90.86	97.72	96.05	1.21	91.12	97.97	96.00	1.09	91.62	97.72	96.02	1.16	90.86	97.72	95.94	1.34	89.85	98.22	96.08	1.03	92.39	97.46
60	76.31	7.05	61.17	88.83	90.86	1.69	86.29	94.16	93.32	1.12	91.12	95.18	94.30	1.01	92.39	96.19	94.71	1.01	92.39	96.70	94.98	0.86	92.64	96.70	95.18	0.93	93.40	96.95	95.49	0.82	93.65	96.70	95.47	0.85	93.91	97.46	95.70	0.69	94.16	97.21	95.78	0.81	93.91	97.46	95.85	0.74	94.16	97.46	95.83	0.72	94.67	97.46	95.71	0.78	93.65	97.97	95.76	0.78	93.91	97.72	95.73	0.73	94.16	97.46
70	73.60	6.71	57.11	85.53	89.93	2.06	85.28	94.67	92.34	1.80	87.31	95.94	93.40	1.39	90.10	96.19	94.09	1.41	89.59	95.94	94.64	1.35	90.86	97.72	94.94	1.27	90.10	96.45	95.11	1.14	92.13	96.70	95.33	1.22	91.62	96.95	95.61	1.11	92.64	97.46	95.64	1.11	92.89	97.21	95.65	0.91	93.15	97.21	95.61	1.29	91.12	97.46	95.93	0.97	92.89	97.46	95.83	0.90	93.40	97.46	95.92	0.96	92.64	97.46
80	77.46	8.05	51.78	90.61	91.95	1.57	88.07	94.92	93.61	1.21	89.59	96.19	94.67	1.03	91.37	96.95	95.12	0.86	93.15	96.70	95.49	1.02	92.13	97.46	95.61	0.87	93.91	97.46	95.74	0.82	93.65	97.97	96.05	0.79	94.16	97.46	96.09	0.90	93.15	97.72	96.24	0.80	94.16	97.72	96.07	0.87	93.65	97.46	96.18	0.80	93.65	97.46	96.22	0.77	94.67	97.72	96.06	0.82	93.65	97.72	96.24	0.74	94.16	97.46
90	80.61	7.84	52.54	90.10	92.29	1.52	88.58	95.69	94.11	1.08	91.12	96.19	95.01	0.83	92.64	96.70	95.62	0.85	93.15	97.21	96.01	0.74	93.65	97.21	96.32	0.75	93.91	97.72	96.57	0.73	94.42	97.97	96.56	0.71	94.42	97.72	96.75	0.73	94.42	97.97	96.92	0.58	95.69	97.97	96.84	0.54	95.69	97.97	97.02	0.65	95.18	98.22	96.81	0.68	95.18	97.97	96.79	0.60	95.43	97.97	96.92	0.66	95.18	97.97
100	79.41	6.79	50.51	90.10	91.75	2.01	87.31	95.18	93.98	1.38	90.86	96.70	95.09	0.90	93.15	96.70	95.69	0.86	92.89	97.46	95.75	0.85	93.65	97.46	96.30	0.82	93.91	98.48	96.50	0.73	95.18	97.72	96.58	0.83	94.42	97.97	96.73	0.70	95.18	98.22	96.79	0.83	94.42	97.97	96.91	0.76	95.18	98.48	96.91	0.69	94.92	98.73	96.95	0.60	95.18	98.22	96.74	0.69	94.16	97.97	96.92	0.73	94.42	98.22
110	81.47	6.54	63.71	89.85	91.23	2.64	84.26	95.69	94.25	1.37	90.36	96.70	95.18	1.23	90.86	97.72	95.71	1.13	91.88	97.46	96.20	1.05	92.64	98.73	96.51	0.86	93.91	98.22	96.49	0.84	93.91	97.97	96.78	0.99	93.40	98.73	97.06	0.94	93.91	98.73	97.11	0.97	93.65	98.98	97.09	0.93	93.91	98.73	97.11	0.98	93.91	98.73	96.90	1.05	93.91	98.73	96.92	0.96	93.91	98.48	96.94	0.95	93.15	98.48
120	81.82	5.83	64.21	89.59	92.85	1.86	87.82	96.19	94.93	1.16	91.37	97.72	95.86	1.04	92.39	97.97	96.42	0.76	94.16	97.72	96.41	0.76	94.67	97.72	96.74	0.75	94.92	97.97	96.99	0.72	94.67	98.22	97.10	0.75	94.92	98.22	97.27	0.75	95.18	98.98	97.49	0.54	96.19	98.48	97.43	0.67	95.94	98.73	97.48	0.65	95.43	98.48	97.29	0.61	95.69	98.48	97.33	0.73	95.43	98.73	97.35	0.62	95.69	98.48
130	80.88	6.27	62.69	89.34	91.57	1.92	87.31	95.18	93.64	1.78	88.32	96.45	95.08	0.97	92.89	96.95	95.54	1.11	91.88	97.46	95.98	0.87	93.65	97.46	96.26	0.90	93.91	97.72	96.58	0.76	94.42	98.22	96.67	0.76	94.42	98.22	96.77	0.71	94.42	97.97	96.98	0.80	94.67	98.48	96.94	0.76	94.42	98.22	96.92	0.70	94.92	98.22	97.08	0.74	94.67	98.22	96.85	0.72	94.92	97.97	96.97	0.70	94.92	98.22
140	80.36	6.25	63.45	91.12	91.75	1.84	87.56	94.92	94.48	1.28	90.61	96.70	95.37	1.08	93.15	97.46	95.91	0.90	94.16	98.22	96.18	0.95	93.91	98.22	96.68	0.81	94.92	98.22	96.66	0.93	93.91	97.97	96.86	0.88	94.42	98.22	96.94	0.62	94.92	97.97	97.05	0.77	94.92	98.73	97.13	0.72	94.42	98.48	97.19	0.60	95.69	98.22	97.01	0.70	94.67	98.73	97.04	0.67	94.92	98.22	97.03	0.74	95.18	98.48
150	82.73	5.86	57.11	90.36	90.03	2.92	81.98	95.69	93.35	1.98	85.79	96.70	94.98	1.24	91.37	96.70	95.63	1.04	91.88	97.46	96.01	1.16	91.37	97.97	96.30	0.91	92.13	97.72	96.18	1.06	92.13	98.48	96.32	0.97	91.88	97.97	96.68	0.88	92.89	98.22	96.86	0.82	94.16	98.22	96.79	0.85	93.91	98.48	96.87	0.80	93.91	98.48	97.00	0.77	93.65	98.22	96.67	0.87	93.15	98.48	96.89	0.90	93.40	98.48


==> chapters/data/classicNet/classicCNN-nf16-fs5x5-BN-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	96.27	0.74	94.67	97.21
2	98.25	0.38	97.72	98.98
3	98.98	0.39	98.48	99.75
4	98.68	0.51	97.46	99.49
5	97.34	3.29	87.56	99.24
6	98.55	0.48	97.46	99.24


==> chapters/data/classicNet/classicCNN-nf16-fs5x5-Dropout-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	45.53	21.05	16.24	82.74
2	95.99	2.48	89.09	98.22
3	98.30	0.44	97.72	98.98
4	98.35	0.54	96.95	98.73
5	98.50	0.37	97.97	99.24
6	98.45	0.40	97.97	99.49


==> chapters/data/classicNet/classicCNN-nf16-fs5x5-NoReg-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	81.98	25.61	16.50	96.70
2	97.87	0.47	96.95	98.48
3	98.55	0.28	97.97	98.98
4	98.40	0.54	97.21	99.24
5	98.76	0.33	98.22	99.24
6	98.40	0.44	97.46	98.98


==> chapters/data/classicNet/classicCNN-nf32-fs5x5-BN-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	96.60	0.50	95.69	97.21
2	98.30	1.02	95.43	99.24
3	98.93	0.45	97.97	99.49
4	99.29	0.37	98.73	99.75
5	99.16	0.26	98.73	99.49
6	99.14	0.33	98.48	99.49


==> chapters/data/classicNet/classicCNN-nf32-fs5x5-Dropout-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	58.65	13.83	33.50	78.43
2	97.64	0.57	96.19	98.22
3	98.17	0.48	97.46	98.73
4	98.65	0.30	97.97	99.24
5	98.78	0.36	97.97	98.98
6	98.76	0.31	98.22	99.24


==> chapters/data/classicNet/classicCNN-nf32-fs5x5-NoReg-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	88.48	19.65	29.70	96.45
2	98.10	0.50	97.21	98.73
3	98.55	0.30	97.97	98.98
4	98.81	0.12	98.73	98.98
5	98.76	0.45	97.72	99.24
6	98.86	0.47	97.97	99.24


==> chapters/data/classicNet/classicCNN-nf8-fs5x5-BN-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	96.19	0.63	94.92	97.21
2	97.72	0.66	96.70	98.73
3	98.53	0.52	97.72	99.49
4	98.40	0.53	97.21	98.98
5	97.97	0.61	96.70	98.73
6	96.60	1.31	93.91	98.22


==> chapters/data/classicNet/classicCNN-nf8-fs5x5-Dropout-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	53.20	17.58	29.70	86.55
2	96.75	1.77	92.64	98.22
3	98.30	0.39	97.21	98.73
4	98.20	0.33	97.72	98.73
5	97.28	0.99	95.69	98.73
6	92.64	6.54	73.60	97.46


==> chapters/data/classicNet/classicCNN-nf8-fs5x5-NoReg-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	88.91	17.64	36.55	96.70
2	97.74	0.62	96.70	98.73
3	98.40	0.36	97.46	98.98
4	98.20	0.56	97.21	98.98
5	97.69	0.61	96.45	98.73
6	95.43	1.44	91.88	96.95


==> chapters/data/fireNet/fireNet-nf4-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc
1	99.03	0.21
2	99.67	0.14
3	99.82	0.13
4	99.95	0.09
5	99.95	0.08
6	99.95	0.07


==> chapters/data/limits/SVM-C10-noSmall-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		51.89	4.24	44.67	56.35
10		84.70	3.51	77.66	88.58
20		90.75	1.67	87.31	92.13
25		92.10	1.69	89.34	93.91
30		92.71	1.12	90.86	93.91
35		93.58	1.18	91.12	94.67
40		94.16	1.00	92.89	95.43
45		94.38	0.48	93.40	94.92
50		94.60	0.76	93.40	95.43
60		95.83	1.08	94.67	97.21
70		95.25	0.38	94.92	95.94
80		95.61	0.78	93.91	96.19
90		96.34	0.59	95.43	96.95
100		96.88	0.60	95.94	97.72
110		96.92	0.46	96.19	97.46
120		96.56	0.43	96.19	97.46
130		96.92	0.34	96.19	97.21
140		96.74	0.60	95.94	97.72
150		96.92	0.39	96.19	97.46


==> chapters/data/limits/classicCNN-BN-ADAM-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		98.50	0.54	96.95	99.24	29575
24		97.89	0.84	94.92	98.98	45983
32		98.59	0.33	98.22	99.24	78775
48		98.55	0.34	97.97	99.24	193511
64		98.05	0.34	97.46	98.48	373783
80		98.24	0.50	97.46	98.98	619591
96		98.12	0.46	96.95	98.98	930935


==> chapters/data/limits/classicCNN-BN-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		85.65	2.55	78.68	88.07	29575
24		80.51	12.73	27.41	87.56	45983
32		85.63	2.68	78.68	89.85	78775
48		89.90	4.67	70.30	93.15	193511
64		90.06	1.48	87.31	92.64	373783
80		93.63	1.02	91.12	94.92	619591
96		95.10	1.03	91.88	96.70	930935


==> chapters/data/limits/classicCNN-BN-TransferLearningVsTrainSetSize-disjointClasses.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	76.34	5.96	62.18	89.09
10	88.39	4.57	67.51	92.89
20	91.17	2.61	77.92	94.42
30	92.55	1.59	88.58	95.43
40	92.98	1.89	83.76	95.69
50	93.68	2.13	81.98	96.45
60	93.80	2.03	82.23	96.45
70	94.06	1.96	83.25	96.45
80	94.05	1.92	84.26	96.45
90	94.51	1.32	90.10	96.95
100	94.58	1.42	89.59	96.95
110	94.78	1.22	90.86	96.70
120	94.97	1.14	92.64	96.70
130	94.47	1.63	86.80	97.21
140	94.62	1.53	87.56	96.95
150	94.74	1.40	89.59	97.46


==> chapters/data/limits/classicCNN-BN-TransferLearningVsTrainSetSize-sameClasses.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	91.43	3.95	80.96	96.45
10	96.20	2.31	84.26	97.72
20	96.59	2.39	84.52	98.48
30	96.87	1.90	87.31	97.97
40	96.99	1.81	86.80	98.48
50	97.18	1.19	90.10	98.73
60	97.27	1.47	87.82	98.48
70	97.43	0.99	91.88	98.98
80	97.40	1.31	89.59	98.73
90	97.56	1.13	90.61	98.73
100	97.48	1.08	91.37	98.48
110	97.50	1.21	90.86	98.98
120	97.45	1.44	88.83	98.73
130	97.56	0.76	93.65	98.73
140	97.51	0.69	94.67	98.48
150	97.55	0.66	94.67	98.48


==> chapters/data/limits/classicCNN-Dropout-ADAM-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		91.54	1.50	88.83	94.42	29291
24		93.87	0.89	91.88	95.43	45675
32		96.60	0.87	94.42	97.97	78443
48		97.18	0.63	95.94	98.48	193131
64		96.51	0.73	94.67	97.72	373355
80		97.09	0.58	95.94	97.97	619115
96		97.49	0.53	95.94	98.48	930411


==> chapters/data/limits/classicCNN-Dropout-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		13.90	2.66	12.44	23.60	29291
24		19.23	5.20	12.18	32.74	45675
32		18.16	5.46	11.68	30.20	78443
48		22.30	5.80	13.96	35.79	193131
64		26.13	7.17	17.51	39.09	373355
80		39.05	10.01	17.77	60.66	619115
96		47.32	9.53	17.51	60.15	930411


==> chapters/data/limits/classicCNN-Dropout-TransferLearningVsTrainSetSize-disjointClasses.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	70.95	6.19	59.14	85.28
10	87.79	1.87	83.50	91.88
20	90.73	1.72	86.29	94.67
30	92.01	1.20	88.32	94.16
40	92.81	1.42	88.58	95.43
50	93.46	1.53	89.85	96.19
60	93.94	1.04	92.13	95.94
70	94.39	1.14	91.62	96.70
80	94.54	0.95	91.62	96.45
90	94.73	1.05	92.39	96.70
100	94.99	1.01	92.39	97.21
110	95.11	0.95	93.15	96.95
120	95.04	0.79	92.89	96.70
130	95.16	0.86	93.15	96.70
140	95.04	1.05	92.39	97.46
150	95.16	0.99	92.39	97.21


==> chapters/data/limits/classicCNN-Dropout-TransferLearningVsTrainSetSize-sameClasses.csv <==
spc	meanAcc	stdAcc	minAcc	maxAcc
1	79.44	7.43	53.55	89.85
10	93.03	1.63	87.82	95.69
20	94.40	1.33	89.09	96.95
30	95.31	1.06	92.13	97.21
40	95.60	0.73	93.15	96.95
50	95.91	0.77	92.89	97.46
60	96.20	0.80	94.67	97.97
70	96.27	0.90	92.89	98.22
80	96.66	0.78	93.91	97.72
90	96.64	0.75	95.18	97.72
100	96.74	0.60	95.18	97.97
110	96.95	0.60	95.69	98.22
120	97.08	0.54	95.94	97.97
130	96.71	0.68	94.92	97.97
140	96.62	0.86	94.16	98.22
150	96.80	0.68	95.43	98.22


==> chapters/data/limits/classicCNN2L-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		37.81	11.95	10.41	61.42
2		47.75	12.05	14.72	68.27
3		52.14	12.48	11.93	74.87
4		54.53	13.84	11.68	75.13
5		58.16	14.77	12.69	79.95
6		59.29	14.51	15.99	81.98
7		62.08	14.56	12.69	82.99
8		60.59	14.36	16.24	84.77
9		64.80	14.94	17.26	83.25
10		66.56	14.16	26.65	88.32
11		60.74	17.53	14.97	89.59
12		64.22	14.93	11.17	84.77
13		79.13	11.37	20.81	89.85
14		81.77	5.51	53.05	90.10
15		83.95	10.21	18.78	92.89
16		85.02	10.71	17.77	92.39
17		85.94	6.60	46.19	91.62
18		86.28	7.40	39.09	94.42
19		87.13	6.06	49.49	92.89
20		86.66	9.60	13.20	92.64
25		89.21	2.65	78.93	93.91
30		90.87	3.19	67.77	94.92
35		91.90	1.80	87.06	95.43
40		92.78	1.79	87.82	95.69
45		93.01	3.65	61.68	96.45
50		93.45	1.50	89.59	96.95
60		94.01	2.99	70.30	96.70
70		94.50	1.0	    10.15	97.46
80		95.80	0.74	93.65	97.72
90		96.13	0.76	94.16	97.72
100		96.55	0.73	94.16	98.48
110		97.04	0.63	95.18	98.48
120		96.99	0.56	95.69	98.22
130		97.22	0.47	95.94	98.22
140		97.32	0.50	29.95	98.22
150		97.41	0.70	95.43	98.73


==> chapters/data/limits/classicCNN2L-BN-noSmall-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		37.81	11.95	10.41	61.42
10		66.56	14.16	26.65	88.32
20		86.66	9.60	13.20	92.64
25		89.21	2.65	78.93	93.91
30		90.87	3.19	67.77	94.92
35		91.90	1.80	87.06	95.43
40		92.78	1.79	87.82	95.69
45		93.01	3.65	61.68	96.45
50		93.45	1.50	89.59	96.95
60		94.01	2.99	70.30	96.70
70		94.50	1.0	    10.15	97.46
80		95.80	0.74	93.65	97.72
90		96.13	0.76	94.16	97.72
100		96.55	0.73	94.16	98.48
110		97.04	0.63	95.18	98.48
120		96.99	0.56	95.69	98.22
130		97.22	0.47	95.94	98.22
140		97.32	0.50	29.95	98.22
150		97.41	0.70	95.43	98.73


==> chapters/data/limits/classicCNN2L-Dropout-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		39.05	7.42	17.01	57.36
2		54.90	9.04	24.37	72.59
3		58.47	10.44	10.66	75.13
4		62.23	9.84	20.81	80.96
5		67.68	9.92	32.99	82.99
6		68.98	10.17	18.27	81.98
7		71.93	9.30	31.22	85.28
8		72.82	8.35	41.88	84.77
9		70.69	9.78	39.34	86.55
10		72.89	9.00	47.72	85.03
11		74.07	7.74	48.73	86.80
12		76.79	7.10	17.01	79.44
13		78.45	8.13	20.30	86.80
14		82.29	6.32	53.81	91.37
15		83.01	5.46	56.60	88.83
16		82.55	9.19	16.24	90.36
17		82.14	9.00	42.39	91.62
18		84.16	8.77	40.86	91.62
19		85.88	5.74	59.90	92.64
20		84.60	6.10	44.67	92.39
25		85.73	8.33	46.95	91.88
30		89.92	2.83	77.41	94.42
35		90.53	2.75	10.41	90.36
40		91.55	2.80	78.68	95.94
45		92.21	2.60	78.68	96.95
50		92.47	3.20	75.38	95.94
60		93.91	2.33	82.99	97.46
70		94.96	1.99	65.99	96.19
80		95.15	1.56	87.56	97.72
90		95.62	1.17	91.62	97.46
100		96.17	1.61	85.28	97.97
110		95.89	2.55	75.63	97.97
120		96.10	3.49	64.72	98.48
130		96.09	3.71	60.66	97.97
140		96.07	2.69	76.65	98.22
150		96.62	1.98	82.99	98.73


==> chapters/data/limits/classicCNN2L-Dropout-noSmall-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		39.05	7.42	17.01	57.36
10		72.89	9.00	47.72	85.03
20		84.60	6.10	44.67	92.39
25		85.73	8.33	46.95	91.88
30		89.92	2.83	77.41	94.42
35		90.53	2.75	10.41	90.36
40		91.55	2.80	78.68	95.94
45		92.21	2.60	78.68	96.95
50		92.47	3.20	75.38	95.94
60		93.91	2.33	82.99	97.46
70		94.96	1.99	65.99	96.19
80		95.15	1.56	87.56	97.72
90		95.62	1.17	91.62	97.46
100		96.17	1.61	85.28	97.97
110		95.89	2.55	75.63	97.97
120		96.10	3.49	64.72	98.48
130		96.09	3.71	60.66	97.97
140		96.07	2.69	76.65	98.22
150		96.62	1.98	82.99	98.73


==> chapters/data/limits/classicCNN3L-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		39.00	11.66	11.93	61.42
2		50.88	10.95	17.01	69.54
3		62.54	8.84	29.70	75.89
4		67.64	9.91	34.52	80.71
5		67.75	11.26	10.15	82.74
6		72.99	10.38	25.63	84.52
7		70.61	12.90	25.13	86.04
8		69.64	13.88	23.10	86.55
9		73.97	11.87	24.62	87.06
10		75.30	10.85	29.70	88.07
11		76.48	10.66	30.20	89.34
12		77.15	9.76	19.04	81.98
13		78.90	9.29	45.94	89.85
14		84.23	7.06	32.23	91.88
15		85.08	4.75	61.42	91.12
16		84.87	5.66	53.55	90.86
17		87.15	8.57	22.34	93.91
18		88.29	6.42	52.54	93.91
19		88.27	4.24	60.66	93.91
20		89.44	2.60	79.95	93.91
25		87.89	5.30	64.72	94.42
30		92.46	2.64	69.54	95.43
35		92.30	7.83	31.47	97.21
40		94.40	2.33	76.90	97.21
45		95.22	1.13	91.37	97.72
50		95.13	1.21	90.61	97.72
60		95.37	1.40	88.83	98.22
70		95.89	1.00	16.24	97.21
80		96.77	0.82	94.16	98.73
90		97.45	0.71	94.67	98.98
100		97.53	0.67	95.18	99.24
110		97.59	0.65	96.19	99.24
120		97.81	0.55	96.70	99.24
130		97.73	0.70	95.43	99.24
140		97.90	0.60	10.66	98.48
150		98.24	0.46	96.95	99.24


==> chapters/data/limits/classicCNN3L-Dropout-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		45.87	7.87	30.20	65.99
2		54.43	8.35	29.44	73.60
3		62.99	6.93	43.65	78.17
4		66.75	6.80	47.21	81.22
5		67.34	6.94	44.16	80.71
6		73.85	5.19	58.63	86.29
7		74.46	4.99	58.12	84.26
8		75.92	5.58	56.60	86.29
9		75.99	5.52	58.12	86.29
10		74.40	6.11	45.69	85.03
11		77.99	4.50	56.09	87.56
12		75.41	4.90	14.47	71.32
13		73.99	6.85	47.46	86.80
14		81.88	4.40	61.17	88.58
15		83.52	4.00	68.53	90.10
16		84.76	3.42	70.56	91.12
17		84.56	3.19	73.86	91.12
18		85.43	3.36	71.83	91.37
19		86.10	3.89	62.44	91.62
20		87.57	3.06	69.54	92.64
25		86.08	4.01	64.72	93.40
30		89.91	2.34	83.76	94.67
35		90.05	2.01	37.82	86.29
40		92.42	1.84	85.28	96.19
45		93.23	1.52	88.83	96.45
50		93.20	1.42	87.82	95.69
60		94.39	1.74	85.28	97.21
70		94.44	1.30	76.90	96.45
80		95.93	0.96	93.15	97.72
90		96.31	1.01	93.65	98.48
100		96.34	1.28	89.09	97.97
110		96.53	0.72	94.42	98.22
120		96.64	0.71	94.42	97.97
130		96.85	0.93	92.39	98.22
140		96.43	1.97	80.46	97.97
150		97.44	0.63	94.92	98.73


==> chapters/data/limits/classicCNN4L-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		31.17	9.12	13.71	49.24
2		39.65	14.08	10.91	66.75
3		48.20	13.84	16.50	74.11
4		48.61	14.08	13.20	69.80
5		55.82	14.51	15.48	78.17
6		57.32	15.72	11.93	79.44
7		59.37	14.41	15.48	80.46
8		62.75	15.64	13.20	81.73
9		62.10	15.72	16.75	84.77
10		66.08	15.20	19.80	86.29
11		65.61	15.15	16.50	88.07
12		66.31	13.70	10.66	63.71
13		58.51	16.57	11.93	81.22
14		63.73	17.93	16.50	87.56
15		75.88	11.43	35.28	89.59
16		75.24	10.11	35.03	87.56
17		77.19	12.14	22.08	90.10
18		77.05	12.88	16.75	90.86
19		78.45	11.57	32.99	89.85
20		80.04	9.84	30.20	90.36
25		83.10   8.31	16.24	91.37
30		86.88	6.99	45.18	93.91
35		83.88	13.83	18.02	95.69
40		88.38	7.68	54.31	95.18
45		90.91	5.88	66.75	96.45
50		91.67	4.37	71.07	96.19
60		90.70	7.93	34.77	96.70
70		92.32	5.30	16.75	89.85
80		95.61	2.24	82.74	98.22
90		95.22	7.23	34.52	98.48
100		96.59	1.50	90.61	98.48
110		96.41	2.60	78.17	98.22
120		97.00	1.20	91.62	98.73
130		96.94	1.72	86.29	98.73
140		96.22	15.77	25.89	98.22
150		96.60	9.04	16.50	98.98


==> chapters/data/limits/classicCNN4L-Dropout-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		25.41	8.51	11.17	49.49
2		34.81	8.51	12.94	56.60
3		40.76	8.66	14.72	57.61
4		46.32	8.86	26.14	64.21
5		47.75	8.76	22.59	62.18
6		50.97	9.36	24.87	69.80
7		51.01	10.08	26.14	73.10
8		55.16	8.11	31.98	74.37
9		54.55	9.86	24.87	74.62
10		54.11	8.97	29.44	78.17
11		59.62	7.79	34.26	71.83
12		57.33	8.09	10.41	45.94
13		55.32	9.81	28.93	73.60
14		64.30	8.86	43.40	82.23
15		69.74	7.33	47.97	83.25
16		73.26	5.41	56.35	81.98
17		75.48	4.35	64.21	84.52
18		75.18	4.72	60.91	87.06
19		74.42	6.07	55.58	85.28
20		76.75	4.81	57.11	84.26
25		75.53	5.53	54.06	82.74
30		83.17	3.44	73.86	91.12
35		84.61	2.70	12.18	63.20
40		86.48	3.11	79.44	93.91
45		87.46	3.28	78.93	93.40
50		88.67	2.73	78.43	93.40
60		89.91	2.82	80.71	95.94
70		93.15	5.61	65.48	95.18
80		93.64	1.71	88.58	96.19
90		94.46	1.57	89.59	96.95
100		94.45	1.61	89.09	97.72
110		95.45	1.29	90.86	97.46
120		95.79	1.24	91.12	97.72
130		95.73	1.39	90.86	97.97
140		95.26	1.55	89.85	97.72
150		96.41	1.05	91.12	98.48


==> chapters/data/limits/fireNetCNN-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		26.50	5.92	11.17	43.15
2		28.97	6.80	16.50	50.51
3		31.52	7.99	10.66	50.25
4		32.85	5.90	18.78	46.70
5		35.34	8.87	20.30	57.61
6		35.21	7.78	15.99	48.98
7		34.52	7.32	20.81	50.25
8		36.68	8.97	15.99	64.21
9		34.12	7.88	16.24	50.25
10		35.43	9.07	13.20	53.55
11		35.42	7.78	12.44	56.35
12		34.99	6.82	14.97	44.16
13		33.96	8.92	19.80	54.82
14		38.30	8.20	21.32	66.75
15		43.32	9.05	22.59	65.74
16		44.42	8.94	27.92	69.29
17		43.95	9.58	18.53	63.20
18		44.81	10.80	16.24	61.93
19		48.29	8.74	26.40	67.51
20		44.86	8.23	22.34	65.48
25		46.71	11.44	20.30	73.35
30		55.54	10.05	35.28	72.59
35		57.88	9.39	13.45	60.66
40		59.85	10.39	34.01	74.62
45		60.82	10.67	18.27	79.19
50		62.89	10.47	35.03	80.96
60		63.62	10.47	35.03	82.99
70		65.42	10.70	21.57	71.07
80		70.30	10.27	20.81	83.25
90		72.58	8.24	47.46	85.28
100		72.88	8.69	43.40	85.28
110		73.73	8.93	36.55	87.56
120		74.97	8.66	48.73	88.07
130		76.00	7.52	54.31	87.56
140		77.76	8.88	42.39	85.53
150		78.16	7.72	53.55	90.36


==> chapters/data/limits/smallFireNetCNN-BN-AccuracyVsImageSize.csv <==
pixelImageSize  meanAcc stdAcc  minAcc  maxAcc  numberOfParams
16              93.74   2.86    85.79   97.21   3371
24              95.37   1.86    90.36   97.46   3439
32              96.73   0.71    95.69   98.22   3507
48              96.13   0.95    94.67   97.97   3643
64              92.09   2.22    88.32   95.69   3779
80              89.97   2.49    80.46   93.65   3915
96              91.12   2.57    86.55   94.92   4051


==> chapters/data/limits/smallFireNetCNN-BN-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		76.90	7.51	54.82	85.28	3371
24		72.98	7.77	48.98	82.23	3439
32		62.59	9.44	32.74	74.11	3507
48		55.95	11.07	18.53	68.53	3643
64		46.81	7.34	27.41	61.93	3779
80		45.43	6.39	23.10	52.54	3915
96		45.63	7.44	26.65	53.05	4051


==> chapters/data/limits/tinyNetCNN-BN-AccuracyVsImageSize.csv <==
pixelImageSize  meanAcc stdAcc  minAcc  maxAcc  numberOfParams
16              95.77   1.10    93.40   97.46   2339
24              92.61   2.48    87.06   95.94   2399
32              95.18   1.60    89.85   97.21   2459
48              93.74   1.64    90.10   96.45   2579
64              89.30   5.19    69.54   93.91   2699
80              88.73   5.99    64.47   93.91   2819
96              85.03   9.11    59.14   94.16   2939


==> chapters/data/limits/tinyNetCNN-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		19.33	5.56	10.15	36.55
2		20.34	5.66	10.15	37.82
3		21.87	6.25	11.42	40.61
4		21.58	5.63	10.41	38.83
5		23.43	6.69	11.17	42.39
6		23.24	6.45	10.15	43.91
7		22.96	6.36	11.42	37.31
8		23.54	6.40	10.91	41.37
9		24.44	7.00	11.17	38.83
10		23.90	6.75	12.18	41.37
11		25.10	7.13	11.68	41.37
12		25.62	4.84	10.41	32.74
13		26.62	6.47	11.68	39.59
14		26.78	7.04	11.17	50.51
15		27.63	7.14	11.17	49.49
16		29.35	8.01	12.44	47.72
17		29.24	7.58	16.50	48.73
18		31.04	7.38	13.96	47.21
19		30.31	7.43	10.66	49.49
20		31.93	7.78	10.41	48.98
25		31.95	7.58	12.94	47.21
30		37.59	8.91	14.47	53.81
35		36.58	6.13	10.66	37.31
40		41.17	8.79	17.77	60.66
45		45.56	9.86	17.26	62.94
50		47.14	8.65	26.65	63.71
60		45.86	9.65	19.54	72.84
70		51.98	8.16	13.71	54.06
80		56.43	9.41	29.44	74.37
90		62.01	9.04	29.44	77.92
100		64.41	9.63	36.80	83.25
110		64.57	11.02	17.01	80.96
120		65.41	11.17	26.14	84.01
130		69.28	9.39	34.77	84.26
140		69.39	12.71	23.60	79.19
150		71.28	9.65	39.85	84.52


==> chapters/data/limits/tinyNetCNN-BN-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		70.20	9.67	50.76	85.79	2339
24		59.90	15.63	23.35	78.93	2399
32		54.15	9.99	30.96	66.75	2459
48		39.73	9.98	14.72	52.79	2579
64		36.88	6.90	25.89	49.49	2699
80		31.19	8.97	14.21	47.97	2819
96		32.98	5.72	21.57	43.91	2939


==> chapters/data/limits/transferLearning-disjoint-ClassicNet-BN-5modules-16filters.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
0	100.00	0.00
1	99.31	2.09
2	99.44	0.99
3	98.24	1.68
4	97.27	3.04
5	94.44	5.27


==> chapters/data/limits/transferLearning-disjoint-ClassicNet-BN-5modules-32filters.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
bn1	100.00	0.00
bn2	99.81	0.1
bn3	99.54	0.4
bn4	98.19	1.0
bn5	96.44	2.0
fc1	91.99	4.0


==> chapters/data/limits/transferLearning-disjoint-ClassicNet-BN-5modules-8filters.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
bn1	99.95	0.05
bn2	99.35	0.5
bn3	99.26	0.7
bn4	99.12	0.3
bn5	98.29	0.5
fc1	97.04	0.6


==> chapters/data/limits/transferLearning-disjoint-ClassicNet-DO-5modules-16filters.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
0	98.94	1.56
1	99.31	1.55
2	98.47	2.33
3	97.27	3.15
4	99.07	1.21
5	97.92	1.43


==> chapters/data/limits/transferLearning-disjoint-ClassicNet-DO-5modules-32filters.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
bn1	100.00	0.00
bn2	99.81	0.05
bn3	99.58	0.3
bn4	99.44	0.4
bn5	99.63	0.3
fc1	97.31	1.3


==> chapters/data/limits/transferLearning-disjoint-ClassicNet-DO-5modules-8filters.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
bn1	97.78	1.2
bn2	97.41	1.4
bn3	96.20	1.7
bn4	94.86	2.4
bn5	97.69	1.2
fc1	96.85	1.4


==> chapters/data/limits/transferLearning-disjoint-fireNet3.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
convS	100.00	0.00
mod1	97.50	2.3
mod2    97.64	1.7
mod3	96.25	1.4


==> chapters/data/limits/transferLearning-disjoint-tinyNet5-8.csv <==
layerIdx	meanTransferAcc	stdTransferAcc
1	100.00	0.00
2	98.01	2.0
3	98.75	0.9
4	98.70	0.7
5	96.67	0.95


==> chapters/data/matching/akazeMatcherPRCurve.csv <==
threshold   fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0137550201	0.0179216867
0.9333333333	0.0248995984	0.0334337349
0.8666666667	0.0390060241	0.0542670683
0.8000000000	0.0542168675	0.0763554217
0.7333333333	0.0730421687	0.1027108434
0.6666666667	0.1030120482	0.1460341365
0.6000000000	0.1395080321	0.1983433735
0.5333333333	0.1934236948	0.2732931727
0.4666666667	0.2603915663	0.3678212851
0.4000000000	0.3345381526	0.4716867470
0.3333333333	0.4198795181	0.5878514056
0.2666666667	0.4980923695	0.6935240964
0.2000000000	0.5709839357	0.7902610442
0.1333333333	0.6456827309	0.8891064257
0.0666666667	0.6922690763	0.9508534137
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/different/MatchingCNNDropoutClassNoAugment-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9999978542	0.0000000000	0.0002688172
0.9999834299	0.0000000000	0.0056451613
0.9999833107	0.0000000000	0.0061827957
0.9999824762	0.0000000000	0.0067204301
0.9999819398	0.0000000000	0.0072580645
0.9999772310	0.0000000000	0.0088709677
0.9999769330	0.0000000000	0.0094086022
0.9999731779	0.0000000000	0.0107526882
0.9999722242	0.0000000000	0.0115591398
0.9999698400	0.0000000000	0.0126344086
0.9999694228	0.0000000000	0.0131720430
0.9999405742	0.0000000000	0.0236559140
0.9999400377	0.0000000000	0.0241935484
0.9998683929	0.0000000000	0.0411290323
0.9998637438	0.0000000000	0.0416666667
0.9998613000	0.0000000000	0.0427419355
0.9998608828	0.0000000000	0.0432795699
0.9998269081	0.0000000000	0.0478494624
0.9998248219	0.0000000000	0.0486559140
0.9998113513	0.0000000000	0.0513440860
0.9998099804	0.0000000000	0.0518817204
0.9998092055	0.0000000000	0.0521505376
0.9998085499	0.0000000000	0.0526881720
0.9996796250	0.0000000000	0.0706989247
0.9996773005	0.0000000000	0.0712365591
0.9996737242	0.0000000000	0.0720430108
0.9996736646	0.0000000000	0.0725806452
0.9996694326	0.0000000000	0.0728494624
0.9996673465	0.0000000000	0.0733870968
0.9995918274	0.0000000000	0.0774193548
0.9995892048	0.0000000000	0.0779569892
0.9995312095	0.0000000000	0.0825268817
0.9995297790	0.0000000000	0.0830645161
0.9993503690	0.0000000000	0.0981182796
0.9993484020	0.0000000000	0.0991935484
0.9988343716	0.0000000000	0.1244623656
0.9988331199	0.0000000000	0.1250000000
0.9988091588	0.0000000000	0.1258064516
0.9987586737	0.0000000000	0.1263440860
0.9983515739	0.0000000000	0.1397849462
0.9983429909	0.0000000000	0.1403225806
0.9972199202	0.0000000000	0.1642473118
0.9972161055	0.0000000000	0.1647849462
0.9965046048	0.0000000000	0.1784946237
0.9964609146	0.0000000000	0.1790322581
0.9963504076	0.0000000000	0.1827956989
0.9963316321	0.0000000000	0.1833333333
0.9955851436	0.0000000000	0.1954301075
0.9955836535	0.0000000000	0.1959677419
0.9948702455	0.0000000000	0.2045698925
0.9948230386	0.0000000000	0.2051075269
0.9947836399	0.0000000000	0.2059139785
0.9947776794	0.0000000000	0.2064516129
0.9938827157	0.0000000000	0.2174731183
0.9938634038	0.0000000000	0.2180107527
0.9930711985	0.0000000000	0.2258064516
0.9930486083	0.0002688172	0.2258064516
0.9921210408	0.0002688172	0.2322580645
0.9919477105	0.0002688172	0.2327956989
0.9905010462	0.0002688172	0.2427419355
0.9904943705	0.0002688172	0.2432795699
0.9883639812	0.0002688172	0.2604838710
0.9883598089	0.0002688172	0.2610215054
0.9874315858	0.0002688172	0.2666666667
0.9873862267	0.0002688172	0.2672043011
0.9865906239	0.0002688172	0.2731182796
0.9864923954	0.0002688172	0.2736559140
0.9862172008	0.0002688172	0.2739247312
0.9861843586	0.0002688172	0.2744623656
0.9847112298	0.0002688172	0.2849462366
0.9845647216	0.0002688172	0.2854838710
0.9827042222	0.0002688172	0.2932795699
0.9826729298	0.0002688172	0.2938172043
0.9788581729	0.0002688172	0.3118279570
0.9787897468	0.0002688172	0.3123655914
0.9786744118	0.0002688172	0.3129032258
0.9786081314	0.0002688172	0.3134408602
0.9771968722	0.0002688172	0.3177419355
0.9771251082	0.0002688172	0.3182795699
0.9769347906	0.0002688172	0.3190860215
0.9769046903	0.0002688172	0.3201612903
0.9737625122	0.0002688172	0.3298387097
0.9737451673	0.0002688172	0.3303763441
0.9692233801	0.0002688172	0.3422043011
0.9691618085	0.0002688172	0.3427419355
0.9625477791	0.0002688172	0.3591397849
0.9625388384	0.0002688172	0.3596774194
0.9612287283	0.0002688172	0.3623655914
0.9611659646	0.0002688172	0.3629032258
0.9601252675	0.0002688172	0.3666666667
0.9601141214	0.0002688172	0.3672043011
0.9548780322	0.0002688172	0.3793010753
0.9548059702	0.0002688172	0.3798387097
0.9510868192	0.0002688172	0.3876344086
0.9507080317	0.0002688172	0.3881720430
0.9497249722	0.0002688172	0.3897849462
0.9497134089	0.0002688172	0.3903225806
0.9458841085	0.0002688172	0.3978494624
0.9457631111	0.0005376344	0.3978494624
0.9382104278	0.0005376344	0.4067204301
0.9375982285	0.0005376344	0.4077956989
0.9315331578	0.0005376344	0.4174731183
0.9314319491	0.0005376344	0.4180107527
0.9301643372	0.0005376344	0.4204301075
0.9300202131	0.0005376344	0.4209677419
0.9211639166	0.0005376344	0.4325268817
0.9210092425	0.0005376344	0.4330645161
0.9205715060	0.0005376344	0.4341397849
0.9203876853	0.0005376344	0.4346774194
0.9172894359	0.0005376344	0.4387096774
0.9171999097	0.0008064516	0.4387096774
0.9103764296	0.0008064516	0.4459677419
0.9100233912	0.0008064516	0.4465053763
0.9008247256	0.0008064516	0.4580645161
0.8998633027	0.0008064516	0.4586021505
0.8852989674	0.0008064516	0.4728494624
0.8852636814	0.0010752688	0.4728494624
0.8819363117	0.0010752688	0.4741935484
0.8812708855	0.0013440860	0.4741935484
0.8685809374	0.0013440860	0.4827956989
0.8685760498	0.0013440860	0.4833333333
0.8643090129	0.0013440860	0.4868279570
0.8640218973	0.0013440860	0.4873655914
0.8576775789	0.0013440860	0.4930107527
0.8575181365	0.0016129032	0.4930107527
0.8550466299	0.0016129032	0.4940860215
0.8547806740	0.0018817204	0.4940860215
0.8539578319	0.0018817204	0.4951612903
0.8526641130	0.0021505376	0.4951612903
0.8511121273	0.0021505376	0.4962365591
0.8502392769	0.0024193548	0.4962365591
0.8465183377	0.0024193548	0.4981182796
0.8463774323	0.0024193548	0.4986559140
0.8445958495	0.0024193548	0.4994623656
0.8443832994	0.0026881720	0.4994623656
0.8302818537	0.0026881720	0.5072580645
0.8302559257	0.0026881720	0.5077956989
0.8295793533	0.0026881720	0.5086021505
0.8291943073	0.0026881720	0.5091397849
0.8287705779	0.0026881720	0.5094086022
0.8280071616	0.0029569892	0.5094086022
0.8240565658	0.0029569892	0.5120967742
0.8230091929	0.0032258065	0.5120967742
0.8169862032	0.0032258065	0.5153225806
0.8166761398	0.0032258065	0.5158602151
0.8127499819	0.0032258065	0.5190860215
0.8122343421	0.0034946237	0.5190860215
0.8111284375	0.0034946237	0.5198924731
0.8110293150	0.0037634409	0.5198924731
0.8107761145	0.0037634409	0.5201612903
0.8104703426	0.0040322581	0.5201612903
0.8051030040	0.0040322581	0.5233870968
0.8038486838	0.0040322581	0.5239247312
0.8030849695	0.0040322581	0.5244623656
0.8029928207	0.0040322581	0.5250000000
0.8028608561	0.0043010753	0.5250000000
0.7959093451	0.0043010753	0.5293010753
0.7954471111	0.0045698925	0.5293010753
0.7906671166	0.0045698925	0.5333333333
0.7898916602	0.0048387097	0.5333333333
0.7851401567	0.0048387097	0.5357526882
0.7846416831	0.0051075269	0.5357526882
0.7838356495	0.0051075269	0.5360215054
0.7836145163	0.0053763441	0.5360215054
0.7805444598	0.0053763441	0.5376344086
0.7797139287	0.0053763441	0.5381720430
0.7637192011	0.0053763441	0.5465053763
0.7633653283	0.0053763441	0.5470430108
0.7531521320	0.0053763441	0.5524193548
0.7530720234	0.0053763441	0.5529569892
0.7471752167	0.0053763441	0.5567204301
0.7465139031	0.0053763441	0.5572580645
0.7443351746	0.0053763441	0.5580645161
0.7443326116	0.0056451613	0.5580645161
0.7425350547	0.0056451613	0.5594086022
0.7387921810	0.0064516129	0.5594086022
0.7365364432	0.0064516129	0.5602150538
0.7362973094	0.0067204301	0.5602150538
0.7338252068	0.0067204301	0.5615591398
0.7325103879	0.0069892473	0.5615591398
0.7236082554	0.0069892473	0.5650537634
0.7226185203	0.0072580645	0.5650537634
0.7223485708	0.0072580645	0.5653225806
0.7216956019	0.0077956989	0.5653225806
0.7207921743	0.0077956989	0.5655913978
0.7205469608	0.0080645161	0.5655913978
0.7180658579	0.0080645161	0.5674731183
0.7167925835	0.0083333333	0.5674731183
0.7140352130	0.0083333333	0.5688172043
0.7114595175	0.0088709677	0.5688172043
0.7074237466	0.0088709677	0.5706989247
0.7073188424	0.0088709677	0.5712365591
0.7067118287	0.0091397849	0.5712365591
0.7063575387	0.0091397849	0.5715053763
0.7062488794	0.0094086022	0.5715053763
0.7059621811	0.0094086022	0.5717741935
0.7058397532	0.0096774194	0.5717741935
0.7001119256	0.0096774194	0.5747311828
0.7000660300	0.0099462366	0.5747311828
0.6913928986	0.0099462366	0.5782258065
0.6913382411	0.0102150538	0.5782258065
0.6905217767	0.0102150538	0.5787634409
0.6898715496	0.0104838710	0.5787634409
0.6861757040	0.0104838710	0.5806451613
0.6859123707	0.0107526882	0.5806451613
0.6851523519	0.0107526882	0.5814516129
0.6849009991	0.0110215054	0.5814516129
0.6810700893	0.0110215054	0.5849462366
0.6808569431	0.0112903226	0.5849462366
0.6806542277	0.0112903226	0.5852150538
0.6786763072	0.0115591398	0.5852150538
0.6737934947	0.0115591398	0.5873655914
0.6724880338	0.0118279570	0.5873655914
0.6653103232	0.0118279570	0.5924731183
0.6649665833	0.0120967742	0.5924731183
0.6619681716	0.0120967742	0.5935483871
0.6615715623	0.0123655914	0.5935483871
0.6544702053	0.0123655914	0.5954301075
0.6542000771	0.0123655914	0.5959677419
0.6522361636	0.0123655914	0.5970430108
0.6514594555	0.0129032258	0.5970430108
0.6433072090	0.0129032258	0.6005376344
0.6411271095	0.0131720430	0.6005376344
0.6406588554	0.0131720430	0.6008064516
0.6396713853	0.0134408602	0.6008064516
0.6393662095	0.0134408602	0.6010752688
0.6393326521	0.0137096774	0.6010752688
0.6391897798	0.0137096774	0.6016129032
0.6391867995	0.0139784946	0.6016129032
0.6391054392	0.0139784946	0.6021505376
0.6382408142	0.0145161290	0.6021505376
0.6356253624	0.0145161290	0.6032258065
0.6349249482	0.0147849462	0.6032258065
0.6316263676	0.0147849462	0.6048387097
0.6307669282	0.0153225806	0.6048387097
0.6304948330	0.0153225806	0.6051075269
0.6289170384	0.0163978495	0.6051075269
0.6282088161	0.0163978495	0.6059139785
0.6281821132	0.0166666667	0.6059139785
0.6274563670	0.0166666667	0.6075268817
0.6272608042	0.0169354839	0.6075268817
0.6272577047	0.0169354839	0.6080645161
0.6248440146	0.0169354839	0.6094086022
0.6241332889	0.0172043011	0.6094086022
0.6217423677	0.0172043011	0.6104838710
0.6213397384	0.0177419355	0.6104838710
0.6211856008	0.0177419355	0.6110215054
0.6209716201	0.0177419355	0.6120967742
0.6205437779	0.0177419355	0.6126344086
0.6201491952	0.0180107527	0.6126344086
0.6188721657	0.0180107527	0.6134408602
0.6184611320	0.0182795699	0.6134408602
0.6165606380	0.0182795699	0.6147849462
0.6156845093	0.0185483871	0.6147849462
0.6156327724	0.0185483871	0.6153225806
0.6150060892	0.0188172043	0.6153225806
0.6147284508	0.0188172043	0.6158602151
0.6117267013	0.0201612903	0.6158602151
0.6111930013	0.0201612903	0.6163978495
0.6108836532	0.0204301075	0.6163978495
0.6101388335	0.0204301075	0.6166666667
0.6095572114	0.0204301075	0.6172043011
0.6088651419	0.0204301075	0.6177419355
0.6084213257	0.0206989247	0.6177419355
0.6072404385	0.0206989247	0.6182795699
0.6066830158	0.0212365591	0.6182795699
0.6028497815	0.0212365591	0.6196236559
0.6019809842	0.0215053763	0.6196236559
0.6014363170	0.0215053763	0.6198924731
0.6005944014	0.0217741935	0.6198924731
0.6004740596	0.0217741935	0.6201612903
0.5999673605	0.0220430108	0.6201612903
0.5975620747	0.0220430108	0.6209677419
0.5967559814	0.0223118280	0.6209677419
0.5966211557	0.0228494624	0.6209677419
0.5962113738	0.0231182796	0.6209677419
0.5955853462	0.0231182796	0.6215053763
0.5946491957	0.0241935484	0.6215053763
0.5940335989	0.0241935484	0.6220430108
0.5939115882	0.0244623656	0.6220430108
0.5920001864	0.0244623656	0.6225806452
0.5916298032	0.0250000000	0.6225806452
0.5914816856	0.0250000000	0.6231182796
0.5913037062	0.0252688172	0.6231182796
0.5911774039	0.0252688172	0.6236559140
0.5883948207	0.0258064516	0.6236559140
0.5878133774	0.0258064516	0.6239247312
0.5866996646	0.0263440860	0.6239247312
0.5866085887	0.0263440860	0.6241935484
0.5856381059	0.0268817204	0.6241935484
0.5828759670	0.0268817204	0.6250000000
0.5821699500	0.0268817204	0.6255376344
0.5816833377	0.0274193548	0.6255376344
0.5807674527	0.0274193548	0.6258064516
0.5799989700	0.0276881720	0.6258064516
0.5794799924	0.0276881720	0.6263440860
0.5782781243	0.0279569892	0.6263440860
0.5780787468	0.0279569892	0.6266129032
0.5780662894	0.0282258065	0.6266129032
0.5780305266	0.0282258065	0.6271505376
0.5772414804	0.0282258065	0.6276881720
0.5768609047	0.0287634409	0.6276881720
0.5747052431	0.0287634409	0.6279569892
0.5746280551	0.0290322581	0.6279569892
0.5735502839	0.0290322581	0.6290322581
0.5735003948	0.0293010753	0.6290322581
0.5727207065	0.0293010753	0.6295698925
0.5718249679	0.0298387097	0.6295698925
0.5701786876	0.0298387097	0.6306451613
0.5696331859	0.0298387097	0.6317204301
0.5686314106	0.0298387097	0.6322580645
0.5682752132	0.0303763441	0.6322580645
0.5610365868	0.0303763441	0.6387096774
0.5608741641	0.0306451613	0.6387096774
0.5606324077	0.0306451613	0.6389784946
0.5600450635	0.0311827957	0.6389784946
0.5583308935	0.0311827957	0.6397849462
0.5581641793	0.0314516129	0.6397849462
0.5577548146	0.0314516129	0.6400537634
0.5556362867	0.0327956989	0.6400537634
0.5492877960	0.0327956989	0.6419354839
0.5465952158	0.0333333333	0.6419354839
0.5455436110	0.0333333333	0.6427419355
0.5452312231	0.0336021505	0.6427419355
0.5410272479	0.0336021505	0.6451612903
0.5395227671	0.0349462366	0.6451612903
0.5379438400	0.0349462366	0.6459677419
0.5367319584	0.0354838710	0.6459677419
0.5363997817	0.0354838710	0.6465053763
0.5359684825	0.0357526882	0.6465053763
0.5351364613	0.0357526882	0.6473118280
0.5347765088	0.0362903226	0.6473118280
0.5347687602	0.0362903226	0.6475806452
0.5345216393	0.0370967742	0.6475806452
0.5339328051	0.0370967742	0.6481182796
0.5337806344	0.0373655914	0.6481182796
0.5334496498	0.0373655914	0.6486559140
0.5327355862	0.0373655914	0.6489247312
0.5311732888	0.0384408602	0.6489247312
0.5291535258	0.0384408602	0.6508064516
0.5290102363	0.0387096774	0.6508064516
0.5266967416	0.0387096774	0.6529569892
0.5262979865	0.0389784946	0.6529569892
0.5261528492	0.0389784946	0.6532258065
0.5259388685	0.0395161290	0.6532258065
0.5256604552	0.0395161290	0.6534946237
0.5255060196	0.0397849462	0.6534946237
0.5249268413	0.0397849462	0.6537634409
0.5245469213	0.0400537634	0.6537634409
0.5235768557	0.0400537634	0.6540322581
0.5234942436	0.0400537634	0.6545698925
0.5232072473	0.0400537634	0.6548387097
0.5229047537	0.0403225806	0.6548387097
0.5223919749	0.0403225806	0.6551075269
0.5217818022	0.0408602151	0.6551075269
0.5181508064	0.0408602151	0.6561827957
0.5181432366	0.0411290323	0.6561827957
0.5177825689	0.0411290323	0.6569892473
0.5174070001	0.0413978495	0.6569892473
0.5173145533	0.0413978495	0.6572580645
0.5168477893	0.0422043011	0.6572580645
0.5142393708	0.0422043011	0.6586021505
0.5131421089	0.0427419355	0.6586021505
0.5087432861	0.0427419355	0.6623655914
0.5087234378	0.0430107527	0.6623655914
0.5086560249	0.0430107527	0.6626344086
0.5085723400	0.0432795699	0.6626344086
0.5082100630	0.0432795699	0.6631720430
0.5071341395	0.0435483871	0.6631720430
0.5052106977	0.0435483871	0.6639784946
0.5049231648	0.0438172043	0.6639784946
0.5042894483	0.0438172043	0.6642473118
0.5039330721	0.0438172043	0.6647849462
0.5038394928	0.0438172043	0.6650537634
0.5037037134	0.0440860215	0.6650537634
0.5035953522	0.0440860215	0.6653225806
0.5024291277	0.0440860215	0.6661290323
0.5020146966	0.0440860215	0.6666666667
0.5014272332	0.0446236559	0.6666666667
0.5011909604	0.0446236559	0.6669354839
0.5009565353	0.0451612903	0.6669354839
0.5009295344	0.0454301075	0.6669354839
0.5008350611	0.0454301075	0.6672043011
0.5000254512	0.0456989247	0.6672043011
0.4978024662	0.0456989247	0.6680107527
0.4975148141	0.0459677419	0.6680107527
0.4972870052	0.0459677419	0.6682795699
0.4969319403	0.0462365591	0.6682795699
0.4940293729	0.0462365591	0.6693548387
0.4934635758	0.0467741935	0.6693548387
0.4929292500	0.0467741935	0.6698924731
0.4925320148	0.0470430108	0.6698924731
0.4924609065	0.0470430108	0.6704301075
0.4917932153	0.0470430108	0.6706989247
0.4909008443	0.0481182796	0.6706989247
0.4906118512	0.0481182796	0.6712365591
0.4905795157	0.0481182796	0.6717741935
0.4905111194	0.0483870968	0.6717741935
0.4904522002	0.0483870968	0.6723118280
0.4895181954	0.0491935484	0.6723118280
0.4890753031	0.0491935484	0.6728494624
0.4883669019	0.0497311828	0.6728494624
0.4882985055	0.0497311828	0.6731182796
0.4879107475	0.0500000000	0.6731182796
0.4866580963	0.0500000000	0.6736559140
0.4866239429	0.0502688172	0.6736559140
0.4828678668	0.0502688172	0.6744623656
0.4828185141	0.0505376344	0.6744623656
0.4826082289	0.0505376344	0.6747311828
0.4811733961	0.0513440860	0.6747311828
0.4807904661	0.0513440860	0.6758064516
0.4806316495	0.0513440860	0.6760752688
0.4800116420	0.0516129032	0.6760752688
0.4796586037	0.0516129032	0.6763440860
0.4795600474	0.0518817204	0.6763440860
0.4793073535	0.0518817204	0.6766129032
0.4786000252	0.0521505376	0.6766129032
0.4782036841	0.0521505376	0.6774193548
0.4779801667	0.0524193548	0.6774193548
0.4775673151	0.0524193548	0.6776881720
0.4767971635	0.0526881720	0.6776881720
0.4766185284	0.0526881720	0.6782258065
0.4732269049	0.0526881720	0.6798387097
0.4731552005	0.0532258065	0.6798387097
0.4729097784	0.0532258065	0.6801075269
0.4724218845	0.0537634409	0.6801075269
0.4712693095	0.0537634409	0.6811827957
0.4709863663	0.0540322581	0.6811827957
0.4701948166	0.0540322581	0.6827956989
0.4699347913	0.0540322581	0.6833333333
0.4690635204	0.0540322581	0.6838709677
0.4675311744	0.0548387097	0.6838709677
0.4669433236	0.0548387097	0.6844086022
0.4668120444	0.0548387097	0.6849462366
0.4655540287	0.0548387097	0.6857526882
0.4645965397	0.0551075269	0.6857526882
0.4634596109	0.0551075269	0.6862903226
0.4634073675	0.0556451613	0.6862903226
0.4627388418	0.0556451613	0.6870967742
0.4627348781	0.0561827957	0.6870967742
0.4621588290	0.0561827957	0.6873655914
0.4620551169	0.0561827957	0.6879032258
0.4614945054	0.0561827957	0.6881720430
0.4606203139	0.0567204301	0.6881720430
0.4596356452	0.0567204301	0.6892473118
0.4592367411	0.0572580645	0.6892473118
0.4575267434	0.0572580645	0.6895161290
0.4573399723	0.0575268817	0.6895161290
0.4564622343	0.0575268817	0.6905913978
0.4551096261	0.0580645161	0.6905913978
0.4547005594	0.0580645161	0.6913978495
0.4539506137	0.0580645161	0.6916666667
0.4533160627	0.0586021505	0.6916666667
0.4530845582	0.0586021505	0.6922043011
0.4524452984	0.0588709677	0.6922043011
0.4515107274	0.0588709677	0.6927419355
0.4502423704	0.0607526882	0.6927419355
0.4498583376	0.0607526882	0.6930107527
0.4498242438	0.0610215054	0.6930107527
0.4495434165	0.0610215054	0.6935483871
0.4488314092	0.0620967742	0.6935483871
0.4486450255	0.0620967742	0.6938172043
0.4475325644	0.0629032258	0.6938172043
0.4473934472	0.0629032258	0.6940860215
0.4461888075	0.0629032258	0.6946236559
0.4458582997	0.0631720430	0.6946236559
0.4456421137	0.0631720430	0.6948924731
0.4453011155	0.0634408602	0.6948924731
0.4428957403	0.0634408602	0.6965053763
0.4424391985	0.0639784946	0.6965053763
0.4422360361	0.0639784946	0.6967741935
0.4418990314	0.0642473118	0.6967741935
0.4411172271	0.0642473118	0.6970430108
0.4408020079	0.0645161290	0.6970430108
0.4403847754	0.0645161290	0.6973118280
0.4398081303	0.0650537634	0.6973118280
0.4391227663	0.0650537634	0.6975806452
0.4391194284	0.0653225806	0.6975806452
0.4383128583	0.0653225806	0.6981182796
0.4380962551	0.0655913978	0.6981182796
0.4372249544	0.0655913978	0.6994623656
0.4371709824	0.0658602151	0.6994623656
0.4371477664	0.0658602151	0.6997311828
0.4368227720	0.0661290323	0.6997311828
0.4361973107	0.0661290323	0.7000000000
0.4360155165	0.0663978495	0.7000000000
0.4353879988	0.0663978495	0.7002688172
0.4352593720	0.0666666667	0.7002688172
0.4343740642	0.0666666667	0.7008064516
0.4342993498	0.0669354839	0.7008064516
0.4335984290	0.0669354839	0.7010752688
0.4334996641	0.0674731183	0.7010752688
0.4318566322	0.0674731183	0.7026881720
0.4306006134	0.0688172043	0.7026881720
0.4305825233	0.0688172043	0.7029569892
0.4279810786	0.0696236559	0.7029569892
0.4276254773	0.0696236559	0.7037634409
0.4272662997	0.0698924731	0.7037634409
0.4268788993	0.0698924731	0.7045698925
0.4261335135	0.0698924731	0.7051075269
0.4260491431	0.0701612903	0.7051075269
0.4253639579	0.0701612903	0.7053763441
0.4250112474	0.0701612903	0.7059139785
0.4247814417	0.0704301075	0.7059139785
0.4242136776	0.0704301075	0.7061827957
0.4226341546	0.0706989247	0.7061827957
0.4214459360	0.0706989247	0.7064516129
0.4204480350	0.0715053763	0.7064516129
0.4195475578	0.0715053763	0.7072580645
0.4194982350	0.0717741935	0.7072580645
0.4194620550	0.0717741935	0.7077956989
0.4186939895	0.0720430108	0.7077956989
0.4175554812	0.0720430108	0.7091397849
0.4171940386	0.0723118280	0.7091397849
0.4169547260	0.0723118280	0.7094086022
0.4167540073	0.0728494624	0.7094086022
0.4167182148	0.0728494624	0.7099462366
0.4166192114	0.0731182796	0.7099462366
0.4163586795	0.0731182796	0.7104838710
0.4154408276	0.0736559140	0.7104838710
0.4144165814	0.0736559140	0.7107526882
0.4140708745	0.0741935484	0.7107526882
0.4140290618	0.0741935484	0.7110215054
0.4119273126	0.0750000000	0.7110215054
0.4107200205	0.0750000000	0.7118279570
0.4102539122	0.0752688172	0.7118279570
0.4095090032	0.0752688172	0.7131720430
0.4091981053	0.0755376344	0.7131720430
0.4086205959	0.0755376344	0.7134408602
0.4081747532	0.0760752688	0.7134408602
0.4079017937	0.0760752688	0.7139784946
0.4077464342	0.0760752688	0.7142473118
0.4062545598	0.0768817204	0.7142473118
0.4062509537	0.0768817204	0.7145161290
0.4058418274	0.0771505376	0.7145161290
0.4052306712	0.0771505376	0.7147849462
0.4052078128	0.0774193548	0.7147849462
0.4042849541	0.0774193548	0.7158602151
0.4039735198	0.0779569892	0.7158602151
0.4032802582	0.0779569892	0.7161290323
0.4031556547	0.0782258065	0.7161290323
0.4028310478	0.0782258065	0.7166666667
0.4025759697	0.0784946237	0.7166666667
0.4021679759	0.0784946237	0.7172043011
0.4020673633	0.0787634409	0.7172043011
0.4017633200	0.0787634409	0.7180107527
0.4017373025	0.0790322581	0.7180107527
0.4016571939	0.0790322581	0.7182795699
0.4016558230	0.0793010753	0.7182795699
0.4008171856	0.0793010753	0.7188172043
0.4005575478	0.0795698925	0.7188172043
0.4000755847	0.0795698925	0.7193548387
0.3996001482	0.0801075269	0.7193548387
0.3988640904	0.0801075269	0.7196236559
0.3983618319	0.0801075269	0.7201612903
0.3978342712	0.0801075269	0.7206989247
0.3972457647	0.0806451613	0.7206989247
0.3968241215	0.0806451613	0.7215053763
0.3968058228	0.0809139785	0.7215053763
0.3967707455	0.0809139785	0.7217741935
0.3964666724	0.0811827957	0.7217741935
0.3963760734	0.0811827957	0.7220430108
0.3963568807	0.0814516129	0.7220430108
0.3956631720	0.0814516129	0.7223118280
0.3952013552	0.0825268817	0.7223118280
0.3950153589	0.0825268817	0.7225806452
0.3949916065	0.0827956989	0.7225806452
0.3945387006	0.0827956989	0.7231182796
0.3944645822	0.0830645161	0.7231182796
0.3943744600	0.0830645161	0.7236559140
0.3939580321	0.0833333333	0.7236559140
0.3932235837	0.0833333333	0.7241935484
0.3931516111	0.0836021505	0.7241935484
0.3929644525	0.0836021505	0.7244623656
0.3928933740	0.0838709677	0.7244623656
0.3922067881	0.0838709677	0.7250000000
0.3914834857	0.0849462366	0.7250000000
0.3906523287	0.0849462366	0.7258064516
0.3903478682	0.0852150538	0.7258064516
0.3902980387	0.0852150538	0.7260752688
0.3897462487	0.0857526882	0.7260752688
0.3896200061	0.0862903226	0.7260752688
0.3894408047	0.0862903226	0.7263440860
0.3882143497	0.0876344086	0.7263440860
0.3880813122	0.0876344086	0.7266129032
0.3879189789	0.0879032258	0.7266129032
0.3872035742	0.0879032258	0.7271505376
0.3870770335	0.0881720430	0.7271505376
0.3867512047	0.0881720430	0.7276881720
0.3863806725	0.0884408602	0.7276881720
0.3862691224	0.0884408602	0.7279569892
0.3854601383	0.0892473118	0.7279569892
0.3838053644	0.0892473118	0.7301075269
0.3829955161	0.0897849462	0.7301075269
0.3827294409	0.0897849462	0.7303763441
0.3824593425	0.0905913978	0.7303763441
0.3815354705	0.0905913978	0.7311827957
0.3813873231	0.0908602151	0.7311827957
0.3813082278	0.0908602151	0.7314516129
0.3808364570	0.0913978495	0.7314516129
0.3802359998	0.0913978495	0.7317204301
0.3800792694	0.0913978495	0.7322580645
0.3792000115	0.0919354839	0.7322580645
0.3790681362	0.0919354839	0.7325268817
0.3789730966	0.0922043011	0.7325268817
0.3783593774	0.0922043011	0.7327956989
0.3778565228	0.0930107527	0.7327956989
0.3778436184	0.0930107527	0.7330645161
0.3776800931	0.0932795699	0.7330645161
0.3774014711	0.0932795699	0.7338709677
0.3772170842	0.0938172043	0.7338709677
0.3771163821	0.0938172043	0.7341397849
0.3770975471	0.0940860215	0.7341397849
0.3770265281	0.0940860215	0.7346774194
0.3770139813	0.0943548387	0.7346774194
0.3768783510	0.0943548387	0.7352150538
0.3768542111	0.0946236559	0.7352150538
0.3764582574	0.0946236559	0.7357526882
0.3761887848	0.0948924731	0.7357526882
0.3752270639	0.0948924731	0.7368279570
0.3741824031	0.0970430108	0.7368279570
0.3733825982	0.0970430108	0.7373655914
0.3732823431	0.0973118280	0.7373655914
0.3723177910	0.0973118280	0.7376344086
0.3720589578	0.0981182796	0.7376344086
0.3718637526	0.0981182796	0.7381720430
0.3711411059	0.0986559140	0.7381720430
0.3707371950	0.0986559140	0.7384408602
0.3706452847	0.0989247312	0.7384408602
0.3705406487	0.0989247312	0.7389784946
0.3704461753	0.0991935484	0.7389784946
0.3701319993	0.0991935484	0.7392473118
0.3687950373	0.1000000000	0.7392473118
0.3681360483	0.1000000000	0.7395161290
0.3680008054	0.1000000000	0.7400537634
0.3675732613	0.1005376344	0.7400537634
0.3667236567	0.1005376344	0.7408602151
0.3661177754	0.1013440860	0.7408602151
0.3659985960	0.1013440860	0.7411290323
0.3656961918	0.1021505376	0.7411290323
0.3650276363	0.1021505376	0.7413978495
0.3648679852	0.1021505376	0.7419354839
0.3648546636	0.1024193548	0.7419354839
0.3648194075	0.1024193548	0.7422043011
0.3647473454	0.1026881720	0.7422043011
0.3639982939	0.1026881720	0.7430107527
0.3637533188	0.1029569892	0.7430107527
0.3636939824	0.1029569892	0.7438172043
0.3636860251	0.1029569892	0.7440860215
0.3633466959	0.1043010753	0.7440860215
0.3633221090	0.1043010753	0.7443548387
0.3626974523	0.1051075269	0.7443548387
0.3626122475	0.1051075269	0.7446236559
0.3625029027	0.1053763441	0.7446236559
0.3624476492	0.1053763441	0.7448924731
0.3615056872	0.1064516129	0.7448924731
0.3608343899	0.1064516129	0.7459677419
0.3602386117	0.1072580645	0.7459677419
0.3600410819	0.1072580645	0.7465053763
0.3596571684	0.1075268817	0.7465053763
0.3593471050	0.1075268817	0.7470430108
0.3593284190	0.1077956989	0.7470430108
0.3585206866	0.1077956989	0.7478494624
0.3578897119	0.1086021505	0.7478494624
0.3577514887	0.1086021505	0.7481182796
0.3575504124	0.1086021505	0.7489247312
0.3562332392	0.1086021505	0.7502688172
0.3559983671	0.1088709677	0.7502688172
0.3559637964	0.1088709677	0.7508064516
0.3547964394	0.1096774194	0.7508064516
0.3547613025	0.1096774194	0.7510752688
0.3535142243	0.1104838710	0.7510752688
0.3528878987	0.1104838710	0.7516129032
0.3524155021	0.1118279570	0.7516129032
0.3522754014	0.1118279570	0.7524193548
0.3510321379	0.1129032258	0.7524193548
0.3498397768	0.1129032258	0.7534946237
0.3495678306	0.1137096774	0.7534946237
0.3491269648	0.1137096774	0.7537634409
0.3488266766	0.1142473118	0.7537634409
0.3478887975	0.1142473118	0.7545698925
0.3465492427	0.1147849462	0.7545698925
0.3457085192	0.1147849462	0.7553763441
0.3449172080	0.1161290323	0.7553763441
0.3448047340	0.1161290323	0.7556451613
0.3437763751	0.1172043011	0.7556451613
0.3431880474	0.1172043011	0.7561827957
0.3426460028	0.1180107527	0.7561827957
0.3421572447	0.1180107527	0.7564516129
0.3416282237	0.1185483871	0.7564516129
0.3415668309	0.1185483871	0.7567204301
0.3412869573	0.1185483871	0.7572580645
0.3411452770	0.1190860215	0.7572580645
0.3408368528	0.1190860215	0.7577956989
0.3402252197	0.1196236559	0.7577956989
0.3400238156	0.1201612903	0.7577956989
0.3398459554	0.1201612903	0.7580645161
0.3395121694	0.1206989247	0.7580645161
0.3392335176	0.1206989247	0.7586021505
0.3391932845	0.1209677419	0.7586021505
0.3389031589	0.1209677419	0.7588709677
0.3385173380	0.1212365591	0.7588709677
0.3385056853	0.1212365591	0.7591397849
0.3383529484	0.1215053763	0.7591397849
0.3382441998	0.1215053763	0.7594086022
0.3368683457	0.1228494624	0.7594086022
0.3365620077	0.1228494624	0.7596774194
0.3357730508	0.1236559140	0.7596774194
0.3352524042	0.1236559140	0.7607526882
0.3346034884	0.1241935484	0.7607526882
0.3338992894	0.1241935484	0.7612903226
0.3337624967	0.1247311828	0.7612903226
0.3337248564	0.1247311828	0.7615591398
0.3321109712	0.1260752688	0.7615591398
0.3317126036	0.1260752688	0.7618279570
0.3316957355	0.1263440860	0.7618279570
0.3316337168	0.1263440860	0.7620967742
0.3315692246	0.1266129032	0.7620967742
0.3312136233	0.1266129032	0.7626344086
0.3310580552	0.1271505376	0.7626344086
0.3307626843	0.1271505376	0.7631720430
0.3306346536	0.1274193548	0.7631720430
0.3303779662	0.1274193548	0.7634408602
0.3302226365	0.1276881720	0.7634408602
0.3301236629	0.1276881720	0.7639784946
0.3277367949	0.1301075269	0.7639784946
0.3276901841	0.1301075269	0.7642473118
0.3264276981	0.1309139785	0.7642473118
0.3253461719	0.1309139785	0.7658602151
0.3241215944	0.1325268817	0.7658602151
0.3240765929	0.1325268817	0.7661290323
0.3239895105	0.1327956989	0.7661290323
0.3239132762	0.1327956989	0.7663978495
0.3238057494	0.1330645161	0.7663978495
0.3232621253	0.1330645161	0.7672043011
0.3227553070	0.1338709677	0.7672043011
0.3225893378	0.1338709677	0.7674731183
0.3225329220	0.1344086022	0.7674731183
0.3224781454	0.1344086022	0.7677419355
0.3204023540	0.1360215054	0.7677419355
0.3204017580	0.1360215054	0.7680107527
0.3198539913	0.1365591398	0.7680107527
0.3196402788	0.1368279570	0.7680107527
0.3189367950	0.1368279570	0.7685483871
0.3184024692	0.1370967742	0.7685483871
0.3181536198	0.1370967742	0.7693548387
0.3181406856	0.1373655914	0.7693548387
0.3178104162	0.1373655914	0.7701612903
0.3176155984	0.1381720430	0.7701612903
0.3171796501	0.1381720430	0.7709677419
0.3169155717	0.1384408602	0.7709677419
0.3166453838	0.1384408602	0.7715053763
0.3164459169	0.1389784946	0.7715053763
0.3164156675	0.1389784946	0.7717741935
0.3154987991	0.1400537634	0.7717741935
0.3154711425	0.1400537634	0.7720430108
0.3152739704	0.1403225806	0.7720430108
0.3144587874	0.1403225806	0.7725806452
0.3143593371	0.1403225806	0.7731182796
0.3137410283	0.1403225806	0.7736559140
0.3135184944	0.1405913978	0.7736559140
0.3133448660	0.1405913978	0.7739247312
0.3130678833	0.1413978495	0.7739247312
0.3129639626	0.1413978495	0.7741935484
0.3129387200	0.1416666667	0.7741935484
0.3128067255	0.1416666667	0.7744623656
0.3124335110	0.1422043011	0.7744623656
0.3124269545	0.1422043011	0.7747311828
0.3119980991	0.1427419355	0.7747311828
0.3113762438	0.1427419355	0.7758064516
0.3112328947	0.1430107527	0.7758064516
0.3110413551	0.1430107527	0.7766129032
0.3110160232	0.1432795699	0.7766129032
0.3107137680	0.1432795699	0.7768817204
0.3106730878	0.1432795699	0.7774193548
0.3100314736	0.1438172043	0.7774193548
0.3085044324	0.1438172043	0.7787634409
0.3084062338	0.1440860215	0.7787634409
0.3081589341	0.1440860215	0.7790322581
0.3075457215	0.1446236559	0.7790322581
0.3074944019	0.1446236559	0.7793010753
0.3072434962	0.1451612903	0.7793010753
0.3069508374	0.1451612903	0.7798387097
0.3066323400	0.1456989247	0.7798387097
0.3061052263	0.1456989247	0.7803763441
0.3056306839	0.1465053763	0.7803763441
0.3055068851	0.1465053763	0.7809139785
0.3050026596	0.1465053763	0.7817204301
0.3047445714	0.1467741935	0.7817204301
0.3047350347	0.1467741935	0.7822580645
0.3042070270	0.1483870968	0.7822580645
0.3041135073	0.1483870968	0.7827956989
0.3034210205	0.1491935484	0.7827956989
0.3032083511	0.1491935484	0.7830645161
0.3023504913	0.1500000000	0.7830645161
0.3022300005	0.1500000000	0.7836021505
0.3017973900	0.1508064516	0.7836021505
0.3017731309	0.1508064516	0.7838709677
0.3010322452	0.1516129032	0.7838709677
0.3008816838	0.1516129032	0.7841397849
0.3003665209	0.1524193548	0.7841397849
0.3002889752	0.1524193548	0.7844086022
0.3001708388	0.1529569892	0.7844086022
0.3001284897	0.1529569892	0.7846774194
0.2998911440	0.1534946237	0.7846774194
0.2998392284	0.1534946237	0.7849462366
0.2994705737	0.1537634409	0.7849462366
0.2994020879	0.1537634409	0.7852150538
0.2981942594	0.1548387097	0.7852150538
0.2977933884	0.1548387097	0.7860215054
0.2975115180	0.1564516129	0.7860215054
0.2969690263	0.1564516129	0.7865591398
0.2966469228	0.1567204301	0.7865591398
0.2965926528	0.1567204301	0.7868279570
0.2963506877	0.1580645161	0.7868279570
0.2960903943	0.1580645161	0.7876344086
0.2960380912	0.1583333333	0.7876344086
0.2960204184	0.1583333333	0.7879032258
0.2959329188	0.1586021505	0.7879032258
0.2959111035	0.1586021505	0.7881720430
0.2958419323	0.1588709677	0.7881720430
0.2954367399	0.1588709677	0.7889784946
0.2951168418	0.1596774194	0.7889784946
0.2950881422	0.1596774194	0.7892473118
0.2940805256	0.1602150538	0.7892473118
0.2940802872	0.1602150538	0.7895161290
0.2940784991	0.1604838710	0.7895161290
0.2936630249	0.1604838710	0.7905913978
0.2933188677	0.1607526882	0.7905913978
0.2930178344	0.1607526882	0.7908602151
0.2929721475	0.1610215054	0.7908602151
0.2927409708	0.1610215054	0.7913978495
0.2925444543	0.1615591398	0.7913978495
0.2922447622	0.1615591398	0.7916666667
0.2911713123	0.1631720430	0.7916666667
0.2908532619	0.1631720430	0.7924731183
0.2900050879	0.1645161290	0.7924731183
0.2898531854	0.1645161290	0.7927419355
0.2893238366	0.1650537634	0.7927419355
0.2890315950	0.1650537634	0.7930107527
0.2889453173	0.1655913978	0.7930107527
0.2885565460	0.1655913978	0.7935483871
0.2874297798	0.1661290323	0.7935483871
0.2871583998	0.1661290323	0.7940860215
0.2867714167	0.1669354839	0.7940860215
0.2867249548	0.1669354839	0.7943548387
0.2858506441	0.1677419355	0.7943548387
0.2858503759	0.1677419355	0.7946236559
0.2856570184	0.1680107527	0.7946236559
0.2854131460	0.1680107527	0.7951612903
0.2842985094	0.1688172043	0.7951612903
0.2839969695	0.1688172043	0.7962365591
0.2827321589	0.1698924731	0.7962365591
0.2826110125	0.1698924731	0.7965053763
0.2819208503	0.1706989247	0.7965053763
0.2818844020	0.1706989247	0.7967741935
0.2817680538	0.1709677419	0.7967741935
0.2815141082	0.1709677419	0.7970430108
0.2813060582	0.1715053763	0.7970430108
0.2804911733	0.1715053763	0.7981182796
0.2801747620	0.1717741935	0.7981182796
0.2798968852	0.1717741935	0.7983870968
0.2797182202	0.1720430108	0.7983870968
0.2796999514	0.1720430108	0.7986559140
0.2792128026	0.1728494624	0.7986559140
0.2786160707	0.1728494624	0.7989247312
0.2785567343	0.1731182796	0.7989247312
0.2784249783	0.1731182796	0.7991935484
0.2781889141	0.1733870968	0.7991935484
0.2773711979	0.1733870968	0.7997311828
0.2764132917	0.1744623656	0.7997311828
0.2763831317	0.1744623656	0.8000000000
0.2762230337	0.1747311828	0.8000000000
0.2762137353	0.1747311828	0.8002688172
0.2760198414	0.1752688172	0.8002688172
0.2756839991	0.1752688172	0.8008064516
0.2754905522	0.1755376344	0.8008064516
0.2753716707	0.1755376344	0.8013440860
0.2753401697	0.1758064516	0.8013440860
0.2746224403	0.1758064516	0.8024193548
0.2742235661	0.1766129032	0.8024193548
0.2741281688	0.1766129032	0.8026881720
0.2738433182	0.1774193548	0.8026881720
0.2734676301	0.1774193548	0.8032258065
0.2728275359	0.1790322581	0.8032258065
0.2727854848	0.1790322581	0.8034946237
0.2727818191	0.1793010753	0.8034946237
0.2727445960	0.1793010753	0.8037634409
0.2717808783	0.1801075269	0.8037634409
0.2717326581	0.1801075269	0.8043010753
0.2714851797	0.1806451613	0.8043010753
0.2711368799	0.1806451613	0.8048387097
0.2710292041	0.1809139785	0.8048387097
0.2706828713	0.1809139785	0.8051075269
0.2694495320	0.1822580645	0.8051075269
0.2693887353	0.1822580645	0.8053763441
0.2688147426	0.1827956989	0.8053763441
0.2687805891	0.1827956989	0.8056451613
0.2685470879	0.1830645161	0.8056451613
0.2679165006	0.1830645161	0.8067204301
0.2669080198	0.1844086022	0.8067204301
0.2668763697	0.1844086022	0.8069892473
0.2662094235	0.1854838710	0.8069892473
0.2661860883	0.1854838710	0.8072580645
0.2661761045	0.1857526882	0.8072580645
0.2655834258	0.1862903226	0.8072580645
0.2654221058	0.1865591398	0.8072580645
0.2649565935	0.1865591398	0.8080645161
0.2646709681	0.1873655914	0.8080645161
0.2645221055	0.1873655914	0.8086021505
0.2634957731	0.1887096774	0.8086021505
0.2633374333	0.1887096774	0.8088709677
0.2629423738	0.1895161290	0.8088709677
0.2628608942	0.1895161290	0.8091397849
0.2618317604	0.1903225806	0.8091397849
0.2616629303	0.1903225806	0.8094086022
0.2614357471	0.1913978495	0.8094086022
0.2611955404	0.1913978495	0.8096774194
0.2608312964	0.1916666667	0.8096774194
0.2605884075	0.1916666667	0.8102150538
0.2594909370	0.1938172043	0.8102150538
0.2594732940	0.1938172043	0.8104838710
0.2593563497	0.1946236559	0.8104838710
0.2591447234	0.1946236559	0.8110215054
0.2588845789	0.1951612903	0.8110215054
0.2585764527	0.1951612903	0.8112903226
0.2575897872	0.1965053763	0.8112903226
0.2565813363	0.1965053763	0.8126344086
0.2563378811	0.1970430108	0.8126344086
0.2563050389	0.1975806452	0.8126344086
0.2556932867	0.1975806452	0.8134408602
0.2556857169	0.1978494624	0.8134408602
0.2556246221	0.1978494624	0.8137096774
0.2553854287	0.1981182796	0.8137096774
0.2551972568	0.1981182796	0.8142473118
0.2551611364	0.1983870968	0.8142473118
0.2546326518	0.1983870968	0.8145161290
0.2546220124	0.1986559140	0.8145161290
0.2541871965	0.1986559140	0.8147849462
0.2536460161	0.1997311828	0.8147849462
0.2535710931	0.1997311828	0.8153225806
0.2535136640	0.2002688172	0.8153225806
0.2527977228	0.2002688172	0.8161290323
0.2520548403	0.2013440860	0.8161290323
0.2516573966	0.2013440860	0.8169354839
0.2515994310	0.2016129032	0.8169354839
0.2515172958	0.2016129032	0.8174731183
0.2515103221	0.2018817204	0.8174731183
0.2514519393	0.2018817204	0.8177419355
0.2502079010	0.2040322581	0.8177419355
0.2494844347	0.2040322581	0.8182795699
0.2477529049	0.2061827957	0.8182795699
0.2474992126	0.2061827957	0.8188172043
0.2470494807	0.2064516129	0.8188172043
0.2469857037	0.2064516129	0.8190860215
0.2463161349	0.2069892473	0.8190860215
0.2463078797	0.2069892473	0.8193548387
0.2459815443	0.2075268817	0.8193548387
0.2459145933	0.2075268817	0.8196236559
0.2454891950	0.2088709677	0.8196236559
0.2447217256	0.2094086022	0.8196236559
0.2447054237	0.2094086022	0.8198924731
0.2436916530	0.2107526882	0.8198924731
0.2436584234	0.2107526882	0.8201612903
0.2433212250	0.2112903226	0.8201612903
0.2431365550	0.2112903226	0.8204301075
0.2430016845	0.2115591398	0.8204301075
0.2427778542	0.2115591398	0.8212365591
0.2419832796	0.2123655914	0.8212365591
0.2413622290	0.2123655914	0.8220430108
0.2411307693	0.2123655914	0.8225806452
0.2408913225	0.2123655914	0.8231182796
0.2404656857	0.2131720430	0.8231182796
0.2401197404	0.2131720430	0.8239247312
0.2388236523	0.2134408602	0.8239247312
0.2387676686	0.2134408602	0.8241935484
0.2387002856	0.2137096774	0.8241935484
0.2383926958	0.2137096774	0.8244623656
0.2383443266	0.2139784946	0.8244623656
0.2377709299	0.2139784946	0.8252688172
0.2371910214	0.2153225806	0.8252688172
0.2368653566	0.2158602151	0.8252688172
0.2368212789	0.2158602151	0.8255376344
0.2361195683	0.2172043011	0.8255376344
0.2357460707	0.2172043011	0.8258064516
0.2356379032	0.2174731183	0.8258064516
0.2355089784	0.2174731183	0.8263440860
0.2334960252	0.2212365591	0.8263440860
0.2332295328	0.2212365591	0.8268817204
0.2330911905	0.2215053763	0.8268817204
0.2329178602	0.2220430108	0.8268817204
0.2329103649	0.2223118280	0.8268817204
0.2327768654	0.2228494624	0.8268817204
0.2325517535	0.2233870968	0.8268817204
0.2322998047	0.2233870968	0.8274193548
0.2318715453	0.2236559140	0.8274193548
0.2310719937	0.2236559140	0.8279569892
0.2304198593	0.2244623656	0.8279569892
0.2296187431	0.2244623656	0.8284946237
0.2285639346	0.2260752688	0.8284946237
0.2285240144	0.2260752688	0.8290322581
0.2283949256	0.2266129032	0.8290322581
0.2282243222	0.2266129032	0.8293010753
0.2275912017	0.2276881720	0.8293010753
0.2275612950	0.2276881720	0.8295698925
0.2270392030	0.2287634409	0.8295698925
0.2266518623	0.2287634409	0.8301075269
0.2261943221	0.2301075269	0.8301075269
0.2254458368	0.2301075269	0.8306451613
0.2246680707	0.2306451613	0.8306451613
0.2242591530	0.2306451613	0.8314516129
0.2241749614	0.2309139785	0.8314516129
0.2241611928	0.2309139785	0.8317204301
0.2240126282	0.2311827957	0.8317204301
0.2231843770	0.2311827957	0.8322580645
0.2228894681	0.2317204301	0.8322580645
0.2226077914	0.2317204301	0.8327956989
0.2222997397	0.2327956989	0.8327956989
0.2222674638	0.2327956989	0.8330645161
0.2214289159	0.2344086022	0.8330645161
0.2212860137	0.2344086022	0.8333333333
0.2206200212	0.2349462366	0.8333333333
0.2205102146	0.2349462366	0.8336021505
0.2203981727	0.2352150538	0.8336021505
0.2196065336	0.2352150538	0.8341397849
0.2185027003	0.2368279570	0.8341397849
0.2184381038	0.2368279570	0.8344086022
0.2180889845	0.2370967742	0.8344086022
0.2172607929	0.2370967742	0.8346774194
0.2160632163	0.2376344086	0.8346774194
0.2154572010	0.2376344086	0.8349462366
0.2149898261	0.2381720430	0.8349462366
0.2148376256	0.2381720430	0.8352150538
0.2147904783	0.2387096774	0.8352150538
0.2143481970	0.2400537634	0.8352150538
0.2142561674	0.2400537634	0.8354838710
0.2141123563	0.2403225806	0.8354838710
0.2138281912	0.2403225806	0.8360215054
0.2135648429	0.2408602151	0.8360215054
0.2131077051	0.2408602151	0.8365591398
0.2128950357	0.2411290323	0.8365591398
0.2128213346	0.2411290323	0.8368279570
0.2119341791	0.2419354839	0.8368279570
0.2110946029	0.2419354839	0.8376344086
0.2110729218	0.2422043011	0.8376344086
0.2109667510	0.2422043011	0.8379032258
0.2102036029	0.2440860215	0.8379032258
0.2101674825	0.2440860215	0.8381720430
0.2098334134	0.2446236559	0.8381720430
0.2096050084	0.2446236559	0.8384408602
0.2082062662	0.2451612903	0.8384408602
0.2082061172	0.2451612903	0.8387096774
0.2078215480	0.2459677419	0.8387096774
0.2076434195	0.2459677419	0.8389784946
0.2069783509	0.2467741935	0.8389784946
0.2062134147	0.2467741935	0.8392473118
0.2056275755	0.2475806452	0.8392473118
0.2054932415	0.2475806452	0.8395161290
0.2051774412	0.2486559140	0.8395161290
0.2049712539	0.2486559140	0.8397849462
0.2048547417	0.2491935484	0.8397849462
0.2046594024	0.2491935484	0.8400537634
0.2043365985	0.2502688172	0.8400537634
0.2038177401	0.2502688172	0.8408602151
0.2030091286	0.2510752688	0.8408602151
0.2027434707	0.2510752688	0.8411290323
0.2007889748	0.2548387097	0.8411290323
0.2007279992	0.2548387097	0.8413978495
0.2006598413	0.2551075269	0.8413978495
0.2005116791	0.2551075269	0.8416666667
0.2001497746	0.2553763441	0.8416666667
0.1999185979	0.2553763441	0.8424731183
0.1996004432	0.2559139785	0.8424731183
0.1993009895	0.2559139785	0.8430107527
0.1990076602	0.2569892473	0.8430107527
0.1989965588	0.2569892473	0.8432795699
0.1987192184	0.2588709677	0.8432795699
0.1987148523	0.2588709677	0.8438172043
0.1983754188	0.2591397849	0.8438172043
0.1981858015	0.2591397849	0.8440860215
0.1979207844	0.2599462366	0.8440860215
0.1977338791	0.2599462366	0.8443548387
0.1972791404	0.2610215054	0.8443548387
0.1971085519	0.2610215054	0.8446236559
0.1969955713	0.2612903226	0.8446236559
0.1969894171	0.2612903226	0.8451612903
0.1968842000	0.2612903226	0.8456989247
0.1968099326	0.2615591398	0.8456989247
0.1963305622	0.2615591398	0.8462365591
0.1962043792	0.2618279570	0.8462365591
0.1960877031	0.2618279570	0.8465053763
0.1959731430	0.2623655914	0.8465053763
0.1959484369	0.2623655914	0.8467741935
0.1957476437	0.2626344086	0.8467741935
0.1951809525	0.2626344086	0.8473118280
0.1951680034	0.2629032258	0.8473118280
0.1951072663	0.2629032258	0.8475806452
0.1949459165	0.2634408602	0.8475806452
0.1948032677	0.2634408602	0.8478494624
0.1941475272	0.2642473118	0.8478494624
0.1937891543	0.2642473118	0.8483870968
0.1932754517	0.2653225806	0.8483870968
0.1932176352	0.2653225806	0.8486559140
0.1931243092	0.2655913978	0.8486559140
0.1928180605	0.2655913978	0.8489247312
0.1918619573	0.2677419355	0.8489247312
0.1917108446	0.2677419355	0.8494623656
0.1900088787	0.2712365591	0.8494623656
0.1898579448	0.2712365591	0.8497311828
0.1886247545	0.2725806452	0.8497311828
0.1884982735	0.2725806452	0.8500000000
0.1883658916	0.2736559140	0.8500000000
0.1883430779	0.2736559140	0.8502688172
0.1882271469	0.2739247312	0.8502688172
0.1881502271	0.2739247312	0.8508064516
0.1872837245	0.2744623656	0.8508064516
0.1870715767	0.2744623656	0.8513440860
0.1868223995	0.2752688172	0.8513440860
0.1864561290	0.2752688172	0.8516129032
0.1864378303	0.2755376344	0.8516129032
0.1863267273	0.2755376344	0.8518817204
0.1851721853	0.2768817204	0.8518817204
0.1848587841	0.2768817204	0.8524193548
0.1846942455	0.2774193548	0.8524193548
0.1844520718	0.2774193548	0.8526881720
0.1844021678	0.2779569892	0.8526881720
0.1843775213	0.2779569892	0.8529569892
0.1836046576	0.2784946237	0.8529569892
0.1833698004	0.2784946237	0.8532258065
0.1828628182	0.2801075269	0.8532258065
0.1822403371	0.2801075269	0.8540322581
0.1821579188	0.2803763441	0.8540322581
0.1818632334	0.2803763441	0.8543010753
0.1816719025	0.2809139785	0.8543010753
0.1815387011	0.2809139785	0.8545698925
0.1812462509	0.2811827957	0.8545698925
0.1812067032	0.2811827957	0.8548387097
0.1811511070	0.2814516129	0.8548387097
0.1811316907	0.2814516129	0.8551075269
0.1791757047	0.2838709677	0.8551075269
0.1790801734	0.2838709677	0.8556451613
0.1778612733	0.2873655914	0.8556451613
0.1778515130	0.2873655914	0.8559139785
0.1777734756	0.2879032258	0.8559139785
0.1777179688	0.2879032258	0.8561827957
0.1776785851	0.2884408602	0.8561827957
0.1776722968	0.2889784946	0.8561827957
0.1770142615	0.2889784946	0.8564516129
0.1759057194	0.2913978495	0.8564516129
0.1758055240	0.2913978495	0.8569892473
0.1753219962	0.2922043011	0.8569892473
0.1751271635	0.2922043011	0.8575268817
0.1747151017	0.2927419355	0.8575268817
0.1746365875	0.2927419355	0.8580645161
0.1734801680	0.2948924731	0.8580645161
0.1734415442	0.2948924731	0.8583333333
0.1734188944	0.2951612903	0.8583333333
0.1733174175	0.2951612903	0.8586021505
0.1727709025	0.2956989247	0.8586021505
0.1722759306	0.2956989247	0.8591397849
0.1722314954	0.2959677419	0.8591397849
0.1720196009	0.2959677419	0.8594086022
0.1716632992	0.2965053763	0.8594086022
0.1715218723	0.2965053763	0.8596774194
0.1714823246	0.2967741935	0.8596774194
0.1710898876	0.2967741935	0.8599462366
0.1710719913	0.2970430108	0.8599462366
0.1710682213	0.2970430108	0.8602150538
0.1710243672	0.2975806452	0.8602150538
0.1699936688	0.2975806452	0.8607526882
0.1698944122	0.2981182796	0.8607526882
0.1693632901	0.2981182796	0.8610215054
0.1667615175	0.3024193548	0.8610215054
0.1666775495	0.3024193548	0.8612903226
0.1663586944	0.3026881720	0.8612903226
0.1661439985	0.3026881720	0.8618279570
0.1656975150	0.3029569892	0.8618279570
0.1656010896	0.3029569892	0.8620967742
0.1646927446	0.3037634409	0.8620967742
0.1644556075	0.3037634409	0.8623655914
0.1643608361	0.3040322581	0.8623655914
0.1642449647	0.3040322581	0.8626344086
0.1640704125	0.3043010753	0.8626344086
0.1640342176	0.3043010753	0.8631720430
0.1630893499	0.3053763441	0.8631720430
0.1630873978	0.3053763441	0.8634408602
0.1628028303	0.3056451613	0.8634408602
0.1626196504	0.3056451613	0.8639784946
0.1625858396	0.3064516129	0.8639784946
0.1625559330	0.3064516129	0.8642473118
0.1620026380	0.3069892473	0.8642473118
0.1619360447	0.3069892473	0.8645161290
0.1618181020	0.3075268817	0.8645161290
0.1615085751	0.3077956989	0.8645161290
0.1611738950	0.3077956989	0.8647849462
0.1609890908	0.3083333333	0.8647849462
0.1606295705	0.3083333333	0.8653225806
0.1591922194	0.3115591398	0.8653225806
0.1585809141	0.3115591398	0.8661290323
0.1582887918	0.3118279570	0.8661290323
0.1581183225	0.3118279570	0.8663978495
0.1573054940	0.3123655914	0.8663978495
0.1571803987	0.3123655914	0.8666666667
0.1571188271	0.3126344086	0.8666666667
0.1567876190	0.3126344086	0.8672043011
0.1562112421	0.3142473118	0.8672043011
0.1561179608	0.3142473118	0.8674731183
0.1555573642	0.3147849462	0.8674731183
0.1553396285	0.3147849462	0.8677419355
0.1548810303	0.3158602151	0.8677419355
0.1546791792	0.3158602151	0.8682795699
0.1537410170	0.3174731183	0.8682795699
0.1537333727	0.3174731183	0.8685483871
0.1521535069	0.3182795699	0.8685483871
0.1517777294	0.3182795699	0.8690860215
0.1512469351	0.3190860215	0.8690860215
0.1509690881	0.3190860215	0.8693548387
0.1497981399	0.3201612903	0.8693548387
0.1497143656	0.3201612903	0.8696236559
0.1495966166	0.3204301075	0.8696236559
0.1495436579	0.3204301075	0.8698924731
0.1493358463	0.3206989247	0.8698924731
0.1487850696	0.3206989247	0.8706989247
0.1487704962	0.3209677419	0.8706989247
0.1487400234	0.3209677419	0.8709677419
0.1483612955	0.3223118280	0.8709677419
0.1483070254	0.3223118280	0.8712365591
0.1479257792	0.3228494624	0.8712365591
0.1478479952	0.3233870968	0.8712365591
0.1474480927	0.3241935484	0.8712365591
0.1474258155	0.3247311828	0.8712365591
0.1472862512	0.3247311828	0.8715053763
0.1466546357	0.3252688172	0.8715053763
0.1465032846	0.3252688172	0.8720430108
0.1453849971	0.3266129032	0.8720430108
0.1453254521	0.3266129032	0.8723118280
0.1445272416	0.3276881720	0.8723118280
0.1443528682	0.3276881720	0.8728494624
0.1430181861	0.3298387097	0.8728494624
0.1428577751	0.3298387097	0.8731182796
0.1417901963	0.3309139785	0.8731182796
0.1417145580	0.3309139785	0.8733870968
0.1410355568	0.3322580645	0.8733870968
0.1409569681	0.3322580645	0.8736559140
0.1404093802	0.3327956989	0.8736559140
0.1403613538	0.3327956989	0.8739247312
0.1403439045	0.3330645161	0.8739247312
0.1402640343	0.3330645161	0.8741935484
0.1399347931	0.3336021505	0.8741935484
0.1397842020	0.3336021505	0.8747311828
0.1389013231	0.3352150538	0.8747311828
0.1388984025	0.3352150538	0.8750000000
0.1382133663	0.3365591398	0.8750000000
0.1382047087	0.3365591398	0.8752688172
0.1380470991	0.3370967742	0.8752688172
0.1379107833	0.3370967742	0.8755376344
0.1374568343	0.3373655914	0.8755376344
0.1374369115	0.3373655914	0.8758064516
0.1372304559	0.3381720430	0.8758064516
0.1371724904	0.3381720430	0.8760752688
0.1367931962	0.3387096774	0.8760752688
0.1367881298	0.3387096774	0.8763440860
0.1354159713	0.3400537634	0.8763440860
0.1353804469	0.3400537634	0.8766129032
0.1352245212	0.3403225806	0.8766129032
0.1348893344	0.3403225806	0.8768817204
0.1347682476	0.3408602151	0.8768817204
0.1346261501	0.3408602151	0.8774193548
0.1345424801	0.3408602151	0.8776881720
0.1342920810	0.3413978495	0.8776881720
0.1332802325	0.3413978495	0.8779569892
0.1331479400	0.3419354839	0.8779569892
0.1327200979	0.3419354839	0.8782258065
0.1326314658	0.3422043011	0.8782258065
0.1319984794	0.3422043011	0.8790322581
0.1317936331	0.3424731183	0.8790322581
0.1315688491	0.3424731183	0.8793010753
0.1311794221	0.3435483871	0.8793010753
0.1311304271	0.3435483871	0.8795698925
0.1306928247	0.3443548387	0.8795698925
0.1305255890	0.3443548387	0.8801075269
0.1304001957	0.3451612903	0.8801075269
0.1302006394	0.3451612903	0.8803763441
0.1299552917	0.3459677419	0.8803763441
0.1299335063	0.3459677419	0.8806451613
0.1298737377	0.3465053763	0.8806451613
0.1288802475	0.3475806452	0.8806451613
0.1285403222	0.3475806452	0.8809139785
0.1282470971	0.3481182796	0.8809139785
0.1280791163	0.3481182796	0.8811827957
0.1274038404	0.3491935484	0.8811827957
0.1271415651	0.3491935484	0.8814516129
0.1263815612	0.3500000000	0.8814516129
0.1262284517	0.3500000000	0.8817204301
0.1260014474	0.3502688172	0.8817204301
0.1258675009	0.3502688172	0.8819892473
0.1256958842	0.3505376344	0.8819892473
0.1256202459	0.3505376344	0.8822580645
0.1253433079	0.3510752688	0.8822580645
0.1252908260	0.3510752688	0.8825268817
0.1246662736	0.3521505376	0.8825268817
0.1246580333	0.3521505376	0.8827956989
0.1241358593	0.3540322581	0.8827956989
0.1238693222	0.3540322581	0.8830645161
0.1234039664	0.3545698925	0.8830645161
0.1233975440	0.3545698925	0.8833333333
0.1231829375	0.3548387097	0.8833333333
0.1230208427	0.3548387097	0.8836021505
0.1222205237	0.3553763441	0.8836021505
0.1220991090	0.3553763441	0.8841397849
0.1220499873	0.3559139785	0.8841397849
0.1217973307	0.3559139785	0.8844086022
0.1217467338	0.3561827957	0.8844086022
0.1217179969	0.3561827957	0.8846774194
0.1215018481	0.3564516129	0.8846774194
0.1214420199	0.3564516129	0.8849462366
0.1212068945	0.3569892473	0.8849462366
0.1203316972	0.3569892473	0.8857526882
0.1203292757	0.3572580645	0.8857526882
0.1201851517	0.3572580645	0.8860215054
0.1201296300	0.3575268817	0.8860215054
0.1200542599	0.3575268817	0.8862903226
0.1194535717	0.3586021505	0.8862903226
0.1189944148	0.3586021505	0.8865591398
0.1187264547	0.3588709677	0.8865591398
0.1185880229	0.3588709677	0.8868279570
0.1185713261	0.3591397849	0.8868279570
0.1183564812	0.3591397849	0.8873655914
0.1180853248	0.3594086022	0.8873655914
0.1179789528	0.3594086022	0.8879032258
0.1175792068	0.3596774194	0.8879032258
0.1175720319	0.3596774194	0.8881720430
0.1175548732	0.3599462366	0.8881720430
0.1174529791	0.3599462366	0.8887096774
0.1170551777	0.3610215054	0.8887096774
0.1169779524	0.3610215054	0.8892473118
0.1160917655	0.3626344086	0.8892473118
0.1160913259	0.3626344086	0.8895161290
0.1160836145	0.3629032258	0.8895161290
0.1160536259	0.3629032258	0.8897849462
0.1160114184	0.3634408602	0.8897849462
0.1159732789	0.3634408602	0.8903225806
0.1153769046	0.3642473118	0.8903225806
0.1150605679	0.3642473118	0.8905913978
0.1144672409	0.3647849462	0.8905913978
0.1143882796	0.3647849462	0.8908602151
0.1138833538	0.3653225806	0.8908602151
0.1136547253	0.3653225806	0.8911290323
0.1132706478	0.3658602151	0.8911290323
0.1132166535	0.3658602151	0.8913978495
0.1132163033	0.3661290323	0.8913978495
0.1130564734	0.3661290323	0.8916666667
0.1119808555	0.3680107527	0.8916666667
0.1119033322	0.3680107527	0.8922043011
0.1116084605	0.3682795699	0.8922043011
0.1112505123	0.3682795699	0.8924731183
0.1112184897	0.3685483871	0.8924731183
0.1109333113	0.3685483871	0.8930107527
0.1096615121	0.3698924731	0.8930107527
0.1093628407	0.3698924731	0.8932795699
0.1088839620	0.3704301075	0.8932795699
0.1086557508	0.3704301075	0.8935483871
0.1078532115	0.3712365591	0.8935483871
0.1076412648	0.3712365591	0.8938172043
0.1072649881	0.3720430108	0.8938172043
0.1072306484	0.3720430108	0.8940860215
0.1071157828	0.3725806452	0.8940860215
0.1066043898	0.3725806452	0.8948924731
0.1065864563	0.3731182796	0.8948924731
0.1063850820	0.3736559140	0.8948924731
0.1059142128	0.3739247312	0.8948924731
0.1056884080	0.3739247312	0.8956989247
0.1056265384	0.3741935484	0.8956989247
0.1054747403	0.3741935484	0.8962365591
0.1044607237	0.3758064516	0.8962365591
0.1041125208	0.3758064516	0.8967741935
0.1035365239	0.3768817204	0.8967741935
0.1035167873	0.3768817204	0.8970430108
0.1026722714	0.3771505376	0.8970430108
0.1025010198	0.3771505376	0.8973118280
0.1024523377	0.3774193548	0.8973118280
0.1018563658	0.3774193548	0.8975806452
0.1013067588	0.3779569892	0.8975806452
0.1009480208	0.3779569892	0.8983870968
0.1008894816	0.3784946237	0.8983870968
0.1008823812	0.3784946237	0.8986559140
0.0999668092	0.3793010753	0.8986559140
0.0998507738	0.3793010753	0.8991935484
0.0996878147	0.3795698925	0.8991935484
0.0995644853	0.3795698925	0.8994623656
0.0995130837	0.3801075269	0.8994623656
0.0991803780	0.3801075269	0.9000000000
0.0989402086	0.3803763441	0.9000000000
0.0989275649	0.3803763441	0.9002688172
0.0985624492	0.3814516129	0.9002688172
0.0981178209	0.3819892473	0.9002688172
0.0977738947	0.3822580645	0.9002688172
0.0975225568	0.3822580645	0.9005376344
0.0971238017	0.3833333333	0.9005376344
0.0969413146	0.3833333333	0.9008064516
0.0968287438	0.3846774194	0.9008064516
0.0964995995	0.3846774194	0.9013440860
0.0963399485	0.3846774194	0.9018817204
0.0949747637	0.3868279570	0.9018817204
0.0946929678	0.3868279570	0.9024193548
0.0941139981	0.3881720430	0.9024193548
0.0938195065	0.3881720430	0.9026881720
0.0934497565	0.3895161290	0.9026881720
0.0931706354	0.3895161290	0.9032258065
0.0929517746	0.3897849462	0.9032258065
0.0926204324	0.3897849462	0.9034946237
0.0923420861	0.3897849462	0.9040322581
0.0923152417	0.3897849462	0.9045698925
0.0921138003	0.3900537634	0.9045698925
0.0919940323	0.3900537634	0.9048387097
0.0919736251	0.3903225806	0.9048387097
0.0915549919	0.3903225806	0.9056451613
0.0913038030	0.3916666667	0.9056451613
0.0909308493	0.3916666667	0.9064516129
0.0902870670	0.3922043011	0.9064516129
0.0902677178	0.3922043011	0.9067204301
0.0897540152	0.3927419355	0.9067204301
0.0896895900	0.3927419355	0.9072580645
0.0895023867	0.3932795699	0.9072580645
0.0892321840	0.3932795699	0.9083333333
0.0886365026	0.3938172043	0.9083333333
0.0882153884	0.3938172043	0.9086021505
0.0880778730	0.3938172043	0.9091397849
0.0879676566	0.3946236559	0.9091397849
0.0878827199	0.3946236559	0.9096774194
0.0875819921	0.3951612903	0.9096774194
0.0874392465	0.3951612903	0.9099462366
0.0872678235	0.3962365591	0.9099462366
0.0872259736	0.3962365591	0.9102150538
0.0871546194	0.3965053763	0.9102150538
0.0870645493	0.3965053763	0.9104838710
0.0854853839	0.3970430108	0.9104838710
0.0853110850	0.3970430108	0.9110215054
0.0851731002	0.3975806452	0.9110215054
0.0850635245	0.3975806452	0.9112903226
0.0847370699	0.3981182796	0.9112903226
0.0842613876	0.3986559140	0.9112903226
0.0839418545	0.3989247312	0.9112903226
0.0839186981	0.3989247312	0.9115591398
0.0837344453	0.3994623656	0.9115591398
0.0826397017	0.3994623656	0.9126344086
0.0822537467	0.4002688172	0.9126344086
0.0818804204	0.4002688172	0.9131720430
0.0815544277	0.4005376344	0.9131720430
0.0811123848	0.4005376344	0.9137096774
0.0808276758	0.4010752688	0.9137096774
0.0805530325	0.4010752688	0.9139784946
0.0805143490	0.4013440860	0.9139784946
0.0803855285	0.4013440860	0.9142473118
0.0798999593	0.4016129032	0.9142473118
0.0793763399	0.4016129032	0.9150537634
0.0792795941	0.4021505376	0.9150537634
0.0792167261	0.4021505376	0.9153225806
0.0786778703	0.4029569892	0.9153225806
0.0782988966	0.4029569892	0.9158602151
0.0779644921	0.4034946237	0.9158602151
0.0778660178	0.4034946237	0.9161290323
0.0777352601	0.4037634409	0.9161290323
0.0776813477	0.4037634409	0.9163978495
0.0769009143	0.4040322581	0.9163978495
0.0762348995	0.4040322581	0.9180107527
0.0748593211	0.4056451613	0.9180107527
0.0744542778	0.4056451613	0.9182795699
0.0744357482	0.4059139785	0.9182795699
0.0739639327	0.4059139785	0.9185483871
0.0731243938	0.4075268817	0.9185483871
0.0725357533	0.4075268817	0.9190860215
0.0720164478	0.4080645161	0.9190860215
0.0719824433	0.4080645161	0.9193548387
0.0717206523	0.4088709677	0.9193548387
0.0716539770	0.4088709677	0.9198924731
0.0711617470	0.4096774194	0.9198924731
0.0709810406	0.4096774194	0.9201612903
0.0706877261	0.4099462366	0.9201612903
0.0706634000	0.4099462366	0.9204301075
0.0706047490	0.4102150538	0.9204301075
0.0698007196	0.4102150538	0.9212365591
0.0690519661	0.4112903226	0.9212365591
0.0684250966	0.4112903226	0.9217741935
0.0682907477	0.4118279570	0.9217741935
0.0677279830	0.4118279570	0.9228494624
0.0671524927	0.4134408602	0.9228494624
0.0670628846	0.4134408602	0.9231182796
0.0668498576	0.4142473118	0.9231182796
0.0666852817	0.4142473118	0.9233870968
0.0661484450	0.4153225806	0.9233870968
0.0661380515	0.4153225806	0.9236559140
0.0658982471	0.4155913978	0.9236559140
0.0658693165	0.4155913978	0.9239247312
0.0651912764	0.4174731183	0.9239247312
0.0651848540	0.4174731183	0.9241935484
0.0649184883	0.4180107527	0.9241935484
0.0646663234	0.4180107527	0.9247311828
0.0646095127	0.4182795699	0.9247311828
0.0645320490	0.4182795699	0.9250000000
0.0643689409	0.4185483871	0.9250000000
0.0642695501	0.4185483871	0.9252688172
0.0634443238	0.4201612903	0.9252688172
0.0632296130	0.4201612903	0.9255376344
0.0632194802	0.4204301075	0.9255376344
0.0631792396	0.4204301075	0.9260752688
0.0629720986	0.4209677419	0.9260752688
0.0629580319	0.4209677419	0.9263440860
0.0628770366	0.4212365591	0.9263440860
0.0626582354	0.4212365591	0.9266129032
0.0625361353	0.4217741935	0.9266129032
0.0623477884	0.4217741935	0.9271505376
0.0616949648	0.4228494624	0.9271505376
0.0615845844	0.4228494624	0.9274193548
0.0610773191	0.4239247312	0.9274193548
0.0605578683	0.4239247312	0.9279569892
0.0603478067	0.4241935484	0.9279569892
0.0600189008	0.4241935484	0.9287634409
0.0600058325	0.4244623656	0.9287634409
0.0599017851	0.4244623656	0.9290322581
0.0597547926	0.4252688172	0.9290322581
0.0595858060	0.4252688172	0.9293010753
0.0595372468	0.4258064516	0.9293010753
0.0593007579	0.4258064516	0.9295698925
0.0591558106	0.4271505376	0.9295698925
0.0590210669	0.4271505376	0.9301075269
0.0590074584	0.4274193548	0.9301075269
0.0586709045	0.4274193548	0.9303763441
0.0584259406	0.4276881720	0.9303763441
0.0580767430	0.4276881720	0.9306451613
0.0578892380	0.4282258065	0.9306451613
0.0578533635	0.4282258065	0.9311827957
0.0573571585	0.4301075269	0.9311827957
0.0571532212	0.4301075269	0.9317204301
0.0566126443	0.4306451613	0.9317204301
0.0565663539	0.4306451613	0.9319892473
0.0561457127	0.4314516129	0.9319892473
0.0560365841	0.4314516129	0.9322580645
0.0555172786	0.4327956989	0.9322580645
0.0551651753	0.4327956989	0.9330645161
0.0546562225	0.4330645161	0.9330645161
0.0545368902	0.4330645161	0.9333333333
0.0540144555	0.4336021505	0.9333333333
0.0539246202	0.4336021505	0.9338709677
0.0538507961	0.4341397849	0.9338709677
0.0533831194	0.4341397849	0.9349462366
0.0523166321	0.4352150538	0.9349462366
0.0518187061	0.4352150538	0.9352150538
0.0512740202	0.4360215054	0.9352150538
0.0511442311	0.4360215054	0.9357526882
0.0504608862	0.4379032258	0.9357526882
0.0504002832	0.4384408602	0.9357526882
0.0500632338	0.4392473118	0.9357526882
0.0498762764	0.4397849462	0.9357526882
0.0497545414	0.4403225806	0.9357526882
0.0495968871	0.4403225806	0.9360215054
0.0494949780	0.4405913978	0.9360215054
0.0492713638	0.4405913978	0.9365591398
0.0490915403	0.4411290323	0.9365591398
0.0489370599	0.4411290323	0.9368279570
0.0482657552	0.4422043011	0.9368279570
0.0482469201	0.4422043011	0.9370967742
0.0479894206	0.4424731183	0.9370967742
0.0478753857	0.4424731183	0.9376344086
0.0475633815	0.4424731183	0.9379032258
0.0474202745	0.4430107527	0.9379032258
0.0471717007	0.4430107527	0.9384408602
0.0465801954	0.4443548387	0.9384408602
0.0465665162	0.4443548387	0.9387096774
0.0459911413	0.4454301075	0.9387096774
0.0459123515	0.4454301075	0.9389784946
0.0455053709	0.4467741935	0.9389784946
0.0454698429	0.4467741935	0.9392473118
0.0452134311	0.4475806452	0.9392473118
0.0450877137	0.4475806452	0.9397849462
0.0450778678	0.4478494624	0.9397849462
0.0449940525	0.4478494624	0.9400537634
0.0449038632	0.4481182796	0.9400537634
0.0448796153	0.4481182796	0.9403225806
0.0446490794	0.4486559140	0.9403225806
0.0446301699	0.4491935484	0.9403225806
0.0444196500	0.4497311828	0.9403225806
0.0443625599	0.4497311828	0.9408602151
0.0440665893	0.4502688172	0.9408602151
0.0439185910	0.4502688172	0.9411290323
0.0438120924	0.4505376344	0.9411290323
0.0436252393	0.4505376344	0.9419354839
0.0435005948	0.4513440860	0.9419354839
0.0432228632	0.4513440860	0.9422043011
0.0431411229	0.4516129032	0.9422043011
0.0430723988	0.4516129032	0.9424731183
0.0424330868	0.4524193548	0.9424731183
0.0420557484	0.4524193548	0.9430107527
0.0418141708	0.4526881720	0.9430107527
0.0416804142	0.4532258065	0.9430107527
0.0404098369	0.4556451613	0.9430107527
0.0403156690	0.4556451613	0.9435483871
0.0401387773	0.4561827957	0.9435483871
0.0401017368	0.4561827957	0.9438172043
0.0395440944	0.4567204301	0.9438172043
0.0391405635	0.4567204301	0.9440860215
0.0384574644	0.4577956989	0.9440860215
0.0384357087	0.4577956989	0.9443548387
0.0383026823	0.4580645161	0.9443548387
0.0382404849	0.4580645161	0.9446236559
0.0379784591	0.4588709677	0.9446236559
0.0376448967	0.4588709677	0.9451612903
0.0373469405	0.4594086022	0.9451612903
0.0371022709	0.4594086022	0.9454301075
0.0370875485	0.4596774194	0.9454301075
0.0369658805	0.4596774194	0.9459677419
0.0368637405	0.4599462366	0.9459677419
0.0368577242	0.4599462366	0.9462365591
0.0365457274	0.4604838710	0.9462365591
0.0364765525	0.4604838710	0.9465053763
0.0363328718	0.4610215054	0.9465053763
0.0360556841	0.4610215054	0.9467741935
0.0348244347	0.4631720430	0.9467741935
0.0345531367	0.4637096774	0.9467741935
0.0339480564	0.4653225806	0.9467741935
0.0331611820	0.4653225806	0.9473118280
0.0328946561	0.4658602151	0.9473118280
0.0327371098	0.4663978495	0.9473118280
0.0325613432	0.4663978495	0.9478494624
0.0316340439	0.4685483871	0.9478494624
0.0313494280	0.4685483871	0.9483870968
0.0298976805	0.4725806452	0.9483870968
0.0298170708	0.4725806452	0.9486559140
0.0292758774	0.4731182796	0.9486559140
0.0291236769	0.4731182796	0.9491935484
0.0290478375	0.4731182796	0.9497311828
0.0290154703	0.4733870968	0.9497311828
0.0290111043	0.4733870968	0.9500000000
0.0282269511	0.4752688172	0.9500000000
0.0281567723	0.4752688172	0.9502688172
0.0277812127	0.4758064516	0.9502688172
0.0277078766	0.4758064516	0.9505376344
0.0273976885	0.4771505376	0.9505376344
0.0273337271	0.4771505376	0.9508064516
0.0272296220	0.4774193548	0.9508064516
0.0272090342	0.4774193548	0.9510752688
0.0270576123	0.4776881720	0.9510752688
0.0269580074	0.4776881720	0.9513440860
0.0265847705	0.4790322581	0.9513440860
0.0265847147	0.4790322581	0.9516129032
0.0261335392	0.4798387097	0.9516129032
0.0261028484	0.4798387097	0.9518817204
0.0259979684	0.4811827957	0.9518817204
0.0257158168	0.4811827957	0.9524193548
0.0256033912	0.4817204301	0.9524193548
0.0255077183	0.4817204301	0.9526881720
0.0240911935	0.4854838710	0.9526881720
0.0239121579	0.4854838710	0.9532258065
0.0225427449	0.4884408602	0.9532258065
0.0225053187	0.4884408602	0.9534946237
0.0220135562	0.4913978495	0.9534946237
0.0219818745	0.4913978495	0.9537634409
0.0217828285	0.4924731183	0.9537634409
0.0216752999	0.4924731183	0.9540322581
0.0215508882	0.4938172043	0.9540322581
0.0215110257	0.4938172043	0.9548387097
0.0214065742	0.4943548387	0.9548387097
0.0212561358	0.4943548387	0.9553763441
0.0212116130	0.4948924731	0.9553763441
0.0210005920	0.4948924731	0.9556451613
0.0207895841	0.4962365591	0.9556451613
0.0205125771	0.4962365591	0.9561827957
0.0202149004	0.4973118280	0.9561827957
0.0202030744	0.4973118280	0.9564516129
0.0197806247	0.4991935484	0.9564516129
0.0197490696	0.4991935484	0.9567204301
0.0196914673	0.4994623656	0.9567204301
0.0195707120	0.4994623656	0.9569892473
0.0192369893	0.5005376344	0.9569892473
0.0192336477	0.5005376344	0.9572580645
0.0192140024	0.5008064516	0.9572580645
0.0191467963	0.5008064516	0.9577956989
0.0191380624	0.5010752688	0.9577956989
0.0191162117	0.5010752688	0.9580645161
0.0190755092	0.5013440860	0.9580645161
0.0190710928	0.5013440860	0.9586021505
0.0189750176	0.5021505376	0.9586021505
0.0189568494	0.5021505376	0.9588709677
0.0186296720	0.5032258065	0.9588709677
0.0184985232	0.5032258065	0.9594086022
0.0181555916	0.5043010753	0.9594086022
0.0180400237	0.5043010753	0.9596774194
0.0177353770	0.5053763441	0.9596774194
0.0176909901	0.5053763441	0.9602150538
0.0176105928	0.5056451613	0.9602150538
0.0175803751	0.5056451613	0.9604838710
0.0174986664	0.5061827957	0.9604838710
0.0171534363	0.5061827957	0.9610215054
0.0171403941	0.5064516129	0.9610215054
0.0169485025	0.5064516129	0.9612903226
0.0167788416	0.5075268817	0.9612903226
0.0167340375	0.5075268817	0.9615591398
0.0166106094	0.5077956989	0.9615591398
0.0164851975	0.5077956989	0.9623655914
0.0161508415	0.5088709677	0.9623655914
0.0161151718	0.5094086022	0.9623655914
0.0160555206	0.5094086022	0.9626344086
0.0160246957	0.5096774194	0.9626344086
0.0160126705	0.5096774194	0.9629032258
0.0158210639	0.5110215054	0.9629032258
0.0157732759	0.5110215054	0.9631720430
0.0156341940	0.5115591398	0.9631720430
0.0156062599	0.5115591398	0.9634408602
0.0155629665	0.5118279570	0.9634408602
0.0153619079	0.5118279570	0.9637096774
0.0150387017	0.5137096774	0.9637096774
0.0150380228	0.5137096774	0.9642473118
0.0147082014	0.5147849462	0.9642473118
0.0147018796	0.5147849462	0.9645161290
0.0146858562	0.5150537634	0.9645161290
0.0146247791	0.5150537634	0.9650537634
0.0144851217	0.5161290323	0.9650537634
0.0142930746	0.5161290323	0.9653225806
0.0140937818	0.5177419355	0.9653225806
0.0140401348	0.5177419355	0.9658602151
0.0134740556	0.5201612903	0.9658602151
0.0132958461	0.5201612903	0.9661290323
0.0129014645	0.5223118280	0.9661290323
0.0127936080	0.5223118280	0.9666666667
0.0125896074	0.5233870968	0.9666666667
0.0125863180	0.5233870968	0.9669354839
0.0125022912	0.5241935484	0.9669354839
0.0124410568	0.5241935484	0.9672043011
0.0120092286	0.5255376344	0.9672043011
0.0118987244	0.5255376344	0.9674731183
0.0117570208	0.5263440860	0.9674731183
0.0117412573	0.5263440860	0.9677419355
0.0113618048	0.5279569892	0.9677419355
0.0111319032	0.5279569892	0.9685483871
0.0111107016	0.5282258065	0.9685483871
0.0111100255	0.5282258065	0.9690860215
0.0103902649	0.5317204301	0.9690860215
0.0103136087	0.5317204301	0.9696236559
0.0100624338	0.5330645161	0.9696236559
0.0100099882	0.5330645161	0.9698924731
0.0099222902	0.5338709677	0.9698924731
0.0097911404	0.5338709677	0.9704301075
0.0097735608	0.5346774194	0.9704301075
0.0097038522	0.5346774194	0.9706989247
0.0092973597	0.5370967742	0.9706989247
0.0091477269	0.5370967742	0.9709677419
0.0089568552	0.5389784946	0.9709677419
0.0089432877	0.5395161290	0.9709677419
0.0089177787	0.5397849462	0.9709677419
0.0089113843	0.5403225806	0.9709677419
0.0086454563	0.5416666667	0.9709677419
0.0086034760	0.5416666667	0.9712365591
0.0084865913	0.5427419355	0.9712365591
0.0084421337	0.5427419355	0.9715053763
0.0082980162	0.5435483871	0.9715053763
0.0082901595	0.5435483871	0.9720430108
0.0081261536	0.5440860215	0.9720430108
0.0080326675	0.5440860215	0.9728494624
0.0078455340	0.5451612903	0.9728494624
0.0076552536	0.5451612903	0.9741935484
0.0073116496	0.5459677419	0.9741935484
0.0073064431	0.5459677419	0.9744623656
0.0070522293	0.5473118280	0.9744623656
0.0069476203	0.5473118280	0.9750000000
0.0067572389	0.5486559140	0.9750000000
0.0067403493	0.5486559140	0.9752688172
0.0066381344	0.5497311828	0.9752688172
0.0066226763	0.5497311828	0.9755376344
0.0065002190	0.5500000000	0.9755376344
0.0064962292	0.5500000000	0.9758064516
0.0064034997	0.5513440860	0.9758064516
0.0063130422	0.5513440860	0.9763440860
0.0060736290	0.5521505376	0.9763440860
0.0060260547	0.5521505376	0.9766129032
0.0057383617	0.5545698925	0.9766129032
0.0056222323	0.5545698925	0.9774193548
0.0055940482	0.5548387097	0.9774193548
0.0055576358	0.5548387097	0.9776881720
0.0054393369	0.5556451613	0.9776881720
0.0054073101	0.5556451613	0.9779569892
0.0052335039	0.5577956989	0.9779569892
0.0051669688	0.5577956989	0.9782258065
0.0050528832	0.5594086022	0.9782258065
0.0049933642	0.5594086022	0.9784946237
0.0049198815	0.5602150538	0.9784946237
0.0048405607	0.5602150538	0.9787634409
0.0046127634	0.5623655914	0.9787634409
0.0045911260	0.5623655914	0.9790322581
0.0044191671	0.5645161290	0.9790322581
0.0044162753	0.5645161290	0.9793010753
0.0044134413	0.5647849462	0.9793010753
0.0043442813	0.5647849462	0.9795698925
0.0042930683	0.5653225806	0.9795698925
0.0042422581	0.5653225806	0.9803763441
0.0041454798	0.5661290323	0.9803763441
0.0041362420	0.5661290323	0.9806451613
0.0041024708	0.5663978495	0.9806451613
0.0040829070	0.5663978495	0.9809139785
0.0040314742	0.5666666667	0.9809139785
0.0040231775	0.5666666667	0.9811827957
0.0039840047	0.5672043011	0.9811827957
0.0039687795	0.5672043011	0.9814516129
0.0039002933	0.5674731183	0.9814516129
0.0038899935	0.5674731183	0.9819892473
0.0038207122	0.5682795699	0.9819892473
0.0037630820	0.5682795699	0.9822580645
0.0036584034	0.5690860215	0.9822580645
0.0036468722	0.5690860215	0.9825268817
0.0036324246	0.5693548387	0.9825268817
0.0036289231	0.5693548387	0.9827956989
0.0035978276	0.5704301075	0.9827956989
0.0035615172	0.5704301075	0.9830645161
0.0034823881	0.5717741935	0.9830645161
0.0034576943	0.5717741935	0.9833333333
0.0032054300	0.5752688172	0.9833333333
0.0031923708	0.5752688172	0.9836021505
0.0030949428	0.5758064516	0.9836021505
0.0030934012	0.5758064516	0.9838709677
0.0030884072	0.5760752688	0.9838709677
0.0030853446	0.5760752688	0.9841397849
0.0030230340	0.5766129032	0.9841397849
0.0030077100	0.5766129032	0.9846774194
0.0028842608	0.5782258065	0.9846774194
0.0028832022	0.5787634409	0.9846774194
0.0025140690	0.5841397849	0.9846774194
0.0024927075	0.5841397849	0.9849462366
0.0023154852	0.5862903226	0.9849462366
0.0023043666	0.5862903226	0.9852150538
0.0022756117	0.5876344086	0.9852150538
0.0022477394	0.5876344086	0.9854838710
0.0021970388	0.5881720430	0.9854838710
0.0021824716	0.5881720430	0.9860215054
0.0021614784	0.5884408602	0.9860215054
0.0021546213	0.5884408602	0.9862903226
0.0021398112	0.5889784946	0.9862903226
0.0021160820	0.5889784946	0.9868279570
0.0019113764	0.5927419355	0.9868279570
0.0018997027	0.5927419355	0.9870967742
0.0018721047	0.5938172043	0.9870967742
0.0018669706	0.5938172043	0.9873655914
0.0018539090	0.5943548387	0.9873655914
0.0018534607	0.5943548387	0.9876344086
0.0018402245	0.5946236559	0.9876344086
0.0018356887	0.5946236559	0.9879032258
0.0017157790	0.5967741935	0.9879032258
0.0016863581	0.5973118280	0.9879032258
0.0016530943	0.5991935484	0.9879032258
0.0016430011	0.5991935484	0.9881720430
0.0016329336	0.5997311828	0.9881720430
0.0016273011	0.5997311828	0.9884408602
0.0016145203	0.6000000000	0.9884408602
0.0016117878	0.6000000000	0.9887096774
0.0016080560	0.6002688172	0.9887096774
0.0015910631	0.6002688172	0.9889784946
0.0015146667	0.6026881720	0.9889784946
0.0015077809	0.6026881720	0.9895161290
0.0014900820	0.6029569892	0.9895161290
0.0014785829	0.6029569892	0.9897849462
0.0014436734	0.6045698925	0.9897849462
0.0014392649	0.6045698925	0.9900537634
0.0013622644	0.6069892473	0.9900537634
0.0013620399	0.6069892473	0.9903225806
0.0013530717	0.6075268817	0.9903225806
0.0013516260	0.6075268817	0.9908602151
0.0013417931	0.6080645161	0.9908602151
0.0013387856	0.6080645161	0.9911290323
0.0012245709	0.6145161290	0.9911290323
0.0012142637	0.6145161290	0.9913978495
0.0012082453	0.6147849462	0.9913978495
0.0011973241	0.6147849462	0.9916666667
0.0011812425	0.6161290323	0.9916666667
0.0011806723	0.6161290323	0.9919354839
0.0011526973	0.6166666667	0.9919354839
0.0011453448	0.6166666667	0.9922043011
0.0010149997	0.6236559140	0.9922043011
0.0010143057	0.6236559140	0.9924731183
0.0009876470	0.6260752688	0.9924731183
0.0009796437	0.6260752688	0.9927419355
0.0009233548	0.6287634409	0.9927419355
0.0009185603	0.6287634409	0.9930107527
0.0008991187	0.6306451613	0.9930107527
0.0008986498	0.6306451613	0.9932795699
0.0007976617	0.6357526882	0.9932795699
0.0007901833	0.6357526882	0.9935483871
0.0007430094	0.6403225806	0.9935483871
0.0007361366	0.6403225806	0.9940860215
0.0007350848	0.6405913978	0.9940860215
0.0007312078	0.6411290323	0.9940860215
0.0007256959	0.6419354839	0.9940860215
0.0007255230	0.6419354839	0.9943548387
0.0007218396	0.6422043011	0.9943548387
0.0007087421	0.6422043011	0.9946236559
0.0006828656	0.6446236559	0.9946236559
0.0006814432	0.6446236559	0.9948924731
0.0006732161	0.6459677419	0.9948924731
0.0006721680	0.6459677419	0.9951612903
0.0005946318	0.6529569892	0.9951612903
0.0005933586	0.6529569892	0.9954301075
0.0005363454	0.6588709677	0.9954301075
0.0005360007	0.6588709677	0.9956989247
0.0005236147	0.6604838710	0.9956989247
0.0005227530	0.6604838710	0.9959677419
0.0004108172	0.6758064516	0.9959677419
0.0004105784	0.6758064516	0.9962365591
0.0003394733	0.6889784946	0.9962365591
0.0003371316	0.6889784946	0.9967741935
0.0003274944	0.6919354839	0.9967741935
0.0003245769	0.6919354839	0.9970430108
0.0003205268	0.6930107527	0.9970430108
0.0003195300	0.6930107527	0.9973118280
0.0003094468	0.6946236559	0.9973118280
0.0003083575	0.6946236559	0.9975806452
0.0002996858	0.6962365591	0.9975806452
0.0002988079	0.6962365591	0.9978494624
0.0002906797	0.6986559140	0.9978494624
0.0002890818	0.6986559140	0.9981182796
0.0002101943	0.7153225806	0.9981182796
0.0002101001	0.7153225806	0.9983870968
0.0001901203	0.7244623656	0.9983870968
0.0001857570	0.7244623656	0.9986559140
0.0001790599	0.7268817204	0.9986559140
0.0001790153	0.7268817204	0.9989247312
0.0001389817	0.7430107527	0.9989247312
0.0001387810	0.7430107527	0.9991935484
0.0001027695	0.7610215054	0.9991935484
0.0001025156	0.7610215054	0.9994623656
0.0000759166	0.7776881720	0.9994623656
0.0000758634	0.7776881720	0.9997311828
0.0000659634	0.7862903226	0.9997311828
0.0000649564	0.7868279570	0.9997311828
0.0000639944	0.7879032258	0.9997311828
0.0000634628	0.7884408602	0.9997311828
0.0000502882	0.7997311828	0.9997311828
0.0000502062	0.7997311828	1.0000000000
0.0000477674	0.8024193548	1.0000000000
0.0000477347	0.8029569892	1.0000000000
0.0000196678	0.8591397849	1.0000000000
0.0000196186	0.8596774194	1.0000000000
0.0000108423	0.8967741935	1.0000000000
0.0000107830	0.8973118280	1.0000000000
0.0000097207	0.9029569892	1.0000000000
0.0000095663	0.9034946237	1.0000000000
0.0000017461	0.9629032258	1.0000000000
0.0000017442	0.9634408602	1.0000000000
0.0000014824	0.9688172043	1.0000000000
0.0000013969	0.9693548387	1.0000000000
0.0000007541	0.9803763441	1.0000000000
0.0000007534	0.9809139785	1.0000000000
0.0000000109	1.0000000000	1.0000000000


==> chapters/data/matching/different/MatchingCNNDropoutScoreBCENoAugment-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9999969006	0.0000000000	0.0002688172
0.9999856949	0.0000000000	0.0029569892
0.9999846220	0.0000000000	0.0034946237
0.9999669790	0.0000000000	0.0072580645
0.9999663830	0.0000000000	0.0077956989
0.9998065829	0.0000000000	0.0250000000
0.9998059869	0.0000000000	0.0255376344
0.9995032549	0.0000000000	0.0430107527
0.9994993210	0.0000000000	0.0435483871
0.9994738698	0.0000000000	0.0446236559
0.9994704127	0.0000000000	0.0451612903
0.9993374944	0.0000000000	0.0516129032
0.9993296862	0.0000000000	0.0521505376
0.9987637997	0.0000000000	0.0723118280
0.9987632036	0.0000000000	0.0728494624
0.9985627532	0.0000000000	0.0763440860
0.9985613227	0.0000000000	0.0768817204
0.9984765649	0.0000000000	0.0790322581
0.9984754920	0.0000000000	0.0795698925
0.9973437190	0.0000000000	0.1018817204
0.9973401427	0.0000000000	0.1024193548
0.9971314669	0.0000000000	0.1051075269
0.9970953465	0.0000000000	0.1056451613
0.9969929457	0.0000000000	0.1086021505
0.9969774485	0.0000000000	0.1091397849
0.9969663024	0.0000000000	0.1094086022
0.9969571829	0.0000000000	0.1099462366
0.9967890978	0.0000000000	0.1129032258
0.9967846870	0.0000000000	0.1134408602
0.9952730536	0.0000000000	0.1346774194
0.9952110648	0.0000000000	0.1352150538
0.9948771596	0.0000000000	0.1392473118
0.9948457479	0.0000000000	0.1397849462
0.9942438006	0.0000000000	0.1473118280
0.9942432046	0.0000000000	0.1478494624
0.9940219522	0.0000000000	0.1489247312
0.9939997196	0.0000000000	0.1494623656
0.9936645031	0.0000000000	0.1537634409
0.9936258793	0.0000000000	0.1543010753
0.9920829535	0.0000000000	0.1704301075
0.9920800328	0.0000000000	0.1709677419
0.9912486076	0.0000000000	0.1779569892
0.9911894798	0.0000000000	0.1784946237
0.9908503294	0.0000000000	0.1814516129
0.9908439517	0.0000000000	0.1819892473
0.9894513488	0.0000000000	0.1959677419
0.9893537760	0.0000000000	0.1965053763
0.9882749319	0.0000000000	0.2040322581
0.9882534742	0.0000000000	0.2045698925
0.9851987958	0.0000000000	0.2196236559
0.9850125313	0.0000000000	0.2201612903
0.9704794288	0.0000000000	0.2728494624
0.9702399373	0.0002688172	0.2728494624
0.9693460464	0.0002688172	0.2760752688
0.9692013264	0.0002688172	0.2766129032
0.9639508724	0.0002688172	0.2876344086
0.9639312625	0.0002688172	0.2881720430
0.9619899392	0.0002688172	0.2911290323
0.9619758129	0.0002688172	0.2916666667
0.9601348639	0.0002688172	0.2943548387
0.9600160718	0.0002688172	0.2948924731
0.9527701735	0.0002688172	0.3096774194
0.9525039792	0.0002688172	0.3102150538
0.9516237378	0.0002688172	0.3110215054
0.9515060782	0.0002688172	0.3115591398
0.9500541091	0.0002688172	0.3161290323
0.9500265121	0.0002688172	0.3166666667
0.9496138692	0.0002688172	0.3174731183
0.9495812058	0.0002688172	0.3180107527
0.9472423792	0.0002688172	0.3215053763
0.9472254515	0.0002688172	0.3220430108
0.9463352561	0.0002688172	0.3247311828
0.9463191032	0.0002688172	0.3252688172
0.9319748878	0.0002688172	0.3454301075
0.9317361712	0.0002688172	0.3459677419
0.9200094938	0.0002688172	0.3618279570
0.9199410677	0.0005376344	0.3618279570
0.9183793068	0.0005376344	0.3631720430
0.9180898666	0.0005376344	0.3637096774
0.9130945802	0.0005376344	0.3717741935
0.9130801558	0.0005376344	0.3723118280
0.9074442387	0.0005376344	0.3803763441
0.9074304104	0.0005376344	0.3809139785
0.8922637701	0.0005376344	0.3975806452
0.8920771480	0.0005376344	0.3981182796
0.8907287121	0.0005376344	0.3991935484
0.8900862336	0.0005376344	0.3997311828
0.8892467618	0.0005376344	0.4013440860
0.8891812563	0.0008064516	0.4013440860
0.8885817528	0.0008064516	0.4018817204
0.8885310292	0.0008064516	0.4024193548
0.8805141449	0.0008064516	0.4120967742
0.8803399801	0.0008064516	0.4126344086
0.8787295222	0.0008064516	0.4145161290
0.8783619404	0.0008064516	0.4150537634
0.8744924068	0.0008064516	0.4190860215
0.8743645549	0.0008064516	0.4196236559
0.8725469708	0.0008064516	0.4212365591
0.8720774651	0.0010752688	0.4212365591
0.8720586896	0.0010752688	0.4215053763
0.8708478212	0.0013440860	0.4215053763
0.8699168563	0.0013440860	0.4225806452
0.8698738813	0.0013440860	0.4231182796
0.8681752682	0.0013440860	0.4241935484
0.8679348826	0.0013440860	0.4247311828
0.8636732697	0.0013440860	0.4295698925
0.8635497689	0.0013440860	0.4301075269
0.8600479364	0.0013440860	0.4317204301
0.8598175049	0.0016129032	0.4317204301
0.8512663245	0.0016129032	0.4395161290
0.8510385752	0.0016129032	0.4400537634
0.8489139080	0.0016129032	0.4413978495
0.8488687873	0.0016129032	0.4419354839
0.8478805423	0.0016129032	0.4427419355
0.8478659987	0.0016129032	0.4432795699
0.8470983505	0.0018817204	0.4432795699
0.8459601998	0.0018817204	0.4448924731
0.8455083370	0.0018817204	0.4454301075
0.8439235091	0.0018817204	0.4475806452
0.8438054919	0.0021505376	0.4475806452
0.8360907435	0.0021505376	0.4521505376
0.8359761238	0.0021505376	0.4526881720
0.8267843127	0.0021505376	0.4588709677
0.8267695308	0.0024193548	0.4588709677
0.8212513924	0.0024193548	0.4637096774
0.8209642768	0.0024193548	0.4642473118
0.8117692471	0.0024193548	0.4701612903
0.8116979599	0.0024193548	0.4706989247
0.8085541725	0.0024193548	0.4731182796
0.8079931736	0.0026881720	0.4731182796
0.8051816821	0.0026881720	0.4755376344
0.8046712875	0.0026881720	0.4760752688
0.8026846051	0.0026881720	0.4768817204
0.8025675416	0.0029569892	0.4768817204
0.8020377755	0.0029569892	0.4774193548
0.8010380864	0.0034946237	0.4774193548
0.7994896173	0.0034946237	0.4787634409
0.7993433475	0.0037634409	0.4787634409
0.7990092635	0.0037634409	0.4790322581
0.7988756299	0.0040322581	0.4790322581
0.7987959981	0.0040322581	0.4793010753
0.7986698747	0.0043010753	0.4793010753
0.7922790647	0.0043010753	0.4838709677
0.7921628952	0.0043010753	0.4844086022
0.7917822003	0.0043010753	0.4846774194
0.7917020321	0.0043010753	0.4852150538
0.7869935036	0.0043010753	0.4876344086
0.7866063118	0.0045698925	0.4876344086
0.7865520120	0.0045698925	0.4881720430
0.7791591883	0.0045698925	0.4919354839
0.7791348696	0.0045698925	0.4924731183
0.7777819633	0.0045698925	0.4935483871
0.7777334452	0.0048387097	0.4935483871
0.7742431164	0.0048387097	0.4970430108
0.7732681632	0.0051075269	0.4970430108
0.7675278783	0.0051075269	0.5000000000
0.7663310766	0.0053763441	0.5000000000
0.7616928816	0.0053763441	0.5018817204
0.7613071203	0.0056451613	0.5018817204
0.7597556710	0.0056451613	0.5034946237
0.7592312098	0.0056451613	0.5040322581
0.7584913373	0.0056451613	0.5056451613
0.7580657005	0.0056451613	0.5061827957
0.7575832605	0.0061827957	0.5061827957
0.7569277883	0.0061827957	0.5067204301
0.7567966580	0.0064516129	0.5067204301
0.7541489005	0.0064516129	0.5096774194
0.7540530562	0.0067204301	0.5096774194
0.7535582781	0.0067204301	0.5102150538
0.7530073524	0.0067204301	0.5107526882
0.7481161952	0.0067204301	0.5142473118
0.7475879192	0.0072580645	0.5142473118
0.7475640774	0.0072580645	0.5145161290
0.7471132278	0.0075268817	0.5145161290
0.7464501262	0.0075268817	0.5150537634
0.7463187575	0.0077956989	0.5150537634
0.7461280227	0.0077956989	0.5153225806
0.7456523776	0.0077956989	0.5158602151
0.7456219196	0.0077956989	0.5161290323
0.7450106740	0.0083333333	0.5161290323
0.7448842525	0.0083333333	0.5163978495
0.7439322472	0.0088709677	0.5163978495
0.7431856394	0.0088709677	0.5169354839
0.7431443930	0.0091397849	0.5169354839
0.7427350879	0.0091397849	0.5172043011
0.7417870164	0.0091397849	0.5177419355
0.7370877266	0.0091397849	0.5215053763
0.7370322347	0.0094086022	0.5215053763
0.7367352843	0.0094086022	0.5220430108
0.7356984019	0.0094086022	0.5225806452
0.7343578339	0.0094086022	0.5239247312
0.7341694236	0.0096774194	0.5239247312
0.7324271798	0.0096774194	0.5263440860
0.7320387959	0.0096774194	0.5268817204
0.7311451435	0.0099462366	0.5268817204
0.7262708545	0.0099462366	0.5293010753
0.7259528041	0.0102150538	0.5293010753
0.7242901921	0.0102150538	0.5309139785
0.7242524028	0.0104838710	0.5309139785
0.7233961821	0.0104838710	0.5317204301
0.7232935429	0.0104838710	0.5322580645
0.7200669646	0.0104838710	0.5341397849
0.7195140123	0.0107526882	0.5341397849
0.7173767686	0.0107526882	0.5373655914
0.7171021700	0.0112903226	0.5373655914
0.7150036097	0.0112903226	0.5381720430
0.7144466639	0.0115591398	0.5381720430
0.7135207653	0.0115591398	0.5384408602
0.7121580839	0.0118279570	0.5384408602
0.7112087011	0.0118279570	0.5389784946
0.7103474736	0.0118279570	0.5392473118
0.7100470066	0.0118279570	0.5397849462
0.7097471356	0.0118279570	0.5403225806
0.7095078826	0.0120967742	0.5403225806
0.7065128684	0.0120967742	0.5424731183
0.7064112425	0.0123655914	0.5424731183
0.7063957453	0.0123655914	0.5430107527
0.7043148279	0.0123655914	0.5440860215
0.7041517496	0.0126344086	0.5440860215
0.7031008601	0.0126344086	0.5454301075
0.7025116086	0.0129032258	0.5454301075
0.6981025338	0.0129032258	0.5481182796
0.6980008483	0.0131720430	0.5481182796
0.6968469620	0.0131720430	0.5497311828
0.6950732470	0.0137096774	0.5497311828
0.6946079731	0.0137096774	0.5502688172
0.6942340732	0.0137096774	0.5508064516
0.6939523220	0.0137096774	0.5513440860
0.6937754154	0.0139784946	0.5513440860
0.6915436387	0.0139784946	0.5521505376
0.6915161014	0.0142473118	0.5521505376
0.6885187626	0.0142473118	0.5540322581
0.6881665587	0.0145161290	0.5540322581
0.6879709363	0.0145161290	0.5543010753
0.6878239512	0.0147849462	0.5543010753
0.6873779893	0.0147849462	0.5545698925
0.6872930527	0.0150537634	0.5545698925
0.6870455742	0.0150537634	0.5548387097
0.6857466698	0.0153225806	0.5548387097
0.6855368614	0.0153225806	0.5553763441
0.6852059960	0.0155913978	0.5553763441
0.6830819249	0.0155913978	0.5559139785
0.6820191741	0.0163978495	0.5559139785
0.6770272851	0.0163978495	0.5599462366
0.6765645146	0.0163978495	0.5604838710
0.6760186553	0.0163978495	0.5612903226
0.6753511429	0.0166666667	0.5612903226
0.6740347743	0.0166666667	0.5631720430
0.6737885475	0.0166666667	0.5637096774
0.6736652851	0.0169354839	0.5637096774
0.6733702421	0.0169354839	0.5639784946
0.6723422408	0.0169354839	0.5645161290
0.6714185476	0.0169354839	0.5653225806
0.6710202098	0.0169354839	0.5658602151
0.6709275842	0.0172043011	0.5658602151
0.6708968878	0.0172043011	0.5663978495
0.6708595157	0.0174731183	0.5663978495
0.6706698537	0.0174731183	0.5669354839
0.6705067158	0.0177419355	0.5669354839
0.6696451902	0.0177419355	0.5680107527
0.6695247293	0.0180107527	0.5680107527
0.6695023775	0.0180107527	0.5682795699
0.6693984270	0.0180107527	0.5688172043
0.6655998230	0.0180107527	0.5706989247
0.6655229926	0.0182795699	0.5706989247
0.6651973724	0.0182795699	0.5715053763
0.6644079089	0.0185483871	0.5715053763
0.6638302803	0.0185483871	0.5720430108
0.6630561948	0.0188172043	0.5720430108
0.6623954773	0.0188172043	0.5728494624
0.6622396111	0.0193548387	0.5728494624
0.6616277099	0.0193548387	0.5733870968
0.6595000029	0.0193548387	0.5771505376
0.6594421268	0.0196236559	0.5771505376
0.6589608192	0.0196236559	0.5776881720
0.6580574512	0.0198924731	0.5776881720
0.6561089158	0.0198924731	0.5790322581
0.6552382112	0.0204301075	0.5790322581
0.6550220847	0.0204301075	0.5795698925
0.6545277834	0.0206989247	0.5795698925
0.6518947482	0.0206989247	0.5817204301
0.6518114805	0.0209677419	0.5817204301
0.6499284506	0.0209677419	0.5841397849
0.6484321356	0.0212365591	0.5841397849
0.6476847529	0.0212365591	0.5846774194
0.6472108960	0.0215053763	0.5846774194
0.6466739774	0.0215053763	0.5852150538
0.6465601325	0.0217741935	0.5852150538
0.6464155316	0.0217741935	0.5854838710
0.6452996135	0.0220430108	0.5854838710
0.6449721456	0.0220430108	0.5862903226
0.6446313262	0.0223118280	0.5862903226
0.6436371803	0.0223118280	0.5868279570
0.6433467865	0.0223118280	0.5873655914
0.6432411075	0.0225806452	0.5873655914
0.6431077719	0.0225806452	0.5876344086
0.6429322958	0.0228494624	0.5876344086
0.6416159868	0.0228494624	0.5879032258
0.6414443254	0.0231182796	0.5879032258
0.6403575540	0.0231182796	0.5889784946
0.6392192245	0.0239247312	0.5889784946
0.6390317678	0.0239247312	0.5892473118
0.6386987567	0.0241935484	0.5892473118
0.6372910738	0.0241935484	0.5908602151
0.6372039914	0.0244623656	0.5908602151
0.6363795996	0.0244623656	0.5911290323
0.6362857223	0.0247311828	0.5911290323
0.6361982822	0.0252688172	0.5911290323
0.6361967325	0.0255376344	0.5911290323
0.6361784339	0.0255376344	0.5913978495
0.6361563802	0.0258064516	0.5913978495
0.6361492872	0.0258064516	0.5916666667
0.6360120177	0.0260752688	0.5916666667
0.6359969974	0.0260752688	0.5924731183
0.6358802319	0.0260752688	0.5927419355
0.6354927421	0.0263440860	0.5927419355
0.6354358792	0.0263440860	0.5932795699
0.6351521611	0.0266129032	0.5932795699
0.6348804832	0.0266129032	0.5938172043
0.6343306303	0.0266129032	0.5940860215
0.6343140602	0.0268817204	0.5940860215
0.6339412928	0.0268817204	0.5948924731
0.6339149475	0.0268817204	0.5954301075
0.6334960461	0.0271505376	0.5954301075
0.6315417290	0.0271505376	0.5959677419
0.6314053535	0.0274193548	0.5959677419
0.6312755346	0.0274193548	0.5962365591
0.6307533979	0.0276881720	0.5962365591
0.6303081512	0.0276881720	0.5973118280
0.6301735640	0.0279569892	0.5973118280
0.6301296949	0.0279569892	0.5975806452
0.6296588778	0.0282258065	0.5975806452
0.6289976239	0.0282258065	0.5986559140
0.6285755038	0.0287634409	0.5986559140
0.6282530427	0.0287634409	0.5989247312
0.6281859279	0.0290322581	0.5989247312
0.6266304851	0.0290322581	0.6008064516
0.6262546182	0.0290322581	0.6013440860
0.6253745556	0.0290322581	0.6024193548
0.6248643994	0.0295698925	0.6024193548
0.6226842403	0.0295698925	0.6037634409
0.6223258376	0.0298387097	0.6037634409
0.6222444177	0.0298387097	0.6045698925
0.6221694946	0.0298387097	0.6048387097
0.6221439242	0.0301075269	0.6048387097
0.6219729781	0.0301075269	0.6051075269
0.6218069196	0.0303763441	0.6051075269
0.6202720404	0.0303763441	0.6061827957
0.6198161840	0.0309139785	0.6061827957
0.6197616458	0.0309139785	0.6064516129
0.6193848848	0.0311827957	0.6064516129
0.6192299724	0.0311827957	0.6067204301
0.6186089516	0.0317204301	0.6067204301
0.6179134250	0.0317204301	0.6072580645
0.6178739667	0.0319892473	0.6072580645
0.6150223017	0.0319892473	0.6094086022
0.6129601002	0.0319892473	0.6099462366
0.6129513383	0.0322580645	0.6099462366
0.6128128171	0.0322580645	0.6102150538
0.6123762727	0.0325268817	0.6102150538
0.6118888259	0.0325268817	0.6107526882
0.6115051508	0.0325268817	0.6112903226
0.6112933755	0.0325268817	0.6118279570
0.6112507582	0.0327956989	0.6118279570
0.6098877192	0.0327956989	0.6126344086
0.6097400188	0.0330645161	0.6126344086
0.6091359258	0.0330645161	0.6129032258
0.6084688902	0.0336021505	0.6129032258
0.6083915830	0.0336021505	0.6131720430
0.6068664193	0.0346774194	0.6131720430
0.6063176394	0.0346774194	0.6134408602
0.6053656936	0.0360215054	0.6134408602
0.6033158898	0.0360215054	0.6161290323
0.6027165055	0.0362903226	0.6161290323
0.6026664972	0.0362903226	0.6163978495
0.6014169455	0.0370967742	0.6163978495
0.6012459993	0.0370967742	0.6166666667
0.6010606289	0.0376344086	0.6166666667
0.6005459428	0.0376344086	0.6172043011
0.6000221372	0.0379032258	0.6172043011
0.5998070240	0.0379032258	0.6174731183
0.5990254283	0.0384408602	0.6174731183
0.5983560085	0.0384408602	0.6182795699
0.5981450081	0.0387096774	0.6182795699
0.5976740718	0.0387096774	0.6190860215
0.5976608396	0.0389784946	0.6190860215
0.5973499417	0.0389784946	0.6196236559
0.5968223810	0.0397849462	0.6196236559
0.5963218212	0.0397849462	0.6201612903
0.5957609415	0.0400537634	0.6201612903
0.5951942205	0.0400537634	0.6206989247
0.5938327312	0.0400537634	0.6215053763
0.5933207870	0.0408602151	0.6215053763
0.5931175351	0.0408602151	0.6217741935
0.5930166245	0.0411290323	0.6217741935
0.5929516554	0.0411290323	0.6223118280
0.5926786065	0.0416666667	0.6223118280
0.5889527202	0.0416666667	0.6268817204
0.5888603926	0.0419354839	0.6268817204
0.5879410505	0.0419354839	0.6276881720
0.5877162218	0.0424731183	0.6276881720
0.5873225927	0.0424731183	0.6279569892
0.5865257382	0.0432795699	0.6279569892
0.5861678123	0.0432795699	0.6282258065
0.5861365199	0.0435483871	0.6282258065
0.5852468610	0.0435483871	0.6284946237
0.5846037865	0.0435483871	0.6290322581
0.5843104124	0.0438172043	0.6290322581
0.5841886401	0.0438172043	0.6293010753
0.5839433074	0.0440860215	0.6293010753
0.5833218694	0.0440860215	0.6298387097
0.5829806328	0.0446236559	0.6298387097
0.5823727846	0.0451612903	0.6298387097
0.5816501975	0.0451612903	0.6309139785
0.5815935135	0.0454301075	0.6311827957
0.5809615850	0.0454301075	0.6317204301
0.5807557702	0.0456989247	0.6317204301
0.5803978443	0.0456989247	0.6319892473
0.5801949501	0.0459677419	0.6319892473
0.5801774263	0.0459677419	0.6322580645
0.5800186396	0.0462365591	0.6322580645
0.5796367526	0.0462365591	0.6327956989
0.5790185928	0.0467741935	0.6327956989
0.5789968371	0.0467741935	0.6330645161
0.5787757635	0.0470430108	0.6330645161
0.5787318945	0.0475806452	0.6330645161
0.5785703659	0.0475806452	0.6333333333
0.5778574944	0.0483870968	0.6333333333
0.5764164925	0.0483870968	0.6336021505
0.5763737559	0.0486559140	0.6336021505
0.5762925744	0.0486559140	0.6338709677
0.5761100650	0.0489247312	0.6338709677
0.5752597451	0.0489247312	0.6344086022
0.5742666125	0.0497311828	0.6344086022
0.5741810799	0.0497311828	0.6346774194
0.5739973783	0.0500000000	0.6346774194
0.5737841129	0.0500000000	0.6349462366
0.5730518699	0.0513440860	0.6349462366
0.5727149844	0.0513440860	0.6352150538
0.5723879933	0.0516129032	0.6352150538
0.5723854899	0.0516129032	0.6354838710
0.5722173452	0.0518817204	0.6354838710
0.5720695257	0.0518817204	0.6357526882
0.5715589523	0.0524193548	0.6357526882
0.5715379119	0.0524193548	0.6360215054
0.5704554319	0.0529569892	0.6360215054
0.5700761080	0.0529569892	0.6368279570
0.5699517131	0.0532258065	0.6368279570
0.5697768331	0.0532258065	0.6370967742
0.5694634914	0.0534946237	0.6370967742
0.5686525106	0.0534946237	0.6381720430
0.5684487224	0.0537634409	0.6381720430
0.5683312416	0.0537634409	0.6387096774
0.5682002306	0.0540322581	0.6387096774
0.5680018663	0.0540322581	0.6392473118
0.5673301816	0.0540322581	0.6395161290
0.5671877265	0.0543010753	0.6395161290
0.5662053823	0.0543010753	0.6405913978
0.5635980368	0.0556451613	0.6405913978
0.5628822446	0.0556451613	0.6408602151
0.5628333688	0.0561827957	0.6408602151
0.5606493950	0.0567204301	0.6408602151
0.5598353148	0.0567204301	0.6413978495
0.5595342517	0.0569892473	0.6413978495
0.5593720078	0.0569892473	0.6416666667
0.5589789152	0.0572580645	0.6416666667
0.5585720539	0.0572580645	0.6419354839
0.5584682822	0.0572580645	0.6424731183
0.5581967831	0.0575268817	0.6424731183
0.5581856966	0.0575268817	0.6427419355
0.5580449104	0.0580645161	0.6427419355
0.5571721792	0.0580645161	0.6435483871
0.5570629239	0.0583333333	0.6435483871
0.5570374131	0.0583333333	0.6440860215
0.5568527579	0.0586021505	0.6440860215
0.5568199158	0.0586021505	0.6443548387
0.5567983985	0.0588709677	0.6443548387
0.5567841530	0.0588709677	0.6446236559
0.5566513538	0.0591397849	0.6446236559
0.5559837818	0.0591397849	0.6451612903
0.5558280349	0.0594086022	0.6451612903
0.5550454855	0.0594086022	0.6454301075
0.5540448427	0.0602150538	0.6454301075
0.5535330772	0.0602150538	0.6456989247
0.5532108545	0.0604838710	0.6456989247
0.5524123311	0.0604838710	0.6465053763
0.5516275167	0.0612903226	0.6465053763
0.5512821078	0.0612903226	0.6467741935
0.5512242913	0.0615591398	0.6467741935
0.5512163043	0.0615591398	0.6470430108
0.5510000587	0.0618279570	0.6470430108
0.5509096980	0.0618279570	0.6473118280
0.5506877899	0.0620967742	0.6473118280
0.5505331755	0.0620967742	0.6475806452
0.5504375100	0.0623655914	0.6475806452
0.5495579243	0.0623655914	0.6483870968
0.5493853092	0.0629032258	0.6483870968
0.5486137271	0.0629032258	0.6497311828
0.5482078791	0.0642473118	0.6497311828
0.5472387075	0.0642473118	0.6505376344
0.5468668342	0.0642473118	0.6508064516
0.5465582609	0.0647849462	0.6508064516
0.5449594855	0.0647849462	0.6518817204
0.5446525812	0.0650537634	0.6518817204
0.5444890857	0.0650537634	0.6521505376
0.5435885787	0.0653225806	0.6521505376
0.5430049896	0.0653225806	0.6526881720
0.5427681804	0.0655913978	0.6526881720
0.5411666036	0.0655913978	0.6543010753
0.5410493016	0.0655913978	0.6548387097
0.5408788323	0.0658602151	0.6548387097
0.5404796600	0.0658602151	0.6553763441
0.5402262807	0.0661290323	0.6553763441
0.5397168398	0.0661290323	0.6556451613
0.5396995544	0.0663978495	0.6556451613
0.5384878516	0.0663978495	0.6561827957
0.5382177234	0.0666666667	0.6561827957
0.5372896194	0.0666666667	0.6569892473
0.5370479226	0.0669354839	0.6569892473
0.5366061926	0.0669354839	0.6575268817
0.5365118980	0.0672043011	0.6575268817
0.5361809731	0.0677419355	0.6575268817
0.5357851982	0.0677419355	0.6577956989
0.5355877876	0.0680107527	0.6577956989
0.5353601575	0.0680107527	0.6580645161
0.5352008939	0.0682795699	0.6580645161
0.5345898867	0.0682795699	0.6588709677
0.5345402360	0.0685483871	0.6588709677
0.5344854593	0.0685483871	0.6591397849
0.5342949033	0.0690860215	0.6591397849
0.5341036320	0.0696236559	0.6591397849
0.5333791971	0.0696236559	0.6596774194
0.5323858261	0.0706989247	0.6596774194
0.5317050219	0.0706989247	0.6602150538
0.5310275555	0.0712365591	0.6602150538
0.5303741693	0.0712365591	0.6607526882
0.5299590826	0.0715053763	0.6607526882
0.5297911167	0.0715053763	0.6610215054
0.5295060873	0.0715053763	0.6615591398
0.5291745067	0.0715053763	0.6618279570
0.5278455615	0.0728494624	0.6618279570
0.5271978974	0.0728494624	0.6623655914
0.5265325904	0.0733870968	0.6623655914
0.5260107517	0.0733870968	0.6626344086
0.5247719288	0.0741935484	0.6626344086
0.5246812105	0.0741935484	0.6629032258
0.5246075988	0.0744623656	0.6629032258
0.5235134363	0.0744623656	0.6631720430
0.5229822993	0.0750000000	0.6631720430
0.5225484967	0.0750000000	0.6639784946
0.5224028826	0.0752688172	0.6639784946
0.5216612816	0.0752688172	0.6642473118
0.5215569139	0.0755376344	0.6642473118
0.5214137435	0.0755376344	0.6647849462
0.5208474994	0.0766129032	0.6647849462
0.5207755566	0.0766129032	0.6653225806
0.5195010304	0.0776881720	0.6653225806
0.5190583467	0.0782258065	0.6653225806
0.5185357332	0.0782258065	0.6655913978
0.5150693655	0.0822580645	0.6655913978
0.5150025487	0.0822580645	0.6658602151
0.5144858956	0.0825268817	0.6658602151
0.5143716335	0.0825268817	0.6661290323
0.5141863227	0.0833333333	0.6661290323
0.5141334534	0.0833333333	0.6663978495
0.5138120651	0.0836021505	0.6663978495
0.5134678483	0.0836021505	0.6666666667
0.5127389431	0.0844086022	0.6666666667
0.5124122500	0.0844086022	0.6672043011
0.5123251081	0.0849462366	0.6672043011
0.5109696984	0.0849462366	0.6677419355
0.5099483132	0.0854838710	0.6677419355
0.5094265342	0.0854838710	0.6680107527
0.5084949732	0.0854838710	0.6685483871
0.5079804063	0.0854838710	0.6693548387
0.5071102977	0.0865591398	0.6693548387
0.5071066022	0.0865591398	0.6696236559
0.5061630607	0.0868279570	0.6696236559
0.5057880878	0.0868279570	0.6706989247
0.5054610372	0.0873655914	0.6706989247
0.5043324232	0.0873655914	0.6717741935
0.5038079619	0.0879032258	0.6717741935
0.5035111308	0.0879032258	0.6720430108
0.5031692386	0.0881720430	0.6720430108
0.5025153160	0.0881720430	0.6723118280
0.5022213459	0.0881720430	0.6728494624
0.5021033287	0.0881720430	0.6733870968
0.5019215345	0.0884408602	0.6733870968
0.5009296536	0.0884408602	0.6739247312
0.4997188151	0.0897849462	0.6739247312
0.4989804029	0.0897849462	0.6747311828
0.4981337488	0.0903225806	0.6747311828
0.4980011284	0.0903225806	0.6750000000
0.4978964925	0.0908602151	0.6750000000
0.4973626435	0.0908602151	0.6755376344
0.4972441792	0.0911290323	0.6755376344
0.4972335100	0.0911290323	0.6758064516
0.4965713620	0.0919354839	0.6758064516
0.4965627193	0.0919354839	0.6760752688
0.4963373840	0.0927419355	0.6760752688
0.4961050153	0.0927419355	0.6766129032
0.4959233999	0.0930107527	0.6766129032
0.4957151115	0.0930107527	0.6768817204
0.4951242507	0.0932795699	0.6768817204
0.4945673943	0.0932795699	0.6774193548
0.4945441484	0.0935483871	0.6774193548
0.4943191707	0.0935483871	0.6776881720
0.4935616851	0.0946236559	0.6776881720
0.4933089912	0.0946236559	0.6779569892
0.4931629002	0.0948924731	0.6779569892
0.4925071299	0.0948924731	0.6784946237
0.4918621182	0.0951612903	0.6784946237
0.4914354682	0.0951612903	0.6790322581
0.4914014041	0.0954301075	0.6790322581
0.4911116958	0.0954301075	0.6793010753
0.4910341799	0.0956989247	0.6793010753
0.4908449054	0.0956989247	0.6795698925
0.4902178645	0.0959677419	0.6795698925
0.4895879626	0.0959677419	0.6803763441
0.4892815650	0.0965053763	0.6803763441
0.4890759885	0.0965053763	0.6806451613
0.4888131320	0.0967741935	0.6806451613
0.4879709482	0.0967741935	0.6811827957
0.4879250228	0.0970430108	0.6811827957
0.4877846241	0.0970430108	0.6814516129
0.4872081578	0.0975806452	0.6814516129
0.4871937931	0.0975806452	0.6817204301
0.4863727391	0.0986559140	0.6817204301
0.4855865240	0.0986559140	0.6822580645
0.4855566621	0.0989247312	0.6822580645
0.4854326248	0.0989247312	0.6825268817
0.4853826463	0.0994623656	0.6825268817
0.4851949811	0.0994623656	0.6827956989
0.4850134254	0.1000000000	0.6827956989
0.4848292172	0.1000000000	0.6833333333
0.4846065938	0.1002688172	0.6833333333
0.4835054576	0.1002688172	0.6844086022
0.4830788374	0.1005376344	0.6844086022
0.4822543561	0.1005376344	0.6854838710
0.4820562601	0.1010752688	0.6854838710
0.4819441438	0.1016129032	0.6854838710
0.4812467992	0.1016129032	0.6862903226
0.4811321199	0.1021505376	0.6862903226
0.4805788100	0.1026881720	0.6862903226
0.4805003703	0.1026881720	0.6865591398
0.4788742065	0.1048387097	0.6865591398
0.4768576026	0.1048387097	0.6873655914
0.4768480957	0.1051075269	0.6873655914
0.4755608439	0.1051075269	0.6881720430
0.4739802778	0.1056451613	0.6881720430
0.4737763405	0.1056451613	0.6884408602
0.4737373888	0.1059139785	0.6884408602
0.4733176231	0.1059139785	0.6889784946
0.4733156860	0.1061827957	0.6889784946
0.4730026424	0.1061827957	0.6892473118
0.4729807675	0.1061827957	0.6897849462
0.4726969004	0.1061827957	0.6900537634
0.4724294245	0.1069892473	0.6900537634
0.4722111523	0.1069892473	0.6905913978
0.4720189869	0.1072580645	0.6905913978
0.4709028006	0.1072580645	0.6916666667
0.4698778093	0.1077956989	0.6916666667
0.4694792330	0.1077956989	0.6922043011
0.4690773189	0.1086021505	0.6922043011
0.4689239562	0.1086021505	0.6924731183
0.4689049423	0.1086021505	0.6930107527
0.4682493210	0.1096774194	0.6930107527
0.4682163000	0.1096774194	0.6932795699
0.4680113196	0.1099462366	0.6932795699
0.4678117633	0.1099462366	0.6938172043
0.4673733711	0.1104838710	0.6938172043
0.4670701027	0.1104838710	0.6940860215
0.4654869437	0.1112903226	0.6940860215
0.4653882384	0.1112903226	0.6946236559
0.4648357332	0.1118279570	0.6946236559
0.4647454917	0.1118279570	0.6948924731
0.4637744725	0.1123655914	0.6948924731
0.4629954100	0.1123655914	0.6954301075
0.4615665376	0.1137096774	0.6954301075
0.4609900415	0.1137096774	0.6959677419
0.4609814286	0.1139784946	0.6959677419
0.4609007239	0.1139784946	0.6962365591
0.4595626891	0.1145161290	0.6962365591
0.4594559073	0.1145161290	0.6965053763
0.4583911598	0.1147849462	0.6965053763
0.4579876363	0.1147849462	0.6970430108
0.4576554298	0.1147849462	0.6973118280
0.4564670324	0.1161290323	0.6973118280
0.4558186829	0.1161290323	0.6975806452
0.4552836120	0.1166666667	0.6975806452
0.4549241662	0.1166666667	0.6983870968
0.4546808004	0.1169354839	0.6983870968
0.4543145299	0.1169354839	0.6986559140
0.4540247321	0.1172043011	0.6986559140
0.4535868466	0.1172043011	0.6991935484
0.4528866708	0.1172043011	0.6997311828
0.4523695111	0.1174731183	0.6997311828
0.4520780146	0.1174731183	0.7000000000
0.4517140388	0.1182795699	0.7000000000
0.4514935911	0.1182795699	0.7002688172
0.4512118697	0.1185483871	0.7002688172
0.4505275190	0.1185483871	0.7005376344
0.4503944814	0.1190860215	0.7005376344
0.4501560628	0.1190860215	0.7010752688
0.4496198595	0.1193548387	0.7010752688
0.4496163726	0.1193548387	0.7013440860
0.4491294026	0.1196236559	0.7013440860
0.4483427703	0.1196236559	0.7016129032
0.4469440877	0.1215053763	0.7016129032
0.4467033446	0.1215053763	0.7018817204
0.4458744526	0.1217741935	0.7018817204
0.4444606602	0.1217741935	0.7034946237
0.4442748129	0.1220430108	0.7034946237
0.4437630773	0.1220430108	0.7037634409
0.4429822266	0.1228494624	0.7037634409
0.4427730441	0.1228494624	0.7043010753
0.4421707094	0.1231182796	0.7043010753
0.4418224096	0.1231182796	0.7045698925
0.4409814179	0.1236559140	0.7045698925
0.4407296181	0.1236559140	0.7048387097
0.4405879974	0.1239247312	0.7048387097
0.4404108822	0.1239247312	0.7053763441
0.4396439195	0.1247311828	0.7053763441
0.4383740425	0.1247311828	0.7061827957
0.4381111562	0.1250000000	0.7061827957
0.4379468858	0.1250000000	0.7067204301
0.4379116595	0.1250000000	0.7072580645
0.4378983378	0.1252688172	0.7072580645
0.4369412661	0.1252688172	0.7077956989
0.4359849095	0.1255376344	0.7077956989
0.4359139502	0.1255376344	0.7080645161
0.4350046515	0.1266129032	0.7080645161
0.4348699450	0.1266129032	0.7083333333
0.4331202805	0.1276881720	0.7083333333
0.4330244362	0.1276881720	0.7088709677
0.4329664111	0.1279569892	0.7088709677
0.4326727688	0.1279569892	0.7091397849
0.4312044680	0.1282258065	0.7091397849
0.4310963750	0.1282258065	0.7094086022
0.4307661057	0.1284946237	0.7094086022
0.4307035506	0.1284946237	0.7096774194
0.4298870564	0.1287634409	0.7096774194
0.4289424121	0.1287634409	0.7107526882
0.4279984236	0.1293010753	0.7107526882
0.4279756248	0.1293010753	0.7110215054
0.4275037348	0.1295698925	0.7110215054
0.4274744391	0.1295698925	0.7112903226
0.4271690249	0.1298387097	0.7112903226
0.4270770550	0.1298387097	0.7115591398
0.4257796407	0.1306451613	0.7115591398
0.4252488613	0.1306451613	0.7118279570
0.4251998067	0.1309139785	0.7118279570
0.4243014157	0.1309139785	0.7120967742
0.4234054089	0.1325268817	0.7120967742
0.4225656390	0.1325268817	0.7126344086
0.4217747152	0.1327956989	0.7126344086
0.4214000106	0.1327956989	0.7131720430
0.4211379588	0.1333333333	0.7131720430
0.4211033583	0.1333333333	0.7134408602
0.4210808575	0.1336021505	0.7134408602
0.4210144281	0.1336021505	0.7137096774
0.4203227460	0.1341397849	0.7137096774
0.4196558297	0.1341397849	0.7139784946
0.4190976322	0.1346774194	0.7139784946
0.4189789891	0.1346774194	0.7145161290
0.4187846482	0.1349462366	0.7145161290
0.4179376066	0.1349462366	0.7147849462
0.4176348150	0.1352150538	0.7147849462
0.4174822569	0.1352150538	0.7150537634
0.4167304039	0.1357526882	0.7150537634
0.4157423973	0.1357526882	0.7155913978
0.4150041044	0.1362903226	0.7155913978
0.4132104218	0.1362903226	0.7174731183
0.4123781621	0.1365591398	0.7174731183
0.4118102491	0.1365591398	0.7177419355
0.4092939198	0.1387096774	0.7177419355
0.4088904262	0.1387096774	0.7182795699
0.4079442322	0.1395161290	0.7182795699
0.4078906775	0.1395161290	0.7188172043
0.4078744352	0.1397849462	0.7188172043
0.4077656567	0.1397849462	0.7190860215
0.4065849185	0.1400537634	0.7190860215
0.4061958790	0.1400537634	0.7196236559
0.4056554735	0.1403225806	0.7196236559
0.4055611789	0.1403225806	0.7198924731
0.4051548541	0.1408602151	0.7198924731
0.4037016332	0.1408602151	0.7206989247
0.4035376310	0.1411290323	0.7206989247
0.4033596516	0.1411290323	0.7209677419
0.4032938778	0.1416666667	0.7209677419
0.4032717049	0.1416666667	0.7212365591
0.4029748440	0.1419354839	0.7212365591
0.4025354981	0.1419354839	0.7217741935
0.4010641575	0.1424731183	0.7217741935
0.3988826871	0.1424731183	0.7223118280
0.3970471919	0.1435483871	0.7223118280
0.3957706988	0.1435483871	0.7231182796
0.3956148624	0.1438172043	0.7231182796
0.3951513171	0.1438172043	0.7233870968
0.3943095803	0.1440860215	0.7233870968
0.3935746551	0.1440860215	0.7236559140
0.3932037055	0.1446236559	0.7236559140
0.3930058777	0.1446236559	0.7239247312
0.3923101425	0.1451612903	0.7239247312
0.3920640945	0.1451612903	0.7247311828
0.3915199339	0.1456989247	0.7247311828
0.3909025788	0.1456989247	0.7255376344
0.3902987838	0.1459677419	0.7255376344
0.3901481330	0.1459677419	0.7258064516
0.3894325793	0.1467741935	0.7258064516
0.3884267211	0.1467741935	0.7268817204
0.3873901963	0.1475806452	0.7268817204
0.3873803914	0.1475806452	0.7271505376
0.3872745335	0.1478494624	0.7271505376
0.3872083127	0.1478494624	0.7274193548
0.3859074414	0.1483870968	0.7274193548
0.3847506642	0.1483870968	0.7276881720
0.3845425546	0.1486559140	0.7276881720
0.3840456009	0.1486559140	0.7282258065
0.3838549852	0.1491935484	0.7282258065
0.3832768500	0.1491935484	0.7284946237
0.3832312226	0.1494623656	0.7284946237
0.3829084337	0.1494623656	0.7287634409
0.3825111091	0.1502688172	0.7287634409
0.3824770749	0.1502688172	0.7290322581
0.3822433650	0.1505376344	0.7290322581
0.3815946281	0.1505376344	0.7295698925
0.3815165758	0.1510752688	0.7295698925
0.3808504343	0.1510752688	0.7298387097
0.3805703223	0.1516129032	0.7298387097
0.3794391453	0.1516129032	0.7306451613
0.3792640567	0.1524193548	0.7306451613
0.3792046607	0.1524193548	0.7309139785
0.3779342175	0.1534946237	0.7309139785
0.3773103356	0.1534946237	0.7317204301
0.3757306635	0.1553763441	0.7317204301
0.3752913475	0.1553763441	0.7322580645
0.3750544488	0.1556451613	0.7322580645
0.3747758567	0.1556451613	0.7325268817
0.3745563030	0.1559139785	0.7325268817
0.3745524287	0.1559139785	0.7327956989
0.3743886054	0.1559139785	0.7333333333
0.3740954101	0.1559139785	0.7336021505
0.3739798665	0.1561827957	0.7336021505
0.3736400902	0.1561827957	0.7338709677
0.3736249506	0.1564516129	0.7338709677
0.3731991351	0.1564516129	0.7341397849
0.3731887937	0.1567204301	0.7341397849
0.3729524612	0.1567204301	0.7344086022
0.3727723062	0.1569892473	0.7344086022
0.3723994493	0.1569892473	0.7346774194
0.3712332547	0.1580645161	0.7346774194
0.3711673617	0.1580645161	0.7349462366
0.3687335253	0.1604838710	0.7349462366
0.3674687147	0.1604838710	0.7360215054
0.3668508232	0.1612903226	0.7360215054
0.3667798042	0.1612903226	0.7362903226
0.3643892705	0.1626344086	0.7362903226
0.3637181520	0.1626344086	0.7368279570
0.3629812300	0.1639784946	0.7368279570
0.3626375794	0.1639784946	0.7370967742
0.3624209464	0.1642473118	0.7370967742
0.3620820343	0.1642473118	0.7379032258
0.3618933260	0.1645161290	0.7379032258
0.3613648415	0.1645161290	0.7381720430
0.3613064289	0.1647849462	0.7381720430
0.3603350222	0.1647849462	0.7389784946
0.3584927619	0.1650537634	0.7389784946
0.3581991196	0.1650537634	0.7392473118
0.3575964272	0.1653225806	0.7392473118
0.3528822064	0.1653225806	0.7408602151
0.3517113328	0.1658602151	0.7408602151
0.3516831994	0.1658602151	0.7411290323
0.3510625362	0.1661290323	0.7411290323
0.3507562578	0.1661290323	0.7413978495
0.3506917357	0.1663978495	0.7413978495
0.3505768776	0.1663978495	0.7416666667
0.3505391479	0.1666666667	0.7416666667
0.3498135209	0.1666666667	0.7422043011
0.3491789401	0.1666666667	0.7430107527
0.3491735458	0.1666666667	0.7432795699
0.3489716351	0.1669354839	0.7432795699
0.3444340229	0.1669354839	0.7451612903
0.3435820639	0.1669354839	0.7456989247
0.3435768783	0.1672043011	0.7456989247
0.3432643712	0.1672043011	0.7465053763
0.3428424895	0.1677419355	0.7465053763
0.3427528143	0.1677419355	0.7467741935
0.3419494331	0.1677419355	0.7473118280
0.3406994343	0.1696236559	0.7473118280
0.3400161862	0.1696236559	0.7478494624
0.3389911950	0.1709677419	0.7478494624
0.3380808532	0.1709677419	0.7483870968
0.3368549347	0.1715053763	0.7483870968
0.3364559412	0.1715053763	0.7486559140
0.3361598849	0.1717741935	0.7486559140
0.3360345066	0.1717741935	0.7489247312
0.3336136043	0.1733870968	0.7489247312
0.3335607946	0.1733870968	0.7491935484
0.3326681256	0.1739247312	0.7491935484
0.3318639696	0.1739247312	0.7494623656
0.3301868141	0.1744623656	0.7494623656
0.3286663294	0.1744623656	0.7510752688
0.3286341131	0.1747311828	0.7510752688
0.3281939328	0.1747311828	0.7513440860
0.3281762600	0.1750000000	0.7513440860
0.3280312121	0.1750000000	0.7516129032
0.3278774023	0.1752688172	0.7516129032
0.3276967704	0.1752688172	0.7521505376
0.3276474476	0.1755376344	0.7521505376
0.3276058137	0.1755376344	0.7526881720
0.3273743391	0.1758064516	0.7526881720
0.3270908892	0.1758064516	0.7529569892
0.3266397417	0.1760752688	0.7529569892
0.3264105916	0.1760752688	0.7532258065
0.3251239657	0.1768817204	0.7532258065
0.3250904977	0.1768817204	0.7534946237
0.3250707686	0.1771505376	0.7534946237
0.3238141835	0.1771505376	0.7543010753
0.3237229586	0.1774193548	0.7543010753
0.3231102526	0.1774193548	0.7548387097
0.3220072985	0.1782258065	0.7548387097
0.3212406337	0.1782258065	0.7551075269
0.3193445206	0.1795698925	0.7551075269
0.3193190098	0.1795698925	0.7553763441
0.3189502954	0.1801075269	0.7553763441
0.3175917864	0.1801075269	0.7561827957
0.3175123036	0.1803763441	0.7561827957
0.3172161877	0.1803763441	0.7564516129
0.3168525398	0.1806451613	0.7564516129
0.3168271780	0.1806451613	0.7569892473
0.3166956604	0.1809139785	0.7569892473
0.3166783452	0.1814516129	0.7569892473
0.3165616393	0.1814516129	0.7572580645
0.3164840043	0.1817204301	0.7572580645
0.3162580431	0.1817204301	0.7577956989
0.3146218061	0.1825268817	0.7577956989
0.3145851493	0.1825268817	0.7580645161
0.3137809634	0.1830645161	0.7580645161
0.3135892153	0.1830645161	0.7583333333
0.3129920661	0.1833333333	0.7583333333
0.3128716648	0.1833333333	0.7586021505
0.3128221035	0.1836021505	0.7586021505
0.3128030300	0.1836021505	0.7588709677
0.3119210899	0.1844086022	0.7588709677
0.3106975555	0.1844086022	0.7594086022
0.3100969791	0.1849462366	0.7594086022
0.3094018996	0.1849462366	0.7596774194
0.3086893559	0.1852150538	0.7596774194
0.3075942397	0.1852150538	0.7604838710
0.3071257174	0.1854838710	0.7604838710
0.3042418361	0.1854838710	0.7623655914
0.3042083085	0.1857526882	0.7623655914
0.3030790389	0.1857526882	0.7637096774
0.3029343486	0.1860215054	0.7637096774
0.3023431301	0.1860215054	0.7642473118
0.3018763959	0.1865591398	0.7642473118
0.3018104732	0.1865591398	0.7645161290
0.3016284108	0.1868279570	0.7645161290
0.3014917374	0.1868279570	0.7653225806
0.3005445898	0.1879032258	0.7653225806
0.3002516329	0.1879032258	0.7658602151
0.2999821901	0.1884408602	0.7658602151
0.2990412116	0.1884408602	0.7661290323
0.2988969386	0.1887096774	0.7661290323
0.2981684804	0.1887096774	0.7666666667
0.2968850732	0.1889784946	0.7666666667
0.2960647345	0.1889784946	0.7672043011
0.2946670353	0.1895161290	0.7672043011
0.2937299311	0.1895161290	0.7677419355
0.2928388417	0.1903225806	0.7677419355
0.2926943898	0.1903225806	0.7682795699
0.2925574183	0.1905913978	0.7682795699
0.2920715511	0.1905913978	0.7688172043
0.2916585505	0.1911290323	0.7688172043
0.2916354835	0.1911290323	0.7690860215
0.2909251451	0.1916666667	0.7690860215
0.2907116711	0.1916666667	0.7693548387
0.2906798124	0.1919354839	0.7693548387
0.2901688218	0.1919354839	0.7696236559
0.2898696661	0.1924731183	0.7696236559
0.2894985080	0.1930107527	0.7696236559
0.2892048061	0.1932795699	0.7696236559
0.2875030339	0.1932795699	0.7706989247
0.2863852382	0.1938172043	0.7706989247
0.2854938805	0.1938172043	0.7712365591
0.2851909399	0.1943548387	0.7712365591
0.2850756645	0.1943548387	0.7715053763
0.2837514579	0.1948924731	0.7715053763
0.2817985415	0.1948924731	0.7728494624
0.2817589343	0.1951612903	0.7728494624
0.2815288007	0.1951612903	0.7733870968
0.2813284099	0.1951612903	0.7739247312
0.2780658901	0.1951612903	0.7755376344
0.2764777839	0.1959677419	0.7755376344
0.2759057581	0.1959677419	0.7763440860
0.2753179371	0.1962365591	0.7763440860
0.2750741541	0.1962365591	0.7766129032
0.2748908401	0.1965053763	0.7766129032
0.2748270333	0.1965053763	0.7768817204
0.2737110555	0.1978494624	0.7768817204
0.2733772695	0.1978494624	0.7774193548
0.2729535997	0.1989247312	0.7774193548
0.2724877596	0.1989247312	0.7776881720
0.2714764178	0.1997311828	0.7776881720
0.2712399364	0.1997311828	0.7782258065
0.2703348696	0.2000000000	0.7782258065
0.2695165277	0.2000000000	0.7801075269
0.2694589198	0.2000000000	0.7806451613
0.2693311572	0.2005376344	0.7806451613
0.2681249082	0.2005376344	0.7811827957
0.2679867446	0.2008064516	0.7811827957
0.2668620050	0.2008064516	0.7825268817
0.2665703893	0.2013440860	0.7825268817
0.2664093077	0.2013440860	0.7827956989
0.2661879361	0.2016129032	0.7827956989
0.2649400234	0.2016129032	0.7833333333
0.2641830742	0.2024193548	0.7833333333
0.2641693652	0.2024193548	0.7838709677
0.2630729973	0.2024193548	0.7841397849
0.2627940178	0.2029569892	0.7841397849
0.2622202635	0.2029569892	0.7844086022
0.2618741989	0.2040322581	0.7844086022
0.2617347836	0.2040322581	0.7846774194
0.2614982724	0.2043010753	0.7846774194
0.2606005967	0.2043010753	0.7849462366
0.2581305504	0.2053763441	0.7849462366
0.2581278086	0.2053763441	0.7852150538
0.2576206625	0.2061827957	0.7852150538
0.2571989596	0.2061827957	0.7854838710
0.2571159303	0.2064516129	0.7854838710
0.2561805248	0.2064516129	0.7870967742
0.2556534410	0.2067204301	0.7870967742
0.2555667758	0.2067204301	0.7873655914
0.2553958297	0.2072580645	0.7873655914
0.2545574009	0.2072580645	0.7879032258
0.2544146776	0.2077956989	0.7879032258
0.2542467415	0.2077956989	0.7881720430
0.2536223531	0.2080645161	0.7881720430
0.2525578737	0.2080645161	0.7889784946
0.2520998418	0.2086021505	0.7889784946
0.2502570450	0.2086021505	0.7900537634
0.2500500977	0.2088709677	0.7900537634
0.2500474155	0.2088709677	0.7903225806
0.2488022298	0.2091397849	0.7903225806
0.2475755066	0.2091397849	0.7911290323
0.2475475520	0.2094086022	0.7911290323
0.2471157461	0.2094086022	0.7916666667
0.2467447221	0.2096774194	0.7916666667
0.2461722493	0.2096774194	0.7922043011
0.2456789613	0.2104838710	0.7922043011
0.2446479946	0.2104838710	0.7927419355
0.2441628724	0.2107526882	0.7927419355
0.2429067045	0.2107526882	0.7930107527
0.2427868992	0.2110215054	0.7930107527
0.2411781996	0.2110215054	0.7946236559
0.2401321977	0.2115591398	0.7946236559
0.2400545925	0.2115591398	0.7951612903
0.2400228977	0.2118279570	0.7951612903
0.2389591187	0.2118279570	0.7959677419
0.2388968319	0.2120967742	0.7959677419
0.2372577339	0.2120967742	0.7965053763
0.2371900678	0.2126344086	0.7965053763
0.2368314564	0.2126344086	0.7967741935
0.2367837429	0.2129032258	0.7967741935
0.2365026176	0.2129032258	0.7973118280
0.2364271730	0.2134408602	0.7973118280
0.2344686091	0.2134408602	0.7983870968
0.2344352156	0.2137096774	0.7983870968
0.2331819236	0.2137096774	0.7989247312
0.2326867282	0.2142473118	0.7989247312
0.2317546010	0.2142473118	0.7994623656
0.2306845933	0.2145161290	0.7994623656
0.2299662083	0.2145161290	0.8002688172
0.2295736372	0.2147849462	0.8002688172
0.2293620855	0.2147849462	0.8005376344
0.2286176682	0.2150537634	0.8005376344
0.2277432680	0.2150537634	0.8013440860
0.2277306467	0.2153225806	0.8013440860
0.2271024287	0.2153225806	0.8018817204
0.2262838930	0.2155913978	0.8018817204
0.2257773131	0.2155913978	0.8026881720
0.2257709950	0.2158602151	0.8026881720
0.2249206007	0.2158602151	0.8032258065
0.2246717513	0.2163978495	0.8032258065
0.2230623364	0.2172043011	0.8032258065
0.2228791565	0.2172043011	0.8034946237
0.2228672206	0.2177419355	0.8034946237
0.2227698267	0.2180107527	0.8034946237
0.2214095592	0.2180107527	0.8040322581
0.2200759798	0.2188172043	0.8040322581
0.2199349552	0.2188172043	0.8045698925
0.2196741700	0.2188172043	0.8051075269
0.2194625437	0.2190860215	0.8051075269
0.2194336504	0.2190860215	0.8053763441
0.2191760838	0.2196236559	0.8053763441
0.2190815061	0.2196236559	0.8056451613
0.2188020051	0.2198924731	0.8056451613
0.2183070630	0.2198924731	0.8064516129
0.2182793021	0.2201612903	0.8064516129
0.2179478705	0.2201612903	0.8067204301
0.2172497213	0.2206989247	0.8067204301
0.2171433270	0.2206989247	0.8069892473
0.2149163038	0.2220430108	0.8069892473
0.2133737057	0.2220430108	0.8086021505
0.2130379528	0.2225806452	0.8086021505
0.2128128111	0.2225806452	0.8096774194
0.2119447589	0.2239247312	0.8096774194
0.2112089545	0.2239247312	0.8104838710
0.2109860480	0.2241935484	0.8104838710
0.2103052586	0.2241935484	0.8107526882
0.2081024051	0.2258064516	0.8107526882
0.2078236938	0.2258064516	0.8110215054
0.2078068256	0.2260752688	0.8110215054
0.2072814703	0.2260752688	0.8118279570
0.2056453526	0.2271505376	0.8118279570
0.2055435330	0.2271505376	0.8120967742
0.2053557783	0.2271505376	0.8126344086
0.2052375674	0.2271505376	0.8129032258
0.2049279213	0.2274193548	0.8129032258
0.2044281214	0.2279569892	0.8129032258
0.2043581903	0.2279569892	0.8131720430
0.2038441598	0.2284946237	0.8131720430
0.2025465071	0.2284946237	0.8139784946
0.2018842250	0.2287634409	0.8139784946
0.2015138865	0.2287634409	0.8145161290
0.1999017745	0.2301075269	0.8145161290
0.1994943619	0.2301075269	0.8147849462
0.1988901347	0.2303763441	0.8147849462
0.1987542063	0.2303763441	0.8150537634
0.1978761852	0.2311827957	0.8150537634
0.1972381175	0.2311827957	0.8155913978
0.1961212754	0.2314516129	0.8155913978
0.1958997399	0.2314516129	0.8158602151
0.1955684870	0.2319892473	0.8158602151
0.1950467527	0.2319892473	0.8169354839
0.1945711821	0.2322580645	0.8169354839
0.1918686330	0.2322580645	0.8174731183
0.1911209375	0.2327956989	0.8174731183
0.1908903271	0.2327956989	0.8177419355
0.1903394610	0.2338709677	0.8177419355
0.1890287548	0.2338709677	0.8180107527
0.1870623231	0.2352150538	0.8180107527
0.1868368983	0.2352150538	0.8182795699
0.1865708679	0.2354838710	0.8182795699
0.1865684539	0.2354838710	0.8185483871
0.1863971651	0.2360215054	0.8185483871
0.1862055957	0.2360215054	0.8188172043
0.1860057861	0.2365591398	0.8188172043
0.1858618855	0.2365591398	0.8190860215
0.1853595376	0.2370967742	0.8190860215
0.1852313131	0.2370967742	0.8193548387
0.1845552027	0.2379032258	0.8193548387
0.1844262481	0.2379032258	0.8196236559
0.1837966740	0.2384408602	0.8196236559
0.1830942631	0.2384408602	0.8204301075
0.1828570813	0.2389784946	0.8204301075
0.1822836250	0.2389784946	0.8212365591
0.1820138842	0.2395161290	0.8212365591
0.1806916296	0.2395161290	0.8220430108
0.1803064793	0.2400537634	0.8220430108
0.1800578833	0.2400537634	0.8223118280
0.1800042242	0.2403225806	0.8223118280
0.1791992486	0.2403225806	0.8225806452
0.1790717691	0.2403225806	0.8231182796
0.1783562899	0.2408602151	0.8231182796
0.1782326996	0.2408602151	0.8233870968
0.1768517941	0.2416666667	0.8233870968
0.1767054796	0.2416666667	0.8236559140
0.1764832139	0.2419354839	0.8236559140
0.1760523468	0.2419354839	0.8239247312
0.1753405035	0.2422043011	0.8239247312
0.1749844551	0.2422043011	0.8241935484
0.1743873954	0.2430107527	0.8241935484
0.1740106195	0.2430107527	0.8250000000
0.1732687950	0.2438172043	0.8250000000
0.1732087582	0.2438172043	0.8252688172
0.1732028872	0.2438172043	0.8258064516
0.1726839542	0.2438172043	0.8266129032
0.1725311279	0.2440860215	0.8266129032
0.1724147499	0.2440860215	0.8268817204
0.1722587645	0.2443548387	0.8268817204
0.1716947258	0.2443548387	0.8271505376
0.1716624051	0.2446236559	0.8271505376
0.1714655459	0.2446236559	0.8276881720
0.1711949706	0.2446236559	0.8279569892
0.1707125008	0.2448924731	0.8279569892
0.1705459654	0.2448924731	0.8284946237
0.1703517586	0.2454301075	0.8284946237
0.1695940793	0.2454301075	0.8287634409
0.1695295870	0.2456989247	0.8287634409
0.1692038029	0.2456989247	0.8290322581
0.1691306233	0.2459677419	0.8290322581
0.1672995985	0.2459677419	0.8301075269
0.1656532884	0.2467741935	0.8301075269
0.1655699760	0.2467741935	0.8303763441
0.1652260125	0.2470430108	0.8303763441
0.1650850475	0.2470430108	0.8306451613
0.1650831848	0.2473118280	0.8306451613
0.1644195616	0.2473118280	0.8311827957
0.1640787721	0.2475806452	0.8311827957
0.1638776958	0.2475806452	0.8317204301
0.1638695449	0.2478494624	0.8317204301
0.1638626158	0.2478494624	0.8319892473
0.1634249389	0.2478494624	0.8325268817
0.1628592312	0.2481182796	0.8325268817
0.1623364240	0.2481182796	0.8327956989
0.1616692841	0.2486559140	0.8327956989
0.1616676301	0.2486559140	0.8330645161
0.1614925712	0.2489247312	0.8330645161
0.1612821370	0.2489247312	0.8336021505
0.1606263071	0.2489247312	0.8344086022
0.1586345881	0.2500000000	0.8344086022
0.1578241885	0.2500000000	0.8349462366
0.1576358825	0.2502688172	0.8349462366
0.1574919373	0.2502688172	0.8352150538
0.1570483595	0.2508064516	0.8352150538
0.1569970995	0.2508064516	0.8357526882
0.1568252444	0.2513440860	0.8357526882
0.1564873010	0.2513440860	0.8362903226
0.1536377519	0.2529569892	0.8362903226
0.1527602524	0.2529569892	0.8370967742
0.1524131745	0.2532258065	0.8370967742
0.1522966921	0.2532258065	0.8373655914
0.1519273371	0.2534946237	0.8373655914
0.1516476870	0.2534946237	0.8379032258
0.1513213664	0.2534946237	0.8384408602
0.1495803148	0.2556451613	0.8384408602
0.1495754123	0.2556451613	0.8387096774
0.1494138092	0.2559139785	0.8387096774
0.1489873230	0.2559139785	0.8389784946
0.1485001296	0.2567204301	0.8389784946
0.1478131264	0.2567204301	0.8395161290
0.1461828500	0.2572580645	0.8395161290
0.1461611837	0.2572580645	0.8397849462
0.1459516883	0.2577956989	0.8397849462
0.1458262801	0.2577956989	0.8400537634
0.1452508569	0.2580645161	0.8400537634
0.1448623538	0.2580645161	0.8403225806
0.1442242712	0.2586021505	0.8403225806
0.1428715140	0.2586021505	0.8411290323
0.1424035281	0.2591397849	0.8411290323
0.1422847658	0.2591397849	0.8413978495
0.1421929002	0.2596774194	0.8413978495
0.1421822459	0.2596774194	0.8416666667
0.1404985785	0.2604838710	0.8416666667
0.1403124183	0.2604838710	0.8419354839
0.1400964111	0.2607526882	0.8419354839
0.1399532557	0.2607526882	0.8424731183
0.1399288923	0.2607526882	0.8430107527
0.1398686916	0.2610215054	0.8430107527
0.1396605074	0.2610215054	0.8432795699
0.1380391419	0.2623655914	0.8432795699
0.1369344890	0.2623655914	0.8438172043
0.1358133405	0.2634408602	0.8438172043
0.1351403296	0.2634408602	0.8446236559
0.1348865777	0.2637096774	0.8446236559
0.1348468214	0.2637096774	0.8448924731
0.1343753785	0.2642473118	0.8448924731
0.1339670271	0.2642473118	0.8454301075
0.1327401996	0.2647849462	0.8454301075
0.1322109252	0.2647849462	0.8456989247
0.1318346858	0.2650537634	0.8456989247
0.1318088323	0.2650537634	0.8459677419
0.1318076998	0.2653225806	0.8459677419
0.1317912489	0.2653225806	0.8465053763
0.1313757151	0.2653225806	0.8467741935
0.1311751306	0.2655913978	0.8467741935
0.1311625093	0.2655913978	0.8470430108
0.1306749731	0.2658602151	0.8470430108
0.1306694746	0.2658602151	0.8473118280
0.1305481791	0.2661290323	0.8473118280
0.1300440282	0.2661290323	0.8478494624
0.1296072900	0.2666666667	0.8478494624
0.1293922365	0.2666666667	0.8481182796
0.1292468607	0.2669354839	0.8481182796
0.1287477762	0.2669354839	0.8486559140
0.1281423569	0.2672043011	0.8486559140
0.1275923401	0.2672043011	0.8491935484
0.1274666488	0.2674731183	0.8491935484
0.1270345598	0.2674731183	0.8494623656
0.1269181967	0.2677419355	0.8494623656
0.1267551184	0.2677419355	0.8497311828
0.1262147725	0.2682795699	0.8497311828
0.1259770542	0.2682795699	0.8502688172
0.1257716119	0.2688172043	0.8502688172
0.1254034787	0.2688172043	0.8505376344
0.1248315498	0.2690860215	0.8505376344
0.1244520247	0.2690860215	0.8508064516
0.1241107211	0.2693548387	0.8508064516
0.1240521669	0.2693548387	0.8510752688
0.1235815659	0.2698924731	0.8510752688
0.1235545948	0.2698924731	0.8513440860
0.1232911572	0.2704301075	0.8513440860
0.1226078123	0.2704301075	0.8518817204
0.1217217296	0.2706989247	0.8518817204
0.1212837771	0.2706989247	0.8521505376
0.1203796938	0.2712365591	0.8521505376
0.1203502640	0.2712365591	0.8524193548
0.1201404482	0.2715053763	0.8524193548
0.1198812649	0.2715053763	0.8526881720
0.1191264763	0.2717741935	0.8526881720
0.1180497780	0.2717741935	0.8529569892
0.1175020039	0.2720430108	0.8529569892
0.1172526628	0.2720430108	0.8537634409
0.1171738356	0.2725806452	0.8537634409
0.1160208732	0.2736559140	0.8537634409
0.1160044670	0.2736559140	0.8540322581
0.1159505397	0.2739247312	0.8540322581
0.1151860580	0.2739247312	0.8545698925
0.1151287034	0.2741935484	0.8545698925
0.1149625033	0.2741935484	0.8551075269
0.1142349318	0.2755376344	0.8551075269
0.1138765067	0.2755376344	0.8556451613
0.1134629324	0.2763440860	0.8556451613
0.1131112128	0.2763440860	0.8567204301
0.1115076244	0.2771505376	0.8567204301
0.1110894978	0.2771505376	0.8569892473
0.1106532067	0.2776881720	0.8569892473
0.1103543267	0.2776881720	0.8572580645
0.1103469506	0.2779569892	0.8572580645
0.1095778048	0.2779569892	0.8580645161
0.1094270423	0.2784946237	0.8580645161
0.1091298833	0.2784946237	0.8586021505
0.1090062112	0.2787634409	0.8586021505
0.1089809462	0.2787634409	0.8591397849
0.1089413390	0.2787634409	0.8594086022
0.1082565859	0.2793010753	0.8594086022
0.1062414125	0.2793010753	0.8610215054
0.1060226262	0.2798387097	0.8610215054
0.1059612483	0.2798387097	0.8612903226
0.1058101133	0.2801075269	0.8612903226
0.1053383648	0.2801075269	0.8615591398
0.1044923365	0.2817204301	0.8615591398
0.1042747796	0.2817204301	0.8618279570
0.1042304635	0.2819892473	0.8618279570
0.1038100719	0.2819892473	0.8629032258
0.1036719829	0.2822580645	0.8629032258
0.1034836099	0.2822580645	0.8634408602
0.1027696803	0.2825268817	0.8634408602
0.1027028039	0.2825268817	0.8639784946
0.1024552509	0.2825268817	0.8645161290
0.1020480022	0.2830645161	0.8645161290
0.1019625664	0.2830645161	0.8647849462
0.1018925086	0.2833333333	0.8647849462
0.1015528440	0.2833333333	0.8653225806
0.1013673395	0.2836021505	0.8653225806
0.1012994647	0.2836021505	0.8655913978
0.1012522206	0.2841397849	0.8655913978
0.1010153964	0.2841397849	0.8658602151
0.1010040045	0.2844086022	0.8658602151
0.0999868214	0.2844086022	0.8669354839
0.0998263434	0.2846774194	0.8669354839
0.0994506106	0.2846774194	0.8672043011
0.0991234258	0.2852150538	0.8672043011
0.0975252390	0.2852150538	0.8685483871
0.0972944871	0.2854838710	0.8685483871
0.0971412957	0.2854838710	0.8688172043
0.0958949178	0.2860215054	0.8688172043
0.0956161171	0.2860215054	0.8690860215
0.0952609256	0.2862903226	0.8690860215
0.0950762331	0.2862903226	0.8693548387
0.0950441286	0.2865591398	0.8693548387
0.0945225656	0.2865591398	0.8696236559
0.0934071690	0.2881720430	0.8696236559
0.0927073881	0.2881720430	0.8704301075
0.0926272497	0.2884408602	0.8704301075
0.0914538875	0.2884408602	0.8712365591
0.0914048925	0.2889784946	0.8712365591
0.0909987465	0.2889784946	0.8717741935
0.0908892527	0.2892473118	0.8717741935
0.0906525701	0.2892473118	0.8723118280
0.0905996561	0.2892473118	0.8725806452
0.0904142335	0.2897849462	0.8725806452
0.0901065767	0.2897849462	0.8728494624
0.0899987519	0.2900537634	0.8728494624
0.0899030641	0.2900537634	0.8731182796
0.0897961780	0.2903225806	0.8731182796
0.0897338986	0.2903225806	0.8733870968
0.0896674991	0.2905913978	0.8733870968
0.0894443914	0.2905913978	0.8736559140
0.0891756937	0.2911290323	0.8736559140
0.0891194195	0.2911290323	0.8739247312
0.0883624330	0.2919354839	0.8739247312
0.0881122798	0.2919354839	0.8741935484
0.0869534314	0.2932795699	0.8741935484
0.0865516812	0.2932795699	0.8744623656
0.0864361823	0.2938172043	0.8744623656
0.0852900818	0.2938172043	0.8752688172
0.0818640217	0.2959677419	0.8752688172
0.0813873932	0.2959677419	0.8758064516
0.0812318623	0.2967741935	0.8758064516
0.0805757940	0.2967741935	0.8763440860
0.0794853419	0.2975806452	0.8763440860
0.0793125629	0.2975806452	0.8766129032
0.0791863650	0.2986559140	0.8766129032
0.0774049684	0.2986559140	0.8784946237
0.0770622790	0.2991935484	0.8784946237
0.0768431276	0.2991935484	0.8787634409
0.0767105445	0.2994623656	0.8787634409
0.0765704066	0.2994623656	0.8790322581
0.0763036683	0.2997311828	0.8790322581
0.0761755705	0.2997311828	0.8795698925
0.0760817677	0.2997311828	0.8798387097
0.0760774910	0.3000000000	0.8798387097
0.0755396634	0.3000000000	0.8806451613
0.0753774494	0.3002688172	0.8806451613
0.0749828741	0.3002688172	0.8814516129
0.0745388195	0.3008064516	0.8814516129
0.0744775906	0.3008064516	0.8817204301
0.0744121298	0.3010752688	0.8817204301
0.0742426291	0.3010752688	0.8819892473
0.0739560127	0.3021505376	0.8819892473
0.0735917315	0.3021505376	0.8822580645
0.0732152760	0.3024193548	0.8822580645
0.0731899291	0.3024193548	0.8825268817
0.0730687603	0.3026881720	0.8825268817
0.0723365918	0.3026881720	0.8838709677
0.0719373152	0.3034946237	0.8838709677
0.0711314753	0.3034946237	0.8844086022
0.0706870258	0.3037634409	0.8844086022
0.0703995302	0.3037634409	0.8849462366
0.0703392774	0.3040322581	0.8849462366
0.0701869205	0.3040322581	0.8852150538
0.0699044392	0.3043010753	0.8852150538
0.0691827685	0.3043010753	0.8857526882
0.0687807873	0.3045698925	0.8857526882
0.0687195584	0.3045698925	0.8860215054
0.0686921924	0.3048387097	0.8860215054
0.0685510263	0.3048387097	0.8868279570
0.0684607625	0.3051075269	0.8868279570
0.0669095367	0.3051075269	0.8884408602
0.0666558743	0.3056451613	0.8884408602
0.0662638098	0.3056451613	0.8887096774
0.0661608800	0.3061827957	0.8887096774
0.0660804212	0.3061827957	0.8892473118
0.0658625066	0.3064516129	0.8892473118
0.0657126680	0.3064516129	0.8895161290
0.0654436871	0.3069892473	0.8895161290
0.0654134005	0.3069892473	0.8897849462
0.0653747618	0.3075268817	0.8897849462
0.0652814135	0.3075268817	0.8900537634
0.0650484785	0.3080645161	0.8900537634
0.0646218359	0.3080645161	0.8903225806
0.0644193739	0.3086021505	0.8903225806
0.0637835413	0.3086021505	0.8911290323
0.0636729226	0.3088709677	0.8911290323
0.0635903552	0.3088709677	0.8913978495
0.0628196895	0.3104838710	0.8913978495
0.0623002350	0.3104838710	0.8919354839
0.0618861131	0.3107526882	0.8919354839
0.0616395064	0.3107526882	0.8922043011
0.0615288690	0.3110215054	0.8922043011
0.0611592829	0.3110215054	0.8924731183
0.0611259975	0.3112903226	0.8924731183
0.0610930957	0.3112903226	0.8927419355
0.0609290674	0.3115591398	0.8927419355
0.0608221404	0.3115591398	0.8930107527
0.0601919331	0.3120967742	0.8930107527
0.0601518787	0.3120967742	0.8932795699
0.0600497499	0.3123655914	0.8932795699
0.0596307777	0.3123655914	0.8938172043
0.0594789200	0.3129032258	0.8938172043
0.0589923263	0.3129032258	0.8940860215
0.0588265248	0.3131720430	0.8940860215
0.0587706864	0.3131720430	0.8943548387
0.0587421544	0.3134408602	0.8943548387
0.0587173700	0.3134408602	0.8946236559
0.0581043847	0.3145161290	0.8946236559
0.0579711497	0.3145161290	0.8951612903
0.0577758811	0.3150537634	0.8951612903
0.0576403476	0.3150537634	0.8954301075
0.0576137193	0.3153225806	0.8954301075
0.0575607568	0.3153225806	0.8956989247
0.0572312698	0.3161290323	0.8956989247
0.0571259782	0.3161290323	0.8959677419
0.0569099076	0.3163978495	0.8959677419
0.0568177067	0.3163978495	0.8965053763
0.0566235222	0.3169354839	0.8965053763
0.0566015020	0.3169354839	0.8967741935
0.0565392300	0.3172043011	0.8967741935
0.0563927591	0.3172043011	0.8970430108
0.0559811853	0.3180107527	0.8970430108
0.0558985211	0.3180107527	0.8973118280
0.0558391437	0.3182795699	0.8973118280
0.0554195195	0.3182795699	0.8975806452
0.0540033616	0.3204301075	0.8975806452
0.0537830293	0.3204301075	0.8978494624
0.0535868816	0.3209677419	0.8978494624
0.0532416627	0.3209677419	0.8981182796
0.0526875965	0.3215053763	0.8981182796
0.0526364520	0.3215053763	0.8983870968
0.0521776341	0.3223118280	0.8983870968
0.0520527400	0.3223118280	0.8986559140
0.0515674390	0.3231182796	0.8986559140
0.0514026284	0.3231182796	0.8991935484
0.0512581915	0.3233870968	0.8991935484
0.0511419848	0.3233870968	0.8994623656
0.0508073941	0.3239247312	0.8994623656
0.0505406708	0.3239247312	0.8997311828
0.0498729311	0.3247311828	0.8997311828
0.0496792048	0.3247311828	0.9000000000
0.0496787913	0.3252688172	0.9000000000
0.0490365922	0.3258064516	0.9000000000
0.0485678278	0.3258064516	0.9005376344
0.0484948717	0.3263440860	0.9005376344
0.0484908223	0.3263440860	0.9008064516
0.0481499135	0.3268817204	0.9008064516
0.0480168127	0.3268817204	0.9013440860
0.0474586487	0.3282258065	0.9013440860
0.0472676829	0.3282258065	0.9021505376
0.0463999957	0.3290322581	0.9021505376
0.0463294722	0.3290322581	0.9024193548
0.0457280762	0.3298387097	0.9024193548
0.0454552546	0.3298387097	0.9032258065
0.0454422422	0.3298387097	0.9037634409
0.0454050265	0.3298387097	0.9040322581
0.0447137728	0.3311827957	0.9040322581
0.0445362106	0.3311827957	0.9045698925
0.0443885438	0.3314516129	0.9045698925
0.0442422889	0.3314516129	0.9048387097
0.0442405045	0.3317204301	0.9048387097
0.0441245176	0.3317204301	0.9051075269
0.0439965837	0.3319892473	0.9051075269
0.0438453853	0.3319892473	0.9053763441
0.0435591973	0.3327956989	0.9053763441
0.0432134122	0.3327956989	0.9059139785
0.0427443571	0.3330645161	0.9059139785
0.0424335189	0.3330645161	0.9061827957
0.0417481102	0.3341397849	0.9061827957
0.0414300598	0.3341397849	0.9072580645
0.0412698276	0.3346774194	0.9072580645
0.0407082289	0.3346774194	0.9080645161
0.0402932875	0.3352150538	0.9080645161
0.0400291122	0.3352150538	0.9083333333
0.0399846025	0.3354838710	0.9083333333
0.0398436375	0.3354838710	0.9091397849
0.0397854671	0.3354838710	0.9096774194
0.0397353023	0.3357526882	0.9096774194
0.0397299193	0.3357526882	0.9099462366
0.0395668857	0.3362903226	0.9099462366
0.0393824242	0.3362903226	0.9102150538
0.0392365009	0.3362903226	0.9107526882
0.0389903523	0.3362903226	0.9112903226
0.0389394648	0.3368279570	0.9112903226
0.0386968888	0.3368279570	0.9118279570
0.0384828895	0.3373655914	0.9118279570
0.0381738357	0.3373655914	0.9120967742
0.0367491283	0.3405913978	0.9120967742
0.0366931558	0.3405913978	0.9123655914
0.0366186537	0.3411290323	0.9123655914
0.0365580209	0.3411290323	0.9126344086
0.0364999883	0.3413978495	0.9126344086
0.0360410959	0.3413978495	0.9134408602
0.0357090868	0.3416666667	0.9134408602
0.0355982557	0.3416666667	0.9137096774
0.0352768227	0.3424731183	0.9137096774
0.0350757949	0.3424731183	0.9139784946
0.0350538380	0.3430107527	0.9139784946
0.0349360034	0.3430107527	0.9142473118
0.0348657928	0.3435483871	0.9142473118
0.0345813036	0.3435483871	0.9145161290
0.0345175266	0.3438172043	0.9145161290
0.0345091112	0.3438172043	0.9147849462
0.0344379283	0.3440860215	0.9147849462
0.0340971425	0.3440860215	0.9155913978
0.0339463986	0.3446236559	0.9155913978
0.0339303724	0.3446236559	0.9158602151
0.0332009792	0.3454301075	0.9158602151
0.0330127813	0.3459677419	0.9158602151
0.0329724215	0.3462365591	0.9158602151
0.0329711735	0.3462365591	0.9161290323
0.0328512229	0.3470430108	0.9161290323
0.0327823088	0.3470430108	0.9163978495
0.0325137004	0.3475806452	0.9163978495
0.0323841348	0.3475806452	0.9172043011
0.0321693681	0.3481182796	0.9172043011
0.0319333375	0.3481182796	0.9177419355
0.0317140408	0.3483870968	0.9177419355
0.0315982886	0.3483870968	0.9180107527
0.0309350155	0.3505376344	0.9180107527
0.0305016506	0.3505376344	0.9190860215
0.0304899719	0.3508064516	0.9190860215
0.0303149056	0.3508064516	0.9193548387
0.0301235374	0.3513440860	0.9193548387
0.0300575178	0.3513440860	0.9196236559
0.0299223959	0.3516129032	0.9196236559
0.0298812818	0.3516129032	0.9201612903
0.0293128900	0.3529569892	0.9201612903
0.0293112937	0.3529569892	0.9204301075
0.0283316653	0.3556451613	0.9204301075
0.0282619074	0.3556451613	0.9209677419
0.0270728134	0.3583333333	0.9209677419
0.0269939732	0.3583333333	0.9212365591
0.0269352719	0.3588709677	0.9212365591
0.0267045926	0.3588709677	0.9220430108
0.0261559337	0.3607526882	0.9220430108
0.0260278266	0.3607526882	0.9225806452
0.0258665904	0.3612903226	0.9225806452
0.0256309453	0.3612903226	0.9233870968
0.0255233683	0.3618279570	0.9233870968
0.0254747663	0.3618279570	0.9236559140
0.0254435316	0.3620967742	0.9236559140
0.0253487937	0.3620967742	0.9239247312
0.0250674449	0.3623655914	0.9239247312
0.0250595864	0.3623655914	0.9241935484
0.0250427164	0.3626344086	0.9241935484
0.0250344742	0.3626344086	0.9244623656
0.0248487294	0.3634408602	0.9244623656
0.0245069135	0.3639784946	0.9244623656
0.0244700052	0.3642473118	0.9244623656
0.0243446883	0.3642473118	0.9247311828
0.0243101567	0.3650537634	0.9247311828
0.0243052319	0.3650537634	0.9250000000
0.0240830109	0.3661290323	0.9250000000
0.0239599217	0.3661290323	0.9252688172
0.0236570463	0.3669354839	0.9252688172
0.0236457996	0.3669354839	0.9255376344
0.0233101752	0.3680107527	0.9255376344
0.0230022836	0.3680107527	0.9266129032
0.0226036925	0.3696236559	0.9266129032
0.0225691050	0.3696236559	0.9268817204
0.0225434713	0.3698924731	0.9268817204
0.0225134231	0.3698924731	0.9271505376
0.0222788565	0.3704301075	0.9271505376
0.0222263653	0.3704301075	0.9279569892
0.0220510010	0.3712365591	0.9279569892
0.0219359845	0.3712365591	0.9282258065
0.0219250657	0.3715053763	0.9282258065
0.0219176281	0.3715053763	0.9284946237
0.0212693736	0.3744623656	0.9284946237
0.0211824086	0.3744623656	0.9287634409
0.0210143197	0.3758064516	0.9287634409
0.0210111775	0.3758064516	0.9290322581
0.0207643025	0.3766129032	0.9290322581
0.0207088664	0.3766129032	0.9293010753
0.0205692314	0.3768817204	0.9293010753
0.0204839669	0.3768817204	0.9298387097
0.0203897059	0.3771505376	0.9298387097
0.0203116052	0.3771505376	0.9303763441
0.0202888697	0.3776881720	0.9303763441
0.0199478772	0.3776881720	0.9309139785
0.0199209619	0.3779569892	0.9309139785
0.0199014861	0.3779569892	0.9311827957
0.0195531845	0.3795698925	0.9311827957
0.0194401201	0.3795698925	0.9314516129
0.0186297465	0.3841397849	0.9314516129
0.0186170395	0.3841397849	0.9317204301
0.0185451098	0.3846774194	0.9317204301
0.0181500651	0.3846774194	0.9322580645
0.0176695827	0.3865591398	0.9322580645
0.0175688080	0.3865591398	0.9327956989
0.0168150030	0.3903225806	0.9327956989
0.0167379212	0.3903225806	0.9333333333
0.0165791623	0.3919354839	0.9333333333
0.0165408161	0.3919354839	0.9336021505
0.0162132811	0.3940860215	0.9336021505
0.0161990710	0.3940860215	0.9338709677
0.0157725420	0.3967741935	0.9338709677
0.0157614648	0.3967741935	0.9341397849
0.0152718453	0.3994623656	0.9341397849
0.0152383363	0.4000000000	0.9341397849
0.0152031789	0.4002688172	0.9341397849
0.0150327906	0.4002688172	0.9346774194
0.0149832293	0.4005376344	0.9346774194
0.0148851899	0.4005376344	0.9352150538
0.0148591120	0.4005376344	0.9357526882
0.0148341851	0.4010752688	0.9357526882
0.0147821158	0.4010752688	0.9362903226
0.0143589880	0.4048387097	0.9362903226
0.0143362498	0.4053763441	0.9362903226
0.0142660793	0.4064516129	0.9362903226
0.0142038465	0.4064516129	0.9365591398
0.0138852485	0.4083333333	0.9365591398
0.0138355987	0.4083333333	0.9370967742
0.0134934830	0.4112903226	0.9370967742
0.0134646706	0.4112903226	0.9373655914
0.0134428488	0.4118279570	0.9373655914
0.0134279523	0.4118279570	0.9376344086
0.0132524762	0.4129032258	0.9376344086
0.0132439239	0.4129032258	0.9379032258
0.0127156610	0.4147849462	0.9379032258
0.0126241473	0.4147849462	0.9381720430
0.0124420412	0.4153225806	0.9381720430
0.0124003589	0.4153225806	0.9384408602
0.0115211420	0.4198924731	0.9384408602
0.0113821654	0.4198924731	0.9387096774
0.0112887919	0.4212365591	0.9387096774
0.0112654734	0.4212365591	0.9389784946
0.0107694287	0.4255376344	0.9389784946
0.0107656457	0.4255376344	0.9392473118
0.0106337517	0.4268817204	0.9392473118
0.0106283762	0.4274193548	0.9392473118
0.0103275822	0.4301075269	0.9392473118
0.0102547323	0.4301075269	0.9395161290
0.0099088354	0.4325268817	0.9395161290
0.0098889973	0.4325268817	0.9397849462
0.0097612198	0.4360215054	0.9397849462
0.0097575467	0.4360215054	0.9400537634
0.0096783526	0.4365591398	0.9400537634
0.0096677374	0.4365591398	0.9403225806
0.0096508414	0.4368279570	0.9403225806
0.0095935138	0.4368279570	0.9405913978
0.0092473971	0.4389784946	0.9405913978
0.0092271827	0.4395161290	0.9405913978
0.0091787549	0.4403225806	0.9405913978
0.0091732629	0.4403225806	0.9408602151
0.0091614993	0.4405913978	0.9408602151
0.0090842005	0.4405913978	0.9411290323
0.0084381988	0.4478494624	0.9411290323
0.0084284814	0.4478494624	0.9413978495
0.0083228201	0.4494623656	0.9413978495
0.0082500419	0.4494623656	0.9422043011
0.0081929537	0.4502688172	0.9422043011
0.0081446376	0.4502688172	0.9424731183
0.0080951694	0.4513440860	0.9424731183
0.0080875121	0.4513440860	0.9427419355
0.0079721482	0.4532258065	0.9427419355
0.0079547856	0.4532258065	0.9430107527
0.0077569862	0.4569892473	0.9430107527
0.0077331122	0.4569892473	0.9435483871
0.0076735974	0.4583333333	0.9435483871
0.0076612802	0.4583333333	0.9438172043
0.0073996861	0.4618279570	0.9438172043
0.0073934826	0.4618279570	0.9440860215
0.0073332367	0.4634408602	0.9440860215
0.0073289853	0.4634408602	0.9443548387
0.0073099332	0.4637096774	0.9443548387
0.0072760023	0.4637096774	0.9446236559
0.0071253581	0.4666666667	0.9446236559
0.0071236067	0.4666666667	0.9448924731
0.0066949753	0.4709677419	0.9448924731
0.0066948105	0.4709677419	0.9451612903
0.0063755340	0.4776881720	0.9451612903
0.0063730297	0.4776881720	0.9454301075
0.0063264151	0.4790322581	0.9454301075
0.0063167014	0.4790322581	0.9456989247
0.0060947365	0.4827956989	0.9456989247
0.0060943202	0.4827956989	0.9459677419
0.0060661323	0.4836021505	0.9459677419
0.0060469061	0.4836021505	0.9462365591
0.0060231825	0.4841397849	0.9462365591
0.0060172356	0.4841397849	0.9465053763
0.0059075113	0.4868279570	0.9465053763
0.0058932807	0.4868279570	0.9470430108
0.0057659596	0.4889784946	0.9470430108
0.0057269791	0.4895161290	0.9470430108
0.0056395498	0.4908602151	0.9470430108
0.0056378036	0.4908602151	0.9473118280
0.0053340062	0.4983870968	0.9473118280
0.0053308806	0.4989247312	0.9473118280
0.0053262929	0.4989247312	0.9478494624
0.0052035223	0.5029569892	0.9478494624
0.0051664123	0.5029569892	0.9481182796
0.0048907846	0.5077956989	0.9481182796
0.0048799030	0.5077956989	0.9483870968
0.0048319888	0.5094086022	0.9483870968
0.0048023085	0.5094086022	0.9486559140
0.0047911480	0.5099462366	0.9486559140
0.0047848201	0.5099462366	0.9489247312
0.0047666957	0.5107526882	0.9489247312
0.0047613196	0.5107526882	0.9491935484
0.0046173455	0.5142473118	0.9491935484
0.0045685484	0.5142473118	0.9497311828
0.0044024866	0.5174731183	0.9497311828
0.0043923324	0.5180107527	0.9497311828
0.0042651696	0.5220430108	0.9497311828
0.0042092074	0.5231182796	0.9497311828
0.0042053815	0.5236559140	0.9497311828
0.0041908636	0.5236559140	0.9502688172
0.0041800980	0.5241935484	0.9502688172
0.0041780616	0.5241935484	0.9505376344
0.0039676786	0.5301075269	0.9505376344
0.0039342749	0.5301075269	0.9508064516
0.0039196070	0.5309139785	0.9508064516
0.0039091231	0.5309139785	0.9513440860
0.0038846130	0.5317204301	0.9513440860
0.0038541937	0.5317204301	0.9516129032
0.0037188791	0.5365591398	0.9516129032
0.0037141775	0.5365591398	0.9518817204
0.0036442899	0.5384408602	0.9518817204
0.0036316654	0.5384408602	0.9521505376
0.0036316395	0.5387096774	0.9521505376
0.0036208646	0.5387096774	0.9524193548
0.0035393287	0.5413978495	0.9524193548
0.0035209600	0.5413978495	0.9526881720
0.0035114484	0.5416666667	0.9526881720
0.0035000127	0.5416666667	0.9529569892
0.0034245115	0.5440860215	0.9529569892
0.0034149415	0.5440860215	0.9534946237
0.0033699165	0.5454301075	0.9534946237
0.0033681551	0.5454301075	0.9537634409
0.0032481889	0.5500000000	0.9537634409
0.0032334249	0.5500000000	0.9540322581
0.0031010469	0.5559139785	0.9540322581
0.0030976790	0.5559139785	0.9545698925
0.0030946133	0.5561827957	0.9545698925
0.0030899919	0.5561827957	0.9548387097
0.0029948684	0.5588709677	0.9548387097
0.0029889599	0.5588709677	0.9551075269
0.0028946137	0.5623655914	0.9551075269
0.0028907408	0.5623655914	0.9553763441
0.0028663762	0.5642473118	0.9553763441
0.0028559568	0.5642473118	0.9556451613
0.0027118099	0.5693548387	0.9556451613
0.0027071482	0.5693548387	0.9559139785
0.0026105449	0.5725806452	0.9559139785
0.0026087044	0.5731182796	0.9559139785
0.0024809204	0.5782258065	0.9559139785
0.0024784496	0.5782258065	0.9561827957
0.0024332404	0.5809139785	0.9561827957
0.0024312378	0.5809139785	0.9564516129
0.0023799448	0.5830645161	0.9564516129
0.0023765734	0.5830645161	0.9567204301
0.0023435794	0.5846774194	0.9567204301
0.0023341819	0.5846774194	0.9569892473
0.0022940440	0.5876344086	0.9569892473
0.0022906098	0.5876344086	0.9572580645
0.0022873767	0.5879032258	0.9572580645
0.0022861343	0.5879032258	0.9575268817
0.0022496660	0.5889784946	0.9575268817
0.0022194542	0.5889784946	0.9577956989
0.0022078035	0.5900537634	0.9577956989
0.0021928563	0.5900537634	0.9580645161
0.0021392158	0.5908602151	0.9580645161
0.0021384177	0.5908602151	0.9583333333
0.0020506401	0.5948924731	0.9583333333
0.0020444121	0.5948924731	0.9586021505
0.0020275966	0.5965053763	0.9586021505
0.0020232478	0.5965053763	0.9588709677
0.0019757741	0.6000000000	0.9588709677
0.0019642985	0.6000000000	0.9591397849
0.0019454837	0.6010752688	0.9591397849
0.0019452873	0.6010752688	0.9594086022
0.0019376554	0.6016129032	0.9594086022
0.0019376194	0.6016129032	0.9596774194
0.0018579182	0.6053763441	0.9596774194
0.0018562204	0.6053763441	0.9599462366
0.0018229350	0.6069892473	0.9599462366
0.0018208720	0.6069892473	0.9602150538
0.0017245018	0.6102150538	0.9602150538
0.0017237564	0.6102150538	0.9604838710
0.0017065111	0.6107526882	0.9604838710
0.0017063633	0.6107526882	0.9612903226
0.0016844950	0.6126344086	0.9612903226
0.0016799705	0.6131720430	0.9612903226
0.0016130989	0.6172043011	0.9612903226
0.0016124072	0.6172043011	0.9615591398
0.0015739348	0.6185483871	0.9615591398
0.0015696880	0.6185483871	0.9620967742
0.0015533438	0.6201612903	0.9620967742
0.0015516336	0.6201612903	0.9623655914
0.0015218388	0.6225806452	0.9623655914
0.0015202290	0.6225806452	0.9626344086
0.0014770173	0.6250000000	0.9626344086
0.0014767282	0.6250000000	0.9629032258
0.0014416059	0.6271505376	0.9629032258
0.0014413347	0.6271505376	0.9631720430
0.0014365605	0.6276881720	0.9631720430
0.0014338318	0.6276881720	0.9634408602
0.0014183688	0.6290322581	0.9634408602
0.0014176138	0.6290322581	0.9637096774
0.0013636936	0.6346774194	0.9637096774
0.0013617942	0.6346774194	0.9639784946
0.0012499297	0.6405913978	0.9639784946
0.0012470708	0.6405913978	0.9642473118
0.0012299025	0.6424731183	0.9642473118
0.0012228732	0.6424731183	0.9645161290
0.0012145367	0.6435483871	0.9645161290
0.0012128860	0.6435483871	0.9647849462
0.0011670820	0.6483870968	0.9647849462
0.0011645301	0.6483870968	0.9650537634
0.0011601521	0.6489247312	0.9650537634
0.0011591513	0.6489247312	0.9653225806
0.0011571490	0.6491935484	0.9653225806
0.0011564879	0.6491935484	0.9655913978
0.0009460259	0.6658602151	0.9655913978
0.0009443478	0.6658602151	0.9658602151
0.0008921776	0.6704301075	0.9658602151
0.0008882250	0.6704301075	0.9661290323
0.0008322642	0.6774193548	0.9661290323
0.0008313563	0.6774193548	0.9663978495
0.0008303659	0.6776881720	0.9663978495
0.0008241927	0.6776881720	0.9666666667
0.0008048801	0.6803763441	0.9666666667
0.0008010162	0.6803763441	0.9669354839
0.0007943742	0.6817204301	0.9669354839
0.0007896094	0.6817204301	0.9674731183
0.0007645586	0.6844086022	0.9674731183
0.0007603449	0.6844086022	0.9677419355
0.0007536307	0.6860215054	0.9677419355
0.0007513736	0.6860215054	0.9680107527
0.0007271500	0.6873655914	0.9680107527
0.0007268362	0.6873655914	0.9682795699
0.0007092360	0.6897849462	0.9682795699
0.0007048351	0.6897849462	0.9688172043
0.0006768123	0.6924731183	0.9688172043
0.0006711608	0.6924731183	0.9693548387
0.0006651325	0.6935483871	0.9693548387
0.0006626169	0.6935483871	0.9696236559
0.0006359018	0.6970430108	0.9696236559
0.0006352236	0.6970430108	0.9701612903
0.0006138333	0.7000000000	0.9701612903
0.0006132369	0.7000000000	0.9704301075
0.0006030860	0.7016129032	0.9704301075
0.0006026140	0.7016129032	0.9706989247
0.0005947293	0.7029569892	0.9706989247
0.0005942570	0.7029569892	0.9709677419
0.0005873694	0.7043010753	0.9709677419
0.0005861726	0.7043010753	0.9715053763
0.0005834995	0.7043010753	0.9720430108
0.0005813961	0.7045698925	0.9720430108
0.0005811274	0.7045698925	0.9723118280
0.0005796297	0.7048387097	0.9723118280
0.0005730604	0.7048387097	0.9725806452
0.0005683798	0.7053763441	0.9725806452
0.0005634758	0.7053763441	0.9731182796
0.0005486732	0.7072580645	0.9731182796
0.0005463531	0.7072580645	0.9733870968
0.0005427530	0.7083333333	0.9733870968
0.0005425137	0.7083333333	0.9736559140
0.0005233113	0.7118279570	0.9736559140
0.0005228586	0.7118279570	0.9739247312
0.0005213107	0.7120967742	0.9739247312
0.0005210434	0.7120967742	0.9741935484
0.0005154189	0.7131720430	0.9741935484
0.0005152934	0.7131720430	0.9744623656
0.0005144918	0.7134408602	0.9744623656
0.0005101125	0.7134408602	0.9750000000
0.0005100943	0.7139784946	0.9750000000
0.0005022139	0.7163978495	0.9750000000
0.0005019729	0.7163978495	0.9752688172
0.0005015848	0.7169354839	0.9752688172
0.0005006336	0.7169354839	0.9755376344
0.0004923757	0.7188172043	0.9755376344
0.0004868804	0.7188172043	0.9760752688
0.0004576332	0.7244623656	0.9760752688
0.0004555968	0.7244623656	0.9763440860
0.0004080974	0.7314516129	0.9763440860
0.0004072226	0.7314516129	0.9766129032
0.0004021408	0.7327956989	0.9766129032
0.0004008944	0.7327956989	0.9768817204
0.0004000894	0.7336021505	0.9768817204
0.0003990012	0.7336021505	0.9771505376
0.0003985849	0.7338709677	0.9771505376
0.0003976247	0.7338709677	0.9774193548
0.0003935229	0.7341397849	0.9774193548
0.0003929686	0.7341397849	0.9779569892
0.0003836188	0.7365591398	0.9779569892
0.0003816088	0.7365591398	0.9782258065
0.0003690960	0.7387096774	0.9782258065
0.0003684062	0.7387096774	0.9784946237
0.0003625691	0.7400537634	0.9784946237
0.0003620531	0.7400537634	0.9787634409
0.0003600318	0.7403225806	0.9787634409
0.0003599610	0.7403225806	0.9790322581
0.0003593688	0.7405913978	0.9790322581
0.0003581876	0.7405913978	0.9793010753
0.0003307201	0.7478494624	0.9793010753
0.0003302711	0.7478494624	0.9795698925
0.0003251883	0.7486559140	0.9795698925
0.0003250470	0.7486559140	0.9798387097
0.0003185734	0.7497311828	0.9798387097
0.0003180829	0.7497311828	0.9801075269
0.0003179817	0.7502688172	0.9801075269
0.0003107808	0.7516129032	0.9801075269
0.0003089366	0.7516129032	0.9803763441
0.0003085986	0.7521505376	0.9803763441
0.0003075296	0.7521505376	0.9806451613
0.0002908397	0.7545698925	0.9806451613
0.0002901581	0.7545698925	0.9809139785
0.0002834460	0.7556451613	0.9809139785
0.0002818397	0.7556451613	0.9811827957
0.0002732859	0.7572580645	0.9811827957
0.0002723381	0.7572580645	0.9817204301
0.0002547503	0.7607526882	0.9817204301
0.0002543222	0.7607526882	0.9822580645
0.0002452591	0.7631720430	0.9822580645
0.0002435101	0.7631720430	0.9825268817
0.0002427551	0.7639784946	0.9825268817
0.0002413237	0.7639784946	0.9827956989
0.0002367729	0.7653225806	0.9827956989
0.0002367544	0.7653225806	0.9830645161
0.0002245724	0.7674731183	0.9830645161
0.0002241796	0.7674731183	0.9833333333
0.0002226069	0.7682795699	0.9833333333
0.0002222836	0.7682795699	0.9836021505
0.0002059556	0.7720430108	0.9836021505
0.0002052439	0.7720430108	0.9838709677
0.0002026692	0.7733870968	0.9838709677
0.0002022440	0.7733870968	0.9844086022
0.0002017796	0.7739247312	0.9844086022
0.0002011301	0.7739247312	0.9846774194
0.0001973285	0.7758064516	0.9846774194
0.0001967972	0.7758064516	0.9849462366
0.0001888915	0.7774193548	0.9849462366
0.0001886620	0.7774193548	0.9854838710
0.0001746774	0.7833333333	0.9854838710
0.0001733014	0.7833333333	0.9857526882
0.0001572013	0.7892473118	0.9857526882
0.0001550906	0.7892473118	0.9860215054
0.0001544143	0.7895161290	0.9860215054
0.0001526760	0.7895161290	0.9865591398
0.0001417832	0.7930107527	0.9865591398
0.0001417497	0.7935483871	0.9865591398
0.0001409059	0.7935483871	0.9870967742
0.0001353246	0.7959677419	0.9870967742
0.0001341680	0.7959677419	0.9876344086
0.0001328118	0.7967741935	0.9876344086
0.0001310149	0.7967741935	0.9879032258
0.0001291272	0.7975806452	0.9879032258
0.0001268964	0.7975806452	0.9881720430
0.0001261988	0.7981182796	0.9881720430
0.0001257375	0.7981182796	0.9884408602
0.0001179022	0.8021505376	0.9884408602
0.0001178405	0.8021505376	0.9887096774
0.0001101029	0.8053763441	0.9887096774
0.0001097695	0.8053763441	0.9889784946
0.0001051349	0.8080645161	0.9889784946
0.0001048302	0.8080645161	0.9892473118
0.0001014703	0.8096774194	0.9892473118
0.0001005124	0.8096774194	0.9895161290
0.0000995053	0.8102150538	0.9895161290
0.0000989361	0.8102150538	0.9897849462
0.0000926414	0.8126344086	0.9897849462
0.0000921237	0.8126344086	0.9900537634
0.0000908085	0.8139784946	0.9900537634
0.0000907815	0.8139784946	0.9903225806
0.0000882355	0.8153225806	0.9903225806
0.0000876329	0.8153225806	0.9905913978
0.0000781630	0.8206989247	0.9905913978
0.0000774150	0.8206989247	0.9911290323
0.0000766398	0.8209677419	0.9911290323
0.0000765024	0.8209677419	0.9913978495
0.0000709931	0.8255376344	0.9913978495
0.0000701389	0.8255376344	0.9916666667
0.0000692723	0.8268817204	0.9916666667
0.0000692458	0.8268817204	0.9919354839
0.0000681327	0.8290322581	0.9919354839
0.0000680444	0.8295698925	0.9919354839
0.0000555849	0.8411290323	0.9919354839
0.0000551407	0.8411290323	0.9922043011
0.0000543933	0.8427419355	0.9922043011
0.0000539570	0.8427419355	0.9924731183
0.0000523160	0.8448924731	0.9924731183
0.0000520781	0.8448924731	0.9927419355
0.0000430010	0.8561827957	0.9927419355
0.0000426535	0.8561827957	0.9930107527
0.0000411565	0.8588709677	0.9930107527
0.0000408938	0.8588709677	0.9932795699
0.0000394220	0.8610215054	0.9932795699
0.0000394129	0.8610215054	0.9935483871
0.0000354519	0.8653225806	0.9935483871
0.0000354447	0.8653225806	0.9938172043
0.0000342091	0.8661290323	0.9938172043
0.0000341906	0.8666666667	0.9938172043
0.0000331469	0.8672043011	0.9938172043
0.0000331377	0.8672043011	0.9940860215
0.0000330682	0.8680107527	0.9940860215
0.0000330368	0.8680107527	0.9943548387
0.0000324182	0.8690860215	0.9943548387
0.0000323040	0.8690860215	0.9946236559
0.0000316412	0.8704301075	0.9946236559
0.0000313992	0.8704301075	0.9948924731
0.0000295601	0.8723118280	0.9948924731
0.0000295163	0.8723118280	0.9951612903
0.0000279333	0.8752688172	0.9951612903
0.0000277350	0.8752688172	0.9954301075
0.0000274174	0.8755376344	0.9954301075
0.0000272615	0.8755376344	0.9956989247
0.0000267196	0.8758064516	0.9956989247
0.0000266823	0.8758064516	0.9959677419
0.0000246468	0.8787634409	0.9959677419
0.0000238755	0.8787634409	0.9967741935
0.0000232201	0.8801075269	0.9967741935
0.0000231471	0.8801075269	0.9970430108
0.0000214728	0.8844086022	0.9970430108
0.0000213136	0.8844086022	0.9973118280
0.0000198544	0.8870967742	0.9973118280
0.0000195971	0.8870967742	0.9975806452
0.0000132879	0.9029569892	0.9975806452
0.0000132848	0.9029569892	0.9978494624
0.0000125115	0.9051075269	0.9978494624
0.0000124201	0.9051075269	0.9981182796
0.0000104471	0.9107526882	0.9981182796
0.0000103005	0.9107526882	0.9983870968
0.0000088912	0.9163978495	0.9983870968
0.0000088037	0.9163978495	0.9986559140
0.0000045258	0.9349462366	0.9986559140
0.0000044476	0.9349462366	0.9989247312
0.0000044114	0.9352150538	0.9989247312
0.0000043938	0.9352150538	0.9991935484
0.0000042927	0.9360215054	0.9991935484
0.0000042839	0.9360215054	0.9994623656
0.0000040081	0.9370967742	0.9994623656
0.0000039852	0.9376344086	0.9994623656
0.0000038784	0.9392473118	0.9994623656
0.0000038719	0.9392473118	0.9997311828
0.0000034192	0.9430107527	0.9997311828
0.0000033915	0.9430107527	1.0000000000
0.0000033113	0.9435483871	1.0000000000
0.0000011516	0.9655913978	1.0000000000
0.0000011439	0.9661290323	1.0000000000
0.0000002708	0.9838709677	1.0000000000
0.0000002675	0.9844086022	1.0000000000
0.0000000899	0.9913978495	1.0000000000
0.0000000857	0.9919354839	1.0000000000
0.0000000006	1.0000000000	1.0000000000


==> chapters/data/matching/different/matching-classifierDropout-AUCVsTrainSetSize.csv <==
samplesPerClass	meanAUC	stdAUC	minAUC	maxAUC
1		53.69	10.16	30.75	72.41
10		56.76	9.30	33.87	72.72
20		57.87	9.65	33.98	73.33
30		57.79	8.18	39.46	74.15
40		59.12	9.13	29.44	76.02
50		59.14	9.42	28.25	74.73
100		61.30	10.25	26.34	77.25
150		63.40	8.76	37.13	77.52
200		63.29	9.82	37.95	79.67
300		68.57	7.98	42.47	83.12
400		71.78	8.84	47.04	85.04
500		74.82	7.51	49.99	85.83
600		76.59	8.69	49.11	86.92
700		78.82	6.86	47.42	88.43
800		78.98	10.87	43.28	89.00
900		79.54	9.34	49.87	87.63
1000		79.85	8.49	50.00	89.61
1500		81.70	8.13	49.88	90.82
2000		81.54	11.01	47.29	90.15
2500		82.41	9.74	50.00	92.33
3000		84.88	8.10	50.00	92.32
3500		84.98	9.23	50.00	92.27
4000		85.07	9.23	50.00	92.32
4500		85.26	9.21	50.00	93.26
5000		84.56	9.18	50.00	92.45


==> chapters/data/matching/different/matching-scorerDropout-AUCVsTrainSetSize.csv <==
samplesPerClass	meanAUC	stdAUC	minAUC	maxAUC
1		49.74	11.33	29.54	73.72
10		55.24	9.26	30.81	72.99
20		57.51	8.55	32.73	73.21
30		58.45	9.50	20.70	77.45
40		59.42	8.66	37.19	76.11
50		60.05	9.03	29.80	77.38
100		63.45	8.16	43.05	79.89
150		63.77	9.02	31.48	79.96
200		65.85	7.60	38.02	79.73
300		71.42	7.26	43.08	83.90
400		72.97	7.86	48.58	86.89
500		75.55	7.00	49.97	90.07
600		76.94	7.17	50.00	86.96
700		78.56	7.77	48.58	89.43
800		79.80	7.52	50.00	89.40
900		79.94	8.79	49.85	87.70
1000		81.34	7.91	49.93	90.28
1500		82.11	8.11	50.00	91.73
2000		83.35	6.72	50.00	90.36
2500		83.68	7.07	49.89	90.51
3000		84.66	8.75	50.00	94.16
3500		86.82	4.54	50.00	92.15
4000		85.83	7.85	47.71	92.88
4500		83.93	11.21	49.99	91.93
5000		84.84	8.64	50.00	92.38


==> chapters/data/matching/different/randomForestClassifierROCCurve.csv <==
threshold		fpr		tpr
0.8297052291	0.0000000000	0.0002688172
0.7644335239	0.0000000000	0.0018817204
0.7329033579	0.0000000000	0.0029569892
0.7318062278	0.0000000000	0.0037634409
0.7000000000	0.0000000000	0.0059139785
0.6883751918	0.0000000000	0.0083333333
0.6666666667	0.0000000000	0.0091397849
0.6662366912	0.0000000000	0.0107526882
0.6640035485	0.0000000000	0.0123655914
0.6333333333	0.0008064516	0.0161290323
0.6332011893	0.0008064516	0.0172043011
0.6330316978	0.0008064516	0.0177419355
0.6329365079	0.0008064516	0.0180107527
0.6329033579	0.0008064516	0.0204301075
0.6329033579	0.0008064516	0.0212365591
0.6328043639	0.0008064516	0.0215053763
0.6327712139	0.0008064516	0.0220430108
0.6323809524	0.0008064516	0.0225806452
0.6323670836	0.0008064516	0.0231182796
0.6319383719	0.0008064516	0.0239247312
0.6318188329	0.0008064516	0.0241935484
0.6312323347	0.0008064516	0.0250000000
0.6288711235	0.0008064516	0.0263440860
0.6000000000	0.0021505376	0.0330645161
0.5999740798	0.0021505376	0.0336021505
0.5998678560	0.0021505376	0.0346774194
0.5995700246	0.0021505376	0.0384408602
0.5995700246	0.0021505376	0.0403225806
0.5994944388	0.0021505376	0.0405913978
0.5986050385	0.0021505376	0.0422043011
0.5981750631	0.0021505376	0.0424731183
0.5978990013	0.0021505376	0.0435483871
0.5977295098	0.0021505376	0.0440860215
0.5974690259	0.0021505376	0.0448924731
0.5666666667	0.0059139785	0.0580645161
0.5665910809	0.0059139785	0.0583333333
0.5665345226	0.0059139785	0.0615591398
0.5662698413	0.0059139785	0.0620967742
0.5662439211	0.0059139785	0.0626344086
0.5662366912	0.0059139785	0.0645161290
0.5662366912	0.0059139785	0.0717741935
0.5657142857	0.0059139785	0.0725806452
0.5652717052	0.0059139785	0.0733870968
0.5651395611	0.0059139785	0.0739247312
0.5645656680	0.0059139785	0.0758064516
0.5638888889	0.0059139785	0.0768817204
0.5634589135	0.0059139785	0.0771505376
0.5333333333	0.0129032258	0.1005376344
0.5333074132	0.0129032258	0.1010752688
0.5332577475	0.0129032258	0.1013440860
0.5332011893	0.0129032258	0.1045698925
0.5329105878	0.0129032258	0.1048387097
0.5329033579	0.0129032258	0.1083333333
0.5329033579	0.0129032258	0.1155913978
0.5327712139	0.0129032258	0.1166666667
0.5325065325	0.0129032258	0.1172043011
0.5323809524	0.0129032258	0.1188172043
0.5323670836	0.0129032258	0.1190860215
0.5319383719	0.0129032258	0.1198924731
0.5315083964	0.0129032258	0.1201612903
0.5312323347	0.0129032258	0.1225806452
0.5308023592	0.0129032258	0.1241935484
0.5238095238	0.0129032258	0.1250000000
0.5000000000	0.0239247312	0.1594086022
0.4999740798	0.0239247312	0.1602150538
0.4999244142	0.0239247312	0.1604838710
0.4998678560	0.0239247312	0.1623655914
0.4995772544	0.0239247312	0.1634408602
0.4995700246	0.0239247312	0.1672043011
0.4995700246	0.0239247312	0.1787634409
0.4994378805	0.0239247312	0.1803763441
0.4991731992	0.0239247312	0.1806451613
0.4991658943	0.0239247312	0.1817204301
0.4984728945	0.0239247312	0.1819892473
0.4978990013	0.0239247312	0.1844086022
0.4975021759	0.0239247312	0.1846774194
0.4974690259	0.0239247312	0.1854838710
0.4974431057	0.0239247312	0.1860215054
0.4875000000	0.0239247312	0.1870967742
0.4666666667	0.0440860215	0.2268817204
0.4665910809	0.0440860215	0.2274193548
0.4665345226	0.0440860215	0.2293010753
0.4665067946	0.0443548387	0.2293010753
0.4664971751	0.0443548387	0.2295698925
0.4662698413	0.0443548387	0.2301075269
0.4662439211	0.0443548387	0.2309139785
0.4662366912	0.0443548387	0.2314516129
0.4662366912	0.0443548387	0.2467741935
0.4661045472	0.0443548387	0.2478494624
0.4661045472	0.0443548387	0.2483870968
0.4658398658	0.0443548387	0.2489247312
0.4658325610	0.0443548387	0.2494623656
0.4657142857	0.0443548387	0.2497311828
0.4655494617	0.0446236559	0.2497311828
0.4652717052	0.0446236559	0.2508064516
0.4648417298	0.0446236559	0.2513440860
0.4645656680	0.0446236559	0.2545698925
0.4644900822	0.0446236559	0.2548387097
0.4641356926	0.0446236559	0.2564516129
0.4640035485	0.0446236559	0.2569892473
0.4638888889	0.0446236559	0.2577956989
0.4571428571	0.0446236559	0.2583333333
0.4333333333	0.0688172043	0.3239247312
0.4332577475	0.0688172043	0.3244623656
0.4332011893	0.0688172043	0.3263440860
0.4329365079	0.0688172043	0.3266129032
0.4329033579	0.0688172043	0.3279569892
0.4329033579	0.0688172043	0.3389784946
0.4327712139	0.0688172043	0.3397849462
0.4324992277	0.0688172043	0.3411290323
0.4319383719	0.0688172043	0.3419354839
0.4312323347	0.0688172043	0.3448924731
0.4311567489	0.0688172043	0.3454301075
0.4306702152	0.0688172043	0.3470430108
0.4000000000	0.1008064516	0.4193548387
0.3999740798	0.1008064516	0.4198924731
0.3999244142	0.1008064516	0.4201612903
0.3998678560	0.1008064516	0.4233870968
0.3996031746	0.1010752688	0.4233870968
0.3995772544	0.1010752688	0.4236559140
0.3995700246	0.1010752688	0.4250000000
0.3995700246	0.1010752688	0.4360215054
0.3995441044	0.1010752688	0.4362903226
0.3995441044	0.1010752688	0.4368279570
0.3994710306	0.1010752688	0.4373655914
0.3994378805	0.1010752688	0.4379032258
0.3991731992	0.1010752688	0.4381720430
0.3991658943	0.1013440860	0.4389784946
0.3990476190	0.1013440860	0.4397849462
0.3987359189	0.1013440860	0.4400537634
0.3978990013	0.1013440860	0.4419354839
0.3972222222	0.1013440860	0.4427419355
0.3666666667	0.1470430108	0.5088709677
0.3666407465	0.1470430108	0.5091397849
0.3665910809	0.1470430108	0.5096774194
0.3665345226	0.1470430108	0.5104838710
0.3665067946	0.1473118280	0.5104838710
0.3662439211	0.1473118280	0.5110215054
0.3662366912	0.1473118280	0.5123655914
0.3662366912	0.1473118280	0.5177419355
0.3658325610	0.1473118280	0.5196236559
0.3648417298	0.1473118280	0.5201612903
0.3645656680	0.1473118280	0.5231182796
0.3641356926	0.1473118280	0.5236559140
0.3634484630	0.1473118280	0.5247311828
0.3541666667	0.1473118280	0.5258064516
0.3333333333	0.1975806452	0.6029569892
0.3332011893	0.1975806452	0.6034946237
0.3329033579	0.1975806452	0.6056451613
0.3329033579	0.1975806452	0.6102150538
0.3324992277	0.1975806452	0.6112903226
0.3322161284	0.1975806452	0.6118279570
0.3319383719	0.1978494624	0.6118279570
0.3312323347	0.1978494624	0.6145161290
0.3311001906	0.1981182796	0.6145161290
0.3000000000	0.2548387097	0.6782258065
0.2999740798	0.2551075269	0.6782258065
0.2999244142	0.2551075269	0.6784946237
0.2998692810	0.2553763441	0.6784946237
0.2998678560	0.2553763441	0.6787634409
0.2996031746	0.2553763441	0.6793010753
0.2995700246	0.2553763441	0.6806451613
0.2995700246	0.2553763441	0.6822580645
0.2994378805	0.2553763441	0.6827956989
0.2987359189	0.2553763441	0.6830645161
0.2978990013	0.2553763441	0.6841397849
0.2974690259	0.2553763441	0.6844086022
0.2666666667	0.3241935484	0.7491935484
0.2662366912	0.3241935484	0.7521505376
0.2658325610	0.3241935484	0.7526881720
0.2645656680	0.3241935484	0.7529569892
0.2583333333	0.3244623656	0.7529569892
0.2333333333	0.3940860215	0.8193548387
0.2329033579	0.3940860215	0.8201612903
0.2329033579	0.3940860215	0.8206989247
0.2324992277	0.3940860215	0.8209677419
0.2312323347	0.3943548387	0.8215053763
0.2000000000	0.4698924731	0.8760752688
0.1996031746	0.4698924731	0.8766129032
0.1995700246	0.4698924731	0.8771505376
0.1991658943	0.4701612903	0.8771505376
0.1978990013	0.4701612903	0.8776881720
0.1666666667	0.5446236559	0.9193548387
0.1662366912	0.5448924731	0.9196236559
0.1333333333	0.6150537634	0.9521505376
0.1312323347	0.6150537634	0.9524193548
0.1000000000	0.6897849462	0.9758064516
0.0666666667	0.7698924731	0.9892473118
0.0665345226	0.7701612903	0.9892473118
0.0333333333	0.8728494624	0.9956989247
0.0324992277	0.8731182796	0.9956989247
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/different/randomForestROCCurve.csv <==
threshold		fpr		tpr
0.8631945018	0.0000000000	0.0002688172
0.7643264840	0.0000000000	0.0018817204
0.7333333333	0.0000000000	0.0024193548
0.7306838962	0.0000000000	0.0037634409
0.7000000000	0.0000000000	0.0043010753
0.6997696611	0.0000000000	0.0048387097
0.6991009399	0.0000000000	0.0059139785
0.6988184541	0.0000000000	0.0061827957
0.6986561166	0.0000000000	0.0067204301
0.6951008801	0.0000000000	0.0083333333
0.6666666667	0.0010752688	0.0118279570
0.6657676066	0.0010752688	0.0126344086
0.6653227832	0.0010752688	0.0137096774
0.6631114303	0.0010752688	0.0142473118
0.6333333333	0.0021505376	0.0180107527
0.6326119970	0.0021505376	0.0185483871
0.6324342733	0.0021505376	0.0190860215
0.6321517874	0.0021505376	0.0193548387
0.6319894499	0.0024193548	0.0201612903
0.6313969432	0.0024193548	0.0204301075
0.6310903898	0.0024193548	0.0209677419
0.6290185254	0.0024193548	0.0220430108
0.6265536723	0.0026881720	0.0220430108
0.6000000000	0.0034946237	0.0279569892
0.5997696611	0.0034946237	0.0284946237
0.5997175141	0.0034946237	0.0293010753
0.5992786636	0.0034946237	0.0298387097
0.5987166831	0.0034946237	0.0306451613
0.5986561166	0.0034946237	0.0322580645
0.5963159339	0.0034946237	0.0336021505
0.5666666667	0.0061827957	0.0494623656
0.5654851207	0.0061827957	0.0500000000
0.5654672664	0.0064516129	0.0500000000
0.5654516129	0.0064516129	0.0502688172
0.5653227832	0.0064516129	0.0516129032
0.5652369274	0.0067204301	0.0516129032
0.5651691270	0.0067204301	0.0518817204
0.5644237231	0.0067204301	0.0524193548
0.5589737780	0.0067204301	0.0529569892
0.5333333333	0.0112903226	0.0733870968
0.5327025915	0.0112903226	0.0739247312
0.5324342733	0.0112903226	0.0750000000
0.5321339330	0.0115591398	0.0750000000
0.5321182796	0.0115591398	0.0760752688
0.5319894499	0.0115591398	0.0784946237
0.5315400844	0.0115591398	0.0793010753
0.5310903898	0.0115591398	0.0798387097
0.5309792642	0.0115591398	0.0803763441
0.5307743961	0.0115591398	0.0809139785
0.5304596480	0.0115591398	0.0811827957
0.5000000000	0.0271505376	0.1112903226
0.4999495714	0.0274193548	0.1112903226
0.4997175141	0.0274193548	0.1118279570
0.4993692582	0.0274193548	0.1123655914
0.4992786636	0.0274193548	0.1126344086
0.4992092457	0.0279569892	0.1126344086
0.4987849462	0.0279569892	0.1139784946
0.4987849462	0.0279569892	0.1145161290
0.4987098354	0.0282258065	0.1145161290
0.4986561166	0.0282258065	0.1161290323
0.4974410628	0.0282258065	0.1177419355
0.4933333333	0.0282258065	0.1182795699
0.4666666667	0.0470430108	0.1610215054
0.4665777778	0.0470430108	0.1615591398
0.4660359249	0.0470430108	0.1620967742
0.4657676066	0.0470430108	0.1626344086
0.4657161586	0.0473118280	0.1626344086
0.4654516129	0.0473118280	0.1637096774
0.4654516129	0.0473118280	0.1642473118
0.4653833498	0.0475806452	0.1642473118
0.4532015711	0.0475806452	0.1669354839
0.4333333333	0.0720430108	0.2193548387
0.4332829047	0.0723118280	0.2193548387
0.4330508475	0.0723118280	0.2196236559
0.4324342733	0.0723118280	0.2206989247
0.4321182796	0.0723118280	0.2209677419
0.4321182796	0.0723118280	0.2223118280
0.4320500165	0.0725806452	0.2223118280
0.4319894499	0.0725806452	0.2239247312
0.4318357937	0.0725806452	0.2241935484
0.4315400844	0.0728494624	0.2241935484
0.4310903898	0.0728494624	0.2247311828
0.4296492672	0.0731182796	0.2247311828
0.4000000000	0.1024193548	0.2962365591
0.3994311718	0.1029569892	0.2962365591
0.3993692582	0.1029569892	0.2965053763
0.3992786636	0.1032258065	0.2965053763
0.3991009399	0.1032258065	0.2967741935
0.3988005997	0.1034946237	0.2967741935
0.3987849462	0.1034946237	0.2973118280
0.3986561166	0.1034946237	0.2989247312
0.3982067511	0.1037634409	0.2989247312
0.3965420027	0.1037634409	0.2997311828
0.3933333333	0.1037634409	0.3002688172
0.3666666667	0.1451612903	0.3948924731
0.3660978385	0.1454301075	0.3948924731
0.3660359249	0.1454301075	0.3956989247
0.3660320641	0.1454301075	0.3959677419
0.3657676066	0.1454301075	0.3965053763
0.3654672664	0.1459677419	0.3965053763
0.3654516129	0.1459677419	0.3967741935
0.3654516129	0.1459677419	0.3978494624
0.3653833498	0.1462365591	0.3978494624
0.3653227832	0.1462365591	0.3986559140
0.3653005464	0.1462365591	0.3991935484
0.3648734177	0.1467741935	0.3991935484
0.3600000000	0.1467741935	0.3997311828
0.3333333333	0.2032258065	0.4951612903
0.3327127660	0.2040322581	0.4951612903
0.3324342733	0.2040322581	0.4956989247
0.3323828253	0.2043010753	0.4956989247
0.3319894499	0.2043010753	0.4959677419
0.3319672131	0.2043010753	0.4967741935
0.3315400844	0.2043010753	0.4970430108
0.3309931507	0.2043010753	0.4981182796
0.3000000000	0.2655913978	0.5774193548
0.2999459751	0.2658602151	0.5774193548
0.2993692582	0.2658602151	0.5779569892
0.2982067511	0.2666666667	0.5779569892
0.2666666667	0.3268817204	0.6698924731
0.2666162380	0.3271505376	0.6698924731
0.2657676066	0.3271505376	0.6704301075
0.2655733109	0.3274193548	0.6704301075
0.2654516129	0.3274193548	0.6709677419
0.2653005464	0.3274193548	0.6712365591
0.2647487472	0.3276881720	0.6712365591
0.2600000000	0.3276881720	0.6715053763
0.2333333333	0.3930107527	0.7448924731
0.2326119970	0.3932795699	0.7448924731
0.2324342733	0.3932795699	0.7454301075
0.2323828253	0.3935483871	0.7454301075
0.2212121212	0.3935483871	0.7459677419
0.2000000000	0.4637096774	0.8142473118
0.1997696611	0.4642473118	0.8142473118
0.1995098039	0.4645161290	0.8142473118
0.1986561166	0.4655913978	0.8142473118
0.1878787879	0.4655913978	0.8145161290
0.1666666667	0.5247311828	0.8680107527
0.1653833498	0.5258064516	0.8680107527
0.1333333333	0.5771505376	0.9123655914
0.1326119970	0.5776881720	0.9123655914
0.1000000000	0.6403225806	0.9424731183
0.0986561166	0.6408602151	0.9424731183
0.0666666667	0.6975806452	0.9666666667
0.0660978385	0.6978494624	0.9666666667
0.0333333333	0.7677419355	0.9852150538
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/different/svmProbsROCCurve.csv <==
threshold		fpr		tpr
1.9086332488	0.0000000000	0.0000000000
0.9086332488	0.0002688172	0.0000000000
0.9084776672	0.0005376344	0.0000000000
0.9033969151	0.0005376344	0.0008064516
0.9032398760	0.0008064516	0.0008064516
0.8974526787	0.0008064516	0.0013440860
0.8869528210	0.0016129032	0.0013440860
0.8811974677	0.0016129032	0.0029569892
0.8801064335	0.0021505376	0.0029569892
0.8785388251	0.0021505376	0.0032258065
0.8770722582	0.0029569892	0.0032258065
0.8698770305	0.0029569892	0.0059139785
0.8688985064	0.0032258065	0.0059139785
0.8686652072	0.0032258065	0.0061827957
0.8685043309	0.0034946237	0.0061827957
0.8684457832	0.0034946237	0.0064516129
0.8683083944	0.0037634409	0.0064516129
0.8672992968	0.0037634409	0.0067204301
0.8652486488	0.0040322581	0.0067204301
0.8652153120	0.0040322581	0.0069892473
0.8646063423	0.0043010753	0.0069892473
0.8507640777	0.0043010753	0.0123655914
0.8501644979	0.0045698925	0.0123655914
0.8482455058	0.0045698925	0.0134408602
0.8476090203	0.0048387097	0.0134408602
0.8456670166	0.0048387097	0.0142473118
0.8447966262	0.0051075269	0.0142473118
0.8421288344	0.0051075269	0.0153225806
0.8402362680	0.0053763441	0.0153225806
0.8368640610	0.0053763441	0.0166666667
0.8357059251	0.0059139785	0.0166666667
0.8355269195	0.0059139785	0.0169354839
0.8351954661	0.0061827957	0.0169354839
0.8334059785	0.0061827957	0.0190860215
0.8331715162	0.0064516129	0.0190860215
0.8323934258	0.0064516129	0.0196236559
0.8315073485	0.0067204301	0.0196236559
0.8296251723	0.0067204301	0.0209677419
0.8295086273	0.0072580645	0.0209677419
0.8275692434	0.0072580645	0.0217741935
0.8254849805	0.0094086022	0.0217741935
0.8241679225	0.0094086022	0.0223118280
0.8208178556	0.0099462366	0.0223118280
0.8205791616	0.0099462366	0.0225806452
0.8188139620	0.0102150538	0.0225806452
0.7935991093	0.0102150538	0.0236559140
0.7929671579	0.0104838710	0.0236559140
0.7918796707	0.0104838710	0.0239247312
0.7895460694	0.0110215054	0.0239247312
0.7890265931	0.0110215054	0.0241935484
0.7841234761	0.0120967742	0.0241935484
0.7824650612	0.0120967742	0.0247311828
0.7813125142	0.0126344086	0.0247311828
0.7777795515	0.0126344086	0.0260752688
0.7753842763	0.0129032258	0.0260752688
0.7752294420	0.0129032258	0.0263440860
0.7750743056	0.0131720430	0.0263440860
0.7729220290	0.0131720430	0.0268817204
0.7717683239	0.0134408602	0.0268817204
0.7714896472	0.0134408602	0.0274193548
0.7711641760	0.0137096774	0.0274193548
0.7703077988	0.0137096774	0.0276881720
0.7697370497	0.0142473118	0.0276881720
0.7696221014	0.0142473118	0.0282258065
0.7691028003	0.0145161290	0.0282258065
0.7688610853	0.0145161290	0.0284946237
0.7683900672	0.0147849462	0.0284946237
0.7659976801	0.0147849462	0.0290322581
0.7653717969	0.0155913978	0.0290322581
0.7652908037	0.0155913978	0.0293010753
0.7646698653	0.0158602151	0.0293010753
0.7629975062	0.0158602151	0.0301075269
0.7622353600	0.0161290323	0.0301075269
0.7611881930	0.0161290323	0.0303763441
0.7610421081	0.0163978495	0.0303763441
0.7600936607	0.0163978495	0.0309139785
0.7598248214	0.0169354839	0.0309139785
0.7592479111	0.0169354839	0.0314516129
0.7592112075	0.0172043011	0.0314516129
0.7590424914	0.0172043011	0.0319892473
0.7585051590	0.0174731183	0.0319892473
0.7576607343	0.0174731183	0.0330645161
0.7574096047	0.0174731183	0.0336021505
0.7549397840	0.0174731183	0.0354838710
0.7548999352	0.0177419355	0.0354838710
0.7535399744	0.0177419355	0.0370967742
0.7532013458	0.0180107527	0.0370967742
0.7515725078	0.0180107527	0.0381720430
0.7515470734	0.0182795699	0.0381720430
0.7513525656	0.0182795699	0.0384408602
0.7510087812	0.0185483871	0.0384408602
0.7506619486	0.0185483871	0.0392473118
0.7505536383	0.0190860215	0.0392473118
0.7498758265	0.0190860215	0.0397849462
0.7491214766	0.0193548387	0.0397849462
0.7485533584	0.0193548387	0.0403225806
0.7484231273	0.0196236559	0.0403225806
0.7480791787	0.0196236559	0.0413978495
0.7479749065	0.0198924731	0.0413978495
0.7469170339	0.0198924731	0.0430107527
0.7462784435	0.0209677419	0.0430107527
0.7452708787	0.0209677419	0.0440860215
0.7447956795	0.0215053763	0.0440860215
0.7440408147	0.0215053763	0.0446236559
0.7433796569	0.0220430108	0.0446236559
0.7429945020	0.0220430108	0.0448924731
0.7421738720	0.0228494624	0.0448924731
0.7403813085	0.0228494624	0.0475806452
0.7397095947	0.0228494624	0.0481182796
0.7392469922	0.0231182796	0.0481182796
0.7378800588	0.0231182796	0.0489247312
0.7378208768	0.0233870968	0.0489247312
0.7364644010	0.0233870968	0.0500000000
0.7364529601	0.0236559140	0.0500000000
0.7353303661	0.0236559140	0.0516129032
0.7352938225	0.0239247312	0.0516129032
0.7344480605	0.0239247312	0.0521505376
0.7342590743	0.0247311828	0.0521505376
0.7338626954	0.0247311828	0.0526881720
0.7338422195	0.0247311828	0.0529569892
0.7335448374	0.0250000000	0.0529569892
0.7313424707	0.0250000000	0.0553763441
0.7312968709	0.0252688172	0.0553763441
0.7306184034	0.0252688172	0.0564516129
0.7303524970	0.0255376344	0.0564516129
0.7301210690	0.0255376344	0.0575268817
0.7298765725	0.0260752688	0.0575268817
0.7293318646	0.0260752688	0.0583333333
0.7291091171	0.0266129032	0.0583333333
0.7284852764	0.0266129032	0.0586021505
0.7284425926	0.0268817204	0.0586021505
0.7279900477	0.0268817204	0.0588709677
0.7279251188	0.0271505376	0.0588709677
0.7274571018	0.0271505376	0.0599462366
0.7273811099	0.0274193548	0.0599462366
0.7273440935	0.0274193548	0.0604838710
0.7268611393	0.0274193548	0.0612903226
0.7267747196	0.0276881720	0.0612903226
0.7266616204	0.0276881720	0.0615591398
0.7264969597	0.0279569892	0.0615591398
0.7260816350	0.0279569892	0.0623655914
0.7260230346	0.0279569892	0.0629032258
0.7256887177	0.0279569892	0.0645161290
0.7254342511	0.0282258065	0.0645161290
0.7215714613	0.0282258065	0.0704301075
0.7214672859	0.0284946237	0.0704301075
0.7212774101	0.0284946237	0.0706989247
0.7211261956	0.0290322581	0.0706989247
0.7207964125	0.0290322581	0.0712365591
0.7207439999	0.0293010753	0.0712365591
0.7201736819	0.0293010753	0.0731182796
0.7200968330	0.0295698925	0.0731182796
0.7197602139	0.0295698925	0.0736559140
0.7195769839	0.0298387097	0.0736559140
0.7189800643	0.0298387097	0.0750000000
0.7186006084	0.0301075269	0.0750000000
0.7177042990	0.0301075269	0.0763440860
0.7174179635	0.0309139785	0.0763440860
0.7156293212	0.0309139785	0.0798387097
0.7155818713	0.0311827957	0.0798387097
0.7143145058	0.0311827957	0.0827956989
0.7142142002	0.0314516129	0.0827956989
0.7141956041	0.0314516129	0.0830645161
0.7139471569	0.0314516129	0.0836021505
0.7133909971	0.0314516129	0.0852150538
0.7132578223	0.0317204301	0.0852150538
0.7128138230	0.0317204301	0.0868279570
0.7126979209	0.0322580645	0.0868279570
0.7112640788	0.0322580645	0.0895161290
0.7111725740	0.0325268817	0.0895161290
0.7103644054	0.0325268817	0.0919354839
0.7102086146	0.0327956989	0.0919354839
0.7100890730	0.0327956989	0.0922043011
0.7100858990	0.0330645161	0.0922043011
0.7095817802	0.0330645161	0.0938172043
0.7095543588	0.0333333333	0.0938172043
0.7094343349	0.0333333333	0.0940860215
0.7092806600	0.0341397849	0.0940860215
0.7090763854	0.0341397849	0.0943548387
0.7089482920	0.0344086022	0.0943548387
0.7085271777	0.0344086022	0.0954301075
0.7084687768	0.0346774194	0.0954301075
0.7084329166	0.0346774194	0.0956989247
0.7075747201	0.0357526882	0.0956989247
0.7074364233	0.0357526882	0.0965053763
0.7066757232	0.0362903226	0.0965053763
0.7063775537	0.0362903226	0.0970430108
0.7061305522	0.0365591398	0.0970430108
0.7059487677	0.0365591398	0.0975806452
0.7059090684	0.0368279570	0.0975806452
0.7055676947	0.0368279570	0.0981182796
0.7055675269	0.0368279570	0.0986559140
0.7053872417	0.0368279570	0.0989247312
0.7050754941	0.0376344086	0.0989247312
0.7042800815	0.0376344086	0.1000000000
0.7040187668	0.0379032258	0.1000000000
0.7039995344	0.0379032258	0.1002688172
0.7036886313	0.0384408602	0.1002688172
0.7028785469	0.0384408602	0.1018817204
0.7027969503	0.0387096774	0.1018817204
0.7017908313	0.0387096774	0.1032258065
0.7014575569	0.0387096774	0.1037634409
0.7014396776	0.0387096774	0.1040322581
0.7014073109	0.0389784946	0.1040322581
0.7013711881	0.0389784946	0.1043010753
0.7012673232	0.0392473118	0.1043010753
0.7002528618	0.0392473118	0.1056451613
0.7000579292	0.0395161290	0.1056451613
0.6996297384	0.0395161290	0.1061827957
0.6996099591	0.0397849462	0.1061827957
0.6993043436	0.0397849462	0.1067204301
0.6989265089	0.0405913978	0.1067204301
0.6981234627	0.0405913978	0.1083333333
0.6977911403	0.0411290323	0.1083333333
0.6977329283	0.0411290323	0.1086021505
0.6976862571	0.0413978495	0.1086021505
0.6972271599	0.0413978495	0.1091397849
0.6971307765	0.0419354839	0.1091397849
0.6969623213	0.0419354839	0.1096774194
0.6969547596	0.0422043011	0.1096774194
0.6968380430	0.0422043011	0.1102150538
0.6968108976	0.0424731183	0.1102150538
0.6967278763	0.0424731183	0.1104838710
0.6964539736	0.0427419355	0.1104838710
0.6954897368	0.0427419355	0.1118279570
0.6954800929	0.0430107527	0.1118279570
0.6954198448	0.0430107527	0.1120967742
0.6953984875	0.0432795699	0.1120967742
0.6952797653	0.0432795699	0.1123655914
0.6949662433	0.0435483871	0.1123655914
0.6947914519	0.0435483871	0.1134408602
0.6947824624	0.0438172043	0.1134408602
0.6946281781	0.0438172043	0.1150537634
0.6945442679	0.0443548387	0.1150537634
0.6944314761	0.0443548387	0.1153225806
0.6943857859	0.0446236559	0.1153225806
0.6942819057	0.0446236559	0.1158602151
0.6942344347	0.0448924731	0.1158602151
0.6939155319	0.0448924731	0.1161290323
0.6939088260	0.0451612903	0.1161290323
0.6937655968	0.0451612903	0.1166666667
0.6935652611	0.0454301075	0.1166666667
0.6934801839	0.0454301075	0.1172043011
0.6934376541	0.0456989247	0.1172043011
0.6926960916	0.0456989247	0.1188172043
0.6924548959	0.0456989247	0.1193548387
0.6907080353	0.0456989247	0.1212365591
0.6906393874	0.0459677419	0.1212365591
0.6904644510	0.0459677419	0.1217741935
0.6903010426	0.0467741935	0.1217741935
0.6889877369	0.0467741935	0.1236559140
0.6889419787	0.0470430108	0.1236559140
0.6889118147	0.0470430108	0.1239247312
0.6888139729	0.0473118280	0.1239247312
0.6883055534	0.0473118280	0.1250000000
0.6882047854	0.0475806452	0.1250000000
0.6879592062	0.0475806452	0.1255376344
0.6877177719	0.0481182796	0.1255376344
0.6873887522	0.0483870968	0.1255376344
0.6872338469	0.0483870968	0.1258064516
0.6871812822	0.0486559140	0.1258064516
0.6871150102	0.0486559140	0.1263440860
0.6868021066	0.0491935484	0.1263440860
0.6866675295	0.0491935484	0.1268817204
0.6865622614	0.0494623656	0.1268817204
0.6865315073	0.0494623656	0.1271505376
0.6864439801	0.0497311828	0.1271505376
0.6864271226	0.0497311828	0.1274193548
0.6863987346	0.0500000000	0.1274193548
0.6863748891	0.0500000000	0.1276881720
0.6863644036	0.0502688172	0.1276881720
0.6861740180	0.0502688172	0.1287634409
0.6859675886	0.0505376344	0.1287634409
0.6854159707	0.0505376344	0.1314516129
0.6852509009	0.0505376344	0.1319892473
0.6851818584	0.0505376344	0.1325268817
0.6851436793	0.0508064516	0.1325268817
0.6849488802	0.0508064516	0.1333333333
0.6849012192	0.0510752688	0.1333333333
0.6840731603	0.0510752688	0.1365591398
0.6838908141	0.0518817204	0.1365591398
0.6838877709	0.0518817204	0.1370967742
0.6832852507	0.0518817204	0.1392473118
0.6832796149	0.0521505376	0.1392473118
0.6831624883	0.0521505376	0.1400537634
0.6831440074	0.0524193548	0.1400537634
0.6830707770	0.0524193548	0.1403225806
0.6828760417	0.0526881720	0.1403225806
0.6821347899	0.0526881720	0.1427419355
0.6817634239	0.0540322581	0.1427419355
0.6809046889	0.0540322581	0.1459677419
0.6807870216	0.0545698925	0.1459677419
0.6801866243	0.0545698925	0.1483870968
0.6801850487	0.0548387097	0.1483870968
0.6800910470	0.0548387097	0.1489247312
0.6800750130	0.0551075269	0.1489247312
0.6796290576	0.0551075269	0.1505376344
0.6795306792	0.0559139785	0.1505376344
0.6790987495	0.0559139785	0.1510752688
0.6789221263	0.0561827957	0.1510752688
0.6772603708	0.0561827957	0.1564516129
0.6772347310	0.0567204301	0.1564516129
0.6772157527	0.0567204301	0.1567204301
0.6771771541	0.0569892473	0.1567204301
0.6768829988	0.0569892473	0.1575268817
0.6768527366	0.0572580645	0.1575268817
0.6768292558	0.0572580645	0.1577956989
0.6766107202	0.0577956989	0.1577956989
0.6764005838	0.0577956989	0.1583333333
0.6763099609	0.0583333333	0.1583333333
0.6756192857	0.0583333333	0.1602150538
0.6756010035	0.0586021505	0.1602150538
0.6755111310	0.0586021505	0.1607526882
0.6751789096	0.0586021505	0.1612903226
0.6751263515	0.0586021505	0.1620967742
0.6751012102	0.0588709677	0.1620967742
0.6749975866	0.0588709677	0.1623655914
0.6748106237	0.0588709677	0.1629032258
0.6743073984	0.0588709677	0.1650537634
0.6741883851	0.0591397849	0.1650537634
0.6738005224	0.0591397849	0.1663978495
0.6737873836	0.0594086022	0.1663978495
0.6729021438	0.0594086022	0.1696236559
0.6726051459	0.0604838710	0.1696236559
0.6723792269	0.0604838710	0.1704301075
0.6722398544	0.0612903226	0.1704301075
0.6713383545	0.0612903226	0.1739247312
0.6712835197	0.0615591398	0.1739247312
0.6706834461	0.0615591398	0.1760752688
0.6706657456	0.0618279570	0.1760752688
0.6705400235	0.0618279570	0.1766129032
0.6705381965	0.0620967742	0.1766129032
0.6705110183	0.0620967742	0.1771505376
0.6703661892	0.0620967742	0.1779569892
0.6703151789	0.0623655914	0.1779569892
0.6700334417	0.0623655914	0.1793010753
0.6699233235	0.0626344086	0.1793010753
0.6695865217	0.0626344086	0.1798387097
0.6694500858	0.0631720430	0.1798387097
0.6694027594	0.0631720430	0.1803763441
0.6692262542	0.0634408602	0.1803763441
0.6689452740	0.0634408602	0.1811827957
0.6689015801	0.0637096774	0.1811827957
0.6684661920	0.0637096774	0.1836021505
0.6681591679	0.0639784946	0.1836021505
0.6676880213	0.0639784946	0.1852150538
0.6676119958	0.0642473118	0.1852150538
0.6675548062	0.0642473118	0.1860215054
0.6674884946	0.0645161290	0.1860215054
0.6669051011	0.0645161290	0.1895161290
0.6667973795	0.0647849462	0.1895161290
0.6661175283	0.0647849462	0.1922043011
0.6661162853	0.0650537634	0.1922043011
0.6659064047	0.0650537634	0.1935483871
0.6658719526	0.0653225806	0.1935483871
0.6658262107	0.0653225806	0.1940860215
0.6647055301	0.0653225806	0.1962365591
0.6646466345	0.0655913978	0.1962365591
0.6646417274	0.0655913978	0.1965053763
0.6645284658	0.0661290323	0.1965053763
0.6641847727	0.0661290323	0.1975806452
0.6641274245	0.0663978495	0.1975806452
0.6639119294	0.0663978495	0.1983870968
0.6637170741	0.0669354839	0.1983870968
0.6636319743	0.0669354839	0.1986559140
0.6635320806	0.0672043011	0.1986559140
0.6633505473	0.0672043011	0.1989247312
0.6632344976	0.0674731183	0.1989247312
0.6627865829	0.0674731183	0.2008064516
0.6624638453	0.0680107527	0.2008064516
0.6622136009	0.0680107527	0.2024193548
0.6621818071	0.0682795699	0.2024193548
0.6612102759	0.0682795699	0.2051075269
0.6608694723	0.0688172043	0.2051075269
0.6607678794	0.0688172043	0.2053763441
0.6607420489	0.0690860215	0.2053763441
0.6597368050	0.0690860215	0.2072580645
0.6597332645	0.0693548387	0.2072580645
0.6592134628	0.0693548387	0.2088709677
0.6592025792	0.0693548387	0.2094086022
0.6590529905	0.0696236559	0.2094086022
0.6586839521	0.0696236559	0.2115591398
0.6586121466	0.0698924731	0.2115591398
0.6584165256	0.0698924731	0.2118279570
0.6583659904	0.0701612903	0.2118279570
0.6574236761	0.0701612903	0.2139784946
0.6574008823	0.0704301075	0.2139784946
0.6571946806	0.0704301075	0.2142473118
0.6571322065	0.0706989247	0.2142473118
0.6568366718	0.0706989247	0.2153225806
0.6567635949	0.0715053763	0.2153225806
0.6566712823	0.0715053763	0.2158602151
0.6564697242	0.0717741935	0.2158602151
0.6564054113	0.0717741935	0.2163978495
0.6563053806	0.0723118280	0.2163978495
0.6561582153	0.0723118280	0.2166666667
0.6561458634	0.0725806452	0.2166666667
0.6560224253	0.0725806452	0.2174731183
0.6557091212	0.0731182796	0.2174731183
0.6556225064	0.0731182796	0.2180107527
0.6555529739	0.0733870968	0.2180107527
0.6551755913	0.0733870968	0.2188172043
0.6550966227	0.0736559140	0.2188172043
0.6549505226	0.0736559140	0.2198924731
0.6549028469	0.0739247312	0.2198924731
0.6545978880	0.0739247312	0.2206989247
0.6545420005	0.0741935484	0.2206989247
0.6543279393	0.0741935484	0.2212365591
0.6542925092	0.0744623656	0.2212365591
0.6538051062	0.0744623656	0.2217741935
0.6534354097	0.0750000000	0.2217741935
0.6534290059	0.0750000000	0.2220430108
0.6533113645	0.0755376344	0.2220430108
0.6528009951	0.0755376344	0.2244623656
0.6525689673	0.0760752688	0.2244623656
0.6523980231	0.0760752688	0.2250000000
0.6523797603	0.0763440860	0.2250000000
0.6520281832	0.0763440860	0.2255376344
0.6518455351	0.0768817204	0.2255376344
0.6518209069	0.0768817204	0.2258064516
0.6517791525	0.0771505376	0.2258064516
0.6515982402	0.0771505376	0.2268817204
0.6514744708	0.0774193548	0.2268817204
0.6514692447	0.0774193548	0.2271505376
0.6514663989	0.0776881720	0.2271505376
0.6514647741	0.0776881720	0.2274193548
0.6513163519	0.0779569892	0.2274193548
0.6509273094	0.0779569892	0.2279569892
0.6508814920	0.0782258065	0.2279569892
0.6501026488	0.0782258065	0.2301075269
0.6500299944	0.0784946237	0.2301075269
0.6496437375	0.0784946237	0.2306451613
0.6496349926	0.0787634409	0.2306451613
0.6492788554	0.0787634409	0.2325268817
0.6492425515	0.0790322581	0.2325268817
0.6483237231	0.0790322581	0.2368279570
0.6482918883	0.0790322581	0.2373655914
0.6479574119	0.0790322581	0.2389784946
0.6478475898	0.0793010753	0.2389784946
0.6478114272	0.0793010753	0.2392473118
0.6476773577	0.0801075269	0.2392473118
0.6475841065	0.0801075269	0.2397849462
0.6475365589	0.0803763441	0.2397849462
0.6472134320	0.0803763441	0.2411290323
0.6471682701	0.0809139785	0.2411290323
0.6471646225	0.0809139785	0.2413978495
0.6470600444	0.0814516129	0.2413978495
0.6469614485	0.0814516129	0.2422043011
0.6467379094	0.0819892473	0.2422043011
0.6464542031	0.0819892473	0.2430107527
0.6462920598	0.0827956989	0.2430107527
0.6462378178	0.0827956989	0.2432795699
0.6462121718	0.0833333333	0.2432795699
0.6461022529	0.0833333333	0.2435483871
0.6460801621	0.0836021505	0.2435483871
0.6458665918	0.0836021505	0.2446236559
0.6458514827	0.0838709677	0.2446236559
0.6458282460	0.0838709677	0.2448924731
0.6458239252	0.0841397849	0.2448924731
0.6456082648	0.0841397849	0.2459677419
0.6455908776	0.0844086022	0.2459677419
0.6452638240	0.0844086022	0.2470430108
0.6452402758	0.0849462366	0.2470430108
0.6451362867	0.0849462366	0.2475806452
0.6450123443	0.0852150538	0.2475806452
0.6447105348	0.0852150538	0.2489247312
0.6447067624	0.0854838710	0.2489247312
0.6446559695	0.0854838710	0.2494623656
0.6445626018	0.0854838710	0.2500000000
0.6445321532	0.0857526882	0.2500000000
0.6444724348	0.0857526882	0.2505376344
0.6444068293	0.0857526882	0.2508064516
0.6442881057	0.0868279570	0.2508064516
0.6440306928	0.0868279570	0.2516129032
0.6438550466	0.0873655914	0.2516129032
0.6436652222	0.0873655914	0.2526881720
0.6435853970	0.0879032258	0.2526881720
0.6430474835	0.0879032258	0.2529569892
0.6427771333	0.0884408602	0.2529569892
0.6424919214	0.0884408602	0.2545698925
0.6424516158	0.0887096774	0.2545698925
0.6422409870	0.0887096774	0.2551075269
0.6421395703	0.0889784946	0.2551075269
0.6419576524	0.0889784946	0.2561827957
0.6418207930	0.0889784946	0.2569892473
0.6416875743	0.0892473118	0.2569892473
0.6415506664	0.0892473118	0.2575268817
0.6414840127	0.0895161290	0.2575268817
0.6414427877	0.0895161290	0.2580645161
0.6413844899	0.0897849462	0.2580645161
0.6413648150	0.0897849462	0.2583333333
0.6411770864	0.0900537634	0.2583333333
0.6409929591	0.0900537634	0.2591397849
0.6408736103	0.0903225806	0.2591397849
0.6401141331	0.0903225806	0.2604838710
0.6400838884	0.0905913978	0.2604838710
0.6400567223	0.0905913978	0.2607526882
0.6400515607	0.0908602151	0.2607526882
0.6399163865	0.0908602151	0.2612903226
0.6398187660	0.0911290323	0.2612903226
0.6395067065	0.0911290323	0.2623655914
0.6392710347	0.0913978495	0.2623655914
0.6391481549	0.0913978495	0.2629032258
0.6390931693	0.0919354839	0.2629032258
0.6388565853	0.0919354839	0.2634408602
0.6388444849	0.0922043011	0.2634408602
0.6386387928	0.0922043011	0.2642473118
0.6385096010	0.0924731183	0.2642473118
0.6374094685	0.0924731183	0.2661290323
0.6373307589	0.0927419355	0.2661290323
0.6364760329	0.0927419355	0.2674731183
0.6363043415	0.0930107527	0.2674731183
0.6361950450	0.0930107527	0.2680107527
0.6361782153	0.0932795699	0.2680107527
0.6353615168	0.0932795699	0.2698924731
0.6352935005	0.0935483871	0.2698924731
0.6350120718	0.0935483871	0.2712365591
0.6348439281	0.0940860215	0.2712365591
0.6346892260	0.0940860215	0.2717741935
0.6346725567	0.0940860215	0.2723118280
0.6333962790	0.0940860215	0.2755376344
0.6332799251	0.0943548387	0.2755376344
0.6325900271	0.0943548387	0.2771505376
0.6325610109	0.0946236559	0.2771505376
0.6324545993	0.0946236559	0.2779569892
0.6324361074	0.0948924731	0.2779569892
0.6314660859	0.0948924731	0.2814516129
0.6314459354	0.0951612903	0.2814516129
0.6311541907	0.0951612903	0.2827956989
0.6311008686	0.0954301075	0.2827956989
0.6308440877	0.0954301075	0.2836021505
0.6306576781	0.0956989247	0.2836021505
0.6295382820	0.0956989247	0.2857526882
0.6295351789	0.0962365591	0.2857526882
0.6292810271	0.0962365591	0.2865591398
0.6292526820	0.0965053763	0.2865591398
0.6289574109	0.0965053763	0.2876344086
0.6288893073	0.0967741935	0.2876344086
0.6288049444	0.0967741935	0.2879032258
0.6284225707	0.0978494624	0.2879032258
0.6257602829	0.0978494624	0.2930107527
0.6257123253	0.0981182796	0.2930107527
0.6254828475	0.0981182796	0.2940860215
0.6253805500	0.0983870968	0.2940860215
0.6250828998	0.0983870968	0.2946236559
0.6249556882	0.0983870968	0.2951612903
0.6242430245	0.0983870968	0.2965053763
0.6241238638	0.0989247312	0.2965053763
0.6238588019	0.0989247312	0.2973118280
0.6237411004	0.0991935484	0.2973118280
0.6236255438	0.0991935484	0.2975806452
0.6234987145	0.0991935484	0.2981182796
0.6233868833	0.0991935484	0.2991935484
0.6230987097	0.0994623656	0.2991935484
0.6230908693	0.0994623656	0.2994623656
0.6227136651	0.1000000000	0.2994623656
0.6226403834	0.1000000000	0.2997311828
0.6223298999	0.1005376344	0.2997311828
0.6218747929	0.1005376344	0.3002688172
0.6217880319	0.1008064516	0.3002688172
0.6214295566	0.1008064516	0.3008064516
0.6213606020	0.1010752688	0.3008064516
0.6211650077	0.1010752688	0.3016129032
0.6203793323	0.1018817204	0.3016129032
0.6183674623	0.1018817204	0.3051075269
0.6182263881	0.1024193548	0.3051075269
0.6181580502	0.1024193548	0.3056451613
0.6181038657	0.1026881720	0.3056451613
0.6176231374	0.1026881720	0.3069892473
0.6173139441	0.1032258065	0.3069892473
0.6163278811	0.1032258065	0.3077956989
0.6162626058	0.1034946237	0.3077956989
0.6161583821	0.1034946237	0.3080645161
0.6160969413	0.1037634409	0.3080645161
0.6153137865	0.1037634409	0.3094086022
0.6152014239	0.1040322581	0.3094086022
0.6150210066	0.1040322581	0.3099462366
0.6149741585	0.1043010753	0.3099462366
0.6138880381	0.1043010753	0.3120967742
0.6137478098	0.1045698925	0.3120967742
0.6133574364	0.1045698925	0.3126344086
0.6133537611	0.1048387097	0.3126344086
0.6128046714	0.1048387097	0.3137096774
0.6124912516	0.1053763441	0.3137096774
0.6120975745	0.1053763441	0.3147849462
0.6120022340	0.1056451613	0.3147849462
0.6111908467	0.1056451613	0.3161290323
0.6110246117	0.1059139785	0.3161290323
0.6096567930	0.1059139785	0.3174731183
0.6095082617	0.1061827957	0.3174731183
0.6091742278	0.1061827957	0.3177419355
0.6086526431	0.1067204301	0.3177419355
0.6084974311	0.1067204301	0.3180107527
0.6083765591	0.1072580645	0.3180107527
0.6078713866	0.1072580645	0.3190860215
0.6078597741	0.1075268817	0.3190860215
0.6064350854	0.1075268817	0.3215053763
0.6058629025	0.1083333333	0.3215053763
0.6057873678	0.1083333333	0.3217741935
0.6057698219	0.1086021505	0.3217741935
0.6055584622	0.1086021505	0.3231182796
0.6050515892	0.1096774194	0.3231182796
0.6035937505	0.1096774194	0.3236559140
0.6033926445	0.1099462366	0.3236559140
0.6033670382	0.1099462366	0.3239247312
0.6030127013	0.1099462366	0.3244623656
0.6001269305	0.1099462366	0.3276881720
0.5999897499	0.1102150538	0.3276881720
0.5997822912	0.1102150538	0.3282258065
0.5991002560	0.1104838710	0.3282258065
0.5989904441	0.1104838710	0.3284946237
0.5989630213	0.1107526882	0.3284946237
0.5975999339	0.1107526882	0.3295698925
0.5971171244	0.1112903226	0.3295698925
0.5961736603	0.1112903226	0.3306451613
0.5959241411	0.1118279570	0.3306451613
0.5943894959	0.1118279570	0.3317204301
0.5939316260	0.1120967742	0.3317204301
0.5933401998	0.1120967742	0.3322580645
0.5926287649	0.1123655914	0.3322580645
0.5923340423	0.1123655914	0.3327956989
0.5922653157	0.1129032258	0.3327956989
0.5912541831	0.1129032258	0.3341397849
0.5912044572	0.1129032258	0.3346774194
0.5901967467	0.1129032258	0.3352150538
0.5901409168	0.1131720430	0.3352150538
0.5845824251	0.1131720430	0.3408602151
0.5845111777	0.1134408602	0.3408602151
0.5843599756	0.1134408602	0.3413978495
0.5842055895	0.1134408602	0.3416666667
0.5840223338	0.1137096774	0.3416666667
0.5837045849	0.1137096774	0.3424731183
0.5833149264	0.1142473118	0.3424731183
0.5831319494	0.1142473118	0.3432795699
0.5824704964	0.1153225806	0.3432795699
0.5823250478	0.1153225806	0.3438172043
0.5820131453	0.1161290323	0.3438172043
0.5819324138	0.1161290323	0.3440860215
0.5817768539	0.1163978495	0.3440860215
0.5800318540	0.1163978495	0.3465053763
0.5799113222	0.1166666667	0.3465053763
0.5793115158	0.1166666667	0.3475806452
0.5787978764	0.1169354839	0.3475806452
0.5785564953	0.1169354839	0.3481182796
0.5785498320	0.1172043011	0.3481182796
0.5784088259	0.1172043011	0.3483870968
0.5778810168	0.1174731183	0.3483870968
0.5774471219	0.1174731183	0.3486559140
0.5770026930	0.1182795699	0.3486559140
0.5747706023	0.1182795699	0.3497311828
0.5746754911	0.1185483871	0.3497311828
0.5746299518	0.1185483871	0.3500000000
0.5745836951	0.1188172043	0.3500000000
0.5740657127	0.1188172043	0.3508064516
0.5733559646	0.1190860215	0.3508064516
0.5733290077	0.1190860215	0.3510752688
0.5731717059	0.1196236559	0.3510752688
0.5730470124	0.1196236559	0.3513440860
0.5727839878	0.1198924731	0.3513440860
0.5727089530	0.1198924731	0.3518817204
0.5725767420	0.1198924731	0.3521505376
0.5723704299	0.1204301075	0.3521505376
0.5701105612	0.1204301075	0.3537634409
0.5700504719	0.1206989247	0.3537634409
0.5695330232	0.1206989247	0.3545698925
0.5694246961	0.1209677419	0.3545698925
0.5687283226	0.1209677419	0.3548387097
0.5682903646	0.1215053763	0.3548387097
0.5672880780	0.1215053763	0.3559139785
0.5669404391	0.1220430108	0.3559139785
0.5656531811	0.1220430108	0.3572580645
0.5655605592	0.1225806452	0.3572580645
0.5653966616	0.1225806452	0.3575268817
0.5647834244	0.1231182796	0.3575268817
0.5643265519	0.1231182796	0.3586021505
0.5641648878	0.1233870968	0.3586021505
0.5637269145	0.1233870968	0.3591397849
0.5632745202	0.1236559140	0.3591397849
0.5625536871	0.1236559140	0.3596774194
0.5624941704	0.1239247312	0.3596774194
0.5624760858	0.1239247312	0.3599462366
0.5621836515	0.1241935484	0.3599462366
0.5617092343	0.1241935484	0.3604838710
0.5616605052	0.1244623656	0.3604838710
0.5616022883	0.1244623656	0.3607526882
0.5613996238	0.1250000000	0.3607526882
0.5605567648	0.1250000000	0.3623655914
0.5605488623	0.1252688172	0.3623655914
0.5595811350	0.1252688172	0.3631720430
0.5595264540	0.1255376344	0.3631720430
0.5591513583	0.1255376344	0.3642473118
0.5588763083	0.1258064516	0.3642473118
0.5582427957	0.1258064516	0.3655913978
0.5582384902	0.1260752688	0.3655913978
0.5578194371	0.1260752688	0.3666666667
0.5576482662	0.1263440860	0.3666666667
0.5575558565	0.1263440860	0.3669354839
0.5572597661	0.1266129032	0.3669354839
0.5563991442	0.1266129032	0.3680107527
0.5562558876	0.1274193548	0.3680107527
0.5554248945	0.1274193548	0.3693548387
0.5554231057	0.1276881720	0.3693548387
0.5548841160	0.1276881720	0.3701612903
0.5546043724	0.1279569892	0.3701612903
0.5544139181	0.1279569892	0.3706989247
0.5543161015	0.1282258065	0.3706989247
0.5537598799	0.1282258065	0.3723118280
0.5536699372	0.1284946237	0.3723118280
0.5533073061	0.1284946237	0.3733870968
0.5527921170	0.1293010753	0.3733870968
0.5523256516	0.1293010753	0.3744623656
0.5523109898	0.1295698925	0.3744623656
0.5518579734	0.1295698925	0.3752688172
0.5518393255	0.1298387097	0.3752688172
0.5517928455	0.1298387097	0.3755376344
0.5516636200	0.1298387097	0.3760752688
0.5509988582	0.1298387097	0.3766129032
0.5509651094	0.1301075269	0.3766129032
0.5507442522	0.1301075269	0.3768817204
0.5505874701	0.1303763441	0.3768817204
0.5504290359	0.1303763441	0.3771505376
0.5504128234	0.1306451613	0.3771505376
0.5500817354	0.1306451613	0.3776881720
0.5498972962	0.1309139785	0.3776881720
0.5491816787	0.1309139785	0.3787634409
0.5489635919	0.1311827957	0.3787634409
0.5488262924	0.1311827957	0.3795698925
0.5486656943	0.1311827957	0.3801075269
0.5480507610	0.1311827957	0.3817204301
0.5473522982	0.1317204301	0.3817204301
0.5463059589	0.1317204301	0.3849462366
0.5462922436	0.1317204301	0.3854838710
0.5458385715	0.1319892473	0.3854838710
0.5455812285	0.1319892473	0.3857526882
0.5453759999	0.1325268817	0.3857526882
0.5439236609	0.1325268817	0.3879032258
0.5439076416	0.1327956989	0.3879032258
0.5438005785	0.1327956989	0.3884408602
0.5435959949	0.1330645161	0.3884408602
0.5432203362	0.1330645161	0.3895161290
0.5431183864	0.1333333333	0.3895161290
0.5430730861	0.1333333333	0.3897849462
0.5430318521	0.1336021505	0.3897849462
0.5429671320	0.1336021505	0.3900537634
0.5429347598	0.1338709677	0.3900537634
0.5421938023	0.1338709677	0.3919354839
0.5421385996	0.1341397849	0.3919354839
0.5411909997	0.1341397849	0.3943548387
0.5405119496	0.1349462366	0.3943548387
0.5402382268	0.1349462366	0.3946236559
0.5399693135	0.1357526882	0.3946236559
0.5398065041	0.1357526882	0.3948924731
0.5397496506	0.1360215054	0.3948924731
0.5395014009	0.1360215054	0.3965053763
0.5394329792	0.1365591398	0.3965053763
0.5394116233	0.1365591398	0.3967741935
0.5391458852	0.1368279570	0.3967741935
0.5386722377	0.1368279570	0.3975806452
0.5386624349	0.1373655914	0.3975806452
0.5381036452	0.1373655914	0.3983870968
0.5380534815	0.1376344086	0.3983870968
0.5370409607	0.1376344086	0.4000000000
0.5368348492	0.1379032258	0.4000000000
0.5367588034	0.1379032258	0.4002688172
0.5364683316	0.1384408602	0.4002688172
0.5358957077	0.1384408602	0.4008064516
0.5358815681	0.1387096774	0.4008064516
0.5357129767	0.1387096774	0.4016129032
0.5356271003	0.1389784946	0.4016129032
0.5346728093	0.1389784946	0.4043010753
0.5345495118	0.1392473118	0.4043010753
0.5342629968	0.1392473118	0.4061827957
0.5342317467	0.1395161290	0.4061827957
0.5326460373	0.1395161290	0.4107526882
0.5325768788	0.1397849462	0.4107526882
0.5316478515	0.1397849462	0.4126344086
0.5315505238	0.1400537634	0.4126344086
0.5312204942	0.1400537634	0.4137096774
0.5310623866	0.1405913978	0.4137096774
0.5302799321	0.1405913978	0.4147849462
0.5302672519	0.1411290323	0.4147849462
0.5299955771	0.1411290323	0.4155913978
0.5299888775	0.1413978495	0.4155913978
0.5295582276	0.1413978495	0.4182795699
0.5295500541	0.1416666667	0.4182795699
0.5288056357	0.1416666667	0.4196236559
0.5286305953	0.1419354839	0.4196236559
0.5282039206	0.1419354839	0.4209677419
0.5280981627	0.1422043011	0.4209677419
0.5280789832	0.1422043011	0.4212365591
0.5280246881	0.1424731183	0.4212365591
0.5278717306	0.1424731183	0.4217741935
0.5276763581	0.1424731183	0.4223118280
0.5275845072	0.1427419355	0.4223118280
0.5275625968	0.1427419355	0.4225806452
0.5272418894	0.1430107527	0.4225806452
0.5270230799	0.1430107527	0.4233870968
0.5263697583	0.1435483871	0.4233870968
0.5261657329	0.1435483871	0.4239247312
0.5255174993	0.1446236559	0.4239247312
0.5253045008	0.1446236559	0.4250000000
0.5251949410	0.1448924731	0.4250000000
0.5249302169	0.1448924731	0.4252688172
0.5247783975	0.1451612903	0.4252688172
0.5244419978	0.1451612903	0.4255376344
0.5240598021	0.1454301075	0.4255376344
0.5240291897	0.1454301075	0.4258064516
0.5239976337	0.1456989247	0.4258064516
0.5236503810	0.1456989247	0.4263440860
0.5236402008	0.1462365591	0.4263440860
0.5236336635	0.1462365591	0.4266129032
0.5233372194	0.1467741935	0.4266129032
0.5227957534	0.1467741935	0.4284946237
0.5227942000	0.1470430108	0.4284946237
0.5224868762	0.1470430108	0.4293010753
0.5224236607	0.1473118280	0.4293010753
0.5222638129	0.1473118280	0.4298387097
0.5221778931	0.1478494624	0.4298387097
0.5218234152	0.1478494624	0.4311827957
0.5217901214	0.1481182796	0.4311827957
0.5216240618	0.1481182796	0.4314516129
0.5213327162	0.1483870968	0.4314516129
0.5207754960	0.1483870968	0.4333333333
0.5207507176	0.1486559140	0.4333333333
0.5206114643	0.1486559140	0.4341397849
0.5203882265	0.1491935484	0.4341397849
0.5198928614	0.1491935484	0.4352150538
0.5197637426	0.1494623656	0.4352150538
0.5197209153	0.1494623656	0.4354838710
0.5192907485	0.1505376344	0.4354838710
0.5192707802	0.1505376344	0.4357526882
0.5190928981	0.1508064516	0.4357526882
0.5182634637	0.1508064516	0.4387096774
0.5180409104	0.1510752688	0.4387096774
0.5178913264	0.1510752688	0.4400537634
0.5178799523	0.1513440860	0.4400537634
0.5172078459	0.1513440860	0.4411290323
0.5171801737	0.1516129032	0.4411290323
0.5163161450	0.1516129032	0.4419354839
0.5160714101	0.1518817204	0.4419354839
0.5156558522	0.1518817204	0.4424731183
0.5155271512	0.1518817204	0.4430107527
0.5149497504	0.1518817204	0.4438172043
0.5149477870	0.1521505376	0.4438172043
0.5148611985	0.1521505376	0.4443548387
0.5147937655	0.1524193548	0.4443548387
0.5135052939	0.1524193548	0.4465053763
0.5134528588	0.1524193548	0.4470430108
0.5132955827	0.1524193548	0.4475806452
0.5132814807	0.1526881720	0.4475806452
0.5124095902	0.1526881720	0.4491935484
0.5123604145	0.1529569892	0.4491935484
0.5119289636	0.1529569892	0.4508064516
0.5116095099	0.1532258065	0.4508064516
0.5115943879	0.1532258065	0.4510752688
0.5111342673	0.1534946237	0.4510752688
0.5110286279	0.1534946237	0.4518817204
0.5107373429	0.1534946237	0.4524193548
0.5105880943	0.1537634409	0.4524193548
0.5101698248	0.1537634409	0.4529569892
0.5101510908	0.1540322581	0.4529569892
0.5097772283	0.1540322581	0.4548387097
0.5094479965	0.1543010753	0.4548387097
0.5094068469	0.1543010753	0.4551075269
0.5092182887	0.1545698925	0.4551075269
0.5087686222	0.1545698925	0.4564516129
0.5084496230	0.1548387097	0.4564516129
0.5082591309	0.1548387097	0.4575268817
0.5079050136	0.1553763441	0.4575268817
0.5074587051	0.1553763441	0.4588709677
0.5073222892	0.1556451613	0.4588709677
0.5065270949	0.1556451613	0.4599462366
0.5063457015	0.1561827957	0.4599462366
0.5059510828	0.1561827957	0.4607526882
0.5057845087	0.1564516129	0.4607526882
0.5055749877	0.1564516129	0.4615591398
0.5054139857	0.1567204301	0.4615591398
0.5051103271	0.1567204301	0.4618279570
0.5000000000	0.1618279570	0.4741935484
0.4948336513	0.1620967742	0.4741935484
0.4937220526	0.1620967742	0.4755376344
0.4936475450	0.1626344086	0.4755376344
0.4934805829	0.1626344086	0.4758064516
0.4933931818	0.1629032258	0.4758064516
0.4932738623	0.1629032258	0.4760752688
0.4920173924	0.1642473118	0.4760752688
0.4914745849	0.1642473118	0.4768817204
0.4914243139	0.1645161290	0.4768817204
0.4912548574	0.1645161290	0.4774193548
0.4911746151	0.1647849462	0.4774193548
0.4911561536	0.1647849462	0.4779569892
0.4899086321	0.1647849462	0.4798387097
0.4898646039	0.1650537634	0.4798387097
0.4897564064	0.1650537634	0.4801075269
0.4897465068	0.1653225806	0.4801075269
0.4884604300	0.1653225806	0.4819892473
0.4882739706	0.1658602151	0.4819892473
0.4880772507	0.1658602151	0.4830645161
0.4880757889	0.1661290323	0.4830645161
0.4880091188	0.1661290323	0.4833333333
0.4878560127	0.1663978495	0.4833333333
0.4875591701	0.1663978495	0.4836021505
0.4871613488	0.1666666667	0.4836021505
0.4868122490	0.1666666667	0.4846774194
0.4865453591	0.1672043011	0.4846774194
0.4852010601	0.1672043011	0.4860215054
0.4849159570	0.1674731183	0.4860215054
0.4848944639	0.1674731183	0.4862903226
0.4848296751	0.1677419355	0.4862903226
0.4847193271	0.1677419355	0.4868279570
0.4843233897	0.1682795699	0.4868279570
0.4832319135	0.1682795699	0.4881720430
0.4829095267	0.1688172043	0.4881720430
0.4825235131	0.1688172043	0.4887096774
0.4818182444	0.1693548387	0.4887096774
0.4813941281	0.1693548387	0.4892473118
0.4813376803	0.1696236559	0.4892473118
0.4805318514	0.1696236559	0.4897849462
0.4804006255	0.1698924731	0.4897849462
0.4802859313	0.1698924731	0.4900537634
0.4801722653	0.1704301075	0.4900537634
0.4799360925	0.1704301075	0.4905913978
0.4797223053	0.1709677419	0.4905913978
0.4792703119	0.1709677419	0.4916666667
0.4785583861	0.1717741935	0.4916666667
0.4784353877	0.1717741935	0.4919354839
0.4783068890	0.1720430108	0.4919354839
0.4781202838	0.1720430108	0.4924731183
0.4780813546	0.1723118280	0.4924731183
0.4779175056	0.1723118280	0.4927419355
0.4778829831	0.1725806452	0.4927419355
0.4774932145	0.1725806452	0.4930107527
0.4759714768	0.1731182796	0.4930107527
0.4754678818	0.1731182796	0.4932795699
0.4752845257	0.1733870968	0.4932795699
0.4752779699	0.1733870968	0.4935483871
0.4744895504	0.1750000000	0.4935483871
0.4743501923	0.1750000000	0.4938172043
0.4740570397	0.1755376344	0.4938172043
0.4735695825	0.1755376344	0.4943548387
0.4735501332	0.1758064516	0.4943548387
0.4733330420	0.1758064516	0.4948924731
0.4733167192	0.1760752688	0.4948924731
0.4729015618	0.1760752688	0.4954301075
0.4727187748	0.1766129032	0.4954301075
0.4721589423	0.1766129032	0.4956989247
0.4718304974	0.1768817204	0.4956989247
0.4710730897	0.1768817204	0.4962365591
0.4709828040	0.1771505376	0.4962365591
0.4705040496	0.1771505376	0.4967741935
0.4704358055	0.1776881720	0.4967741935
0.4701285738	0.1776881720	0.4978494624
0.4693630565	0.1779569892	0.4978494624
0.4692857043	0.1779569892	0.4983870968
0.4691867698	0.1782258065	0.4983870968
0.4689635306	0.1782258065	0.4986559140
0.4688958739	0.1784946237	0.4986559140
0.4681547507	0.1784946237	0.5000000000
0.4679995785	0.1787634409	0.5000000000
0.4677965520	0.1787634409	0.5002688172
0.4670841831	0.1793010753	0.5002688172
0.4664896154	0.1793010753	0.5016129032
0.4664819951	0.1795698925	0.5016129032
0.4657320658	0.1795698925	0.5026881720
0.4657179648	0.1798387097	0.5026881720
0.4655593364	0.1798387097	0.5029569892
0.4653460460	0.1801075269	0.5029569892
0.4644636392	0.1801075269	0.5043010753
0.4630480172	0.1803763441	0.5043010753
0.4628324818	0.1803763441	0.5051075269
0.4626467334	0.1809139785	0.5051075269
0.4624407523	0.1809139785	0.5053763441
0.4624127853	0.1811827957	0.5053763441
0.4620755996	0.1811827957	0.5056451613
0.4617798869	0.1817204301	0.5056451613
0.4617657946	0.1817204301	0.5061827957
0.4616890664	0.1819892473	0.5061827957
0.4614601625	0.1819892473	0.5064516129
0.4613598892	0.1825268817	0.5064516129
0.4611056926	0.1825268817	0.5069892473
0.4608066731	0.1830645161	0.5069892473
0.4601253770	0.1830645161	0.5091397849
0.4594796995	0.1838709677	0.5091397849
0.4592631729	0.1838709677	0.5094086022
0.4591587501	0.1841397849	0.5094086022
0.4589341512	0.1841397849	0.5099462366
0.4586241767	0.1844086022	0.5099462366
0.4584834966	0.1844086022	0.5104838710
0.4581553379	0.1852150538	0.5104838710
0.4570905922	0.1852150538	0.5115591398
0.4566874677	0.1854838710	0.5115591398
0.4564343974	0.1854838710	0.5123655914
0.4560546637	0.1860215054	0.5123655914
0.4554551549	0.1860215054	0.5134408602
0.4553967240	0.1862903226	0.5134408602
0.4553507534	0.1862903226	0.5139784946
0.4553180126	0.1865591398	0.5139784946
0.4552325000	0.1865591398	0.5142473118
0.4549292538	0.1865591398	0.5147849462
0.4546455769	0.1865591398	0.5150537634
0.4546394477	0.1868279570	0.5150537634
0.4540062429	0.1868279570	0.5161290323
0.4537694805	0.1870967742	0.5161290323
0.4536242654	0.1870967742	0.5166666667
0.4534418899	0.1873655914	0.5166666667
0.4530620183	0.1873655914	0.5169354839
0.4526951169	0.1879032258	0.5169354839
0.4524857096	0.1879032258	0.5172043011
0.4523028616	0.1881720430	0.5172043011
0.4515381822	0.1881720430	0.5182795699
0.4515352981	0.1884408602	0.5182795699
0.4515073464	0.1889784946	0.5182795699
0.4513392582	0.1889784946	0.5185483871
0.4509704687	0.1892473118	0.5185483871
0.4501283697	0.1892473118	0.5198924731
0.4500731090	0.1895161290	0.5198924731
0.4497115083	0.1895161290	0.5201612903
0.4496394637	0.1897849462	0.5201612903
0.4487820157	0.1897849462	0.5209677419
0.4485677977	0.1900537634	0.5209677419
0.4476077908	0.1900537634	0.5223118280
0.4472950723	0.1905913978	0.5223118280
0.4462875063	0.1905913978	0.5241935484
0.4460568335	0.1911290323	0.5241935484
0.4455304813	0.1911290323	0.5244623656
0.4449898725	0.1919354839	0.5244623656
0.4446823510	0.1919354839	0.5250000000
0.4444494183	0.1922043011	0.5250000000
0.4435662179	0.1922043011	0.5255376344
0.4428234039	0.1930107527	0.5255376344
0.4427574431	0.1930107527	0.5260752688
0.4425864418	0.1932795699	0.5260752688
0.4412367599	0.1932795699	0.5279569892
0.4411971972	0.1935483871	0.5279569892
0.4400656873	0.1935483871	0.5290322581
0.4400331075	0.1938172043	0.5290322581
0.4399778568	0.1938172043	0.5293010753
0.4396261214	0.1943548387	0.5293010753
0.4389383428	0.1943548387	0.5301075269
0.4386535137	0.1946236559	0.5301075269
0.4372777547	0.1946236559	0.5319892473
0.4370789158	0.1948924731	0.5319892473
0.4353708303	0.1948924731	0.5327956989
0.4345022145	0.1954301075	0.5327956989
0.4342237116	0.1954301075	0.5330645161
0.4342152283	0.1956989247	0.5330645161
0.4335850989	0.1956989247	0.5333333333
0.4335371237	0.1959677419	0.5333333333
0.4333842747	0.1959677419	0.5336021505
0.4332536917	0.1965053763	0.5336021505
0.4328477892	0.1965053763	0.5338709677
0.4323719525	0.1970430108	0.5338709677
0.4321561681	0.1970430108	0.5344086022
0.4320716819	0.1973118280	0.5344086022
0.4317767555	0.1973118280	0.5346774194
0.4311729907	0.1981182796	0.5346774194
0.4310696290	0.1981182796	0.5349462366
0.4309776353	0.1983870968	0.5349462366
0.4308671427	0.1983870968	0.5354838710
0.4305428196	0.1986559140	0.5354838710
0.4286821745	0.1986559140	0.5365591398
0.4282701779	0.1994623656	0.5365591398
0.4264538466	0.1994623656	0.5379032258
0.4262657277	0.1997311828	0.5379032258
0.4252225005	0.1997311828	0.5387096774
0.4251710190	0.2000000000	0.5387096774
0.4234858956	0.2000000000	0.5400537634
0.4230040390	0.2002688172	0.5400537634
0.4229006514	0.2002688172	0.5403225806
0.4226453721	0.2005376344	0.5403225806
0.4221931913	0.2005376344	0.5408602151
0.4218829170	0.2008064516	0.5408602151
0.4204416454	0.2008064516	0.5424731183
0.4203603864	0.2010752688	0.5424731183
0.4201059018	0.2010752688	0.5427419355
0.4197223959	0.2013440860	0.5427419355
0.4188378919	0.2013440860	0.5435483871
0.4184892846	0.2016129032	0.5435483871
0.4182744835	0.2016129032	0.5438172043
0.4181351265	0.2018817204	0.5438172043
0.4169195682	0.2018817204	0.5440860215
0.4156534298	0.2029569892	0.5440860215
0.4152182517	0.2029569892	0.5446236559
0.4148959354	0.2032258065	0.5446236559
0.4142033321	0.2032258065	0.5456989247
0.4132657138	0.2040322581	0.5456989247
0.4132268214	0.2040322581	0.5459677419
0.4130506918	0.2043010753	0.5459677419
0.4129474008	0.2043010753	0.5462365591
0.4125232993	0.2045698925	0.5462365591
0.4124119861	0.2045698925	0.5465053763
0.4106794531	0.2056451613	0.5465053763
0.4106766439	0.2056451613	0.5467741935
0.4101659622	0.2067204301	0.5467741935
0.4098628392	0.2067204301	0.5470430108
0.4097501271	0.2069892473	0.5470430108
0.4097321219	0.2069892473	0.5475806452
0.4097116144	0.2072580645	0.5475806452
0.4085470587	0.2072580645	0.5486559140
0.4080017389	0.2080645161	0.5486559140
0.4074463809	0.2080645161	0.5491935484
0.4072274747	0.2086021505	0.5491935484
0.4060342448	0.2086021505	0.5494623656
0.4057688320	0.2088709677	0.5494623656
0.4040551362	0.2088709677	0.5500000000
0.4032990895	0.2094086022	0.5500000000
0.4029386948	0.2094086022	0.5502688172
0.4024562212	0.2102150538	0.5502688172
0.4024153351	0.2102150538	0.5505376344
0.4022758983	0.2104838710	0.5505376344
0.4013908868	0.2104838710	0.5513440860
0.3999186662	0.2110215054	0.5513440860
0.3998239606	0.2110215054	0.5516129032
0.3995813407	0.2112903226	0.5516129032
0.3993156084	0.2112903226	0.5518817204
0.3983424498	0.2118279570	0.5518817204
0.3978063844	0.2118279570	0.5524193548
0.3953750877	0.2129032258	0.5524193548
0.3947545376	0.2129032258	0.5529569892
0.3939810529	0.2134408602	0.5529569892
0.3934577765	0.2134408602	0.5537634409
0.3924502898	0.2137096774	0.5537634409
0.3923866166	0.2137096774	0.5540322581
0.3907109778	0.2153225806	0.5540322581
0.3903475993	0.2153225806	0.5545698925
0.3900358776	0.2153225806	0.5551075269
0.3899930617	0.2155913978	0.5551075269
0.3892064078	0.2155913978	0.5556451613
0.3880587540	0.2163978495	0.5556451613
0.3875090896	0.2163978495	0.5559139785
0.3859770186	0.2177419355	0.5559139785
0.3854767979	0.2177419355	0.5564516129
0.3827189283	0.2185483871	0.5564516129
0.3823531745	0.2185483871	0.5567204301
0.3769328961	0.2193548387	0.5567204301
0.3762358253	0.2193548387	0.5572580645
0.3759326645	0.2198924731	0.5572580645
0.3759222478	0.2198924731	0.5575268817
0.3748877689	0.2204301075	0.5575268817
0.3745011788	0.2204301075	0.5577956989
0.3734472051	0.2204301075	0.5583333333
0.3734204932	0.2204301075	0.5586021505
0.3724129717	0.2217741935	0.5586021505
0.3720591213	0.2217741935	0.5588709677
0.3689959378	0.2223118280	0.5588709677
0.3687604765	0.2223118280	0.5591397849
0.3644483167	0.2244623656	0.5591397849
0.3639760578	0.2244623656	0.5594086022
0.3600301592	0.2263440860	0.5594086022
0.3599179003	0.2263440860	0.5596774194
0.3592854259	0.2268817204	0.5596774194
0.3588308976	0.2268817204	0.5599462366
0.3544917315	0.2293010753	0.5599462366
0.3541040767	0.2293010753	0.5602150538
0.3505482123	0.2309139785	0.5602150538
0.3501807860	0.2309139785	0.5604838710
0.3484591929	0.2314516129	0.5604838710
0.3484523232	0.2314516129	0.5607526882
0.3475700363	0.2319892473	0.5607526882
0.3463264381	0.2319892473	0.5615591398
0.3443987978	0.2336021505	0.5615591398
0.3443412939	0.2336021505	0.5618279570
0.3426232285	0.2352150538	0.5618279570
0.3423784798	0.2352150538	0.5623655914
0.3413798153	0.2360215054	0.5623655914
0.3409474503	0.2365591398	0.5623655914
0.3405022737	0.2370967742	0.5623655914
0.3402672205	0.2370967742	0.5626344086
0.3393612403	0.2384408602	0.5626344086
0.3388757497	0.2384408602	0.5629032258
0.3377480766	0.2403225806	0.5629032258
0.3376777306	0.2403225806	0.5634408602
0.3372425098	0.2403225806	0.5639784946
0.3370821677	0.2405913978	0.5639784946
0.3367383833	0.2405913978	0.5645161290
0.3362165742	0.2416666667	0.5645161290
0.3361025992	0.2416666667	0.5647849462
0.3325370591	0.2432795699	0.5647849462
0.3324537659	0.2432795699	0.5650537634
0.3319116032	0.2438172043	0.5650537634
0.3318943436	0.2438172043	0.5653225806
0.3310855780	0.2440860215	0.5653225806
0.3301251871	0.2440860215	0.5658602151
0.3280814099	0.2465053763	0.5658602151
0.3233087127	0.2465053763	0.5661290323
0.3232256284	0.2467741935	0.5661290323
0.3225460712	0.2467741935	0.5663978495
0.3218775125	0.2473118280	0.5663978495
0.3210232660	0.2473118280	0.5666666667
0.3193094359	0.2483870968	0.5666666667
0.3191571278	0.2483870968	0.5669354839
0.3182883124	0.2489247312	0.5669354839
0.3180769797	0.2489247312	0.5672043011
0.3178074941	0.2491935484	0.5672043011
0.3177529063	0.2491935484	0.5674731183
0.3157514694	0.2497311828	0.5674731183
0.3155270677	0.2497311828	0.5680107527
0.3122208560	0.2524193548	0.5680107527
0.3122056206	0.2524193548	0.5682795699
0.3101331761	0.2548387097	0.5682795699
0.3094036186	0.2548387097	0.5690860215
0.3083284934	0.2559139785	0.5690860215
0.3080869005	0.2559139785	0.5696236559
0.3074925491	0.2564516129	0.5696236559
0.3070114075	0.2564516129	0.5698924731
0.3044493227	0.2599462366	0.5698924731
0.3040129271	0.2599462366	0.5706989247
0.3035145579	0.2602150538	0.5706989247
0.3033625288	0.2602150538	0.5712365591
0.3029839969	0.2607526882	0.5712365591
0.3018739641	0.2607526882	0.5715053763
0.3014379743	0.2612903226	0.5715053763
0.3009532984	0.2612903226	0.5720430108
0.3009214245	0.2612903226	0.5723118280
0.3008114487	0.2618279570	0.5723118280
0.3003401155	0.2618279570	0.5725806452
0.3001130230	0.2620967742	0.5725806452
0.3001106182	0.2620967742	0.5728494624
0.3000544206	0.2623655914	0.5728494624
0.2996754938	0.2623655914	0.5733870968
0.2991344537	0.2626344086	0.5733870968
0.2976199522	0.2626344086	0.5747311828
0.2962963421	0.2645161290	0.5747311828
0.2952040349	0.2645161290	0.5750000000
0.2940433519	0.2661290323	0.5750000000
0.2940323309	0.2661290323	0.5752688172
0.2940272991	0.2661290323	0.5758064516
0.2939495032	0.2661290323	0.5760752688
0.2936833398	0.2663978495	0.5760752688
0.2936402022	0.2663978495	0.5763440860
0.2932325309	0.2674731183	0.5763440860
0.2931945644	0.2674731183	0.5766129032
0.2931120389	0.2677419355	0.5766129032
0.2924254649	0.2677419355	0.5776881720
0.2923311129	0.2680107527	0.5776881720
0.2922028886	0.2680107527	0.5779569892
0.2906697396	0.2693548387	0.5779569892
0.2905562851	0.2693548387	0.5782258065
0.2904094749	0.2693548387	0.5787634409
0.2903287811	0.2696236559	0.5787634409
0.2902485556	0.2696236559	0.5790322581
0.2896076806	0.2701612903	0.5790322581
0.2893285235	0.2701612903	0.5793010753
0.2892954423	0.2704301075	0.5793010753
0.2886879738	0.2704301075	0.5795698925
0.2875364080	0.2709677419	0.5795698925
0.2871228575	0.2709677419	0.5801075269
0.2865716215	0.2723118280	0.5801075269
0.2860065435	0.2723118280	0.5809139785
0.2858308868	0.2728494624	0.5809139785
0.2857674919	0.2728494624	0.5811827957
0.2857161864	0.2731182796	0.5811827957
0.2856410523	0.2731182796	0.5814516129
0.2855096353	0.2736559140	0.5814516129
0.2852760131	0.2736559140	0.5817204301
0.2848081840	0.2741935484	0.5817204301
0.2847396894	0.2741935484	0.5819892473
0.2843902902	0.2750000000	0.5819892473
0.2843204317	0.2750000000	0.5822580645
0.2841053841	0.2755376344	0.5822580645
0.2840993558	0.2755376344	0.5825268817
0.2833315358	0.2771505376	0.5825268817
0.2832245892	0.2771505376	0.5827956989
0.2831185217	0.2774193548	0.5827956989
0.2829733480	0.2774193548	0.5830645161
0.2826067622	0.2779569892	0.5830645161
0.2824070733	0.2779569892	0.5833333333
0.2823593917	0.2782258065	0.5833333333
0.2820417194	0.2782258065	0.5838709677
0.2820211963	0.2784946237	0.5838709677
0.2812980925	0.2784946237	0.5849462366
0.2812193465	0.2787634409	0.5849462366
0.2797586230	0.2787634409	0.5857526882
0.2796170763	0.2790322581	0.5857526882
0.2795189285	0.2790322581	0.5860215054
0.2794184631	0.2795698925	0.5860215054
0.2792188156	0.2795698925	0.5865591398
0.2788996422	0.2798387097	0.5865591398
0.2786221625	0.2798387097	0.5870967742
0.2785415349	0.2801075269	0.5870967742
0.2780769332	0.2801075269	0.5876344086
0.2777767986	0.2803763441	0.5876344086
0.2776786952	0.2803763441	0.5879032258
0.2770398284	0.2809139785	0.5879032258
0.2769294740	0.2809139785	0.5884408602
0.2768270905	0.2809139785	0.5887096774
0.2766193435	0.2817204301	0.5887096774
0.2764477018	0.2817204301	0.5889784946
0.2764086302	0.2819892473	0.5889784946
0.2759525458	0.2819892473	0.5895161290
0.2751046911	0.2833333333	0.5895161290
0.2745920598	0.2833333333	0.5905913978
0.2744284683	0.2838709677	0.5905913978
0.2742929278	0.2838709677	0.5908602151
0.2732307021	0.2852150538	0.5908602151
0.2728769809	0.2852150538	0.5913978495
0.2728146148	0.2854838710	0.5913978495
0.2725206518	0.2854838710	0.5919354839
0.2721986323	0.2860215054	0.5919354839
0.2721758881	0.2860215054	0.5922043011
0.2721268830	0.2862903226	0.5922043011
0.2719341879	0.2862903226	0.5924731183
0.2714313328	0.2865591398	0.5924731183
0.2713020782	0.2870967742	0.5924731183
0.2700201393	0.2881720430	0.5924731183
0.2700009609	0.2881720430	0.5927419355
0.2698898148	0.2884408602	0.5927419355
0.2695100240	0.2884408602	0.5935483871
0.2690425334	0.2892473118	0.5935483871
0.2689093810	0.2892473118	0.5938172043
0.2686741516	0.2903225806	0.5938172043
0.2684147456	0.2903225806	0.5940860215
0.2684138267	0.2905913978	0.5940860215
0.2683656249	0.2905913978	0.5946236559
0.2680438714	0.2913978495	0.5946236559
0.2678165025	0.2913978495	0.5951612903
0.2667213042	0.2927419355	0.5951612903
0.2664676306	0.2927419355	0.5956989247
0.2659125836	0.2932795699	0.5956989247
0.2658201742	0.2932795699	0.5962365591
0.2657695492	0.2935483871	0.5962365591
0.2656953244	0.2935483871	0.5967741935
0.2653746047	0.2948924731	0.5967741935
0.2652861918	0.2948924731	0.5973118280
0.2650670821	0.2954301075	0.5973118280
0.2649408757	0.2954301075	0.5978494624
0.2648910174	0.2956989247	0.5978494624
0.2643405878	0.2956989247	0.5981182796
0.2639508081	0.2962365591	0.5981182796
0.2638079502	0.2962365591	0.5986559140
0.2632094114	0.2973118280	0.5986559140
0.2632030781	0.2973118280	0.5989247312
0.2624637437	0.2983870968	0.5989247312
0.2616679444	0.2983870968	0.6000000000
0.2607770376	0.2997311828	0.6000000000
0.2607317775	0.2997311828	0.6005376344
0.2604257975	0.2997311828	0.6008064516
0.2600775389	0.3010752688	0.6008064516
0.2599241921	0.3010752688	0.6013440860
0.2597889516	0.3013440860	0.6013440860
0.2596965981	0.3013440860	0.6016129032
0.2594633060	0.3021505376	0.6016129032
0.2592642296	0.3021505376	0.6021505376
0.2590677813	0.3024193548	0.6021505376
0.2590507798	0.3024193548	0.6024193548
0.2589417006	0.3026881720	0.6024193548
0.2589020872	0.3026881720	0.6026881720
0.2588407713	0.3029569892	0.6026881720
0.2583024023	0.3029569892	0.6037634409
0.2582428673	0.3029569892	0.6043010753
0.2582224331	0.3029569892	0.6045698925
0.2580345503	0.3034946237	0.6045698925
0.2579269015	0.3034946237	0.6051075269
0.2567368288	0.3056451613	0.6051075269
0.2562194109	0.3056451613	0.6056451613
0.2560233771	0.3059139785	0.6056451613
0.2556074815	0.3059139785	0.6059139785
0.2550796290	0.3072580645	0.6059139785
0.2548121961	0.3072580645	0.6061827957
0.2547783759	0.3075268817	0.6061827957
0.2546728390	0.3075268817	0.6064516129
0.2546579243	0.3077956989	0.6064516129
0.2544215208	0.3077956989	0.6067204301
0.2534647566	0.3088709677	0.6067204301
0.2531399879	0.3088709677	0.6077956989
0.2527694910	0.3096774194	0.6077956989
0.2527448537	0.3096774194	0.6080645161
0.2525123470	0.3102150538	0.6080645161
0.2524235119	0.3102150538	0.6083333333
0.2521549557	0.3107526882	0.6083333333
0.2519834112	0.3107526882	0.6086021505
0.2519022910	0.3110215054	0.6086021505
0.2516925186	0.3110215054	0.6091397849
0.2514595777	0.3115591398	0.6091397849
0.2514497890	0.3115591398	0.6094086022
0.2504981829	0.3123655914	0.6094086022
0.2500896077	0.3123655914	0.6099462366
0.2499119571	0.3126344086	0.6099462366
0.2498225032	0.3126344086	0.6102150538
0.2496474361	0.3131720430	0.6102150538
0.2495439937	0.3131720430	0.6104838710
0.2495073198	0.3134408602	0.6104838710
0.2494801386	0.3134408602	0.6110215054
0.2490204086	0.3153225806	0.6110215054
0.2489890706	0.3153225806	0.6112903226
0.2483374772	0.3163978495	0.6112903226
0.2481639858	0.3163978495	0.6118279570
0.2480283210	0.3166666667	0.6118279570
0.2476738708	0.3166666667	0.6120967742
0.2476522470	0.3169354839	0.6120967742
0.2474561181	0.3169354839	0.6123655914
0.2473572355	0.3174731183	0.6123655914
0.2473263546	0.3174731183	0.6126344086
0.2467506433	0.3180107527	0.6126344086
0.2467106190	0.3180107527	0.6131720430
0.2465034116	0.3190860215	0.6131720430
0.2464595653	0.3190860215	0.6134408602
0.2464495657	0.3193548387	0.6134408602
0.2464160648	0.3193548387	0.6139784946
0.2462489058	0.3198924731	0.6139784946
0.2460585893	0.3198924731	0.6142473118
0.2460186379	0.3201612903	0.6142473118
0.2449985323	0.3201612903	0.6153225806
0.2447039731	0.3206989247	0.6153225806
0.2446468908	0.3206989247	0.6155913978
0.2444327734	0.3217741935	0.6155913978
0.2441896513	0.3217741935	0.6158602151
0.2439355654	0.3220430108	0.6158602151
0.2436331613	0.3220430108	0.6166666667
0.2434475076	0.3228494624	0.6166666667
0.2434459194	0.3228494624	0.6169354839
0.2433458923	0.3231182796	0.6169354839
0.2430667079	0.3231182796	0.6172043011
0.2427227056	0.3236559140	0.6172043011
0.2425132366	0.3236559140	0.6180107527
0.2423136613	0.3241935484	0.6180107527
0.2419722629	0.3241935484	0.6188172043
0.2418910240	0.3241935484	0.6193548387
0.2414813527	0.3241935484	0.6204301075
0.2414621340	0.3244623656	0.6204301075
0.2414145519	0.3244623656	0.6206989247
0.2412377275	0.3252688172	0.6206989247
0.2411451187	0.3252688172	0.6215053763
0.2410481940	0.3255376344	0.6215053763
0.2410448554	0.3255376344	0.6217741935
0.2409053032	0.3258064516	0.6217741935
0.2407599406	0.3258064516	0.6220430108
0.2406267453	0.3260752688	0.6220430108
0.2405549224	0.3260752688	0.6225806452
0.2405205584	0.3266129032	0.6225806452
0.2403321727	0.3266129032	0.6228494624
0.2397461300	0.3279569892	0.6228494624
0.2397126633	0.3279569892	0.6233870968
0.2396894640	0.3279569892	0.6236559140
0.2396157356	0.3282258065	0.6236559140
0.2395829533	0.3282258065	0.6239247312
0.2395657471	0.3284946237	0.6239247312
0.2393835310	0.3284946237	0.6244623656
0.2391720532	0.3290322581	0.6244623656
0.2391003522	0.3290322581	0.6247311828
0.2382407077	0.3317204301	0.6247311828
0.2382327763	0.3317204301	0.6250000000
0.2381158668	0.3322580645	0.6250000000
0.2381040571	0.3322580645	0.6252688172
0.2379979670	0.3325268817	0.6252688172
0.2378349178	0.3325268817	0.6255376344
0.2377471133	0.3330645161	0.6255376344
0.2375004274	0.3330645161	0.6263440860
0.2371785929	0.3336021505	0.6263440860
0.2367829716	0.3336021505	0.6268817204
0.2366194789	0.3338709677	0.6268817204
0.2365185309	0.3338709677	0.6271505376
0.2365000801	0.3341397849	0.6271505376
0.2363707910	0.3341397849	0.6274193548
0.2363650550	0.3344086022	0.6274193548
0.2357788910	0.3344086022	0.6284946237
0.2353898371	0.3349462366	0.6284946237
0.2352634382	0.3349462366	0.6290322581
0.2351888094	0.3349462366	0.6298387097
0.2351746447	0.3352150538	0.6298387097
0.2350802462	0.3352150538	0.6301075269
0.2349882672	0.3354838710	0.6301075269
0.2348945582	0.3354838710	0.6303763441
0.2345107988	0.3368279570	0.6303763441
0.2344973968	0.3368279570	0.6306451613
0.2341714642	0.3379032258	0.6306451613
0.2339720899	0.3379032258	0.6309139785
0.2336530961	0.3387096774	0.6309139785
0.2334096190	0.3387096774	0.6317204301
0.2331917701	0.3392473118	0.6317204301
0.2330401389	0.3392473118	0.6322580645
0.2326690374	0.3403225806	0.6322580645
0.2326213489	0.3403225806	0.6327956989
0.2324226051	0.3403225806	0.6333333333
0.2323698823	0.3405913978	0.6333333333
0.2322248585	0.3405913978	0.6336021505
0.2319521513	0.3413978495	0.6336021505
0.2317298656	0.3413978495	0.6341397849
0.2306514773	0.3440860215	0.6341397849
0.2305739963	0.3440860215	0.6346774194
0.2301961269	0.3454301075	0.6346774194
0.2299777200	0.3454301075	0.6352150538
0.2296927056	0.3473118280	0.6352150538
0.2296173822	0.3473118280	0.6354838710
0.2295117779	0.3478494624	0.6354838710
0.2294004998	0.3478494624	0.6357526882
0.2292370514	0.3481182796	0.6357526882
0.2290423508	0.3481182796	0.6365591398
0.2289476505	0.3489247312	0.6365591398
0.2289452088	0.3489247312	0.6370967742
0.2286569698	0.3500000000	0.6370967742
0.2284339761	0.3500000000	0.6376344086
0.2282865767	0.3508064516	0.6376344086
0.2280212985	0.3508064516	0.6379032258
0.2278670139	0.3510752688	0.6379032258
0.2277709490	0.3510752688	0.6384408602
0.2271369749	0.3521505376	0.6384408602
0.2270704394	0.3521505376	0.6387096774
0.2269902060	0.3524193548	0.6387096774
0.2269093699	0.3524193548	0.6389784946
0.2268112576	0.3526881720	0.6389784946
0.2266666299	0.3526881720	0.6395161290
0.2253545267	0.3551075269	0.6395161290
0.2252680265	0.3551075269	0.6397849462
0.2247042269	0.3572580645	0.6397849462
0.2245362213	0.3572580645	0.6400537634
0.2242937212	0.3577956989	0.6400537634
0.2241537128	0.3577956989	0.6403225806
0.2240645270	0.3586021505	0.6403225806
0.2240571875	0.3586021505	0.6405913978
0.2238621135	0.3596774194	0.6405913978
0.2236266201	0.3596774194	0.6416666667
0.2231062812	0.3607526882	0.6416666667
0.2229375227	0.3607526882	0.6419354839
0.2224579356	0.3618279570	0.6419354839
0.2223747984	0.3618279570	0.6422043011
0.2220217141	0.3629032258	0.6422043011
0.2218944674	0.3629032258	0.6424731183
0.2218805040	0.3631720430	0.6424731183
0.2217019706	0.3631720430	0.6432795699
0.2216668924	0.3634408602	0.6432795699
0.2215455413	0.3634408602	0.6435483871
0.2209229942	0.3647849462	0.6435483871
0.2209084626	0.3647849462	0.6438172043
0.2202576708	0.3661290323	0.6438172043
0.2202062223	0.3661290323	0.6440860215
0.2198874394	0.3672043011	0.6440860215
0.2198626841	0.3672043011	0.6443548387
0.2196087879	0.3677419355	0.6443548387
0.2195818550	0.3677419355	0.6446236559
0.2191683455	0.3682795699	0.6446236559
0.2191637946	0.3682795699	0.6448924731
0.2183548714	0.3696236559	0.6448924731
0.2180976976	0.3696236559	0.6456989247
0.2180320727	0.3698924731	0.6456989247
0.2179299715	0.3698924731	0.6459677419
0.2171294364	0.3723118280	0.6459677419
0.2171167846	0.3723118280	0.6462365591
0.2159156849	0.3758064516	0.6462365591
0.2158597398	0.3758064516	0.6467741935
0.2157573336	0.3760752688	0.6467741935
0.2156875377	0.3760752688	0.6470430108
0.2152599284	0.3766129032	0.6470430108
0.2149774985	0.3766129032	0.6473118280
0.2142745292	0.3795698925	0.6473118280
0.2142735015	0.3795698925	0.6475806452
0.2138592866	0.3803763441	0.6475806452
0.2137562676	0.3803763441	0.6481182796
0.2137280405	0.3806451613	0.6481182796
0.2137154938	0.3806451613	0.6483870968
0.2132375215	0.3825268817	0.6483870968
0.2130278274	0.3830645161	0.6483870968
0.2129751053	0.3830645161	0.6486559140
0.2121949773	0.3841397849	0.6486559140
0.2120593491	0.3841397849	0.6491935484
0.2119494359	0.3846774194	0.6491935484
0.2118960232	0.3846774194	0.6494623656
0.2117373661	0.3849462366	0.6494623656
0.2112804739	0.3849462366	0.6500000000
0.2111135472	0.3862903226	0.6500000000
0.2109570127	0.3862903226	0.6505376344
0.2109468263	0.3865591398	0.6505376344
0.2108548689	0.3870967742	0.6505376344
0.2107080824	0.3873655914	0.6505376344
0.2106639718	0.3873655914	0.6508064516
0.2106026496	0.3879032258	0.6508064516
0.2105838944	0.3879032258	0.6510752688
0.2102584666	0.3887096774	0.6510752688
0.2101718908	0.3887096774	0.6516129032
0.2099985202	0.3887096774	0.6521505376
0.2098716988	0.3889784946	0.6521505376
0.2098427842	0.3889784946	0.6524193548
0.2098303828	0.3892473118	0.6524193548
0.2097815760	0.3892473118	0.6529569892
0.2095973013	0.3900537634	0.6529569892
0.2094241270	0.3900537634	0.6534946237
0.2093860246	0.3903225806	0.6534946237
0.2092656757	0.3903225806	0.6537634409
0.2092343712	0.3905913978	0.6537634409
0.2091050234	0.3905913978	0.6543010753
0.2083638076	0.3922043011	0.6543010753
0.2083177075	0.3922043011	0.6548387097
0.2080842394	0.3924731183	0.6548387097
0.2076474102	0.3924731183	0.6559139785
0.2074695826	0.3930107527	0.6559139785
0.2072871593	0.3930107527	0.6561827957
0.2065343295	0.3951612903	0.6561827957
0.2062518202	0.3951612903	0.6572580645
0.2060937327	0.3956989247	0.6572580645
0.2060736961	0.3956989247	0.6575268817
0.2060653535	0.3959677419	0.6575268817
0.2060402639	0.3959677419	0.6577956989
0.2058559126	0.3967741935	0.6577956989
0.2057500981	0.3967741935	0.6580645161
0.2055575728	0.3973118280	0.6580645161
0.2055189919	0.3973118280	0.6583333333
0.2054575507	0.3975806452	0.6583333333
0.2054547917	0.3975806452	0.6586021505
0.2054265146	0.3978494624	0.6586021505
0.2053446909	0.3978494624	0.6591397849
0.2050817305	0.3981182796	0.6591397849
0.2050610496	0.3981182796	0.6594086022
0.2049294481	0.3991935484	0.6594086022
0.2049232487	0.3991935484	0.6596774194
0.2045385928	0.4005376344	0.6596774194
0.2044733396	0.4005376344	0.6599462366
0.2044018503	0.4008064516	0.6599462366
0.2042512206	0.4008064516	0.6602150538
0.2041781452	0.4013440860	0.6602150538
0.2039847424	0.4013440860	0.6604838710
0.2039714791	0.4016129032	0.6604838710
0.2037765568	0.4016129032	0.6607526882
0.2037347624	0.4021505376	0.6607526882
0.2036328600	0.4026881720	0.6607526882
0.2036201290	0.4026881720	0.6610215054
0.2022223570	0.4045698925	0.6610215054
0.2021290467	0.4045698925	0.6612903226
0.2021283365	0.4051075269	0.6612903226
0.2021193319	0.4051075269	0.6615591398
0.2021152757	0.4053763441	0.6615591398
0.2019876320	0.4053763441	0.6618279570
0.2019023097	0.4056451613	0.6618279570
0.2018438732	0.4056451613	0.6620967742
0.2015328035	0.4080645161	0.6620967742
0.2013417781	0.4080645161	0.6623655914
0.2012996836	0.4083333333	0.6623655914
0.2011725102	0.4083333333	0.6626344086
0.2009472778	0.4096774194	0.6626344086
0.2008571712	0.4096774194	0.6629032258
0.2000467649	0.4129032258	0.6629032258
0.1997971445	0.4129032258	0.6634408602
0.1996187183	0.4131720430	0.6634408602
0.1995234658	0.4131720430	0.6637096774
0.1993863817	0.4139784946	0.6637096774
0.1993402428	0.4139784946	0.6639784946
0.1991996598	0.4142473118	0.6639784946
0.1991552440	0.4142473118	0.6642473118
0.1984723239	0.4169354839	0.6642473118
0.1983040438	0.4169354839	0.6655913978
0.1982380376	0.4174731183	0.6655913978
0.1982302010	0.4174731183	0.6658602151
0.1980923528	0.4180107527	0.6658602151
0.1979953664	0.4180107527	0.6663978495
0.1976649842	0.4190860215	0.6663978495
0.1976404265	0.4190860215	0.6666666667
0.1976363821	0.4193548387	0.6666666667
0.1976054798	0.4193548387	0.6669354839
0.1973737767	0.4209677419	0.6669354839
0.1972644167	0.4209677419	0.6674731183
0.1972090332	0.4212365591	0.6674731183
0.1971666385	0.4212365591	0.6677419355
0.1970533812	0.4220430108	0.6677419355
0.1969238610	0.4220430108	0.6682795699
0.1967244692	0.4228494624	0.6682795699
0.1966700668	0.4228494624	0.6688172043
0.1963408132	0.4244623656	0.6688172043
0.1963314677	0.4244623656	0.6690860215
0.1962434377	0.4252688172	0.6690860215
0.1961398373	0.4258064516	0.6690860215
0.1960046768	0.4260752688	0.6690860215
0.1959363552	0.4260752688	0.6696236559
0.1956806061	0.4279569892	0.6696236559
0.1954335105	0.4279569892	0.6698924731
0.1951693058	0.4290322581	0.6698924731
0.1951579541	0.4290322581	0.6704301075
0.1951205061	0.4290322581	0.6706989247
0.1948720220	0.4303763441	0.6706989247
0.1947933602	0.4303763441	0.6715053763
0.1946940176	0.4306451613	0.6715053763
0.1946652110	0.4306451613	0.6717741935
0.1945297118	0.4317204301	0.6717741935
0.1945078260	0.4317204301	0.6720430108
0.1940050799	0.4349462366	0.6720430108
0.1939918296	0.4349462366	0.6725806452
0.1937805235	0.4354838710	0.6725806452
0.1937619481	0.4354838710	0.6728494624
0.1934453827	0.4362903226	0.6728494624
0.1934170087	0.4362903226	0.6731182796
0.1927957992	0.4395161290	0.6731182796
0.1927522895	0.4395161290	0.6736559140
0.1921399669	0.4430107527	0.6736559140
0.1921015882	0.4430107527	0.6741935484
0.1918800887	0.4443548387	0.6741935484
0.1917904192	0.4443548387	0.6744623656
0.1915883089	0.4456989247	0.6744623656
0.1914904907	0.4456989247	0.6750000000
0.1914005314	0.4459677419	0.6750000000
0.1913912675	0.4459677419	0.6752688172
0.1911605160	0.4478494624	0.6752688172
0.1910198224	0.4478494624	0.6760752688
0.1908828418	0.4491935484	0.6760752688
0.1908730769	0.4491935484	0.6766129032
0.1908627174	0.4494623656	0.6766129032
0.1908197491	0.4494623656	0.6768817204
0.1908015330	0.4497311828	0.6768817204
0.1907845661	0.4502688172	0.6768817204
0.1901579395	0.4518817204	0.6768817204
0.1900933882	0.4518817204	0.6774193548
0.1894871745	0.4543010753	0.6774193548
0.1893522201	0.4543010753	0.6776881720
0.1892763612	0.4551075269	0.6776881720
0.1892681745	0.4551075269	0.6779569892
0.1892537727	0.4553763441	0.6779569892
0.1892343154	0.4553763441	0.6782258065
0.1892155775	0.4559139785	0.6782258065
0.1891785681	0.4564516129	0.6782258065
0.1891756581	0.4564516129	0.6784946237
0.1891241828	0.4569892473	0.6784946237
0.1890758860	0.4569892473	0.6787634409
0.1888074014	0.4586021505	0.6787634409
0.1887920095	0.4586021505	0.6790322581
0.1886970954	0.4599462366	0.6790322581
0.1886180151	0.4599462366	0.6793010753
0.1886098415	0.4602150538	0.6793010753
0.1885993004	0.4602150538	0.6795698925
0.1885575808	0.4607526882	0.6795698925
0.1884986984	0.4607526882	0.6798387097
0.1884473810	0.4610215054	0.6798387097
0.1883538683	0.4610215054	0.6801075269
0.1883475315	0.4615591398	0.6801075269
0.1883112136	0.4615591398	0.6803763441
0.1877311909	0.4642473118	0.6803763441
0.1876786646	0.4642473118	0.6806451613
0.1873070570	0.4672043011	0.6806451613
0.1871988727	0.4672043011	0.6811827957
0.1871802622	0.4672043011	0.6814516129
0.1858458085	0.4733870968	0.6814516129
0.1858409533	0.4733870968	0.6817204301
0.1855175237	0.4747311828	0.6817204301
0.1854121942	0.4747311828	0.6822580645
0.1852237675	0.4758064516	0.6822580645
0.1851833148	0.4758064516	0.6825268817
0.1851737935	0.4760752688	0.6825268817
0.1851538917	0.4760752688	0.6827956989
0.1851305254	0.4763440860	0.6827956989
0.1851072210	0.4763440860	0.6830645161
0.1850619971	0.4768817204	0.6830645161
0.1850053305	0.4768817204	0.6833333333
0.1849937842	0.4771505376	0.6833333333
0.1849934178	0.4771505376	0.6836021505
0.1849566346	0.4776881720	0.6836021505
0.1849509304	0.4776881720	0.6838709677
0.1849395382	0.4782258065	0.6838709677
0.1848796339	0.4782258065	0.6841397849
0.1844149973	0.4827956989	0.6841397849
0.1844069022	0.4827956989	0.6844086022
0.1843835070	0.4830645161	0.6844086022
0.1843749712	0.4830645161	0.6846774194
0.1842256804	0.4841397849	0.6846774194
0.1841528456	0.4841397849	0.6852150538
0.1840438459	0.4852150538	0.6852150538
0.1840074586	0.4852150538	0.6854838710
0.1838300994	0.4865591398	0.6854838710
0.1838040595	0.4865591398	0.6857526882
0.1837914912	0.4868279570	0.6857526882
0.1837656996	0.4868279570	0.6860215054
0.1837386014	0.4870967742	0.6860215054
0.1836700489	0.4870967742	0.6862903226
0.1833991077	0.4892473118	0.6862903226
0.1833436930	0.4892473118	0.6868279570
0.1828905829	0.4908602151	0.6868279570
0.1828791593	0.4908602151	0.6870967742
0.1828780055	0.4911290323	0.6870967742
0.1828775016	0.4911290323	0.6873655914
0.1827494793	0.4922043011	0.6873655914
0.1827281482	0.4922043011	0.6876344086
0.1826382762	0.4935483871	0.6876344086
0.1826325480	0.4935483871	0.6879032258
0.1824232125	0.4946236559	0.6879032258
0.1823797310	0.4946236559	0.6881720430
0.1821387375	0.4959677419	0.6881720430
0.1818894858	0.4959677419	0.6884408602
0.1814871311	0.4981182796	0.6884408602
0.1814765926	0.4981182796	0.6887096774
0.1813989454	0.4989247312	0.6887096774
0.1812867280	0.4989247312	0.6889784946
0.1812301889	0.4997311828	0.6889784946
0.1812205897	0.4997311828	0.6892473118
0.1808800917	0.5034946237	0.6892473118
0.1808473735	0.5034946237	0.6895161290
0.1801209256	0.5080645161	0.6895161290
0.1799738395	0.5080645161	0.6903225806
0.1796098446	0.5099462366	0.6903225806
0.1795905834	0.5099462366	0.6905913978
0.1795741635	0.5107526882	0.6905913978
0.1795669408	0.5107526882	0.6908602151
0.1786577381	0.5177419355	0.6908602151
0.1786095049	0.5177419355	0.6911290323
0.1785680319	0.5182795699	0.6911290323
0.1785647752	0.5188172043	0.6911290323
0.1780746906	0.5220430108	0.6911290323
0.1780227451	0.5220430108	0.6913978495
0.1771349669	0.5287634409	0.6913978495
0.1770581389	0.5287634409	0.6916666667
0.1768529550	0.5303763441	0.6916666667
0.1768419268	0.5303763441	0.6919354839
0.1766030986	0.5314516129	0.6919354839
0.1765085117	0.5314516129	0.6924731183
0.1763387559	0.5330645161	0.6924731183
0.1763054516	0.5330645161	0.6927419355
0.1756059291	0.5373655914	0.6927419355
0.1755712471	0.5373655914	0.6932795699
0.1753573205	0.5387096774	0.6932795699
0.1752914819	0.5392473118	0.6932795699
0.1751382193	0.5403225806	0.6932795699
0.1750468993	0.5403225806	0.6938172043
0.1747542026	0.5408602151	0.6938172043
0.1747493370	0.5408602151	0.6946236559
0.1745247743	0.5432795699	0.6946236559
0.1745002791	0.5432795699	0.6948924731
0.1743434785	0.5456989247	0.6948924731
0.1743394377	0.5456989247	0.6951612903
0.1736007286	0.5497311828	0.6951612903
0.1735218737	0.5497311828	0.6954301075
0.1734047267	0.5508064516	0.6954301075
0.1732730194	0.5508064516	0.6959677419
0.1730929010	0.5524193548	0.6959677419
0.1730877089	0.5524193548	0.6962365591
0.1727301084	0.5537634409	0.6962365591
0.1726973529	0.5537634409	0.6965053763
0.1726528777	0.5545698925	0.6965053763
0.1725306131	0.5545698925	0.6967741935
0.1723174627	0.5556451613	0.6967741935
0.1723075972	0.5556451613	0.6970430108
0.1722225303	0.5564516129	0.6970430108
0.1722187215	0.5564516129	0.6973118280
0.1720843180	0.5569892473	0.6973118280
0.1720217057	0.5569892473	0.6975806452
0.1718264676	0.5580645161	0.6975806452
0.1718111755	0.5586021505	0.6975806452
0.1717798640	0.5586021505	0.6978494624
0.1716467227	0.5596774194	0.6978494624
0.1716406253	0.5596774194	0.6981182796
0.1711616849	0.5631720430	0.6981182796
0.1711215888	0.5631720430	0.6983870968
0.1709414877	0.5647849462	0.6983870968
0.1709083206	0.5647849462	0.6986559140
0.1706470590	0.5661290323	0.6986559140
0.1706453505	0.5661290323	0.6989247312
0.1706161232	0.5666666667	0.6989247312
0.1705398625	0.5666666667	0.6991935484
0.1703690377	0.5682795699	0.6991935484
0.1703550502	0.5682795699	0.6994623656
0.1702752809	0.5688172043	0.6994623656
0.1702706194	0.5688172043	0.6997311828
0.1698325525	0.5709677419	0.6997311828
0.1698315155	0.5709677419	0.7000000000
0.1694084262	0.5733870968	0.7000000000
0.1693885424	0.5733870968	0.7002688172
0.1692337830	0.5755376344	0.7002688172
0.1692130345	0.5755376344	0.7005376344
0.1688943815	0.5776881720	0.7005376344
0.1688518838	0.5776881720	0.7008064516
0.1682567824	0.5822580645	0.7008064516
0.1682095416	0.5822580645	0.7010752688
0.1679025716	0.5844086022	0.7010752688
0.1678886929	0.5844086022	0.7013440860
0.1673357258	0.5873655914	0.7013440860
0.1672359315	0.5873655914	0.7016129032
0.1672315096	0.5876344086	0.7016129032
0.1671251190	0.5876344086	0.7018817204
0.1669386669	0.5889784946	0.7018817204
0.1669045704	0.5889784946	0.7021505376
0.1664931380	0.5922043011	0.7021505376
0.1664227758	0.5922043011	0.7024193548
0.1663994568	0.5924731183	0.7024193548
0.1663392196	0.5924731183	0.7026881720
0.1656269841	0.5975806452	0.7026881720
0.1656269084	0.5975806452	0.7029569892
0.1655761087	0.5981182796	0.7029569892
0.1655608313	0.5981182796	0.7032258065
0.1653009094	0.5989247312	0.7032258065
0.1652695654	0.5994623656	0.7032258065
0.1651866713	0.5997311828	0.7032258065
0.1651458895	0.5997311828	0.7034946237
0.1645501051	0.6037634409	0.7034946237
0.1641981504	0.6037634409	0.7045698925
0.1640330197	0.6051075269	0.7045698925
0.1640231612	0.6051075269	0.7048387097
0.1638593776	0.6056451613	0.7048387097
0.1637611921	0.6056451613	0.7053763441
0.1637520840	0.6061827957	0.7053763441
0.1636693428	0.6061827957	0.7056451613
0.1634832491	0.6083333333	0.7056451613
0.1633939357	0.6083333333	0.7059139785
0.1631651180	0.6094086022	0.7059139785
0.1631442399	0.6094086022	0.7061827957
0.1628516350	0.6120967742	0.7061827957
0.1627907292	0.6126344086	0.7061827957
0.1625818716	0.6137096774	0.7061827957
0.1625525574	0.6137096774	0.7064516129
0.1623595214	0.6142473118	0.7064516129
0.1622058770	0.6142473118	0.7067204301
0.1616329624	0.6166666667	0.7067204301
0.1614358191	0.6166666667	0.7069892473
0.1613322285	0.6172043011	0.7069892473
0.1612429816	0.6172043011	0.7072580645
0.1610237474	0.6180107527	0.7072580645
0.1610099130	0.6180107527	0.7075268817
0.1606568418	0.6198924731	0.7075268817
0.1606263631	0.6198924731	0.7077956989
0.1606031713	0.6204301075	0.7077956989
0.1605172975	0.6204301075	0.7080645161
0.1603005626	0.6209677419	0.7080645161
0.1602758023	0.6209677419	0.7083333333
0.1600531027	0.6220430108	0.7083333333
0.1600354507	0.6220430108	0.7086021505
0.1598676941	0.6228494624	0.7086021505
0.1598604563	0.6228494624	0.7088709677
0.1596980244	0.6241935484	0.7088709677
0.1596081215	0.6241935484	0.7091397849
0.1595589418	0.6247311828	0.7091397849
0.1595537203	0.6247311828	0.7094086022
0.1594952695	0.6252688172	0.7094086022
0.1594406991	0.6252688172	0.7096774194
0.1593540256	0.6255376344	0.7096774194
0.1592615559	0.6255376344	0.7099462366
0.1586054967	0.6271505376	0.7099462366
0.1585766857	0.6271505376	0.7104838710
0.1584973018	0.6274193548	0.7104838710
0.1584403137	0.6274193548	0.7110215054
0.1582216710	0.6284946237	0.7110215054
0.1581190518	0.6284946237	0.7112903226
0.1578642900	0.6301075269	0.7112903226
0.1578137446	0.6301075269	0.7115591398
0.1575985908	0.6311827957	0.7115591398
0.1575939016	0.6311827957	0.7118279570
0.1568542102	0.6341397849	0.7118279570
0.1568280343	0.6346774194	0.7118279570
0.1566442461	0.6354838710	0.7118279570
0.1565733914	0.6354838710	0.7120967742
0.1565641170	0.6360215054	0.7120967742
0.1565474382	0.6360215054	0.7123655914
0.1564617836	0.6362903226	0.7123655914
0.1564502276	0.6362903226	0.7126344086
0.1563202162	0.6365591398	0.7126344086
0.1562316593	0.6365591398	0.7129032258
0.1561566494	0.6368279570	0.7129032258
0.1559967178	0.6373655914	0.7129032258
0.1559934838	0.6373655914	0.7131720430
0.1559117747	0.6379032258	0.7131720430
0.1558844614	0.6379032258	0.7134408602
0.1557535039	0.6381720430	0.7134408602
0.1556823938	0.6381720430	0.7137096774
0.1556101817	0.6387096774	0.7137096774
0.1555900253	0.6387096774	0.7139784946
0.1550862104	0.6405913978	0.7139784946
0.1550772896	0.6405913978	0.7142473118
0.1550127440	0.6408602151	0.7142473118
0.1549801881	0.6408602151	0.7145161290
0.1548739133	0.6413978495	0.7145161290
0.1547267194	0.6413978495	0.7150537634
0.1545732145	0.6419354839	0.7150537634
0.1542479576	0.6419354839	0.7158602151
0.1541744767	0.6424731183	0.7158602151
0.1540336482	0.6424731183	0.7169354839
0.1539920478	0.6427419355	0.7169354839
0.1538392571	0.6427419355	0.7172043011
0.1538020419	0.6430107527	0.7172043011
0.1537104586	0.6430107527	0.7174731183
0.1536991413	0.6432795699	0.7174731183
0.1536290855	0.6432795699	0.7177419355
0.1535846458	0.6435483871	0.7177419355
0.1535425299	0.6435483871	0.7182795699
0.1535250144	0.6440860215	0.7182795699
0.1533604400	0.6440860215	0.7196236559
0.1527457040	0.6473118280	0.7196236559
0.1527131143	0.6473118280	0.7198924731
0.1527092332	0.6475806452	0.7198924731
0.1526980865	0.6475806452	0.7201612903
0.1526671342	0.6478494624	0.7201612903
0.1526623258	0.6478494624	0.7204301075
0.1526327375	0.6481182796	0.7204301075
0.1526266275	0.6481182796	0.7206989247
0.1525845095	0.6483870968	0.7206989247
0.1524617628	0.6483870968	0.7209677419
0.1524172369	0.6486559140	0.7209677419
0.1523775169	0.6486559140	0.7212365591
0.1522269749	0.6491935484	0.7212365591
0.1520982615	0.6491935484	0.7215053763
0.1520583753	0.6494623656	0.7215053763
0.1520506335	0.6494623656	0.7217741935
0.1519760076	0.6497311828	0.7217741935
0.1518279353	0.6497311828	0.7231182796
0.1516490887	0.6508064516	0.7231182796
0.1516038020	0.6508064516	0.7236559140
0.1515703230	0.6510752688	0.7236559140
0.1515203690	0.6510752688	0.7239247312
0.1513666979	0.6518817204	0.7239247312
0.1513356013	0.6518817204	0.7241935484
0.1512783661	0.6518817204	0.7247311828
0.1511044144	0.6529569892	0.7247311828
0.1510666021	0.6529569892	0.7252688172
0.1509843302	0.6537634409	0.7252688172
0.1509748093	0.6537634409	0.7255376344
0.1507451486	0.6553763441	0.7255376344
0.1507389970	0.6553763441	0.7258064516
0.1507351580	0.6556451613	0.7258064516
0.1507064544	0.6556451613	0.7260752688
0.1506840936	0.6561827957	0.7260752688
0.1506279254	0.6561827957	0.7266129032
0.1503952250	0.6564516129	0.7266129032
0.1503898891	0.6564516129	0.7271505376
0.1502173117	0.6575268817	0.7271505376
0.1500369151	0.6575268817	0.7274193548
0.1496793939	0.6588709677	0.7274193548
0.1496437147	0.6588709677	0.7276881720
0.1495888461	0.6591397849	0.7276881720
0.1495884031	0.6591397849	0.7279569892
0.1493754605	0.6602150538	0.7279569892
0.1491816399	0.6602150538	0.7284946237
0.1491585605	0.6607526882	0.7284946237
0.1491449270	0.6607526882	0.7290322581
0.1491179813	0.6610215054	0.7290322581
0.1490478204	0.6610215054	0.7293010753
0.1490381621	0.6612903226	0.7293010753
0.1489459088	0.6612903226	0.7298387097
0.1487676075	0.6612903226	0.7311827957
0.1486363443	0.6615591398	0.7311827957
0.1485903792	0.6615591398	0.7314516129
0.1482233756	0.6637096774	0.7314516129
0.1480287379	0.6637096774	0.7322580645
0.1480098805	0.6642473118	0.7322580645
0.1480004225	0.6642473118	0.7325268817
0.1478667301	0.6653225806	0.7325268817
0.1478638597	0.6653225806	0.7327956989
0.1478363138	0.6655913978	0.7327956989
0.1477750682	0.6655913978	0.7330645161
0.1477058538	0.6658602151	0.7330645161
0.1476448308	0.6658602151	0.7333333333
0.1476075715	0.6661290323	0.7333333333
0.1473315317	0.6661290323	0.7341397849
0.1470721819	0.6672043011	0.7341397849
0.1470170333	0.6672043011	0.7344086022
0.1469519334	0.6672043011	0.7349462366
0.1468139710	0.6682795699	0.7349462366
0.1467138497	0.6682795699	0.7357526882
0.1466177604	0.6688172043	0.7357526882
0.1465092068	0.6688172043	0.7368279570
0.1464903831	0.6690860215	0.7368279570
0.1464459696	0.6696236559	0.7368279570
0.1463597870	0.6696236559	0.7376344086
0.1461754597	0.6706989247	0.7376344086
0.1460202799	0.6706989247	0.7384408602
0.1459844791	0.6709677419	0.7384408602
0.1458599062	0.6709677419	0.7389784946
0.1457578870	0.6715053763	0.7389784946
0.1457274919	0.6715053763	0.7392473118
0.1455881130	0.6720430108	0.7392473118
0.1455150836	0.6720430108	0.7397849462
0.1454655710	0.6725806452	0.7397849462
0.1454055302	0.6725806452	0.7403225806
0.1452189592	0.6739247312	0.7403225806
0.1451753555	0.6739247312	0.7405913978
0.1450695178	0.6741935484	0.7405913978
0.1450380729	0.6741935484	0.7408602151
0.1450315980	0.6744623656	0.7408602151
0.1450167241	0.6744623656	0.7413978495
0.1450163481	0.6747311828	0.7413978495
0.1449753862	0.6747311828	0.7424731183
0.1449628906	0.6750000000	0.7424731183
0.1447996704	0.6750000000	0.7432795699
0.1446226931	0.6755376344	0.7432795699
0.1444741315	0.6755376344	0.7435483871
0.1443005942	0.6763440860	0.7435483871
0.1442493016	0.6763440860	0.7440860215
0.1439603858	0.6779569892	0.7440860215
0.1439105845	0.6779569892	0.7443548387
0.1438734879	0.6782258065	0.7443548387
0.1438190417	0.6782258065	0.7446236559
0.1437031472	0.6790322581	0.7446236559
0.1436837078	0.6790322581	0.7448924731
0.1433579135	0.6801075269	0.7448924731
0.1433176382	0.6801075269	0.7451612903
0.1432990387	0.6803763441	0.7451612903
0.1431898111	0.6803763441	0.7454301075
0.1431359150	0.6806451613	0.7454301075
0.1430809667	0.6806451613	0.7456989247
0.1430397558	0.6814516129	0.7456989247
0.1429490761	0.6814516129	0.7459677419
0.1428094687	0.6819892473	0.7459677419
0.1427432989	0.6819892473	0.7465053763
0.1427222050	0.6825268817	0.7465053763
0.1426970585	0.6825268817	0.7467741935
0.1425136399	0.6841397849	0.7467741935
0.1424849286	0.6841397849	0.7470430108
0.1420645166	0.6862903226	0.7470430108
0.1420499425	0.6862903226	0.7473118280
0.1420365563	0.6865591398	0.7473118280
0.1420289542	0.6865591398	0.7475806452
0.1419378609	0.6870967742	0.7475806452
0.1419358300	0.6870967742	0.7478494624
0.1416193778	0.6884408602	0.7478494624
0.1415998233	0.6884408602	0.7481182796
0.1415838872	0.6887096774	0.7481182796
0.1415808439	0.6887096774	0.7483870968
0.1413458298	0.6897849462	0.7483870968
0.1413347753	0.6897849462	0.7486559140
0.1413226012	0.6900537634	0.7486559140
0.1412822403	0.6900537634	0.7489247312
0.1410994935	0.6911290323	0.7489247312
0.1410235518	0.6911290323	0.7491935484
0.1409911554	0.6913978495	0.7491935484
0.1409879727	0.6919354839	0.7491935484
0.1409392159	0.6922043011	0.7491935484
0.1408730906	0.6922043011	0.7497311828
0.1407230273	0.6938172043	0.7497311828
0.1406806647	0.6938172043	0.7502688172
0.1404469851	0.6946236559	0.7502688172
0.1403914336	0.6946236559	0.7505376344
0.1403198627	0.6946236559	0.7510752688
0.1401667126	0.6959677419	0.7510752688
0.1401618623	0.6959677419	0.7513440860
0.1399002854	0.6975806452	0.7513440860
0.1397810029	0.6975806452	0.7516129032
0.1397062057	0.6986559140	0.7516129032
0.1396862232	0.6986559140	0.7518817204
0.1395481275	0.6994623656	0.7518817204
0.1393887881	0.6994623656	0.7526881720
0.1393503828	0.6997311828	0.7526881720
0.1393000140	0.6997311828	0.7529569892
0.1390867418	0.7008064516	0.7529569892
0.1390566759	0.7008064516	0.7534946237
0.1390414790	0.7010752688	0.7534946237
0.1390136028	0.7010752688	0.7537634409
0.1389995867	0.7013440860	0.7537634409
0.1389936437	0.7013440860	0.7540322581
0.1389529523	0.7018817204	0.7540322581
0.1387172663	0.7018817204	0.7548387097
0.1386575590	0.7026881720	0.7548387097
0.1384825442	0.7026881720	0.7551075269
0.1383771482	0.7034946237	0.7551075269
0.1383733148	0.7034946237	0.7553763441
0.1382439605	0.7045698925	0.7553763441
0.1380831828	0.7045698925	0.7559139785
0.1378632234	0.7056451613	0.7559139785
0.1378458535	0.7056451613	0.7561827957
0.1377921587	0.7064516129	0.7561827957
0.1377831756	0.7064516129	0.7564516129
0.1376359231	0.7072580645	0.7564516129
0.1376173926	0.7072580645	0.7569892473
0.1373559004	0.7077956989	0.7569892473
0.1371788423	0.7077956989	0.7575268817
0.1370488952	0.7088709677	0.7575268817
0.1370120831	0.7088709677	0.7580645161
0.1369725558	0.7096774194	0.7580645161
0.1369456174	0.7096774194	0.7583333333
0.1367882897	0.7107526882	0.7583333333
0.1367370686	0.7107526882	0.7588709677
0.1367231695	0.7107526882	0.7594086022
0.1367017375	0.7110215054	0.7594086022
0.1366979169	0.7110215054	0.7596774194
0.1366268205	0.7118279570	0.7596774194
0.1363774635	0.7118279570	0.7602150538
0.1363679362	0.7120967742	0.7602150538
0.1363286573	0.7120967742	0.7604838710
0.1362572366	0.7123655914	0.7604838710
0.1361718059	0.7123655914	0.7607526882
0.1361683333	0.7126344086	0.7607526882
0.1361588846	0.7126344086	0.7610215054
0.1361476407	0.7129032258	0.7610215054
0.1361044479	0.7129032258	0.7612903226
0.1359144432	0.7142473118	0.7612903226
0.1358382076	0.7142473118	0.7618279570
0.1357960978	0.7142473118	0.7623655914
0.1357055484	0.7145161290	0.7623655914
0.1356956226	0.7145161290	0.7626344086
0.1356142845	0.7147849462	0.7626344086
0.1355405888	0.7147849462	0.7634408602
0.1354642426	0.7153225806	0.7634408602
0.1354284010	0.7153225806	0.7637096774
0.1354114660	0.7158602151	0.7637096774
0.1354110995	0.7158602151	0.7639784946
0.1352983759	0.7166666667	0.7639784946
0.1352079148	0.7166666667	0.7645161290
0.1350862836	0.7177419355	0.7645161290
0.1349736485	0.7177419355	0.7647849462
0.1348627606	0.7182795699	0.7647849462
0.1348285435	0.7182795699	0.7653225806
0.1348064151	0.7188172043	0.7653225806
0.1345409928	0.7188172043	0.7655913978
0.1344897489	0.7190860215	0.7655913978
0.1344245252	0.7190860215	0.7661290323
0.1343867712	0.7196236559	0.7661290323
0.1343849527	0.7196236559	0.7666666667
0.1343461477	0.7196236559	0.7669354839
0.1343003071	0.7201612903	0.7669354839
0.1340825097	0.7201612903	0.7680107527
0.1339836896	0.7204301075	0.7680107527
0.1339473916	0.7204301075	0.7682795699
0.1339119742	0.7206989247	0.7682795699
0.1338559707	0.7206989247	0.7685483871
0.1338018345	0.7209677419	0.7685483871
0.1336882591	0.7209677419	0.7696236559
0.1335310149	0.7215053763	0.7696236559
0.1335116483	0.7215053763	0.7698924731
0.1330220921	0.7231182796	0.7698924731
0.1328702469	0.7231182796	0.7706989247
0.1326470827	0.7239247312	0.7706989247
0.1326314339	0.7239247312	0.7712365591
0.1326136225	0.7241935484	0.7712365591
0.1325815393	0.7241935484	0.7715053763
0.1324834229	0.7244623656	0.7715053763
0.1324823724	0.7244623656	0.7717741935
0.1322641323	0.7252688172	0.7717741935
0.1322627159	0.7252688172	0.7720430108
0.1321215053	0.7263440860	0.7720430108
0.1320580340	0.7263440860	0.7723118280
0.1318685006	0.7274193548	0.7723118280
0.1318316036	0.7274193548	0.7725806452
0.1316797502	0.7284946237	0.7725806452
0.1316511138	0.7284946237	0.7731182796
0.1316018023	0.7287634409	0.7731182796
0.1315878529	0.7287634409	0.7733870968
0.1313139109	0.7311827957	0.7733870968
0.1312927201	0.7311827957	0.7736559140
0.1312367875	0.7319892473	0.7736559140
0.1311530141	0.7319892473	0.7739247312
0.1310255183	0.7330645161	0.7739247312
0.1309896753	0.7330645161	0.7744623656
0.1309035794	0.7336021505	0.7744623656
0.1308511444	0.7336021505	0.7747311828
0.1308500822	0.7336021505	0.7752688172
0.1308482858	0.7336021505	0.7755376344
0.1308148369	0.7344086022	0.7755376344
0.1308015787	0.7344086022	0.7760752688
0.1304177885	0.7357526882	0.7760752688
0.1303975245	0.7357526882	0.7763440860
0.1303445398	0.7362903226	0.7763440860
0.1303347803	0.7362903226	0.7766129032
0.1303328783	0.7365591398	0.7766129032
0.1303081119	0.7365591398	0.7768817204
0.1301368132	0.7368279570	0.7768817204
0.1301213707	0.7368279570	0.7771505376
0.1300061673	0.7370967742	0.7771505376
0.1299506623	0.7370967742	0.7774193548
0.1299094538	0.7376344086	0.7774193548
0.1295849241	0.7376344086	0.7784946237
0.1295362439	0.7381720430	0.7784946237
0.1295355677	0.7381720430	0.7787634409
0.1295014868	0.7384408602	0.7787634409
0.1293084938	0.7384408602	0.7795698925
0.1290054023	0.7405913978	0.7795698925
0.1289775876	0.7405913978	0.7798387097
0.1289750209	0.7411290323	0.7798387097
0.1284126940	0.7424731183	0.7798387097
0.1283926689	0.7430107527	0.7798387097
0.1281333256	0.7440860215	0.7798387097
0.1280190003	0.7440860215	0.7803763441
0.1279176303	0.7448924731	0.7803763441
0.1278633380	0.7448924731	0.7806451613
0.1277737199	0.7459677419	0.7806451613
0.1277591902	0.7459677419	0.7811827957
0.1277570432	0.7462365591	0.7811827957
0.1277490961	0.7462365591	0.7814516129
0.1277285741	0.7467741935	0.7814516129
0.1276431871	0.7467741935	0.7825268817
0.1275733405	0.7473118280	0.7825268817
0.1275579221	0.7473118280	0.7827956989
0.1275555533	0.7475806452	0.7827956989
0.1272576888	0.7475806452	0.7836021505
0.1272051678	0.7481182796	0.7836021505
0.1271834046	0.7481182796	0.7838709677
0.1271635291	0.7483870968	0.7838709677
0.1271414992	0.7483870968	0.7841397849
0.1271199073	0.7486559140	0.7841397849
0.1270732664	0.7486559140	0.7844086022
0.1270285167	0.7489247312	0.7844086022
0.1270147099	0.7489247312	0.7846774194
0.1269726662	0.7491935484	0.7846774194
0.1269340940	0.7491935484	0.7849462366
0.1269087345	0.7497311828	0.7849462366
0.1268086507	0.7497311828	0.7852150538
0.1266744911	0.7500000000	0.7852150538
0.1266632270	0.7500000000	0.7854838710
0.1266337742	0.7502688172	0.7854838710
0.1266323060	0.7502688172	0.7857526882
0.1265843866	0.7505376344	0.7857526882
0.1265265827	0.7505376344	0.7862903226
0.1265205314	0.7508064516	0.7862903226
0.1265135730	0.7508064516	0.7865591398
0.1262192411	0.7513440860	0.7865591398
0.1262136772	0.7513440860	0.7868279570
0.1261925070	0.7516129032	0.7868279570
0.1261157968	0.7516129032	0.7870967742
0.1260170124	0.7526881720	0.7870967742
0.1257682035	0.7526881720	0.7884408602
0.1257511798	0.7532258065	0.7884408602
0.1256240468	0.7532258065	0.7889784946
0.1251043280	0.7551075269	0.7889784946
0.1250928189	0.7551075269	0.7892473118
0.1250267377	0.7556451613	0.7892473118
0.1249084236	0.7556451613	0.7897849462
0.1248629968	0.7559139785	0.7897849462
0.1248141722	0.7559139785	0.7903225806
0.1247661963	0.7564516129	0.7903225806
0.1246446840	0.7564516129	0.7905913978
0.1245156938	0.7569892473	0.7905913978
0.1244498774	0.7569892473	0.7908602151
0.1241657939	0.7577956989	0.7908602151
0.1240604473	0.7577956989	0.7916666667
0.1240600791	0.7580645161	0.7916666667
0.1237653090	0.7580645161	0.7938172043
0.1235391700	0.7588709677	0.7938172043
0.1235258475	0.7588709677	0.7943548387
0.1234203985	0.7599462366	0.7943548387
0.1233336072	0.7599462366	0.7946236559
0.1233223517	0.7604838710	0.7946236559
0.1232700962	0.7604838710	0.7948924731
0.1232286525	0.7607526882	0.7948924731
0.1232063533	0.7607526882	0.7951612903
0.1230938253	0.7610215054	0.7951612903
0.1229227986	0.7610215054	0.7965053763
0.1228866938	0.7615591398	0.7965053763
0.1227859695	0.7615591398	0.7975806452
0.1226725986	0.7620967742	0.7975806452
0.1225077272	0.7620967742	0.7981182796
0.1225052452	0.7623655914	0.7981182796
0.1224174740	0.7623655914	0.7989247312
0.1223998755	0.7626344086	0.7989247312
0.1221283603	0.7626344086	0.8013440860
0.1219529457	0.7631720430	0.8013440860
0.1216749616	0.7631720430	0.8032258065
0.1215734902	0.7639784946	0.8032258065
0.1215263161	0.7639784946	0.8034946237
0.1212884011	0.7653225806	0.8034946237
0.1211903659	0.7653225806	0.8045698925
0.1210763857	0.7666666667	0.8045698925
0.1210453380	0.7666666667	0.8051075269
0.1207958081	0.7677419355	0.8051075269
0.1207924655	0.7677419355	0.8053763441
0.1207206816	0.7682795699	0.8053763441
0.1206357348	0.7682795699	0.8061827957
0.1205508068	0.7685483871	0.8061827957
0.1205067439	0.7685483871	0.8064516129
0.1203850565	0.7690860215	0.8064516129
0.1203749326	0.7690860215	0.8067204301
0.1202816694	0.7693548387	0.8067204301
0.1202192817	0.7693548387	0.8069892473
0.1201131930	0.7706989247	0.8069892473
0.1200204475	0.7706989247	0.8072580645
0.1200084697	0.7709677419	0.8072580645
0.1199288170	0.7709677419	0.8083333333
0.1198983826	0.7715053763	0.8083333333
0.1197974642	0.7715053763	0.8088709677
0.1197537897	0.7715053763	0.8091397849
0.1197229048	0.7720430108	0.8091397849
0.1197142904	0.7720430108	0.8094086022
0.1195164213	0.7731182796	0.8094086022
0.1195085526	0.7731182796	0.8096774194
0.1194649069	0.7733870968	0.8096774194
0.1190702643	0.7733870968	0.8118279570
0.1190126392	0.7733870968	0.8123655914
0.1190010520	0.7733870968	0.8129032258
0.1188079273	0.7739247312	0.8129032258
0.1183892435	0.7739247312	0.8158602151
0.1183666263	0.7744623656	0.8158602151
0.1182243604	0.7744623656	0.8169354839
0.1182043690	0.7744623656	0.8174731183
0.1181976236	0.7744623656	0.8177419355
0.1181572157	0.7747311828	0.8177419355
0.1181356660	0.7747311828	0.8180107527
0.1180975232	0.7747311828	0.8185483871
0.1180974204	0.7750000000	0.8185483871
0.1180603688	0.7750000000	0.8188172043
0.1180478751	0.7750000000	0.8193548387
0.1180147452	0.7750000000	0.8201612903
0.1179748541	0.7752688172	0.8201612903
0.1178346517	0.7752688172	0.8209677419
0.1176408811	0.7758064516	0.8209677419
0.1173221735	0.7758064516	0.8220430108
0.1173039487	0.7766129032	0.8220430108
0.1171509444	0.7766129032	0.8231182796
0.1170371931	0.7774193548	0.8231182796
0.1170133781	0.7774193548	0.8236559140
0.1166391575	0.7774193548	0.8252688172
0.1165214251	0.7779569892	0.8252688172
0.1164739946	0.7779569892	0.8255376344
0.1164065059	0.7782258065	0.8255376344
0.1162558785	0.7782258065	0.8266129032
0.1162420577	0.7784946237	0.8266129032
0.1161695700	0.7784946237	0.8268817204
0.1160854640	0.7795698925	0.8268817204
0.1159831123	0.7795698925	0.8274193548
0.1159619033	0.7798387097	0.8274193548
0.1159325463	0.7798387097	0.8282258065
0.1159305895	0.7801075269	0.8282258065
0.1159243802	0.7801075269	0.8284946237
0.1159202452	0.7803763441	0.8284946237
0.1159099953	0.7803763441	0.8290322581
0.1158695232	0.7806451613	0.8290322581
0.1158679506	0.7806451613	0.8293010753
0.1158397448	0.7811827957	0.8293010753
0.1157935788	0.7811827957	0.8295698925
0.1154288619	0.7827956989	0.8295698925
0.1153705568	0.7827956989	0.8301075269
0.1153621488	0.7827956989	0.8306451613
0.1152501159	0.7827956989	0.8314516129
0.1151340991	0.7838709677	0.8314516129
0.1150997862	0.7838709677	0.8317204301
0.1150565035	0.7844086022	0.8317204301
0.1150384314	0.7844086022	0.8319892473
0.1148239421	0.7857526882	0.8319892473
0.1147921756	0.7857526882	0.8322580645
0.1147714835	0.7860215054	0.8322580645
0.1146997827	0.7860215054	0.8327956989
0.1143930236	0.7881720430	0.8327956989
0.1143506060	0.7881720430	0.8330645161
0.1143284405	0.7884408602	0.8330645161
0.1142826410	0.7884408602	0.8333333333
0.1142096033	0.7892473118	0.8333333333
0.1141792659	0.7892473118	0.8338709677
0.1141503487	0.7895161290	0.8338709677
0.1140837505	0.7895161290	0.8346774194
0.1140343746	0.7903225806	0.8346774194
0.1140173615	0.7903225806	0.8349462366
0.1139788877	0.7905913978	0.8349462366
0.1139683945	0.7905913978	0.8354838710
0.1139580991	0.7911290323	0.8354838710
0.1139546323	0.7911290323	0.8357526882
0.1138743207	0.7919354839	0.8357526882
0.1136283077	0.7919354839	0.8370967742
0.1135328552	0.7927419355	0.8370967742
0.1135146500	0.7927419355	0.8373655914
0.1134687285	0.7932795699	0.8373655914
0.1134123067	0.7932795699	0.8381720430
0.1133448461	0.7935483871	0.8381720430
0.1133274118	0.7935483871	0.8384408602
0.1132487602	0.7940860215	0.8384408602
0.1130703898	0.7940860215	0.8392473118
0.1128740839	0.7943548387	0.8392473118
0.1127508267	0.7943548387	0.8400537634
0.1124430288	0.7954301075	0.8400537634
0.1124055316	0.7954301075	0.8403225806
0.1123576489	0.7956989247	0.8403225806
0.1123164186	0.7956989247	0.8405913978
0.1122582568	0.7965053763	0.8405913978
0.1122271199	0.7965053763	0.8408602151
0.1119193291	0.7978494624	0.8408602151
0.1117211809	0.7978494624	0.8422043011
0.1117087395	0.7981182796	0.8422043011
0.1115627094	0.7981182796	0.8435483871
0.1114294844	0.7991935484	0.8435483871
0.1112973149	0.7991935484	0.8440860215
0.1111851025	0.8002688172	0.8440860215
0.1109744185	0.8002688172	0.8448924731
0.1109601503	0.8005376344	0.8448924731
0.1108883304	0.8005376344	0.8454301075
0.1108822052	0.8005376344	0.8456989247
0.1108745393	0.8008064516	0.8456989247
0.1108442442	0.8008064516	0.8462365591
0.1107625514	0.8013440860	0.8462365591
0.1107200887	0.8013440860	0.8465053763
0.1107176386	0.8016129032	0.8465053763
0.1107093398	0.8016129032	0.8467741935
0.1106987711	0.8018817204	0.8467741935
0.1106387315	0.8018817204	0.8473118280
0.1105261357	0.8026881720	0.8473118280
0.1105125321	0.8026881720	0.8475806452
0.1104976990	0.8029569892	0.8475806452
0.1104951001	0.8029569892	0.8478494624
0.1104608785	0.8032258065	0.8478494624
0.1104443281	0.8032258065	0.8481182796
0.1104196233	0.8034946237	0.8481182796
0.1104121798	0.8034946237	0.8483870968
0.1102798492	0.8045698925	0.8483870968
0.1102766257	0.8045698925	0.8486559140
0.1101761713	0.8048387097	0.8486559140
0.1101299712	0.8048387097	0.8491935484
0.1100548828	0.8053763441	0.8491935484
0.1100338230	0.8053763441	0.8500000000
0.1098583527	0.8059139785	0.8500000000
0.1098495265	0.8059139785	0.8505376344
0.1097975086	0.8061827957	0.8505376344
0.1097791055	0.8061827957	0.8510752688
0.1097156501	0.8064516129	0.8510752688
0.1096896253	0.8064516129	0.8516129032
0.1095395160	0.8075268817	0.8516129032
0.1092123919	0.8075268817	0.8529569892
0.1091792448	0.8077956989	0.8529569892
0.1091174356	0.8077956989	0.8534946237
0.1090636346	0.8083333333	0.8534946237
0.1089752050	0.8083333333	0.8537634409
0.1089687086	0.8086021505	0.8537634409
0.1089112755	0.8086021505	0.8540322581
0.1088873335	0.8088709677	0.8540322581
0.1087676432	0.8088709677	0.8543010753
0.1087132861	0.8094086022	0.8543010753
0.1086637583	0.8094086022	0.8545698925
0.1086249825	0.8096774194	0.8545698925
0.1084667240	0.8096774194	0.8559139785
0.1083508761	0.8107526882	0.8559139785
0.1083006093	0.8107526882	0.8569892473
0.1082865463	0.8112903226	0.8569892473
0.1082801924	0.8112903226	0.8572580645
0.1082278167	0.8115591398	0.8572580645
0.1082089920	0.8115591398	0.8575268817
0.1081925281	0.8120967742	0.8575268817
0.1081743838	0.8120967742	0.8577956989
0.1080805194	0.8126344086	0.8577956989
0.1080441054	0.8126344086	0.8580645161
0.1080432824	0.8129032258	0.8580645161
0.1079678653	0.8129032258	0.8594086022
0.1079552783	0.8131720430	0.8594086022
0.1079344738	0.8131720430	0.8596774194
0.1078866092	0.8137096774	0.8596774194
0.1078115066	0.8137096774	0.8599462366
0.1077885673	0.8139784946	0.8599462366
0.1075948445	0.8139784946	0.8607526882
0.1075549239	0.8145161290	0.8607526882
0.1075242460	0.8145161290	0.8612903226
0.1074826672	0.8145161290	0.8618279570
0.1074825917	0.8145161290	0.8620967742
0.1074800954	0.8147849462	0.8620967742
0.1074640708	0.8147849462	0.8623655914
0.1073864180	0.8155913978	0.8623655914
0.1073569053	0.8155913978	0.8631720430
0.1073002565	0.8158602151	0.8631720430
0.1072905355	0.8158602151	0.8637096774
0.1072551667	0.8163978495	0.8637096774
0.1072236211	0.8163978495	0.8639784946
0.1072218264	0.8166666667	0.8639784946
0.1071760828	0.8166666667	0.8642473118
0.1070970594	0.8174731183	0.8642473118
0.1070777081	0.8174731183	0.8645161290
0.1070148097	0.8177419355	0.8645161290
0.1070147126	0.8177419355	0.8650537634
0.1070125216	0.8177419355	0.8653225806
0.1069835795	0.8180107527	0.8653225806
0.1069642419	0.8180107527	0.8655913978
0.1069622462	0.8182795699	0.8655913978
0.1069443378	0.8182795699	0.8661290323
0.1068581220	0.8190860215	0.8661290323
0.1068461780	0.8190860215	0.8663978495
0.1067587257	0.8196236559	0.8663978495
0.1067280212	0.8196236559	0.8666666667
0.1067047062	0.8198924731	0.8666666667
0.1066863510	0.8198924731	0.8669354839
0.1061790786	0.8225806452	0.8669354839
0.1061495937	0.8225806452	0.8672043011
0.1060339963	0.8239247312	0.8672043011
0.1060218565	0.8239247312	0.8674731183
0.1059084327	0.8241935484	0.8674731183
0.1058275574	0.8241935484	0.8680107527
0.1057916357	0.8247311828	0.8680107527
0.1057767937	0.8247311828	0.8682795699
0.1057376718	0.8258064516	0.8682795699
0.1057280959	0.8258064516	0.8685483871
0.1057110946	0.8260752688	0.8685483871
0.1057098269	0.8260752688	0.8690860215
0.1056734341	0.8260752688	0.8696236559
0.1056714884	0.8263440860	0.8696236559
0.1056662785	0.8263440860	0.8698924731
0.1056537692	0.8266129032	0.8698924731
0.1056194923	0.8266129032	0.8704301075
0.1055952838	0.8274193548	0.8704301075
0.1055389526	0.8274193548	0.8706989247
0.1054686531	0.8276881720	0.8706989247
0.1053830888	0.8276881720	0.8709677419
0.1053371559	0.8284946237	0.8709677419
0.1053289212	0.8284946237	0.8712365591
0.1053211642	0.8287634409	0.8712365591
0.1051438413	0.8287634409	0.8720430108
0.1051303272	0.8290322581	0.8720430108
0.1051081445	0.8290322581	0.8723118280
0.1051041435	0.8293010753	0.8723118280
0.1050622425	0.8293010753	0.8725806452
0.1049443322	0.8298387097	0.8725806452
0.1049372159	0.8298387097	0.8728494624
0.1047807386	0.8317204301	0.8728494624
0.1047340801	0.8317204301	0.8736559140
0.1046827998	0.8322580645	0.8736559140
0.1045969165	0.8322580645	0.8741935484
0.1044711456	0.8327956989	0.8741935484
0.1044279418	0.8327956989	0.8752688172
0.1044217518	0.8327956989	0.8758064516
0.1044046135	0.8330645161	0.8758064516
0.1043814891	0.8330645161	0.8760752688
0.1043795162	0.8333333333	0.8760752688
0.1043641070	0.8333333333	0.8763440860
0.1043172684	0.8336021505	0.8763440860
0.1042671492	0.8336021505	0.8766129032
0.1042261492	0.8338709677	0.8766129032
0.1042002737	0.8338709677	0.8771505376
0.1041824217	0.8338709677	0.8776881720
0.1041668689	0.8344086022	0.8776881720
0.1041637258	0.8344086022	0.8779569892
0.1040852967	0.8352150538	0.8779569892
0.1040721253	0.8352150538	0.8782258065
0.1040465668	0.8354838710	0.8782258065
0.1040422634	0.8354838710	0.8784946237
0.1039972853	0.8357526882	0.8784946237
0.1039730888	0.8357526882	0.8790322581
0.1039661456	0.8360215054	0.8790322581
0.1039415437	0.8360215054	0.8793010753
0.1038609325	0.8368279570	0.8793010753
0.1038459143	0.8368279570	0.8795698925
0.1037876544	0.8370967742	0.8795698925
0.1037583632	0.8370967742	0.8801075269
0.1036522272	0.8379032258	0.8801075269
0.1035466088	0.8379032258	0.8811827957
0.1035343714	0.8381720430	0.8811827957
0.1034728666	0.8381720430	0.8817204301
0.1034633518	0.8384408602	0.8817204301
0.1034345878	0.8384408602	0.8822580645
0.1034131265	0.8387096774	0.8822580645
0.1033844174	0.8387096774	0.8825268817
0.1033747627	0.8392473118	0.8825268817
0.1032630119	0.8392473118	0.8830645161
0.1032205838	0.8395161290	0.8830645161
0.1031868125	0.8395161290	0.8833333333
0.1031250261	0.8400537634	0.8833333333
0.1031224289	0.8400537634	0.8836021505
0.1031076159	0.8405913978	0.8836021505
0.1030393845	0.8405913978	0.8841397849
0.1030361943	0.8408602151	0.8841397849
0.1028805814	0.8408602151	0.8846774194
0.1028275009	0.8413978495	0.8846774194
0.1027160666	0.8413978495	0.8857526882
0.1026880433	0.8416666667	0.8857526882
0.1026080871	0.8416666667	0.8862903226
0.1025997640	0.8422043011	0.8862903226
0.1025816279	0.8422043011	0.8865591398
0.1024543422	0.8424731183	0.8865591398
0.1024323853	0.8424731183	0.8868279570
0.1023873176	0.8435483871	0.8868279570
0.1023181627	0.8435483871	0.8876344086
0.1023069653	0.8438172043	0.8876344086
0.1022958326	0.8438172043	0.8879032258
0.1022858154	0.8440860215	0.8879032258
0.1022686448	0.8446236559	0.8879032258
0.1022055386	0.8446236559	0.8881720430
0.1021373201	0.8448924731	0.8881720430
0.1020430343	0.8448924731	0.8887096774
0.1019942432	0.8451612903	0.8887096774
0.1019837471	0.8451612903	0.8889784946
0.1019749305	0.8454301075	0.8889784946
0.1018773753	0.8454301075	0.8892473118
0.1018764348	0.8456989247	0.8892473118
0.1018561846	0.8456989247	0.8895161290
0.1018219006	0.8462365591	0.8895161290
0.1018082013	0.8462365591	0.8897849462
0.1017553237	0.8470430108	0.8897849462
0.1016938422	0.8470430108	0.8905913978
0.1015973533	0.8473118280	0.8905913978
0.1015167898	0.8473118280	0.8908602151
0.1015123961	0.8475806452	0.8908602151
0.1013841267	0.8475806452	0.8913978495
0.1013366481	0.8483870968	0.8913978495
0.1011947178	0.8483870968	0.8916666667
0.1011232902	0.8486559140	0.8916666667
0.1011127372	0.8486559140	0.8919354839
0.1010804808	0.8491935484	0.8919354839
0.1010765113	0.8491935484	0.8922043011
0.1010293012	0.8497311828	0.8922043011
0.1010085947	0.8497311828	0.8927419355
0.1009210240	0.8500000000	0.8927419355
0.1007627921	0.8500000000	0.8938172043
0.1007242386	0.8502688172	0.8938172043
0.1006438697	0.8502688172	0.8943548387
0.1005434864	0.8505376344	0.8943548387
0.1005202387	0.8505376344	0.8948924731
0.1004968587	0.8505376344	0.8954301075
0.1004859930	0.8508064516	0.8954301075
0.1004430777	0.8508064516	0.8956989247
0.1004400440	0.8510752688	0.8956989247
0.1004296988	0.8510752688	0.8959677419
0.1004245799	0.8513440860	0.8959677419
0.1003346100	0.8513440860	0.8962365591
0.1003164109	0.8516129032	0.8962365591
0.1003131897	0.8516129032	0.8965053763
0.1002981005	0.8518817204	0.8965053763
0.1002972222	0.8518817204	0.8967741935
0.1002704417	0.8521505376	0.8967741935
0.1002561313	0.8521505376	0.8970430108
0.1001117066	0.8532258065	0.8970430108
0.1000871541	0.8532258065	0.8973118280
0.1000838615	0.8537634409	0.8973118280
0.1000412795	0.8537634409	0.8975806452
0.1000363271	0.8540322581	0.8975806452
0.0999936282	0.8540322581	0.8978494624
0.0999810765	0.8543010753	0.8978494624
0.0999546454	0.8543010753	0.8981182796
0.0999164450	0.8545698925	0.8981182796
0.0998949139	0.8545698925	0.8986559140
0.0998120881	0.8545698925	0.8994623656
0.0997008553	0.8556451613	0.8994623656
0.0996698845	0.8556451613	0.8997311828
0.0995748203	0.8569892473	0.8997311828
0.0995520014	0.8569892473	0.9000000000
0.0995184788	0.8572580645	0.9000000000
0.0994879081	0.8572580645	0.9002688172
0.0993638810	0.8577956989	0.9002688172
0.0993426034	0.8583333333	0.9002688172
0.0993321363	0.8586021505	0.9002688172
0.0993137472	0.8586021505	0.9005376344
0.0991530138	0.8594086022	0.9005376344
0.0991182095	0.8594086022	0.9013440860
0.0989053220	0.8604838710	0.9013440860
0.0988451483	0.8604838710	0.9016129032
0.0987895193	0.8607526882	0.9016129032
0.0987329290	0.8607526882	0.9024193548
0.0987127528	0.8612903226	0.9024193548
0.0986669409	0.8612903226	0.9029569892
0.0986023256	0.8618279570	0.9029569892
0.0985861549	0.8618279570	0.9032258065
0.0985242983	0.8623655914	0.9032258065
0.0984836850	0.8623655914	0.9037634409
0.0984535696	0.8626344086	0.9037634409
0.0984364955	0.8626344086	0.9040322581
0.0979096309	0.8658602151	0.9040322581
0.0978988239	0.8658602151	0.9043010753
0.0978172796	0.8661290323	0.9043010753
0.0977116862	0.8661290323	0.9048387097
0.0975749598	0.8669354839	0.9048387097
0.0975270314	0.8669354839	0.9051075269
0.0974387659	0.8674731183	0.9051075269
0.0973390663	0.8674731183	0.9056451613
0.0973329909	0.8674731183	0.9061827957
0.0973041138	0.8677419355	0.9061827957
0.0973037236	0.8677419355	0.9064516129
0.0972845847	0.8680107527	0.9064516129
0.0972594563	0.8680107527	0.9069892473
0.0972414185	0.8685483871	0.9069892473
0.0971353014	0.8685483871	0.9080645161
0.0970537109	0.8688172043	0.9080645161
0.0970158813	0.8688172043	0.9086021505
0.0969566091	0.8690860215	0.9086021505
0.0968736241	0.8690860215	0.9088709677
0.0968188117	0.8698924731	0.9088709677
0.0968163447	0.8698924731	0.9091397849
0.0967950642	0.8701612903	0.9091397849
0.0967054552	0.8701612903	0.9094086022
0.0966156009	0.8704301075	0.9094086022
0.0965849334	0.8704301075	0.9096774194
0.0965848936	0.8706989247	0.9096774194
0.0964880702	0.8706989247	0.9104838710
0.0964147240	0.8720430108	0.9104838710
0.0962031017	0.8720430108	0.9115591398
0.0960841295	0.8733870968	0.9115591398
0.0960449752	0.8733870968	0.9118279570
0.0959566080	0.8739247312	0.9118279570
0.0959226736	0.8739247312	0.9120967742
0.0959024175	0.8741935484	0.9120967742
0.0958909531	0.8741935484	0.9123655914
0.0958529692	0.8752688172	0.9123655914
0.0958328783	0.8752688172	0.9126344086
0.0958095266	0.8758064516	0.9126344086
0.0957372138	0.8758064516	0.9134408602
0.0957281642	0.8763440860	0.9134408602
0.0956479904	0.8763440860	0.9145161290
0.0956479302	0.8766129032	0.9145161290
0.0956024657	0.8766129032	0.9153225806
0.0955960664	0.8768817204	0.9153225806
0.0955525567	0.8768817204	0.9161290323
0.0955266236	0.8774193548	0.9161290323
0.0954645772	0.8774193548	0.9163978495
0.0954399398	0.8774193548	0.9169354839
0.0953123268	0.8784946237	0.9169354839
0.0952873811	0.8784946237	0.9174731183
0.0952657418	0.8790322581	0.9174731183
0.0952126462	0.8790322581	0.9177419355
0.0950927958	0.8795698925	0.9177419355
0.0950621416	0.8795698925	0.9180107527
0.0950318284	0.8798387097	0.9180107527
0.0950247637	0.8798387097	0.9185483871
0.0950202374	0.8801075269	0.9185483871
0.0950037533	0.8801075269	0.9188172043
0.0949709243	0.8803763441	0.9188172043
0.0949023117	0.8803763441	0.9190860215
0.0948561644	0.8811827957	0.9190860215
0.0948176680	0.8811827957	0.9198924731
0.0946867532	0.8819892473	0.9198924731
0.0946674010	0.8819892473	0.9201612903
0.0944482470	0.8836021505	0.9201612903
0.0944208759	0.8836021505	0.9204301075
0.0944048558	0.8838709677	0.9204301075
0.0942826747	0.8838709677	0.9206989247
0.0942176827	0.8841397849	0.9206989247
0.0942118897	0.8841397849	0.9209677419
0.0941581845	0.8849462366	0.9209677419
0.0940828111	0.8849462366	0.9215053763
0.0940463378	0.8857526882	0.9215053763
0.0940130196	0.8857526882	0.9217741935
0.0939616953	0.8862903226	0.9217741935
0.0939508117	0.8862903226	0.9220430108
0.0937848165	0.8879032258	0.9220430108
0.0937463650	0.8879032258	0.9223118280
0.0936545792	0.8884408602	0.9223118280
0.0934879442	0.8884408602	0.9231182796
0.0934721429	0.8887096774	0.9231182796
0.0934212214	0.8887096774	0.9233870968
0.0932764137	0.8895161290	0.9233870968
0.0932532702	0.8895161290	0.9236559140
0.0932310830	0.8900537634	0.9236559140
0.0931496989	0.8900537634	0.9239247312
0.0930578218	0.8905913978	0.9239247312
0.0930477346	0.8905913978	0.9241935484
0.0930227601	0.8905913978	0.9247311828
0.0930197225	0.8908602151	0.9247311828
0.0929831335	0.8908602151	0.9252688172
0.0929291413	0.8911290323	0.9252688172
0.0925560061	0.8911290323	0.9263440860
0.0924820268	0.8922043011	0.9263440860
0.0924110022	0.8922043011	0.9268817204
0.0923832454	0.8924731183	0.9268817204
0.0923728688	0.8924731183	0.9274193548
0.0923725910	0.8927419355	0.9274193548
0.0923155399	0.8927419355	0.9276881720
0.0921743994	0.8938172043	0.9276881720
0.0921669917	0.8938172043	0.9279569892
0.0921635445	0.8938172043	0.9284946237
0.0921251711	0.8938172043	0.9287634409
0.0920901694	0.8943548387	0.9287634409
0.0919712456	0.8943548387	0.9290322581
0.0919469195	0.8943548387	0.9295698925
0.0918613715	0.8951612903	0.9295698925
0.0918553476	0.8951612903	0.9298387097
0.0917543784	0.8962365591	0.9298387097
0.0917267948	0.8962365591	0.9301075269
0.0916156970	0.8970430108	0.9301075269
0.0914831261	0.8970430108	0.9311827957
0.0914078880	0.8981182796	0.9311827957
0.0913324671	0.8981182796	0.9314516129
0.0912595393	0.8983870968	0.9314516129
0.0912162156	0.8983870968	0.9317204301
0.0910680903	0.8991935484	0.9317204301
0.0908733550	0.8991935484	0.9322580645
0.0908656067	0.8994623656	0.9322580645
0.0908631462	0.8994623656	0.9325268817
0.0908431163	0.8997311828	0.9325268817
0.0907872361	0.8997311828	0.9330645161
0.0906904312	0.9000000000	0.9330645161
0.0906844667	0.9000000000	0.9333333333
0.0904791892	0.9013440860	0.9333333333
0.0903583825	0.9013440860	0.9338709677
0.0903001421	0.9024193548	0.9338709677
0.0902744729	0.9024193548	0.9344086022
0.0901203906	0.9029569892	0.9344086022
0.0901035193	0.9029569892	0.9346774194
0.0897548165	0.9034946237	0.9346774194
0.0897361552	0.9034946237	0.9349462366
0.0897178830	0.9037634409	0.9349462366
0.0896966655	0.9037634409	0.9352150538
0.0895665590	0.9045698925	0.9352150538
0.0893077367	0.9045698925	0.9362903226
0.0892959000	0.9053763441	0.9362903226
0.0892899917	0.9053763441	0.9365591398
0.0892661506	0.9056451613	0.9365591398
0.0891338374	0.9056451613	0.9368279570
0.0889473598	0.9072580645	0.9368279570
0.0889031613	0.9072580645	0.9370967742
0.0888678805	0.9075268817	0.9370967742
0.0888444492	0.9075268817	0.9376344086
0.0886425006	0.9075268817	0.9381720430
0.0884483813	0.9091397849	0.9381720430
0.0884149786	0.9096774194	0.9381720430
0.0883853818	0.9096774194	0.9384408602
0.0883358899	0.9099462366	0.9384408602
0.0882866510	0.9099462366	0.9387096774
0.0882717166	0.9102150538	0.9387096774
0.0882535242	0.9102150538	0.9392473118
0.0880113749	0.9107526882	0.9392473118
0.0879652713	0.9107526882	0.9395161290
0.0878578787	0.9112903226	0.9395161290
0.0878262047	0.9112903226	0.9400537634
0.0877557652	0.9123655914	0.9400537634
0.0877253385	0.9123655914	0.9403225806
0.0877161384	0.9126344086	0.9403225806
0.0876772845	0.9126344086	0.9405913978
0.0875480937	0.9134408602	0.9405913978
0.0874709779	0.9134408602	0.9408602151
0.0873470516	0.9142473118	0.9408602151
0.0873086634	0.9142473118	0.9411290323
0.0869994751	0.9161290323	0.9411290323
0.0868720202	0.9161290323	0.9416666667
0.0866901342	0.9169354839	0.9416666667
0.0866714008	0.9169354839	0.9419354839
0.0866224809	0.9174731183	0.9419354839
0.0866189344	0.9174731183	0.9424731183
0.0866110567	0.9177419355	0.9424731183
0.0865173085	0.9177419355	0.9427419355
0.0862779002	0.9185483871	0.9427419355
0.0862182834	0.9185483871	0.9430107527
0.0861050322	0.9193548387	0.9430107527
0.0860714280	0.9193548387	0.9432795699
0.0858631319	0.9209677419	0.9432795699
0.0857830307	0.9209677419	0.9435483871
0.0857487209	0.9212365591	0.9435483871
0.0856351318	0.9212365591	0.9443548387
0.0855574497	0.9225806452	0.9443548387
0.0855263531	0.9225806452	0.9446236559
0.0852576135	0.9239247312	0.9446236559
0.0851471637	0.9239247312	0.9454301075
0.0848935869	0.9260752688	0.9454301075
0.0847040124	0.9260752688	0.9467741935
0.0846281903	0.9268817204	0.9467741935
0.0845789488	0.9268817204	0.9473118280
0.0841391129	0.9295698925	0.9473118280
0.0839893174	0.9295698925	0.9475806452
0.0837639688	0.9309139785	0.9475806452
0.0836881141	0.9309139785	0.9481182796
0.0836000951	0.9319892473	0.9481182796
0.0835835005	0.9319892473	0.9483870968
0.0833591483	0.9333333333	0.9483870968
0.0833501758	0.9333333333	0.9486559140
0.0833481915	0.9336021505	0.9486559140
0.0832413398	0.9336021505	0.9489247312
0.0829519683	0.9338709677	0.9489247312
0.0829428053	0.9338709677	0.9491935484
0.0828322722	0.9344086022	0.9491935484
0.0824711106	0.9354838710	0.9491935484
0.0824528781	0.9354838710	0.9500000000
0.0823824379	0.9360215054	0.9500000000
0.0822517883	0.9360215054	0.9502688172
0.0819910112	0.9379032258	0.9502688172
0.0819745900	0.9379032258	0.9505376344
0.0818303621	0.9387096774	0.9505376344
0.0818269239	0.9387096774	0.9508064516
0.0817910449	0.9389784946	0.9508064516
0.0817048869	0.9389784946	0.9513440860
0.0815435573	0.9403225806	0.9513440860
0.0814682356	0.9403225806	0.9518817204
0.0812297323	0.9411290323	0.9518817204
0.0811383621	0.9411290323	0.9524193548
0.0811373533	0.9413978495	0.9524193548
0.0809652381	0.9413978495	0.9529569892
0.0809635548	0.9416666667	0.9529569892
0.0809217950	0.9416666667	0.9532258065
0.0803714454	0.9438172043	0.9532258065
0.0801882241	0.9438172043	0.9540322581
0.0799081243	0.9440860215	0.9540322581
0.0798993765	0.9440860215	0.9543010753
0.0798715803	0.9443548387	0.9543010753
0.0798218301	0.9443548387	0.9545698925
0.0798086799	0.9446236559	0.9545698925
0.0797579303	0.9446236559	0.9553763441
0.0796497270	0.9451612903	0.9553763441
0.0795966178	0.9451612903	0.9556451613
0.0794568230	0.9454301075	0.9556451613
0.0794278874	0.9454301075	0.9561827957
0.0793014085	0.9459677419	0.9561827957
0.0791922791	0.9459677419	0.9567204301
0.0791825758	0.9462365591	0.9567204301
0.0791555195	0.9462365591	0.9569892473
0.0790488438	0.9470430108	0.9569892473
0.0788917055	0.9470430108	0.9583333333
0.0788698705	0.9473118280	0.9583333333
0.0786407902	0.9473118280	0.9591397849
0.0786307543	0.9473118280	0.9596774194
0.0785027105	0.9475806452	0.9596774194
0.0783796109	0.9475806452	0.9604838710
0.0782427420	0.9489247312	0.9604838710
0.0779458881	0.9489247312	0.9610215054
0.0774722460	0.9508064516	0.9610215054
0.0774462479	0.9508064516	0.9612903226
0.0772476802	0.9516129032	0.9612903226
0.0770847884	0.9516129032	0.9615591398
0.0769652580	0.9526881720	0.9615591398
0.0769129931	0.9526881720	0.9618279570
0.0763376130	0.9545698925	0.9618279570
0.0761976851	0.9545698925	0.9620967742
0.0761491317	0.9548387097	0.9620967742
0.0761070887	0.9548387097	0.9626344086
0.0759238340	0.9564516129	0.9626344086
0.0758171571	0.9564516129	0.9631720430
0.0758171077	0.9567204301	0.9631720430
0.0758167949	0.9567204301	0.9634408602
0.0753090331	0.9569892473	0.9634408602
0.0752817001	0.9569892473	0.9637096774
0.0750422596	0.9577956989	0.9637096774
0.0747951617	0.9577956989	0.9639784946
0.0745931457	0.9583333333	0.9639784946
0.0745910371	0.9583333333	0.9642473118
0.0740803159	0.9596774194	0.9642473118
0.0740157128	0.9596774194	0.9647849462
0.0738589187	0.9604838710	0.9647849462
0.0736059572	0.9604838710	0.9650537634
0.0730802273	0.9620967742	0.9650537634
0.0730375588	0.9620967742	0.9653225806
0.0730011765	0.9623655914	0.9653225806
0.0729768839	0.9623655914	0.9655913978
0.0727616225	0.9626344086	0.9655913978
0.0727338410	0.9626344086	0.9658602151
0.0724228652	0.9631720430	0.9658602151
0.0723851154	0.9631720430	0.9661290323
0.0721758644	0.9637096774	0.9661290323
0.0719800970	0.9637096774	0.9663978495
0.0718256428	0.9639784946	0.9663978495
0.0718131540	0.9639784946	0.9666666667
0.0717131694	0.9642473118	0.9666666667
0.0715232730	0.9642473118	0.9669354839
0.0713753896	0.9647849462	0.9669354839
0.0710856198	0.9647849462	0.9677419355
0.0710492510	0.9650537634	0.9677419355
0.0709162157	0.9650537634	0.9682795699
0.0708241092	0.9655913978	0.9682795699
0.0705595572	0.9655913978	0.9690860215
0.0704070510	0.9658602151	0.9690860215
0.0701250033	0.9658602151	0.9698924731
0.0700917950	0.9663978495	0.9698924731
0.0699151460	0.9663978495	0.9704301075
0.0698644316	0.9666666667	0.9704301075
0.0696503163	0.9666666667	0.9709677419
0.0692768577	0.9688172043	0.9709677419
0.0692021301	0.9688172043	0.9712365591
0.0691314450	0.9693548387	0.9712365591
0.0690950916	0.9693548387	0.9717741935
0.0690292596	0.9696236559	0.9717741935
0.0689797913	0.9696236559	0.9723118280
0.0688669018	0.9704301075	0.9723118280
0.0687931533	0.9704301075	0.9725806452
0.0685106183	0.9712365591	0.9725806452
0.0685065725	0.9712365591	0.9728494624
0.0684699631	0.9715053763	0.9728494624
0.0683697009	0.9715053763	0.9733870968
0.0683680465	0.9717741935	0.9733870968
0.0683243754	0.9717741935	0.9739247312
0.0681555488	0.9720430108	0.9739247312
0.0680600496	0.9720430108	0.9741935484
0.0680457000	0.9723118280	0.9741935484
0.0679847542	0.9723118280	0.9744623656
0.0679230705	0.9725806452	0.9744623656
0.0678212965	0.9725806452	0.9747311828
0.0677581727	0.9728494624	0.9747311828
0.0677559553	0.9728494624	0.9750000000
0.0676455053	0.9731182796	0.9750000000
0.0672257261	0.9731182796	0.9768817204
0.0671938007	0.9733870968	0.9768817204
0.0670373039	0.9733870968	0.9774193548
0.0670331283	0.9736559140	0.9774193548
0.0669961868	0.9736559140	0.9776881720
0.0668315192	0.9747311828	0.9776881720
0.0667734227	0.9747311828	0.9779569892
0.0667444788	0.9752688172	0.9779569892
0.0667209827	0.9752688172	0.9782258065
0.0666991023	0.9755376344	0.9782258065
0.0666495536	0.9755376344	0.9784946237
0.0665691462	0.9758064516	0.9784946237
0.0664332545	0.9758064516	0.9795698925
0.0663270724	0.9760752688	0.9795698925
0.0658632395	0.9760752688	0.9817204301
0.0658431594	0.9763440860	0.9817204301
0.0658317722	0.9763440860	0.9819892473
0.0658072129	0.9768817204	0.9819892473
0.0655510025	0.9776881720	0.9819892473
0.0655001215	0.9776881720	0.9822580645
0.0653686465	0.9782258065	0.9822580645
0.0652226148	0.9782258065	0.9827956989
0.0650791207	0.9784946237	0.9827956989
0.0649532561	0.9784946237	0.9838709677
0.0649436712	0.9787634409	0.9838709677
0.0649341851	0.9787634409	0.9841397849
0.0648753843	0.9793010753	0.9841397849
0.0647442439	0.9793010753	0.9844086022
0.0646840946	0.9795698925	0.9844086022
0.0644972883	0.9795698925	0.9854838710
0.0643713201	0.9798387097	0.9854838710
0.0642704435	0.9798387097	0.9862903226
0.0642684092	0.9803763441	0.9862903226
0.0642668794	0.9806451613	0.9862903226
0.0641754931	0.9806451613	0.9865591398
0.0641238752	0.9806451613	0.9870967742
0.0640731069	0.9809139785	0.9870967742
0.0640667839	0.9809139785	0.9873655914
0.0639412875	0.9817204301	0.9873655914
0.0636470043	0.9817204301	0.9881720430
0.0635404229	0.9822580645	0.9881720430
0.0634870260	0.9822580645	0.9884408602
0.0634151136	0.9825268817	0.9884408602
0.0633560516	0.9825268817	0.9892473118
0.0633298934	0.9825268817	0.9897849462
0.0631856810	0.9825268817	0.9905913978
0.0630469623	0.9830645161	0.9905913978
0.0630332466	0.9830645161	0.9911290323
0.0628450989	0.9838709677	0.9911290323
0.0626442453	0.9838709677	0.9916666667
0.0625136876	0.9846774194	0.9916666667
0.0624573801	0.9846774194	0.9919354839
0.0624091431	0.9852150538	0.9919354839
0.0622643593	0.9852150538	0.9924731183
0.0622472147	0.9854838710	0.9924731183
0.0619805177	0.9854838710	0.9935483871
0.0618310819	0.9862903226	0.9935483871
0.0618290354	0.9862903226	0.9940860215
0.0617232921	0.9887096774	0.9940860215
0.0615546887	0.9887096774	0.9943548387
0.0614405592	0.9895161290	0.9943548387
0.0613976171	0.9895161290	0.9946236559
0.0613514410	0.9897849462	0.9946236559
0.0613000288	0.9897849462	0.9948924731
0.0612730278	0.9900537634	0.9948924731
0.0612131287	0.9900537634	0.9951612903
0.0611328573	0.9908602151	0.9951612903
0.0609764835	0.9908602151	0.9954301075
0.0608647505	0.9911290323	0.9954301075
0.0603758896	0.9911290323	0.9967741935
0.0602922161	0.9913978495	0.9967741935
0.0602755250	0.9913978495	0.9973118280
0.0602587361	0.9916666667	0.9973118280
0.0602356179	0.9916666667	0.9975806452
0.0602140274	0.9919354839	0.9975806452
0.0600612091	0.9919354839	0.9983870968
0.0600417812	0.9922043011	0.9983870968
0.0599224528	0.9922043011	0.9989247312
0.0597849450	0.9924731183	0.9989247312
0.0597775792	0.9924731183	0.9991935484
0.0593748287	0.9935483871	0.9991935484
0.0592662601	0.9935483871	0.9997311828
0.0589543518	0.9938172043	0.9997311828
0.0579701116	0.9938172043	1.0000000000
0.0371570734	1.0000000000	1.0000000000


==> chapters/data/matching/different/svrROCCurve.csv <==
threshold		fpr		tpr
2.3133576552	0.0000000000	0.0000000000
1.3133576552	0.0002688172	0.0000000000
1.2916958666	0.0008064516	0.0000000000
1.2620627922	0.0008064516	0.0010752688
1.2464566283	0.0013440860	0.0010752688
1.2301729267	0.0013440860	0.0016129032
1.2091309346	0.0016129032	0.0016129032
1.1949391175	0.0016129032	0.0018817204
1.1946541699	0.0018817204	0.0018817204
1.1769266004	0.0018817204	0.0040322581
1.1725488391	0.0021505376	0.0040322581
1.1512042791	0.0021505376	0.0056451613
1.1508817895	0.0024193548	0.0056451613
1.1436135046	0.0024193548	0.0069892473
1.1433598801	0.0029569892	0.0069892473
1.1429767119	0.0032258065	0.0069892473
1.1372935561	0.0032258065	0.0075268817
1.1358928645	0.0034946237	0.0075268817
1.1284794613	0.0034946237	0.0088709677
1.1279605542	0.0037634409	0.0088709677
1.1259808225	0.0037634409	0.0094086022
1.1247350900	0.0040322581	0.0094086022
1.1244625435	0.0040322581	0.0096774194
1.1221444026	0.0043010753	0.0096774194
1.1180657668	0.0043010753	0.0104838710
1.1174762225	0.0045698925	0.0104838710
1.1042510268	0.0045698925	0.0137096774
1.1038550503	0.0048387097	0.0137096774
1.1034982927	0.0048387097	0.0139784946
1.0982736045	0.0053763441	0.0139784946
1.0757781630	0.0053763441	0.0166666667
1.0742714341	0.0056451613	0.0166666667
1.0727728637	0.0056451613	0.0172043011
1.0703244227	0.0064516129	0.0172043011
1.0620577078	0.0064516129	0.0182795699
1.0605896374	0.0067204301	0.0182795699
1.0574515346	0.0067204301	0.0185483871
1.0574078284	0.0069892473	0.0185483871
1.0562888526	0.0069892473	0.0188172043
1.0531181927	0.0075268817	0.0188172043
1.0511006445	0.0075268817	0.0193548387
1.0486659385	0.0077956989	0.0193548387
1.0408963963	0.0077956989	0.0198924731
1.0078862346	0.0088709677	0.0198924731
0.9880898141	0.0088709677	0.0209677419
0.9860147708	0.0091397849	0.0209677419
0.9738440138	0.0091397849	0.0217741935
0.9731084504	0.0096774194	0.0217741935
0.9719682372	0.0096774194	0.0220430108
0.9686797239	0.0102150538	0.0220430108
0.9652841722	0.0102150538	0.0223118280
0.9634099936	0.0104838710	0.0223118280
0.9578607288	0.0104838710	0.0225806452
0.9571217016	0.0112903226	0.0225806452
0.9556762322	0.0112903226	0.0228494624
0.9552745802	0.0115591398	0.0228494624
0.9515896157	0.0115591398	0.0233870968
0.9500068797	0.0118279570	0.0233870968
0.9481668495	0.0118279570	0.0239247312
0.9478042182	0.0120967742	0.0239247312
0.9459066943	0.0120967742	0.0241935484
0.9437957397	0.0123655914	0.0241935484
0.9408109488	0.0123655914	0.0250000000
0.9393707720	0.0131720430	0.0250000000
0.9383721500	0.0131720430	0.0252688172
0.9372840268	0.0134408602	0.0252688172
0.9347606484	0.0134408602	0.0266129032
0.9341780731	0.0137096774	0.0266129032
0.9323030135	0.0137096774	0.0268817204
0.9320526436	0.0139784946	0.0268817204
0.9317267189	0.0139784946	0.0274193548
0.9311880730	0.0142473118	0.0274193548
0.9296042318	0.0142473118	0.0279569892
0.9294177696	0.0145161290	0.0279569892
0.9281527925	0.0145161290	0.0284946237
0.9267458006	0.0147849462	0.0284946237
0.9259553294	0.0147849462	0.0290322581
0.9254684552	0.0150537634	0.0290322581
0.9254625839	0.0150537634	0.0295698925
0.9201865983	0.0150537634	0.0311827957
0.9200481922	0.0153225806	0.0311827957
0.9165539733	0.0153225806	0.0336021505
0.9146825254	0.0163978495	0.0336021505
0.9139694523	0.0163978495	0.0349462366
0.9134484865	0.0166666667	0.0349462366
0.9129271800	0.0166666667	0.0352150538
0.9119007326	0.0166666667	0.0357526882
0.9118026400	0.0166666667	0.0360215054
0.9113850370	0.0169354839	0.0360215054
0.9112265211	0.0169354839	0.0362903226
0.9109519071	0.0172043011	0.0362903226
0.9108536092	0.0172043011	0.0368279570
0.9082884466	0.0174731183	0.0368279570
0.9080510192	0.0174731183	0.0373655914
0.9080394298	0.0177419355	0.0373655914
0.9075478740	0.0177419355	0.0376344086
0.9074556469	0.0180107527	0.0376344086
0.9068967688	0.0180107527	0.0381720430
0.9068018646	0.0182795699	0.0381720430
0.9058033837	0.0182795699	0.0389784946
0.9051501749	0.0188172043	0.0389784946
0.9046941001	0.0188172043	0.0392473118
0.9046210097	0.0190860215	0.0392473118
0.9045159694	0.0190860215	0.0395161290
0.9044615913	0.0193548387	0.0395161290
0.9037936324	0.0193548387	0.0405913978
0.9033623269	0.0198924731	0.0405913978
0.9029788107	0.0198924731	0.0411290323
0.9024796017	0.0204301075	0.0411290323
0.9023517091	0.0204301075	0.0413978495
0.9022620178	0.0206989247	0.0413978495
0.9011158400	0.0206989247	0.0422043011
0.9005185683	0.0209677419	0.0422043011
0.9004947204	0.0209677419	0.0424731183
0.9004647494	0.0212365591	0.0424731183
0.9002349393	0.0212365591	0.0427419355
0.8999552088	0.0215053763	0.0427419355
0.8985294242	0.0215053763	0.0435483871
0.8983848460	0.0217741935	0.0435483871
0.8969485513	0.0217741935	0.0443548387
0.8967614208	0.0220430108	0.0443548387
0.8926941008	0.0220430108	0.0473118280
0.8925673964	0.0223118280	0.0473118280
0.8923996437	0.0223118280	0.0475806452
0.8920344913	0.0225806452	0.0475806452
0.8914988549	0.0225806452	0.0483870968
0.8911022345	0.0228494624	0.0483870968
0.8886224619	0.0228494624	0.0510752688
0.8886125195	0.0231182796	0.0510752688
0.8855563484	0.0231182796	0.0537634409
0.8855415821	0.0233870968	0.0537634409
0.8818694892	0.0233870968	0.0559139785
0.8816263935	0.0236559140	0.0559139785
0.8815475679	0.0236559140	0.0561827957
0.8811461353	0.0236559140	0.0567204301
0.8810969234	0.0239247312	0.0567204301
0.8800349042	0.0239247312	0.0572580645
0.8794654903	0.0241935484	0.0572580645
0.8782868510	0.0241935484	0.0577956989
0.8781989281	0.0244623656	0.0577956989
0.8772676298	0.0244623656	0.0588709677
0.8771410614	0.0247311828	0.0588709677
0.8760506462	0.0247311828	0.0599462366
0.8759475325	0.0250000000	0.0599462366
0.8754403720	0.0250000000	0.0602150538
0.8754204587	0.0252688172	0.0602150538
0.8753606859	0.0252688172	0.0604838710
0.8750036458	0.0258064516	0.0604838710
0.8724895036	0.0258064516	0.0623655914
0.8717673582	0.0260752688	0.0623655914
0.8716005946	0.0260752688	0.0629032258
0.8715375293	0.0263440860	0.0629032258
0.8706865745	0.0263440860	0.0639784946
0.8703655211	0.0266129032	0.0639784946
0.8689838589	0.0266129032	0.0653225806
0.8689381444	0.0268817204	0.0653225806
0.8687318306	0.0268817204	0.0663978495
0.8687175350	0.0271505376	0.0663978495
0.8677294724	0.0271505376	0.0669354839
0.8675223025	0.0274193548	0.0669354839
0.8672599034	0.0274193548	0.0677419355
0.8672476978	0.0276881720	0.0677419355
0.8662850084	0.0276881720	0.0685483871
0.8659560803	0.0279569892	0.0685483871
0.8647940844	0.0279569892	0.0698924731
0.8647402442	0.0282258065	0.0698924731
0.8633290212	0.0282258065	0.0712365591
0.8629604097	0.0293010753	0.0712365591
0.8617580778	0.0293010753	0.0728494624
0.8615558564	0.0295698925	0.0728494624
0.8613927340	0.0295698925	0.0733870968
0.8606055255	0.0303763441	0.0733870968
0.8601215261	0.0303763441	0.0744623656
0.8600985181	0.0303763441	0.0750000000
0.8600970610	0.0303763441	0.0752688172
0.8600316841	0.0309139785	0.0752688172
0.8583660853	0.0309139785	0.0771505376
0.8581643740	0.0311827957	0.0771505376
0.8580081307	0.0311827957	0.0774193548
0.8574198543	0.0317204301	0.0774193548
0.8571675179	0.0317204301	0.0784946237
0.8571224528	0.0317204301	0.0790322581
0.8567291674	0.0319892473	0.0790322581
0.8552585375	0.0319892473	0.0809139785
0.8550938801	0.0319892473	0.0814516129
0.8535612293	0.0319892473	0.0825268817
0.8531055046	0.0322580645	0.0825268817
0.8527079226	0.0322580645	0.0833333333
0.8513526484	0.0327956989	0.0833333333
0.8508877745	0.0327956989	0.0838709677
0.8506372895	0.0330645161	0.0838709677
0.8488991166	0.0330645161	0.0854838710
0.8483237856	0.0338709677	0.0854838710
0.8480932893	0.0338709677	0.0857526882
0.8480000821	0.0341397849	0.0857526882
0.8468813501	0.0341397849	0.0870967742
0.8467246913	0.0349462366	0.0870967742
0.8459821735	0.0349462366	0.0889784946
0.8459716212	0.0352150538	0.0889784946
0.8459635135	0.0352150538	0.0892473118
0.8459561211	0.0354838710	0.0892473118
0.8450610651	0.0354838710	0.0919354839
0.8448597379	0.0357526882	0.0919354839
0.8448363454	0.0357526882	0.0922043011
0.8445457027	0.0362903226	0.0922043011
0.8442631807	0.0362903226	0.0927419355
0.8439398988	0.0365591398	0.0927419355
0.8436744324	0.0365591398	0.0935483871
0.8435733466	0.0365591398	0.0940860215
0.8433708699	0.0370967742	0.0940860215
0.8433551706	0.0370967742	0.0943548387
0.8428409566	0.0373655914	0.0943548387
0.8425211645	0.0373655914	0.0948924731
0.8421150838	0.0379032258	0.0948924731
0.8392565166	0.0379032258	0.1000000000
0.8390621723	0.0381720430	0.1000000000
0.8390161544	0.0381720430	0.1002688172
0.8382268656	0.0384408602	0.1002688172
0.8378436744	0.0384408602	0.1010752688
0.8376365967	0.0387096774	0.1010752688
0.8374395137	0.0387096774	0.1021505376
0.8373451782	0.0389784946	0.1021505376
0.8372496856	0.0389784946	0.1026881720
0.8369117404	0.0395161290	0.1026881720
0.8364326095	0.0395161290	0.1043010753
0.8362232534	0.0397849462	0.1043010753
0.8356088079	0.0397849462	0.1048387097
0.8355603370	0.0400537634	0.1048387097
0.8331180224	0.0400537634	0.1069892473
0.8329317397	0.0403225806	0.1069892473
0.8327243509	0.0403225806	0.1072580645
0.8325453575	0.0411290323	0.1072580645
0.8316728119	0.0411290323	0.1091397849
0.8314641030	0.0413978495	0.1091397849
0.8312359870	0.0413978495	0.1096774194
0.8312085610	0.0416666667	0.1096774194
0.8311060828	0.0416666667	0.1102150538
0.8305565383	0.0419354839	0.1102150538
0.8300215375	0.0419354839	0.1107526882
0.8295644371	0.0419354839	0.1112903226
0.8293901577	0.0422043011	0.1112903226
0.8290245817	0.0422043011	0.1118279570
0.8287928134	0.0424731183	0.1118279570
0.8280385976	0.0424731183	0.1131720430
0.8276239025	0.0430107527	0.1131720430
0.8274304097	0.0430107527	0.1137096774
0.8270878947	0.0432795699	0.1137096774
0.8264914620	0.0432795699	0.1155913978
0.8264374580	0.0435483871	0.1155913978
0.8259922764	0.0435483871	0.1161290323
0.8259654910	0.0438172043	0.1161290323
0.8256552578	0.0438172043	0.1166666667
0.8252525840	0.0440860215	0.1166666667
0.8248086288	0.0440860215	0.1177419355
0.8247394722	0.0443548387	0.1177419355
0.8240964930	0.0443548387	0.1188172043
0.8239346821	0.0446236559	0.1188172043
0.8235643475	0.0446236559	0.1193548387
0.8232711733	0.0451612903	0.1193548387
0.8227682365	0.0451612903	0.1201612903
0.8227525612	0.0454301075	0.1201612903
0.8225057810	0.0454301075	0.1204301075
0.8223606711	0.0456989247	0.1204301075
0.8203332752	0.0456989247	0.1239247312
0.8202250969	0.0459677419	0.1239247312
0.8199343324	0.0459677419	0.1247311828
0.8195912672	0.0462365591	0.1247311828
0.8191060062	0.0462365591	0.1250000000
0.8190433080	0.0465053763	0.1250000000
0.8186933187	0.0465053763	0.1258064516
0.8183046288	0.0467741935	0.1258064516
0.8182730264	0.0467741935	0.1263440860
0.8168198759	0.0467741935	0.1284946237
0.8164130401	0.0470430108	0.1284946237
0.8162944888	0.0470430108	0.1287634409
0.8158788261	0.0473118280	0.1287634409
0.8157574589	0.0473118280	0.1290322581
0.8152875743	0.0478494624	0.1290322581
0.8145775308	0.0478494624	0.1306451613
0.8144034139	0.0481182796	0.1306451613
0.8124102746	0.0481182796	0.1333333333
0.8123008078	0.0483870968	0.1333333333
0.8108749348	0.0483870968	0.1354838710
0.8108123577	0.0486559140	0.1354838710
0.8098806936	0.0486559140	0.1368279570
0.8098211140	0.0489247312	0.1368279570
0.8088788401	0.0489247312	0.1379032258
0.8088011989	0.0491935484	0.1379032258
0.8084782786	0.0491935484	0.1381720430
0.8079839613	0.0497311828	0.1381720430
0.8073069976	0.0497311828	0.1397849462
0.8072762128	0.0500000000	0.1397849462
0.8069914770	0.0500000000	0.1403225806
0.8067350781	0.0502688172	0.1403225806
0.8066705915	0.0502688172	0.1405913978
0.8064606328	0.0508064516	0.1405913978
0.8054003922	0.0508064516	0.1430107527
0.8053392636	0.0513440860	0.1430107527
0.8051033472	0.0513440860	0.1438172043
0.8049740645	0.0516129032	0.1438172043
0.8024849667	0.0516129032	0.1473118280
0.8022882904	0.0521505376	0.1473118280
0.8018371434	0.0521505376	0.1481182796
0.8017893614	0.0524193548	0.1481182796
0.8016858520	0.0524193548	0.1486559140
0.8016389800	0.0526881720	0.1486559140
0.8009271717	0.0526881720	0.1500000000
0.8000595269	0.0537634409	0.1500000000
0.7997366546	0.0537634409	0.1516129032
0.7994366582	0.0543010753	0.1516129032
0.7992147059	0.0543010753	0.1518817204
0.7990270344	0.0545698925	0.1518817204
0.7984345468	0.0545698925	0.1526881720
0.7982868816	0.0548387097	0.1526881720
0.7981031925	0.0548387097	0.1532258065
0.7980695037	0.0551075269	0.1532258065
0.7974314545	0.0551075269	0.1543010753
0.7974296798	0.0556451613	0.1543010753
0.7970619923	0.0559139785	0.1543010753
0.7965369701	0.0559139785	0.1556451613
0.7964917761	0.0561827957	0.1556451613
0.7958236677	0.0561827957	0.1572580645
0.7957947262	0.0564516129	0.1572580645
0.7952583824	0.0564516129	0.1586021505
0.7948934056	0.0567204301	0.1586021505
0.7947501943	0.0567204301	0.1588709677
0.7941592954	0.0572580645	0.1588709677
0.7935275332	0.0572580645	0.1599462366
0.7931777824	0.0580645161	0.1599462366
0.7927803983	0.0580645161	0.1615591398
0.7925320344	0.0583333333	0.1615591398
0.7917642977	0.0583333333	0.1626344086
0.7916910443	0.0586021505	0.1626344086
0.7915061630	0.0586021505	0.1631720430
0.7913207082	0.0586021505	0.1634408602
0.7910918739	0.0591397849	0.1634408602
0.7910347850	0.0591397849	0.1639784946
0.7907531442	0.0594086022	0.1639784946
0.7906379375	0.0594086022	0.1642473118
0.7905381747	0.0596774194	0.1642473118
0.7900497789	0.0596774194	0.1650537634
0.7900372406	0.0599462366	0.1650537634
0.7884311272	0.0599462366	0.1666666667
0.7879267497	0.0602150538	0.1666666667
0.7868504339	0.0602150538	0.1677419355
0.7868343114	0.0604838710	0.1677419355
0.7863462156	0.0604838710	0.1688172043
0.7863181266	0.0607526882	0.1688172043
0.7862364845	0.0607526882	0.1693548387
0.7860727268	0.0610215054	0.1693548387
0.7858130439	0.0610215054	0.1701612903
0.7854694687	0.0612903226	0.1701612903
0.7851641924	0.0612903226	0.1712365591
0.7849740075	0.0615591398	0.1712365591
0.7849379260	0.0615591398	0.1715053763
0.7847065910	0.0618279570	0.1715053763
0.7841694261	0.0618279570	0.1728494624
0.7841263597	0.0620967742	0.1728494624
0.7838111040	0.0620967742	0.1731182796
0.7834126148	0.0626344086	0.1731182796
0.7829325507	0.0626344086	0.1736559140
0.7823792677	0.0634408602	0.1736559140
0.7809815128	0.0634408602	0.1771505376
0.7809113169	0.0637096774	0.1771505376
0.7806156642	0.0637096774	0.1779569892
0.7806009389	0.0639784946	0.1779569892
0.7797081469	0.0639784946	0.1793010753
0.7795464442	0.0639784946	0.1798387097
0.7792007012	0.0645161290	0.1798387097
0.7791349022	0.0645161290	0.1801075269
0.7788775650	0.0650537634	0.1801075269
0.7773323115	0.0650537634	0.1819892473
0.7771360538	0.0653225806	0.1819892473
0.7768782405	0.0653225806	0.1833333333
0.7767967514	0.0655913978	0.1833333333
0.7767893689	0.0655913978	0.1836021505
0.7767073212	0.0658602151	0.1836021505
0.7759595441	0.0658602151	0.1849462366
0.7758928392	0.0661290323	0.1849462366
0.7754578858	0.0661290323	0.1854838710
0.7753068289	0.0663978495	0.1854838710
0.7744151593	0.0663978495	0.1870967742
0.7742543728	0.0666666667	0.1870967742
0.7729444336	0.0666666667	0.1900537634
0.7728457209	0.0672043011	0.1900537634
0.7719682597	0.0672043011	0.1924731183
0.7717907501	0.0674731183	0.1924731183
0.7716446125	0.0674731183	0.1927419355
0.7716423355	0.0677419355	0.1927419355
0.7712384010	0.0677419355	0.1932795699
0.7712249959	0.0677419355	0.1938172043
0.7706446434	0.0677419355	0.1943548387
0.7704897214	0.0680107527	0.1943548387
0.7701674372	0.0680107527	0.1954301075
0.7701219407	0.0682795699	0.1954301075
0.7689413122	0.0682795699	0.1981182796
0.7689300664	0.0685483871	0.1981182796
0.7677541754	0.0685483871	0.2005376344
0.7677139578	0.0685483871	0.2010752688
0.7674200579	0.0685483871	0.2024193548
0.7672301374	0.0688172043	0.2024193548
0.7667579178	0.0688172043	0.2032258065
0.7666769329	0.0693548387	0.2032258065
0.7656296055	0.0693548387	0.2045698925
0.7646626884	0.0698924731	0.2045698925
0.7642910547	0.0698924731	0.2064516129
0.7642887739	0.0701612903	0.2064516129
0.7634295084	0.0701612903	0.2086021505
0.7632715150	0.0704301075	0.2086021505
0.7630578687	0.0704301075	0.2091397849
0.7630524993	0.0706989247	0.2091397849
0.7629605979	0.0706989247	0.2094086022
0.7624089431	0.0712365591	0.2094086022
0.7621929833	0.0712365591	0.2102150538
0.7619084886	0.0712365591	0.2107526882
0.7609438861	0.0712365591	0.2131720430
0.7609136684	0.0715053763	0.2131720430
0.7600067722	0.0715053763	0.2145161290
0.7598054787	0.0717741935	0.2145161290
0.7597545131	0.0717741935	0.2147849462
0.7596826622	0.0723118280	0.2147849462
0.7580836921	0.0723118280	0.2163978495
0.7577199543	0.0728494624	0.2163978495
0.7569087988	0.0728494624	0.2177419355
0.7566185761	0.0733870968	0.2177419355
0.7555826867	0.0733870968	0.2193548387
0.7555638798	0.0736559140	0.2193548387
0.7545006060	0.0736559140	0.2223118280
0.7540559428	0.0744623656	0.2223118280
0.7539984185	0.0744623656	0.2228494624
0.7536610926	0.0744623656	0.2236559140
0.7536501685	0.0747311828	0.2236559140
0.7535847903	0.0747311828	0.2239247312
0.7532572447	0.0752688172	0.2239247312
0.7531022493	0.0752688172	0.2244623656
0.7529959908	0.0755376344	0.2244623656
0.7520309232	0.0755376344	0.2260752688
0.7520247871	0.0758064516	0.2260752688
0.7520101823	0.0758064516	0.2266129032
0.7518286199	0.0760752688	0.2266129032
0.7511676606	0.0760752688	0.2274193548
0.7510869039	0.0763440860	0.2274193548
0.7498349433	0.0763440860	0.2298387097
0.7494615684	0.0768817204	0.2298387097
0.7492220527	0.0768817204	0.2303763441
0.7491602690	0.0771505376	0.2303763441
0.7489701394	0.0771505376	0.2309139785
0.7487081470	0.0776881720	0.2309139785
0.7485644357	0.0776881720	0.2311827957
0.7483585963	0.0779569892	0.2311827957
0.7466142056	0.0779569892	0.2336021505
0.7463373889	0.0784946237	0.2336021505
0.7460952968	0.0784946237	0.2346774194
0.7460849862	0.0784946237	0.2352150538
0.7455128272	0.0784946237	0.2365591398
0.7455022527	0.0784946237	0.2370967742
0.7450249992	0.0784946237	0.2381720430
0.7449900929	0.0787634409	0.2381720430
0.7449263156	0.0787634409	0.2384408602
0.7447644456	0.0787634409	0.2389784946
0.7447362891	0.0787634409	0.2392473118
0.7444567718	0.0790322581	0.2392473118
0.7437343017	0.0790322581	0.2411290323
0.7435378250	0.0793010753	0.2411290323
0.7430736041	0.0793010753	0.2419354839
0.7428912141	0.0795698925	0.2419354839
0.7428264248	0.0795698925	0.2422043011
0.7427504045	0.0798387097	0.2422043011
0.7426354099	0.0798387097	0.2424731183
0.7424113785	0.0803763441	0.2424731183
0.7415017716	0.0803763441	0.2440860215
0.7412522177	0.0809139785	0.2440860215
0.7408247123	0.0809139785	0.2443548387
0.7406506708	0.0811827957	0.2443548387
0.7403722004	0.0811827957	0.2448924731
0.7397827002	0.0814516129	0.2448924731
0.7391185537	0.0814516129	0.2459677419
0.7388296257	0.0819892473	0.2459677419
0.7388121922	0.0819892473	0.2462365591
0.7387510167	0.0822580645	0.2462365591
0.7381746800	0.0822580645	0.2470430108
0.7379181479	0.0825268817	0.2470430108
0.7375437611	0.0825268817	0.2473118280
0.7374902143	0.0827956989	0.2473118280
0.7373509143	0.0827956989	0.2475806452
0.7373176164	0.0830645161	0.2475806452
0.7370206153	0.0830645161	0.2481182796
0.7369919428	0.0833333333	0.2481182796
0.7368959050	0.0833333333	0.2486559140
0.7368462649	0.0836021505	0.2486559140
0.7367640994	0.0836021505	0.2489247312
0.7365513916	0.0841397849	0.2489247312
0.7360321344	0.0841397849	0.2497311828
0.7359997896	0.0844086022	0.2497311828
0.7348753520	0.0844086022	0.2524193548
0.7347941324	0.0846774194	0.2524193548
0.7342733160	0.0846774194	0.2529569892
0.7342491650	0.0849462366	0.2529569892
0.7329453889	0.0849462366	0.2548387097
0.7328861162	0.0854838710	0.2548387097
0.7325797323	0.0854838710	0.2556451613
0.7325521027	0.0857526882	0.2556451613
0.7325097681	0.0857526882	0.2561827957
0.7324250635	0.0860215054	0.2561827957
0.7316182852	0.0860215054	0.2575268817
0.7315402006	0.0862903226	0.2575268817
0.7305969255	0.0862903226	0.2594086022
0.7301718374	0.0868279570	0.2594086022
0.7294448851	0.0868279570	0.2604838710
0.7293295019	0.0868279570	0.2610215054
0.7292958226	0.0870967742	0.2610215054
0.7290776228	0.0870967742	0.2618279570
0.7290605773	0.0873655914	0.2618279570
0.7281681091	0.0873655914	0.2626344086
0.7281393356	0.0876344086	0.2626344086
0.7276655164	0.0876344086	0.2634408602
0.7275447634	0.0879032258	0.2634408602
0.7258085762	0.0879032258	0.2653225806
0.7257145502	0.0884408602	0.2653225806
0.7252824594	0.0884408602	0.2663978495
0.7248813576	0.0889784946	0.2663978495
0.7246981892	0.0889784946	0.2672043011
0.7246591777	0.0892473118	0.2672043011
0.7232449849	0.0892473118	0.2685483871
0.7230246228	0.0897849462	0.2685483871
0.7228352391	0.0897849462	0.2690860215
0.7227424586	0.0900537634	0.2690860215
0.7227167708	0.0900537634	0.2693548387
0.7222930898	0.0903225806	0.2693548387
0.7220114638	0.0903225806	0.2698924731
0.7218749513	0.0905913978	0.2698924731
0.7215082267	0.0905913978	0.2706989247
0.7211151368	0.0913978495	0.2706989247
0.7211000974	0.0913978495	0.2709677419
0.7201974310	0.0919354839	0.2709677419
0.7190636843	0.0919354839	0.2720430108
0.7187774479	0.0922043011	0.2720430108
0.7187057416	0.0922043011	0.2723118280
0.7183765741	0.0924731183	0.2723118280
0.7165365352	0.0924731183	0.2758064516
0.7164636588	0.0927419355	0.2758064516
0.7163280287	0.0927419355	0.2760752688
0.7161504160	0.0930107527	0.2760752688
0.7158873633	0.0930107527	0.2766129032
0.7157995888	0.0932795699	0.2766129032
0.7139728462	0.0932795699	0.2793010753
0.7139666155	0.0935483871	0.2793010753
0.7138927090	0.0935483871	0.2795698925
0.7136662512	0.0938172043	0.2795698925
0.7135549090	0.0938172043	0.2798387097
0.7131561245	0.0940860215	0.2798387097
0.7130916960	0.0940860215	0.2801075269
0.7130239552	0.0943548387	0.2801075269
0.7128757871	0.0943548387	0.2803763441
0.7126030499	0.0951612903	0.2803763441
0.7125850092	0.0951612903	0.2806451613
0.7123597166	0.0954301075	0.2806451613
0.7123555888	0.0954301075	0.2809139785
0.7123514861	0.0956989247	0.2809139785
0.7107765870	0.0956989247	0.2827956989
0.7105641125	0.0959677419	0.2827956989
0.7105369635	0.0959677419	0.2830645161
0.7104617309	0.0962365591	0.2830645161
0.7102700031	0.0962365591	0.2836021505
0.7101930434	0.0965053763	0.2836021505
0.7092101727	0.0965053763	0.2852150538
0.7090472107	0.0967741935	0.2852150538
0.7085951267	0.0967741935	0.2857526882
0.7085477073	0.0970430108	0.2857526882
0.7082522639	0.0970430108	0.2865591398
0.7080688699	0.0973118280	0.2865591398
0.7079199786	0.0973118280	0.2870967742
0.7071062139	0.0978494624	0.2870967742
0.7069982275	0.0978494624	0.2873655914
0.7068830748	0.0981182796	0.2873655914
0.7060210831	0.0981182796	0.2897849462
0.7056174431	0.0986559140	0.2897849462
0.7051908433	0.0986559140	0.2919354839
0.7050187632	0.0991935484	0.2919354839
0.7046261505	0.0991935484	0.2924731183
0.7045036205	0.0997311828	0.2924731183
0.7036991539	0.0997311828	0.2935483871
0.7035488672	0.1000000000	0.2935483871
0.7033559577	0.1000000000	0.2938172043
0.7032517609	0.1002688172	0.2938172043
0.7030602079	0.1002688172	0.2943548387
0.7018748233	0.1005376344	0.2943548387
0.7017052590	0.1005376344	0.2946236559
0.7016091146	0.1008064516	0.2946236559
0.7013901748	0.1008064516	0.2951612903
0.7013746819	0.1010752688	0.2951612903
0.7011259736	0.1010752688	0.2956989247
0.7009928125	0.1010752688	0.2959677419
0.7006183070	0.1018817204	0.2959677419
0.7004554663	0.1018817204	0.2962365591
0.7003399621	0.1021505376	0.2962365591
0.6988561767	0.1021505376	0.2981182796
0.6988408628	0.1024193548	0.2981182796
0.6971326115	0.1024193548	0.3008064516
0.6969563567	0.1026881720	0.3008064516
0.6966755671	0.1026881720	0.3010752688
0.6966155187	0.1029569892	0.3010752688
0.6965947363	0.1029569892	0.3013440860
0.6964455297	0.1032258065	0.3013440860
0.6963227702	0.1032258065	0.3018817204
0.6961128694	0.1037634409	0.3018817204
0.6959145894	0.1037634409	0.3026881720
0.6951631697	0.1043010753	0.3026881720
0.6950637642	0.1043010753	0.3029569892
0.6948205120	0.1045698925	0.3029569892
0.6945280213	0.1045698925	0.3040322581
0.6944132195	0.1051075269	0.3040322581
0.6942828862	0.1051075269	0.3043010753
0.6942033746	0.1053763441	0.3043010753
0.6940435934	0.1053763441	0.3045698925
0.6925518446	0.1061827957	0.3045698925
0.6923652886	0.1061827957	0.3048387097
0.6921883550	0.1069892473	0.3048387097
0.6920824055	0.1069892473	0.3053763441
0.6919030788	0.1075268817	0.3053763441
0.6918738605	0.1077956989	0.3053763441
0.6918322596	0.1077956989	0.3056451613
0.6917130970	0.1083333333	0.3056451613
0.6911676934	0.1083333333	0.3059139785
0.6910146541	0.1086021505	0.3059139785
0.6899458309	0.1086021505	0.3069892473
0.6898619520	0.1088709677	0.3069892473
0.6896084358	0.1088709677	0.3077956989
0.6895761895	0.1091397849	0.3077956989
0.6885004914	0.1091397849	0.3102150538
0.6883638851	0.1094086022	0.3102150538
0.6875445222	0.1094086022	0.3110215054
0.6872630570	0.1096774194	0.3110215054
0.6865485268	0.1096774194	0.3123655914
0.6865247965	0.1099462366	0.3123655914
0.6860680932	0.1099462366	0.3139784946
0.6859768868	0.1102150538	0.3139784946
0.6856832817	0.1102150538	0.3145161290
0.6852903379	0.1104838710	0.3145161290
0.6851819590	0.1104838710	0.3153225806
0.6850167525	0.1107526882	0.3153225806
0.6841129652	0.1107526882	0.3166666667
0.6839256032	0.1110215054	0.3166666667
0.6832428219	0.1110215054	0.3180107527
0.6832156840	0.1112903226	0.3180107527
0.6830036617	0.1112903226	0.3185483871
0.6829928427	0.1112903226	0.3190860215
0.6829598762	0.1112903226	0.3193548387
0.6828436623	0.1115591398	0.3193548387
0.6819705023	0.1115591398	0.3198924731
0.6816609999	0.1120967742	0.3198924731
0.6816409658	0.1120967742	0.3201612903
0.6816151988	0.1123655914	0.3201612903
0.6812818514	0.1123655914	0.3209677419
0.6812673215	0.1126344086	0.3209677419
0.6796158230	0.1126344086	0.3239247312
0.6795963868	0.1129032258	0.3239247312
0.6792306869	0.1129032258	0.3247311828
0.6790562626	0.1134408602	0.3247311828
0.6788596023	0.1134408602	0.3250000000
0.6786501713	0.1142473118	0.3250000000
0.6765629684	0.1142473118	0.3287634409
0.6765491437	0.1145161290	0.3287634409
0.6763491402	0.1145161290	0.3295698925
0.6763206767	0.1145161290	0.3301075269
0.6761785007	0.1147849462	0.3301075269
0.6760197068	0.1147849462	0.3309139785
0.6757069036	0.1150537634	0.3309139785
0.6750738647	0.1150537634	0.3319892473
0.6749623462	0.1150537634	0.3327956989
0.6749561681	0.1153225806	0.3327956989
0.6748950455	0.1153225806	0.3330645161
0.6747639867	0.1161290323	0.3330645161
0.6747495343	0.1161290323	0.3333333333
0.6742983031	0.1166666667	0.3333333333
0.6736908445	0.1166666667	0.3357526882
0.6735594713	0.1172043011	0.3357526882
0.6734549265	0.1174731183	0.3357526882
0.6725055087	0.1174731183	0.3373655914
0.6724340666	0.1177419355	0.3373655914
0.6721377178	0.1177419355	0.3379032258
0.6719974929	0.1180107527	0.3379032258
0.6713858480	0.1180107527	0.3397849462
0.6712116022	0.1182795699	0.3397849462
0.6708980899	0.1182795699	0.3400537634
0.6707668181	0.1185483871	0.3400537634
0.6703932641	0.1185483871	0.3408602151
0.6698710524	0.1185483871	0.3413978495
0.6698048915	0.1185483871	0.3419354839
0.6694957676	0.1190860215	0.3419354839
0.6668715598	0.1190860215	0.3465053763
0.6668639836	0.1193548387	0.3465053763
0.6667875295	0.1193548387	0.3470430108
0.6667810525	0.1193548387	0.3473118280
0.6663476415	0.1201612903	0.3473118280
0.6662622244	0.1201612903	0.3483870968
0.6658233288	0.1206989247	0.3483870968
0.6657424244	0.1206989247	0.3486559140
0.6655882557	0.1209677419	0.3486559140
0.6644805667	0.1209677419	0.3500000000
0.6644697579	0.1212365591	0.3500000000
0.6636703991	0.1212365591	0.3510752688
0.6632019173	0.1217741935	0.3510752688
0.6630248688	0.1217741935	0.3513440860
0.6629394093	0.1223118280	0.3513440860
0.6628063788	0.1223118280	0.3518817204
0.6625910309	0.1225806452	0.3518817204
0.6625797164	0.1225806452	0.3521505376
0.6625527784	0.1228494624	0.3521505376
0.6619459619	0.1228494624	0.3529569892
0.6616278566	0.1231182796	0.3529569892
0.6605266830	0.1231182796	0.3548387097
0.6604800461	0.1233870968	0.3548387097
0.6596878923	0.1233870968	0.3559139785
0.6596094996	0.1236559140	0.3559139785
0.6591470670	0.1236559140	0.3564516129
0.6590454593	0.1239247312	0.3564516129
0.6590007057	0.1239247312	0.3567204301
0.6587313831	0.1241935484	0.3567204301
0.6586576365	0.1241935484	0.3569892473
0.6586421525	0.1241935484	0.3575268817
0.6585612128	0.1241935484	0.3577956989
0.6579022729	0.1250000000	0.3577956989
0.6570185407	0.1250000000	0.3588709677
0.6568153577	0.1252688172	0.3588709677
0.6566682507	0.1252688172	0.3594086022
0.6566446040	0.1252688172	0.3599462366
0.6562166415	0.1252688172	0.3607526882
0.6561112086	0.1255376344	0.3607526882
0.6561050879	0.1255376344	0.3610215054
0.6558867884	0.1260752688	0.3610215054
0.6558132418	0.1260752688	0.3612903226
0.6556777290	0.1266129032	0.3612903226
0.6543964961	0.1266129032	0.3647849462
0.6539644881	0.1271505376	0.3647849462
0.6528065734	0.1271505376	0.3669354839
0.6527914720	0.1271505376	0.3674731183
0.6527247005	0.1271505376	0.3677419355
0.6526931428	0.1274193548	0.3677419355
0.6523808042	0.1274193548	0.3685483871
0.6523748554	0.1276881720	0.3685483871
0.6523108768	0.1276881720	0.3688172043
0.6521867526	0.1279569892	0.3688172043
0.6508397605	0.1279569892	0.3717741935
0.6507574916	0.1279569892	0.3723118280
0.6506363632	0.1279569892	0.3731182796
0.6503265141	0.1282258065	0.3731182796
0.6502715793	0.1282258065	0.3733870968
0.6500183747	0.1284946237	0.3733870968
0.6496106778	0.1284946237	0.3739247312
0.6496105852	0.1287634409	0.3739247312
0.6493411671	0.1287634409	0.3741935484
0.6491749168	0.1290322581	0.3741935484
0.6488409510	0.1290322581	0.3752688172
0.6487701373	0.1293010753	0.3752688172
0.6487348559	0.1293010753	0.3755376344
0.6484941950	0.1295698925	0.3755376344
0.6483264162	0.1295698925	0.3760752688
0.6482854675	0.1298387097	0.3760752688
0.6479246560	0.1298387097	0.3776881720
0.6477892874	0.1301075269	0.3776881720
0.6472652013	0.1301075269	0.3795698925
0.6471501540	0.1306451613	0.3795698925
0.6464975137	0.1306451613	0.3806451613
0.6459255881	0.1311827957	0.3806451613
0.6455111600	0.1311827957	0.3811827957
0.6454788692	0.1314516129	0.3811827957
0.6452445144	0.1314516129	0.3817204301
0.6451943369	0.1317204301	0.3817204301
0.6450363437	0.1317204301	0.3822580645
0.6449675529	0.1319892473	0.3822580645
0.6448318087	0.1319892473	0.3825268817
0.6448153171	0.1322580645	0.3825268817
0.6446945876	0.1322580645	0.3827956989
0.6446154048	0.1325268817	0.3827956989
0.6439537633	0.1325268817	0.3830645161
0.6437182529	0.1327956989	0.3830645161
0.6432617142	0.1327956989	0.3844086022
0.6427220095	0.1333333333	0.3844086022
0.6418744499	0.1333333333	0.3849462366
0.6418447200	0.1336021505	0.3849462366
0.6418343639	0.1336021505	0.3852150538
0.6414406916	0.1344086022	0.3852150538
0.6405707198	0.1344086022	0.3862903226
0.6405255577	0.1346774194	0.3862903226
0.6404856680	0.1346774194	0.3865591398
0.6403551485	0.1349462366	0.3865591398
0.6394972160	0.1349462366	0.3879032258
0.6390678234	0.1352150538	0.3879032258
0.6390099025	0.1352150538	0.3881720430
0.6388706821	0.1354838710	0.3881720430
0.6386909131	0.1354838710	0.3884408602
0.6385521725	0.1357526882	0.3884408602
0.6385024175	0.1357526882	0.3887096774
0.6382187645	0.1365591398	0.3887096774
0.6378956440	0.1365591398	0.3892473118
0.6375623703	0.1373655914	0.3892473118
0.6374795196	0.1373655914	0.3897849462
0.6372670341	0.1373655914	0.3908602151
0.6371281051	0.1376344086	0.3908602151
0.6361643996	0.1376344086	0.3932795699
0.6361039943	0.1379032258	0.3932795699
0.6358410435	0.1379032258	0.3938172043
0.6358213158	0.1381720430	0.3938172043
0.6355262652	0.1381720430	0.3946236559
0.6353710274	0.1384408602	0.3946236559
0.6353440639	0.1384408602	0.3951612903
0.6352755815	0.1387096774	0.3951612903
0.6351262309	0.1387096774	0.3954301075
0.6349836573	0.1389784946	0.3954301075
0.6349420501	0.1389784946	0.3959677419
0.6347936398	0.1389784946	0.3965053763
0.6347434228	0.1389784946	0.3967741935
0.6344822800	0.1395161290	0.3967741935
0.6338345298	0.1395161290	0.3991935484
0.6338158248	0.1397849462	0.3991935484
0.6328262994	0.1397849462	0.4018817204
0.6322058544	0.1400537634	0.4018817204
0.6321718279	0.1400537634	0.4021505376
0.6319379621	0.1403225806	0.4021505376
0.6317837086	0.1403225806	0.4024193548
0.6314273474	0.1408602151	0.4024193548
0.6309824975	0.1408602151	0.4029569892
0.6309071796	0.1411290323	0.4029569892
0.6307492338	0.1411290323	0.4032258065
0.6307074538	0.1413978495	0.4032258065
0.6302974220	0.1413978495	0.4037634409
0.6296997890	0.1416666667	0.4037634409
0.6296620629	0.1416666667	0.4040322581
0.6291586313	0.1422043011	0.4040322581
0.6277498795	0.1422043011	0.4069892473
0.6276939234	0.1424731183	0.4069892473
0.6276533310	0.1424731183	0.4072580645
0.6275583092	0.1430107527	0.4072580645
0.6274866204	0.1430107527	0.4075268817
0.6274531785	0.1432795699	0.4075268817
0.6267820048	0.1432795699	0.4086021505
0.6267398085	0.1435483871	0.4086021505
0.6265537930	0.1435483871	0.4091397849
0.6263843361	0.1438172043	0.4091397849
0.6259450137	0.1438172043	0.4094086022
0.6258530191	0.1438172043	0.4099462366
0.6255875530	0.1438172043	0.4107526882
0.6254040941	0.1440860215	0.4107526882
0.6251932659	0.1440860215	0.4112903226
0.6251530669	0.1443548387	0.4112903226
0.6250375141	0.1443548387	0.4115591398
0.6249078532	0.1443548387	0.4120967742
0.6238442349	0.1443548387	0.4134408602
0.6236764089	0.1448924731	0.4134408602
0.6234183614	0.1448924731	0.4139784946
0.6231704629	0.1451612903	0.4139784946
0.6223100399	0.1451612903	0.4166666667
0.6221803898	0.1454301075	0.4166666667
0.6221687148	0.1454301075	0.4169354839
0.6221432114	0.1456989247	0.4169354839
0.6213318311	0.1456989247	0.4180107527
0.6213131965	0.1459677419	0.4180107527
0.6210940005	0.1459677419	0.4185483871
0.6209094030	0.1465053763	0.4185483871
0.6206764219	0.1465053763	0.4196236559
0.6201185848	0.1467741935	0.4196236559
0.6193098076	0.1467741935	0.4220430108
0.6191561881	0.1470430108	0.4220430108
0.6187635712	0.1470430108	0.4228494624
0.6187554850	0.1473118280	0.4228494624
0.6182108198	0.1473118280	0.4231182796
0.6180784636	0.1475806452	0.4231182796
0.6176548906	0.1475806452	0.4252688172
0.6171188497	0.1478494624	0.4252688172
0.6171130822	0.1478494624	0.4255376344
0.6169382301	0.1483870968	0.4255376344
0.6157149529	0.1483870968	0.4271505376
0.6151000840	0.1486559140	0.4271505376
0.6144411306	0.1486559140	0.4279569892
0.6143990649	0.1489247312	0.4279569892
0.6138716435	0.1489247312	0.4287634409
0.6137977208	0.1491935484	0.4287634409
0.6133525889	0.1491935484	0.4295698925
0.6131934142	0.1494623656	0.4295698925
0.6130862348	0.1494623656	0.4298387097
0.6130488882	0.1497311828	0.4298387097
0.6115647842	0.1497311828	0.4325268817
0.6111864346	0.1500000000	0.4325268817
0.6111451752	0.1500000000	0.4327956989
0.6110718552	0.1502688172	0.4327956989
0.6106506747	0.1502688172	0.4341397849
0.6103827653	0.1505376344	0.4341397849
0.6097677371	0.1505376344	0.4352150538
0.6094978747	0.1510752688	0.4352150538
0.6087193461	0.1510752688	0.4365591398
0.6082835369	0.1518817204	0.4365591398
0.6082298949	0.1518817204	0.4373655914
0.6080490035	0.1521505376	0.4373655914
0.6080103586	0.1521505376	0.4376344086
0.6079771144	0.1524193548	0.4376344086
0.6074673360	0.1524193548	0.4389784946
0.6073305894	0.1526881720	0.4389784946
0.6072618652	0.1526881720	0.4395161290
0.6072553359	0.1529569892	0.4395161290
0.6068648137	0.1529569892	0.4403225806
0.6061846843	0.1532258065	0.4403225806
0.6049693559	0.1532258065	0.4422043011
0.6046861718	0.1534946237	0.4422043011
0.6042844669	0.1534946237	0.4427419355
0.6042799020	0.1537634409	0.4427419355
0.6040875422	0.1537634409	0.4432795699
0.6037625391	0.1537634409	0.4438172043
0.6034025380	0.1540322581	0.4438172043
0.6033412484	0.1540322581	0.4443548387
0.6029516895	0.1545698925	0.4443548387
0.6029345640	0.1545698925	0.4446236559
0.6028435974	0.1548387097	0.4446236559
0.6021654209	0.1548387097	0.4454301075
0.6020154655	0.1548387097	0.4459677419
0.6015325627	0.1548387097	0.4467741935
0.6014849767	0.1551075269	0.4467741935
0.6011741272	0.1551075269	0.4475806452
0.6010241063	0.1553763441	0.4475806452
0.6006525010	0.1553763441	0.4478494624
0.6001608437	0.1556451613	0.4478494624
0.6001089074	0.1556451613	0.4481182796
0.6000486562	0.1559139785	0.4481182796
0.5990554274	0.1559139785	0.4486559140
0.5987594119	0.1561827957	0.4486559140
0.5982620310	0.1561827957	0.4502688172
0.5978100166	0.1569892473	0.4502688172
0.5966713439	0.1569892473	0.4524193548
0.5962317340	0.1575268817	0.4524193548
0.5961845002	0.1575268817	0.4526881720
0.5959185480	0.1577956989	0.4526881720
0.5949092393	0.1577956989	0.4553763441
0.5937696261	0.1583333333	0.4553763441
0.5930013300	0.1583333333	0.4561827957
0.5926327991	0.1591397849	0.4561827957
0.5909591342	0.1591397849	0.4588709677
0.5908269091	0.1594086022	0.4588709677
0.5894739342	0.1594086022	0.4599462366
0.5894294809	0.1596774194	0.4599462366
0.5893190295	0.1596774194	0.4604838710
0.5892357371	0.1602150538	0.4604838710
0.5883080858	0.1602150538	0.4612903226
0.5881262523	0.1604838710	0.4612903226
0.5873727156	0.1604838710	0.4620967742
0.5872115488	0.1607526882	0.4620967742
0.5868131125	0.1607526882	0.4631720430
0.5864951791	0.1610215054	0.4631720430
0.5857238815	0.1610215054	0.4642473118
0.5855184519	0.1615591398	0.4642473118
0.5854001603	0.1615591398	0.4650537634
0.5853391699	0.1618279570	0.4650537634
0.5848521206	0.1618279570	0.4658602151
0.5848242606	0.1620967742	0.4658602151
0.5848189587	0.1620967742	0.4661290323
0.5847766992	0.1623655914	0.4661290323
0.5845618205	0.1623655914	0.4666666667
0.5845158828	0.1626344086	0.4666666667
0.5836781547	0.1626344086	0.4674731183
0.5831925973	0.1637096774	0.4674731183
0.5831167258	0.1637096774	0.4680107527
0.5820149989	0.1639784946	0.4680107527
0.5808571659	0.1639784946	0.4696236559
0.5802285357	0.1647849462	0.4696236559
0.5786088362	0.1647849462	0.4715053763
0.5785196789	0.1650537634	0.4715053763
0.5782631435	0.1650537634	0.4723118280
0.5782376976	0.1653225806	0.4723118280
0.5778594130	0.1653225806	0.4733870968
0.5774068579	0.1655913978	0.4733870968
0.5765262564	0.1655913978	0.4744623656
0.5765034740	0.1658602151	0.4744623656
0.5761805363	0.1658602151	0.4747311828
0.5758506464	0.1666666667	0.4747311828
0.5730414600	0.1666666667	0.4779569892
0.5729924590	0.1669354839	0.4779569892
0.5726804756	0.1669354839	0.4787634409
0.5722814763	0.1674731183	0.4787634409
0.5716442611	0.1674731183	0.4795698925
0.5711486468	0.1682795699	0.4795698925
0.5707222015	0.1682795699	0.4798387097
0.5705294596	0.1685483871	0.4798387097
0.5702041055	0.1685483871	0.4809139785
0.5694392020	0.1693548387	0.4809139785
0.5687030756	0.1693548387	0.4817204301
0.5680582618	0.1698924731	0.4817204301
0.5679871539	0.1698924731	0.4819892473
0.5677853600	0.1704301075	0.4819892473
0.5675864264	0.1704301075	0.4822580645
0.5675697363	0.1706989247	0.4822580645
0.5662487184	0.1706989247	0.4836021505
0.5660350928	0.1709677419	0.4836021505
0.5658132466	0.1709677419	0.4844086022
0.5656260426	0.1712365591	0.4844086022
0.5644346891	0.1712365591	0.4852150538
0.5634590393	0.1717741935	0.4852150538
0.5632397785	0.1717741935	0.4857526882
0.5632331436	0.1720430108	0.4857526882
0.5630321968	0.1720430108	0.4862903226
0.5626687319	0.1725806452	0.4862903226
0.5625834171	0.1725806452	0.4865591398
0.5624632414	0.1728494624	0.4865591398
0.5619902533	0.1728494624	0.4876344086
0.5619895578	0.1731182796	0.4876344086
0.5613620407	0.1731182796	0.4881720430
0.5609899144	0.1736559140	0.4881720430
0.5602045922	0.1736559140	0.4889784946
0.5600581097	0.1739247312	0.4889784946
0.5591078684	0.1739247312	0.4900537634
0.5586441180	0.1744623656	0.4900537634
0.5580431334	0.1744623656	0.4908602151
0.5579741460	0.1747311828	0.4908602151
0.5567667264	0.1747311828	0.4924731183
0.5567241962	0.1750000000	0.4924731183
0.5562881641	0.1750000000	0.4935483871
0.5555843830	0.1755376344	0.4935483871
0.5553030227	0.1755376344	0.4938172043
0.5552513320	0.1758064516	0.4938172043
0.5548257905	0.1758064516	0.4946236559
0.5548182432	0.1763440860	0.4946236559
0.5543984699	0.1763440860	0.4954301075
0.5536486166	0.1766129032	0.4954301075
0.5534566675	0.1766129032	0.4967741935
0.5528237037	0.1771505376	0.4967741935
0.5523895131	0.1771505376	0.4973118280
0.5523793780	0.1774193548	0.4973118280
0.5510458870	0.1774193548	0.4983870968
0.5509384242	0.1776881720	0.4983870968
0.5500612664	0.1776881720	0.4989247312
0.5496397743	0.1782258065	0.4989247312
0.5490977870	0.1782258065	0.4991935484
0.5484128703	0.1787634409	0.4991935484
0.5479537542	0.1787634409	0.4994623656
0.5472896603	0.1790322581	0.4994623656
0.5466674590	0.1790322581	0.5000000000
0.5461828000	0.1795698925	0.5000000000
0.5459011766	0.1795698925	0.5013440860
0.5456676305	0.1798387097	0.5013440860
0.5446646354	0.1798387097	0.5024193548
0.5428604490	0.1803763441	0.5024193548
0.5427541534	0.1803763441	0.5026881720
0.5424060148	0.1809139785	0.5026881720
0.5401355559	0.1809139785	0.5056451613
0.5395449282	0.1811827957	0.5056451613
0.5384521157	0.1811827957	0.5061827957
0.5382249634	0.1814516129	0.5061827957
0.5373900916	0.1814516129	0.5072580645
0.5369134260	0.1819892473	0.5072580645
0.5359700906	0.1819892473	0.5077956989
0.5358904161	0.1822580645	0.5077956989
0.5322247011	0.1822580645	0.5118279570
0.5306380369	0.1833333333	0.5118279570
0.5299984425	0.1833333333	0.5120967742
0.5293817938	0.1838709677	0.5120967742
0.5277553114	0.1838709677	0.5126344086
0.5274759847	0.1838709677	0.5131720430
0.5268437707	0.1841397849	0.5131720430
0.5242158179	0.1841397849	0.5161290323
0.5241408312	0.1844086022	0.5161290323
0.5233948393	0.1844086022	0.5169354839
0.5231632436	0.1846774194	0.5169354839
0.5223989824	0.1846774194	0.5174731183
0.5223725293	0.1849462366	0.5174731183
0.5221247452	0.1849462366	0.5177419355
0.5209460106	0.1865591398	0.5177419355
0.5194125770	0.1865591398	0.5185483871
0.5192349165	0.1868279570	0.5185483871
0.5189667113	0.1868279570	0.5190860215
0.5175019663	0.1873655914	0.5190860215
0.5173925875	0.1873655914	0.5193548387
0.5172419213	0.1873655914	0.5198924731
0.5158642160	0.1873655914	0.5206989247
0.5156596433	0.1876344086	0.5206989247
0.5156548727	0.1876344086	0.5209677419
0.5152355272	0.1881720430	0.5209677419
0.5148938554	0.1881720430	0.5215053763
0.5123447346	0.1881720430	0.5231182796
0.5118119513	0.1884408602	0.5231182796
0.5109830774	0.1884408602	0.5241935484
0.5100424434	0.1889784946	0.5241935484
0.5097023441	0.1889784946	0.5244623656
0.5095474520	0.1892473118	0.5244623656
0.5086154933	0.1892473118	0.5250000000
0.5070143619	0.1897849462	0.5250000000
0.5064322884	0.1897849462	0.5255376344
0.5062719194	0.1903225806	0.5255376344
0.5061443874	0.1903225806	0.5258064516
0.5057253800	0.1908602151	0.5258064516
0.5052357113	0.1908602151	0.5260752688
0.5031779067	0.1913978495	0.5260752688
0.5019720281	0.1913978495	0.5266129032
0.5017713832	0.1916666667	0.5266129032
0.5004764681	0.1916666667	0.5274193548
0.4984366664	0.1930107527	0.5274193548
0.4982302225	0.1930107527	0.5282258065
0.4981056464	0.1932795699	0.5282258065
0.4973919966	0.1932795699	0.5284946237
0.4971657634	0.1935483871	0.5284946237
0.4969795170	0.1935483871	0.5293010753
0.4960044371	0.1943548387	0.5293010753
0.4938342820	0.1943548387	0.5306451613
0.4935643715	0.1946236559	0.5306451613
0.4933087267	0.1946236559	0.5311827957
0.4932364286	0.1948924731	0.5311827957
0.4923506336	0.1948924731	0.5319892473
0.4915582139	0.1954301075	0.5319892473
0.4905715218	0.1954301075	0.5330645161
0.4896985084	0.1959677419	0.5330645161
0.4890373606	0.1959677419	0.5336021505
0.4882209619	0.1965053763	0.5336021505
0.4877972982	0.1965053763	0.5341397849
0.4872794171	0.1970430108	0.5341397849
0.4871897073	0.1970430108	0.5346774194
0.4869220945	0.1973118280	0.5346774194
0.4865382827	0.1973118280	0.5349462366
0.4860582032	0.1975806452	0.5349462366
0.4857615656	0.1975806452	0.5352150538
0.4849645938	0.1978494624	0.5352150538
0.4847111436	0.1978494624	0.5357526882
0.4836863877	0.1986559140	0.5357526882
0.4833513147	0.1986559140	0.5360215054
0.4830089654	0.1989247312	0.5360215054
0.4826596757	0.1989247312	0.5365591398
0.4825207805	0.1991935484	0.5365591398
0.4824671593	0.1991935484	0.5368279570
0.4818144197	0.1994623656	0.5368279570
0.4814976927	0.1994623656	0.5370967742
0.4810283746	0.1997311828	0.5370967742
0.4786300627	0.1997311828	0.5387096774
0.4781750366	0.2005376344	0.5387096774
0.4761229619	0.2005376344	0.5400537634
0.4748215501	0.2010752688	0.5400537634
0.4742914768	0.2010752688	0.5403225806
0.4737348305	0.2021505376	0.5403225806
0.4728889649	0.2021505376	0.5416666667
0.4727223137	0.2024193548	0.5416666667
0.4725307180	0.2024193548	0.5419354839
0.4719225679	0.2029569892	0.5419354839
0.4705473822	0.2029569892	0.5424731183
0.4703500619	0.2032258065	0.5424731183
0.4697301784	0.2032258065	0.5432795699
0.4693618628	0.2034946237	0.5432795699
0.4691879175	0.2034946237	0.5435483871
0.4691702618	0.2037634409	0.5435483871
0.4677343029	0.2037634409	0.5440860215
0.4672017490	0.2043010753	0.5440860215
0.4669590684	0.2043010753	0.5443548387
0.4666369860	0.2045698925	0.5443548387
0.4663967846	0.2045698925	0.5446236559
0.4658952374	0.2048387097	0.5446236559
0.4653088763	0.2048387097	0.5456989247
0.4648325186	0.2051075269	0.5456989247
0.4628393967	0.2051075269	0.5475806452
0.4621032423	0.2056451613	0.5475806452
0.4613677217	0.2056451613	0.5481182796
0.4607077668	0.2064516129	0.5481182796
0.4595388356	0.2064516129	0.5483870968
0.4593175316	0.2069892473	0.5483870968
0.4588482959	0.2069892473	0.5489247312
0.4578123299	0.2075268817	0.5489247312
0.4577350809	0.2075268817	0.5491935484
0.4571941448	0.2077956989	0.5491935484
0.4565576451	0.2077956989	0.5494623656
0.4556373475	0.2083333333	0.5494623656
0.4554317762	0.2083333333	0.5497311828
0.4544841375	0.2091397849	0.5497311828
0.4543427327	0.2091397849	0.5505376344
0.4540758055	0.2094086022	0.5505376344
0.4539898183	0.2094086022	0.5508064516
0.4539312479	0.2096774194	0.5508064516
0.4531551689	0.2096774194	0.5518817204
0.4530139670	0.2099462366	0.5518817204
0.4516785017	0.2099462366	0.5534946237
0.4516562875	0.2102150538	0.5534946237
0.4513690377	0.2102150538	0.5537634409
0.4512222177	0.2104838710	0.5537634409
0.4507760381	0.2104838710	0.5545698925
0.4499891717	0.2107526882	0.5545698925
0.4483222420	0.2107526882	0.5556451613
0.4482705648	0.2110215054	0.5556451613
0.4482371741	0.2110215054	0.5559139785
0.4464169124	0.2115591398	0.5559139785
0.4442904133	0.2115591398	0.5572580645
0.4439435070	0.2118279570	0.5572580645
0.4435509537	0.2118279570	0.5575268817
0.4432712833	0.2120967742	0.5575268817
0.4431303991	0.2120967742	0.5577956989
0.4430290978	0.2123655914	0.5577956989
0.4401670826	0.2123655914	0.5591397849
0.4399566522	0.2126344086	0.5591397849
0.4371882305	0.2126344086	0.5599462366
0.4371130627	0.2129032258	0.5599462366
0.4355986172	0.2129032258	0.5607526882
0.4345301532	0.2137096774	0.5607526882
0.4344546734	0.2137096774	0.5610215054
0.4336218208	0.2139784946	0.5610215054
0.4331816385	0.2139784946	0.5615591398
0.4330033317	0.2142473118	0.5615591398
0.4318599945	0.2142473118	0.5618279570
0.4309130574	0.2147849462	0.5618279570
0.4307918203	0.2147849462	0.5620967742
0.4304210025	0.2153225806	0.5620967742
0.4297916429	0.2153225806	0.5623655914
0.4294130379	0.2155913978	0.5623655914
0.4291412249	0.2155913978	0.5626344086
0.4278619544	0.2158602151	0.5626344086
0.4276832868	0.2158602151	0.5629032258
0.4272734857	0.2161290323	0.5629032258
0.4272113030	0.2161290323	0.5631720430
0.4259905123	0.2163978495	0.5631720430
0.4247524854	0.2163978495	0.5634408602
0.4241871485	0.2166666667	0.5634408602
0.4240167058	0.2166666667	0.5637096774
0.4236119926	0.2172043011	0.5637096774
0.4235669658	0.2172043011	0.5639784946
0.4234691704	0.2174731183	0.5639784946
0.4234109323	0.2174731183	0.5642473118
0.4233874289	0.2177419355	0.5642473118
0.4232786641	0.2177419355	0.5645161290
0.4231108081	0.2180107527	0.5645161290
0.4222694906	0.2180107527	0.5647849462
0.4219988339	0.2182795699	0.5647849462
0.4207151200	0.2182795699	0.5655913978
0.4200439566	0.2185483871	0.5655913978
0.4200155328	0.2185483871	0.5658602151
0.4196089559	0.2190860215	0.5658602151
0.4190543859	0.2190860215	0.5661290323
0.4189919187	0.2193548387	0.5661290323
0.4185141451	0.2193548387	0.5663978495
0.4183549770	0.2196236559	0.5663978495
0.4182779014	0.2196236559	0.5669354839
0.4177967080	0.2201612903	0.5669354839
0.4172376196	0.2201612903	0.5674731183
0.4172161757	0.2204301075	0.5674731183
0.4170464828	0.2204301075	0.5680107527
0.4167062144	0.2204301075	0.5685483871
0.4156563642	0.2209677419	0.5685483871
0.4154660583	0.2209677419	0.5688172043
0.4130521446	0.2220430108	0.5688172043
0.4123251492	0.2220430108	0.5693548387
0.4121847857	0.2223118280	0.5693548387
0.4105295337	0.2223118280	0.5704301075
0.4086451118	0.2236559140	0.5704301075
0.4078261897	0.2236559140	0.5715053763
0.4065684714	0.2252688172	0.5715053763
0.4065675453	0.2252688172	0.5717741935
0.4008598521	0.2290322581	0.5717741935
0.3986376782	0.2290322581	0.5728494624
0.3981970201	0.2293010753	0.5728494624
0.3970167465	0.2293010753	0.5733870968
0.3964038702	0.2301075269	0.5733870968
0.3956263695	0.2301075269	0.5736559140
0.3914892433	0.2317204301	0.5736559140
0.3911019726	0.2317204301	0.5739247312
0.3907584937	0.2319892473	0.5739247312
0.3900990810	0.2319892473	0.5741935484
0.3900422243	0.2322580645	0.5741935484
0.3897531348	0.2322580645	0.5744623656
0.3874186590	0.2333333333	0.5744623656
0.3863436135	0.2333333333	0.5750000000
0.3862565809	0.2336021505	0.5750000000
0.3851238320	0.2336021505	0.5752688172
0.3839812717	0.2344086022	0.5752688172
0.3835120179	0.2344086022	0.5755376344
0.3834773839	0.2346774194	0.5755376344
0.3822651728	0.2346774194	0.5768817204
0.3820622200	0.2352150538	0.5768817204
0.3819733233	0.2352150538	0.5774193548
0.3817568653	0.2354838710	0.5774193548
0.3810841538	0.2354838710	0.5776881720
0.3809907458	0.2354838710	0.5782258065
0.3803444694	0.2354838710	0.5787634409
0.3803180374	0.2357526882	0.5787634409
0.3802560991	0.2357526882	0.5790322581
0.3800472797	0.2362903226	0.5790322581
0.3799742906	0.2362903226	0.5793010753
0.3789263935	0.2370967742	0.5793010753
0.3777642286	0.2370967742	0.5798387097
0.3770481856	0.2376344086	0.5798387097
0.3768288455	0.2376344086	0.5801075269
0.3745420004	0.2387096774	0.5801075269
0.3739573095	0.2387096774	0.5803763441
0.3731942049	0.2395161290	0.5803763441
0.3729718039	0.2395161290	0.5806451613
0.3727560420	0.2397849462	0.5806451613
0.3724216588	0.2397849462	0.5809139785
0.3717302598	0.2400537634	0.5809139785
0.3714472684	0.2400537634	0.5811827957
0.3713322485	0.2403225806	0.5811827957
0.3704480472	0.2403225806	0.5819892473
0.3701011552	0.2408602151	0.5819892473
0.3680131874	0.2408602151	0.5827956989
0.3666516281	0.2413978495	0.5827956989
0.3662612490	0.2413978495	0.5830645161
0.3657638657	0.2419354839	0.5830645161
0.3647215256	0.2419354839	0.5838709677
0.3644147925	0.2424731183	0.5838709677
0.3643950740	0.2424731183	0.5844086022
0.3633904732	0.2430107527	0.5844086022
0.3631101142	0.2430107527	0.5846774194
0.3628393859	0.2432795699	0.5846774194
0.3624621786	0.2432795699	0.5852150538
0.3591706071	0.2454301075	0.5852150538
0.3590872071	0.2454301075	0.5854838710
0.3586163126	0.2459677419	0.5854838710
0.3582509669	0.2459677419	0.5860215054
0.3565944760	0.2470430108	0.5860215054
0.3550683893	0.2470430108	0.5868279570
0.3538442372	0.2486559140	0.5868279570
0.3537885596	0.2486559140	0.5870967742
0.3533072122	0.2491935484	0.5870967742
0.3525987391	0.2491935484	0.5876344086
0.3512072665	0.2500000000	0.5876344086
0.3507501034	0.2500000000	0.5879032258
0.3491745577	0.2516129032	0.5879032258
0.3487955363	0.2516129032	0.5884408602
0.3481313072	0.2521505376	0.5884408602
0.3480115420	0.2521505376	0.5887096774
0.3477868342	0.2529569892	0.5887096774
0.3477000324	0.2529569892	0.5889784946
0.3427810315	0.2556451613	0.5889784946
0.3424172464	0.2556451613	0.5892473118
0.3414923197	0.2561827957	0.5892473118
0.3414739850	0.2561827957	0.5895161290
0.3412847454	0.2564516129	0.5895161290
0.3412525828	0.2564516129	0.5897849462
0.3412244171	0.2567204301	0.5897849462
0.3408208860	0.2567204301	0.5903225806
0.3404672051	0.2567204301	0.5905913978
0.3399320681	0.2569892473	0.5905913978
0.3395162864	0.2569892473	0.5908602151
0.3376157319	0.2586021505	0.5908602151
0.3367601418	0.2586021505	0.5913978495
0.3365177648	0.2594086022	0.5913978495
0.3364647689	0.2594086022	0.5916666667
0.3363794933	0.2596774194	0.5916666667
0.3348837220	0.2596774194	0.5922043011
0.3339563124	0.2604838710	0.5922043011
0.3337073775	0.2604838710	0.5924731183
0.3333823760	0.2612903226	0.5924731183
0.3331116073	0.2612903226	0.5930107527
0.3317605709	0.2623655914	0.5930107527
0.3314999386	0.2623655914	0.5932795699
0.3302232558	0.2629032258	0.5932795699
0.3297849691	0.2629032258	0.5935483871
0.3290136895	0.2634408602	0.5935483871
0.3287774890	0.2634408602	0.5938172043
0.3267453791	0.2642473118	0.5938172043
0.3253694532	0.2642473118	0.5946236559
0.3252682255	0.2645161290	0.5946236559
0.3237153492	0.2645161290	0.5954301075
0.3233326104	0.2653225806	0.5954301075
0.3229767632	0.2653225806	0.5959677419
0.3213272385	0.2666666667	0.5959677419
0.3213092312	0.2666666667	0.5962365591
0.3208821620	0.2669354839	0.5962365591
0.3191278103	0.2669354839	0.5973118280
0.3183978162	0.2672043011	0.5973118280
0.3183684581	0.2672043011	0.5975806452
0.3148421144	0.2704301075	0.5975806452
0.3148314538	0.2704301075	0.5978494624
0.3143959126	0.2709677419	0.5978494624
0.3142261038	0.2709677419	0.5981182796
0.3136683994	0.2720430108	0.5981182796
0.3135198086	0.2720430108	0.5983870968
0.3135143880	0.2723118280	0.5983870968
0.3129858036	0.2723118280	0.5989247312
0.3126993853	0.2725806452	0.5989247312
0.3125887404	0.2725806452	0.5991935484
0.3121674761	0.2728494624	0.5991935484
0.3120933320	0.2728494624	0.5994623656
0.3120187183	0.2728494624	0.6000000000
0.3119345668	0.2731182796	0.6000000000
0.3119260070	0.2731182796	0.6002688172
0.3117671673	0.2733870968	0.6002688172
0.3116344241	0.2733870968	0.6005376344
0.3115495931	0.2733870968	0.6010752688
0.3111358139	0.2739247312	0.6010752688
0.3111104423	0.2739247312	0.6013440860
0.3109650560	0.2741935484	0.6013440860
0.3109189896	0.2741935484	0.6018817204
0.3104126337	0.2752688172	0.6018817204
0.3099800470	0.2752688172	0.6024193548
0.3097772357	0.2755376344	0.6024193548
0.3089668316	0.2755376344	0.6034946237
0.3085747605	0.2763440860	0.6034946237
0.3084436967	0.2763440860	0.6037634409
0.3080172577	0.2768817204	0.6037634409
0.3076568559	0.2768817204	0.6040322581
0.3071941713	0.2774193548	0.6040322581
0.3070634040	0.2774193548	0.6043010753
0.3064849476	0.2779569892	0.6043010753
0.3060843507	0.2779569892	0.6045698925
0.3060319108	0.2782258065	0.6045698925
0.3056878859	0.2782258065	0.6051075269
0.3054245191	0.2787634409	0.6051075269
0.3051445472	0.2787634409	0.6053763441
0.3049899331	0.2793010753	0.6053763441
0.3045943703	0.2793010753	0.6059139785
0.3043284022	0.2795698925	0.6059139785
0.3040268110	0.2795698925	0.6061827957
0.3039121588	0.2798387097	0.6061827957
0.3033358751	0.2798387097	0.6064516129
0.3031734620	0.2801075269	0.6064516129
0.3030839609	0.2801075269	0.6067204301
0.3030619008	0.2803763441	0.6067204301
0.3028779872	0.2803763441	0.6069892473
0.3024823640	0.2803763441	0.6075268817
0.3021461898	0.2811827957	0.6075268817
0.3019114710	0.2817204301	0.6075268817
0.3014699710	0.2819892473	0.6075268817
0.2999460874	0.2819892473	0.6091397849
0.2995952351	0.2822580645	0.6091397849
0.2991821585	0.2822580645	0.6099462366
0.2991731145	0.2825268817	0.6099462366
0.2986808189	0.2825268817	0.6107526882
0.2986552275	0.2827956989	0.6107526882
0.2986520464	0.2827956989	0.6110215054
0.2983023542	0.2830645161	0.6110215054
0.2976929623	0.2830645161	0.6118279570
0.2970986810	0.2838709677	0.6118279570
0.2968548085	0.2838709677	0.6126344086
0.2967987273	0.2838709677	0.6131720430
0.2965848313	0.2841397849	0.6131720430
0.2964300482	0.2841397849	0.6134408602
0.2957809811	0.2852150538	0.6134408602
0.2957541235	0.2852150538	0.6137096774
0.2951828196	0.2857526882	0.6137096774
0.2947346286	0.2857526882	0.6139784946
0.2946962349	0.2862903226	0.6139784946
0.2943796560	0.2862903226	0.6142473118
0.2941952920	0.2865591398	0.6142473118
0.2934046094	0.2865591398	0.6153225806
0.2933645675	0.2868279570	0.6153225806
0.2933501458	0.2868279570	0.6155913978
0.2929878489	0.2873655914	0.6155913978
0.2927016299	0.2873655914	0.6158602151
0.2926057348	0.2879032258	0.6158602151
0.2925924353	0.2879032258	0.6161290323
0.2921893115	0.2884408602	0.6161290323
0.2911101669	0.2884408602	0.6166666667
0.2910470427	0.2887096774	0.6166666667
0.2908134480	0.2887096774	0.6169354839
0.2907303660	0.2889784946	0.6169354839
0.2905676096	0.2889784946	0.6174731183
0.2902846511	0.2889784946	0.6180107527
0.2900976714	0.2892473118	0.6180107527
0.2897490828	0.2892473118	0.6182795699
0.2895979010	0.2897849462	0.6182795699
0.2891627259	0.2897849462	0.6185483871
0.2884024309	0.2903225806	0.6185483871
0.2881078503	0.2903225806	0.6190860215
0.2879771346	0.2903225806	0.6196236559
0.2870165167	0.2913978495	0.6196236559
0.2865800586	0.2913978495	0.6204301075
0.2860899241	0.2922043011	0.6204301075
0.2857237197	0.2922043011	0.6206989247
0.2855458121	0.2930107527	0.6206989247
0.2853794339	0.2930107527	0.6209677419
0.2853760246	0.2932795699	0.6209677419
0.2852182847	0.2932795699	0.6215053763
0.2850724431	0.2932795699	0.6220430108
0.2849141500	0.2932795699	0.6223118280
0.2846761897	0.2938172043	0.6223118280
0.2840525250	0.2938172043	0.6225806452
0.2837455680	0.2943548387	0.6225806452
0.2830217721	0.2943548387	0.6233870968
0.2829052917	0.2946236559	0.6233870968
0.2826656444	0.2946236559	0.6239247312
0.2826523827	0.2948924731	0.6239247312
0.2825620709	0.2948924731	0.6241935484
0.2824373080	0.2951612903	0.6241935484
0.2815684916	0.2951612903	0.6244623656
0.2811666356	0.2965053763	0.6244623656
0.2803022472	0.2965053763	0.6255376344
0.2791409715	0.2973118280	0.6255376344
0.2791074413	0.2973118280	0.6258064516
0.2788788399	0.2981182796	0.6258064516
0.2787012774	0.2981182796	0.6260752688
0.2784709084	0.2983870968	0.6260752688
0.2784137728	0.2983870968	0.6263440860
0.2773386172	0.3005376344	0.6263440860
0.2759927346	0.3005376344	0.6268817204
0.2755407187	0.3016129032	0.6268817204
0.2748468263	0.3016129032	0.6287634409
0.2741121781	0.3021505376	0.6287634409
0.2740912821	0.3021505376	0.6290322581
0.2737259672	0.3026881720	0.6290322581
0.2737252715	0.3026881720	0.6293010753
0.2732969481	0.3029569892	0.6293010753
0.2732419972	0.3029569892	0.6295698925
0.2729279417	0.3032258065	0.6295698925
0.2723610015	0.3032258065	0.6303763441
0.2721548137	0.3037634409	0.6303763441
0.2716178153	0.3037634409	0.6309139785
0.2713761845	0.3040322581	0.6309139785
0.2709695183	0.3040322581	0.6314516129
0.2698472275	0.3051075269	0.6314516129
0.2697153269	0.3051075269	0.6322580645
0.2693666054	0.3059139785	0.6322580645
0.2689609262	0.3059139785	0.6325268817
0.2687204009	0.3061827957	0.6325268817
0.2687182254	0.3061827957	0.6327956989
0.2680509438	0.3067204301	0.6327956989
0.2675951029	0.3067204301	0.6330645161
0.2675478562	0.3069892473	0.6330645161
0.2672163522	0.3069892473	0.6333333333
0.2671162118	0.3072580645	0.6333333333
0.2667725611	0.3072580645	0.6338709677
0.2666489056	0.3077956989	0.6338709677
0.2666289810	0.3077956989	0.6341397849
0.2663658319	0.3083333333	0.6341397849
0.2662946733	0.3083333333	0.6346774194
0.2659596705	0.3083333333	0.6354838710
0.2657422199	0.3083333333	0.6360215054
0.2636265816	0.3107526882	0.6360215054
0.2635957985	0.3107526882	0.6362903226
0.2630040288	0.3115591398	0.6362903226
0.2629218251	0.3115591398	0.6365591398
0.2628186842	0.3118279570	0.6365591398
0.2623346186	0.3118279570	0.6370967742
0.2616863952	0.3118279570	0.6379032258
0.2613835794	0.3131720430	0.6379032258
0.2607147422	0.3131720430	0.6387096774
0.2606934930	0.3134408602	0.6387096774
0.2603623973	0.3134408602	0.6389784946
0.2599956607	0.3137096774	0.6389784946
0.2599516961	0.3137096774	0.6392473118
0.2593526378	0.3150537634	0.6392473118
0.2591165556	0.3150537634	0.6395161290
0.2582002950	0.3169354839	0.6395161290
0.2577133176	0.3169354839	0.6397849462
0.2572898750	0.3182795699	0.6397849462
0.2567016130	0.3182795699	0.6405913978
0.2561177380	0.3188172043	0.6405913978
0.2553491080	0.3188172043	0.6411290323
0.2553347543	0.3190860215	0.6411290323
0.2548630473	0.3190860215	0.6416666667
0.2532215697	0.3220430108	0.6416666667
0.2532193906	0.3220430108	0.6419354839
0.2527660121	0.3225806452	0.6419354839
0.2526042554	0.3225806452	0.6422043011
0.2514697331	0.3252688172	0.6422043011
0.2513225884	0.3252688172	0.6430107527
0.2508855574	0.3252688172	0.6435483871
0.2506364911	0.3258064516	0.6435483871
0.2505501624	0.3258064516	0.6438172043
0.2501943386	0.3268817204	0.6438172043
0.2500159373	0.3268817204	0.6440860215
0.2496098361	0.3274193548	0.6440860215
0.2492740261	0.3274193548	0.6443548387
0.2489204707	0.3276881720	0.6443548387
0.2489035089	0.3276881720	0.6446236559
0.2475222085	0.3301075269	0.6446236559
0.2473710630	0.3301075269	0.6448924731
0.2470585541	0.3306451613	0.6448924731
0.2460186345	0.3306451613	0.6454301075
0.2458949694	0.3309139785	0.6454301075
0.2456977676	0.3309139785	0.6456989247
0.2456140984	0.3311827957	0.6456989247
0.2455755469	0.3311827957	0.6459677419
0.2454382077	0.3314516129	0.6459677419
0.2452252955	0.3314516129	0.6465053763
0.2451273574	0.3319892473	0.6465053763
0.2450572342	0.3319892473	0.6467741935
0.2449359192	0.3322580645	0.6467741935
0.2449270037	0.3322580645	0.6470430108
0.2448900974	0.3322580645	0.6475806452
0.2448822316	0.3325268817	0.6475806452
0.2446107518	0.3325268817	0.6478494624
0.2445557190	0.3327956989	0.6478494624
0.2438784144	0.3327956989	0.6481182796
0.2432294229	0.3333333333	0.6481182796
0.2423666363	0.3333333333	0.6494623656
0.2422923801	0.3338709677	0.6494623656
0.2421922871	0.3338709677	0.6497311828
0.2417645611	0.3346774194	0.6497311828
0.2414000641	0.3346774194	0.6500000000
0.2395916017	0.3368279570	0.6500000000
0.2394894542	0.3368279570	0.6505376344
0.2389416615	0.3376344086	0.6505376344
0.2388679052	0.3376344086	0.6508064516
0.2387007707	0.3379032258	0.6508064516
0.2383290700	0.3379032258	0.6513440860
0.2371298068	0.3389784946	0.6513440860
0.2366306069	0.3389784946	0.6516129032
0.2361393061	0.3405913978	0.6516129032
0.2360438429	0.3405913978	0.6521505376
0.2357415818	0.3411290323	0.6521505376
0.2357043378	0.3411290323	0.6524193548
0.2352433795	0.3422043011	0.6524193548
0.2351138037	0.3422043011	0.6526881720
0.2351135323	0.3424731183	0.6526881720
0.2341824243	0.3424731183	0.6540322581
0.2339490522	0.3432795699	0.6540322581
0.2335979624	0.3432795699	0.6543010753
0.2335965059	0.3435483871	0.6543010753
0.2334745444	0.3435483871	0.6545698925
0.2326118561	0.3446236559	0.6545698925
0.2325765174	0.3446236559	0.6548387097
0.2312136915	0.3465053763	0.6548387097
0.2307248425	0.3465053763	0.6551075269
0.2294305222	0.3483870968	0.6551075269
0.2293743976	0.3483870968	0.6556451613
0.2293682601	0.3483870968	0.6559139785
0.2286888537	0.3491935484	0.6559139785
0.2284362337	0.3491935484	0.6561827957
0.2279843816	0.3505376344	0.6561827957
0.2275388995	0.3505376344	0.6564516129
0.2271426137	0.3508064516	0.6564516129
0.2269346878	0.3508064516	0.6569892473
0.2265289251	0.3513440860	0.6569892473
0.2256964327	0.3513440860	0.6583333333
0.2252935870	0.3521505376	0.6583333333
0.2250880518	0.3521505376	0.6588709677
0.2244091688	0.3524193548	0.6588709677
0.2242352270	0.3524193548	0.6591397849
0.2232288630	0.3540322581	0.6591397849
0.2228359473	0.3540322581	0.6594086022
0.2227523399	0.3545698925	0.6594086022
0.2225573957	0.3545698925	0.6596774194
0.2222051454	0.3559139785	0.6596774194
0.2221765360	0.3559139785	0.6599462366
0.2215187067	0.3564516129	0.6599462366
0.2210568622	0.3564516129	0.6604838710
0.2208076214	0.3569892473	0.6604838710
0.2205962483	0.3569892473	0.6607526882
0.2203525917	0.3572580645	0.6607526882
0.2202337505	0.3572580645	0.6610215054
0.2197728551	0.3577956989	0.6610215054
0.2191670881	0.3577956989	0.6612903226
0.2191175333	0.3580645161	0.6612903226
0.2189097373	0.3580645161	0.6618279570
0.2185904899	0.3588709677	0.6618279570
0.2184058169	0.3588709677	0.6620967742
0.2182263951	0.3591397849	0.6620967742
0.2182213234	0.3591397849	0.6623655914
0.2174169315	0.3604838710	0.6623655914
0.2167952307	0.3604838710	0.6626344086
0.2130318183	0.3642473118	0.6626344086
0.2129866758	0.3642473118	0.6631720430
0.2117700028	0.3663978495	0.6631720430
0.2117421939	0.3663978495	0.6637096774
0.2112970161	0.3666666667	0.6637096774
0.2112262542	0.3666666667	0.6639784946
0.2108316721	0.3672043011	0.6639784946
0.2096844672	0.3672043011	0.6650537634
0.2096130186	0.3674731183	0.6650537634
0.2095876495	0.3674731183	0.6653225806
0.2095523589	0.3677419355	0.6653225806
0.2093866415	0.3677419355	0.6658602151
0.2088376293	0.3688172043	0.6658602151
0.2086612640	0.3688172043	0.6663978495
0.2083502565	0.3690860215	0.6663978495
0.2083114334	0.3690860215	0.6669354839
0.2080921080	0.3693548387	0.6669354839
0.2079155896	0.3693548387	0.6674731183
0.2057195210	0.3725806452	0.6674731183
0.2056322171	0.3725806452	0.6677419355
0.2053590208	0.3733870968	0.6677419355
0.2051263400	0.3733870968	0.6680107527
0.2049402983	0.3741935484	0.6680107527
0.2048278662	0.3741935484	0.6682795699
0.2042008220	0.3744623656	0.6682795699
0.2040439853	0.3750000000	0.6682795699
0.2029892660	0.3771505376	0.6682795699
0.2027571810	0.3771505376	0.6688172043
0.2012001965	0.3803763441	0.6688172043
0.2009228386	0.3809139785	0.6688172043
0.1999067909	0.3825268817	0.6688172043
0.1998742894	0.3825268817	0.6690860215
0.1998675833	0.3827956989	0.6690860215
0.1997795338	0.3827956989	0.6693548387
0.1989276543	0.3844086022	0.6693548387
0.1988763451	0.3844086022	0.6696236559
0.1977047204	0.3879032258	0.6696236559
0.1970885252	0.3879032258	0.6701612903
0.1964268527	0.3889784946	0.6701612903
0.1963286617	0.3889784946	0.6704301075
0.1961037350	0.3892473118	0.6704301075
0.1960568107	0.3892473118	0.6706989247
0.1954601890	0.3905913978	0.6706989247
0.1953009959	0.3905913978	0.6709677419
0.1952813623	0.3908602151	0.6709677419
0.1951748150	0.3908602151	0.6712365591
0.1940943887	0.3924731183	0.6712365591
0.1940606142	0.3924731183	0.6715053763
0.1936687197	0.3930107527	0.6715053763
0.1936402911	0.3930107527	0.6717741935
0.1933083843	0.3943548387	0.6717741935
0.1930190543	0.3943548387	0.6720430108
0.1926163513	0.3948924731	0.6720430108
0.1926107586	0.3948924731	0.6723118280
0.1913754489	0.3965053763	0.6723118280
0.1911072527	0.3965053763	0.6725806452
0.1910647959	0.3970430108	0.6725806452
0.1909865105	0.3970430108	0.6731182796
0.1906464892	0.3981182796	0.6731182796
0.1903287937	0.3981182796	0.6733870968
0.1902655316	0.3983870968	0.6733870968
0.1900784811	0.3983870968	0.6741935484
0.1883730035	0.4016129032	0.6741935484
0.1881794266	0.4016129032	0.6744623656
0.1870037962	0.4029569892	0.6744623656
0.1867660399	0.4029569892	0.6747311828
0.1865090947	0.4037634409	0.6747311828
0.1861508639	0.4037634409	0.6752688172
0.1859886990	0.4043010753	0.6752688172
0.1856057725	0.4043010753	0.6755376344
0.1853131339	0.4053763441	0.6755376344
0.1851902440	0.4059139785	0.6755376344
0.1848778147	0.4064516129	0.6755376344
0.1847648783	0.4064516129	0.6758064516
0.1844040246	0.4080645161	0.6758064516
0.1843855493	0.4086021505	0.6758064516
0.1843208802	0.4091397849	0.6758064516
0.1841853374	0.4091397849	0.6760752688
0.1828572019	0.4120967742	0.6760752688
0.1827337423	0.4120967742	0.6763440860
0.1820906572	0.4137096774	0.6763440860
0.1820268402	0.4137096774	0.6766129032
0.1819260864	0.4139784946	0.6766129032
0.1816647414	0.4139784946	0.6768817204
0.1809709286	0.4163978495	0.6768817204
0.1803039324	0.4163978495	0.6774193548
0.1793326372	0.4185483871	0.6774193548
0.1790849334	0.4185483871	0.6776881720
0.1782333587	0.4198924731	0.6776881720
0.1779867530	0.4198924731	0.6779569892
0.1775958312	0.4206989247	0.6779569892
0.1775363332	0.4206989247	0.6782258065
0.1773835388	0.4209677419	0.6782258065
0.1773587577	0.4209677419	0.6784946237
0.1769805056	0.4212365591	0.6784946237
0.1768798573	0.4217741935	0.6784946237
0.1767991678	0.4220430108	0.6784946237
0.1766218761	0.4220430108	0.6787634409
0.1765140152	0.4223118280	0.6787634409
0.1759772928	0.4223118280	0.6795698925
0.1759768123	0.4225806452	0.6795698925
0.1758197414	0.4225806452	0.6798387097
0.1752219090	0.4247311828	0.6798387097
0.1752011802	0.4247311828	0.6801075269
0.1751029703	0.4250000000	0.6801075269
0.1750787572	0.4250000000	0.6803763441
0.1740590867	0.4268817204	0.6803763441
0.1739443554	0.4268817204	0.6806451613
0.1738891214	0.4271505376	0.6806451613
0.1737798880	0.4271505376	0.6809139785
0.1737364061	0.4274193548	0.6809139785
0.1736738656	0.4274193548	0.6811827957
0.1729471301	0.4287634409	0.6811827957
0.1728264805	0.4287634409	0.6814516129
0.1728159453	0.4290322581	0.6814516129
0.1728020622	0.4290322581	0.6817204301
0.1725835164	0.4290322581	0.6822580645
0.1700836984	0.4336021505	0.6822580645
0.1700582942	0.4336021505	0.6825268817
0.1697777787	0.4341397849	0.6825268817
0.1697039727	0.4341397849	0.6827956989
0.1675727348	0.4381720430	0.6827956989
0.1672715782	0.4381720430	0.6830645161
0.1665521249	0.4389784946	0.6830645161
0.1661655379	0.4389784946	0.6836021505
0.1650249704	0.4405913978	0.6836021505
0.1649540369	0.4405913978	0.6838709677
0.1631548433	0.4443548387	0.6838709677
0.1631427696	0.4443548387	0.6841397849
0.1628801299	0.4448924731	0.6841397849
0.1628747132	0.4448924731	0.6844086022
0.1628171323	0.4451612903	0.6844086022
0.1627576100	0.4451612903	0.6846774194
0.1624067650	0.4459677419	0.6846774194
0.1621945855	0.4459677419	0.6849462366
0.1611736974	0.4486559140	0.6849462366
0.1611565760	0.4486559140	0.6852150538
0.1610305261	0.4494623656	0.6852150538
0.1609537449	0.4494623656	0.6854838710
0.1598563001	0.4516129032	0.6854838710
0.1597913999	0.4516129032	0.6860215054
0.1594894972	0.4521505376	0.6860215054
0.1594740994	0.4526881720	0.6860215054
0.1593327458	0.4526881720	0.6865591398
0.1592853526	0.4529569892	0.6865591398
0.1592549501	0.4529569892	0.6868279570
0.1587910083	0.4545698925	0.6868279570
0.1582114671	0.4545698925	0.6876344086
0.1581132937	0.4548387097	0.6876344086
0.1578077865	0.4548387097	0.6879032258
0.1576467239	0.4553763441	0.6879032258
0.1575367518	0.4553763441	0.6884408602
0.1571538839	0.4569892473	0.6884408602
0.1571501257	0.4569892473	0.6887096774
0.1569887596	0.4575268817	0.6887096774
0.1569816858	0.4575268817	0.6889784946
0.1561377698	0.4599462366	0.6889784946
0.1558443688	0.4599462366	0.6892473118
0.1555179654	0.4610215054	0.6892473118
0.1554324958	0.4610215054	0.6895161290
0.1554031628	0.4612903226	0.6895161290
0.1551490577	0.4612903226	0.6897849462
0.1549539449	0.4615591398	0.6897849462
0.1548809542	0.4615591398	0.6900537634
0.1547976049	0.4623655914	0.6900537634
0.1547602879	0.4623655914	0.6903225806
0.1540427227	0.4639784946	0.6903225806
0.1539848739	0.4639784946	0.6905913978
0.1539432831	0.4639784946	0.6911290323
0.1538921255	0.4645161290	0.6911290323
0.1538797152	0.4645161290	0.6913978495
0.1538718151	0.4647849462	0.6913978495
0.1537373455	0.4647849462	0.6924731183
0.1532447285	0.4658602151	0.6924731183
0.1530028055	0.4658602151	0.6932795699
0.1524542300	0.4672043011	0.6932795699
0.1521932085	0.4672043011	0.6938172043
0.1521162403	0.4674731183	0.6938172043
0.1520083957	0.4674731183	0.6940860215
0.1514558562	0.4704301075	0.6940860215
0.1513916940	0.4709677419	0.6940860215
0.1512667488	0.4723118280	0.6940860215
0.1511214007	0.4723118280	0.6946236559
0.1500772690	0.4760752688	0.6946236559
0.1498416813	0.4760752688	0.6951612903
0.1494392281	0.4768817204	0.6951612903
0.1493882446	0.4768817204	0.6954301075
0.1491609435	0.4779569892	0.6954301075
0.1490839714	0.4779569892	0.6959677419
0.1488674487	0.4784946237	0.6959677419
0.1487635345	0.4784946237	0.6962365591
0.1484633253	0.4795698925	0.6962365591
0.1484371304	0.4795698925	0.6965053763
0.1482706007	0.4798387097	0.6965053763
0.1482696966	0.4798387097	0.6967741935
0.1480931646	0.4803763441	0.6967741935
0.1480778920	0.4803763441	0.6973118280
0.1480363728	0.4806451613	0.6973118280
0.1480313907	0.4806451613	0.6975806452
0.1474770507	0.4811827957	0.6975806452
0.1474132361	0.4811827957	0.6978494624
0.1469528923	0.4819892473	0.6978494624
0.1468752150	0.4819892473	0.6981182796
0.1468416287	0.4822580645	0.6981182796
0.1466711810	0.4822580645	0.6986559140
0.1464590948	0.4827956989	0.6986559140
0.1464344326	0.4827956989	0.6989247312
0.1463241384	0.4833333333	0.6989247312
0.1463008555	0.4838709677	0.6989247312
0.1461637270	0.4846774194	0.6989247312
0.1461063773	0.4846774194	0.6991935484
0.1458933657	0.4849462366	0.6991935484
0.1458292336	0.4849462366	0.6994623656
0.1455463899	0.4857526882	0.6994623656
0.1454211423	0.4857526882	0.6997311828
0.1453703715	0.4860215054	0.6997311828
0.1452824152	0.4860215054	0.7002688172
0.1448202562	0.4870967742	0.7002688172
0.1447629685	0.4870967742	0.7005376344
0.1446975480	0.4873655914	0.7005376344
0.1443850424	0.4873655914	0.7008064516
0.1439968125	0.4884408602	0.7008064516
0.1439348655	0.4884408602	0.7010752688
0.1431326632	0.4913978495	0.7010752688
0.1431191197	0.4913978495	0.7013440860
0.1427523065	0.4930107527	0.7013440860
0.1426203960	0.4930107527	0.7016129032
0.1423957569	0.4935483871	0.7016129032
0.1423854983	0.4935483871	0.7018817204
0.1421286534	0.4940860215	0.7018817204
0.1418421453	0.4940860215	0.7021505376
0.1416546103	0.4943548387	0.7021505376
0.1415814016	0.4943548387	0.7024193548
0.1409553339	0.4962365591	0.7024193548
0.1408452493	0.4962365591	0.7026881720
0.1403778593	0.4967741935	0.7026881720
0.1400821579	0.4967741935	0.7037634409
0.1400281601	0.4970430108	0.7037634409
0.1400166627	0.4970430108	0.7040322581
0.1399068671	0.4978494624	0.7040322581
0.1397999102	0.4978494624	0.7043010753
0.1397684979	0.4981182796	0.7043010753
0.1395831699	0.4981182796	0.7045698925
0.1393699597	0.4983870968	0.7045698925
0.1391535041	0.4983870968	0.7048387097
0.1390201768	0.4986559140	0.7048387097
0.1388899703	0.4986559140	0.7053763441
0.1385006940	0.4994623656	0.7053763441
0.1384964363	0.4994623656	0.7056451613
0.1382964923	0.5002688172	0.7056451613
0.1380242662	0.5002688172	0.7061827957
0.1379915290	0.5005376344	0.7061827957
0.1379803865	0.5005376344	0.7064516129
0.1376326358	0.5018817204	0.7064516129
0.1375526068	0.5018817204	0.7067204301
0.1373892111	0.5021505376	0.7067204301
0.1372957706	0.5021505376	0.7072580645
0.1368642345	0.5032258065	0.7072580645
0.1367973265	0.5032258065	0.7077956989
0.1367895261	0.5037634409	0.7077956989
0.1359891398	0.5069892473	0.7077956989
0.1359414397	0.5069892473	0.7080645161
0.1350982744	0.5096774194	0.7080645161
0.1350007219	0.5096774194	0.7083333333
0.1345012335	0.5110215054	0.7083333333
0.1344277926	0.5110215054	0.7086021505
0.1339989296	0.5120967742	0.7086021505
0.1338653357	0.5120967742	0.7091397849
0.1334665452	0.5131720430	0.7091397849
0.1334515110	0.5131720430	0.7094086022
0.1334246812	0.5134408602	0.7094086022
0.1333658426	0.5134408602	0.7104838710
0.1331420265	0.5142473118	0.7104838710
0.1328793163	0.5142473118	0.7110215054
0.1327059101	0.5155913978	0.7110215054
0.1325533451	0.5155913978	0.7118279570
0.1324126778	0.5169354839	0.7118279570
0.1321754183	0.5169354839	0.7120967742
0.1319357618	0.5180107527	0.7120967742
0.1319245652	0.5180107527	0.7123655914
0.1302635705	0.5215053763	0.7123655914
0.1302604034	0.5215053763	0.7126344086
0.1300699109	0.5225806452	0.7126344086
0.1300272460	0.5225806452	0.7129032258
0.1299375192	0.5231182796	0.7129032258
0.1299024218	0.5231182796	0.7131720430
0.1297341908	0.5239247312	0.7131720430
0.1294435807	0.5239247312	0.7137096774
0.1293888424	0.5241935484	0.7137096774
0.1292509789	0.5241935484	0.7139784946
0.1291261450	0.5250000000	0.7139784946
0.1290679713	0.5250000000	0.7142473118
0.1288851344	0.5260752688	0.7142473118
0.1288819518	0.5260752688	0.7145161290
0.1283001119	0.5287634409	0.7145161290
0.1282479932	0.5287634409	0.7147849462
0.1281338968	0.5293010753	0.7147849462
0.1280831436	0.5293010753	0.7150537634
0.1277011752	0.5301075269	0.7150537634
0.1276995242	0.5301075269	0.7153225806
0.1268381573	0.5330645161	0.7153225806
0.1268176780	0.5330645161	0.7158602151
0.1266782032	0.5336021505	0.7158602151
0.1265109501	0.5336021505	0.7161290323
0.1261304971	0.5349462366	0.7161290323
0.1260934370	0.5349462366	0.7163978495
0.1260480540	0.5352150538	0.7163978495
0.1259818969	0.5357526882	0.7163978495
0.1259689915	0.5357526882	0.7166666667
0.1258400153	0.5362903226	0.7166666667
0.1257033250	0.5362903226	0.7169354839
0.1255798138	0.5365591398	0.7169354839
0.1255498710	0.5370967742	0.7169354839
0.1250360349	0.5397849462	0.7169354839
0.1249430186	0.5397849462	0.7174731183
0.1249056566	0.5397849462	0.7177419355
0.1247492705	0.5400537634	0.7177419355
0.1246095155	0.5400537634	0.7180107527
0.1240803919	0.5427419355	0.7180107527
0.1239540372	0.5427419355	0.7182795699
0.1236582811	0.5430107527	0.7182795699
0.1235758745	0.5430107527	0.7185483871
0.1223523924	0.5465053763	0.7185483871
0.1223242678	0.5465053763	0.7188172043
0.1221687899	0.5465053763	0.7193548387
0.1219662391	0.5465053763	0.7198924731
0.1217309052	0.5475806452	0.7198924731
0.1216532006	0.5475806452	0.7201612903
0.1213894378	0.5478494624	0.7201612903
0.1213809526	0.5478494624	0.7204301075
0.1211436503	0.5483870968	0.7204301075
0.1211117886	0.5483870968	0.7206989247
0.1210208984	0.5486559140	0.7206989247
0.1206398067	0.5486559140	0.7217741935
0.1205277548	0.5491935484	0.7217741935
0.1203770324	0.5497311828	0.7217741935
0.1196471601	0.5518817204	0.7217741935
0.1193246124	0.5518817204	0.7223118280
0.1190100799	0.5537634409	0.7223118280
0.1189324546	0.5537634409	0.7225806452
0.1184705234	0.5553763441	0.7225806452
0.1184482505	0.5553763441	0.7228494624
0.1181292976	0.5564516129	0.7228494624
0.1178783915	0.5564516129	0.7231182796
0.1176912522	0.5569892473	0.7231182796
0.1175283435	0.5569892473	0.7233870968
0.1172546597	0.5575268817	0.7233870968
0.1172525011	0.5575268817	0.7236559140
0.1172200086	0.5577956989	0.7236559140
0.1171491407	0.5577956989	0.7239247312
0.1170607677	0.5583333333	0.7239247312
0.1169396372	0.5583333333	0.7241935484
0.1168479255	0.5591397849	0.7241935484
0.1168127920	0.5591397849	0.7247311828
0.1158566196	0.5629032258	0.7247311828
0.1158065597	0.5629032258	0.7250000000
0.1136004327	0.5698924731	0.7250000000
0.1135317235	0.5698924731	0.7252688172
0.1129675256	0.5712365591	0.7252688172
0.1128816019	0.5712365591	0.7255376344
0.1128205214	0.5715053763	0.7255376344
0.1125294100	0.5715053763	0.7258064516
0.1124539796	0.5723118280	0.7258064516
0.1123138820	0.5723118280	0.7260752688
0.1122279417	0.5728494624	0.7260752688
0.1122139003	0.5728494624	0.7263440860
0.1117959006	0.5733870968	0.7263440860
0.1115164655	0.5733870968	0.7266129032
0.1115089353	0.5736559140	0.7266129032
0.1114807199	0.5741935484	0.7266129032
0.1111173611	0.5750000000	0.7266129032
0.1110819769	0.5750000000	0.7268817204
0.1110385712	0.5752688172	0.7268817204
0.1107292234	0.5752688172	0.7274193548
0.1106530761	0.5755376344	0.7274193548
0.1106443861	0.5755376344	0.7276881720
0.1105351182	0.5760752688	0.7276881720
0.1105312924	0.5760752688	0.7279569892
0.1102039358	0.5776881720	0.7279569892
0.1101724366	0.5776881720	0.7282258065
0.1100555003	0.5782258065	0.7282258065
0.1100344287	0.5782258065	0.7284946237
0.1095216877	0.5801075269	0.7284946237
0.1094736293	0.5801075269	0.7287634409
0.1094647979	0.5806451613	0.7287634409
0.1091990956	0.5806451613	0.7290322581
0.1089649523	0.5814516129	0.7290322581
0.1088199762	0.5814516129	0.7295698925
0.1085093646	0.5819892473	0.7295698925
0.1084912022	0.5819892473	0.7298387097
0.1081242361	0.5830645161	0.7298387097
0.1081105825	0.5830645161	0.7301075269
0.1077176870	0.5841397849	0.7301075269
0.1076903889	0.5841397849	0.7303763441
0.1073563715	0.5852150538	0.7303763441
0.1071768229	0.5852150538	0.7306451613
0.1068613975	0.5860215054	0.7306451613
0.1068591564	0.5860215054	0.7309139785
0.1068199223	0.5862903226	0.7309139785
0.1067791058	0.5862903226	0.7314516129
0.1067055677	0.5870967742	0.7314516129
0.1067041094	0.5870967742	0.7317204301
0.1066299175	0.5876344086	0.7317204301
0.1064248377	0.5876344086	0.7322580645
0.1061952184	0.5881720430	0.7322580645
0.1061519098	0.5881720430	0.7327956989
0.1059205411	0.5887096774	0.7327956989
0.1059081840	0.5892473118	0.7327956989
0.1055598344	0.5905913978	0.7327956989
0.1053916773	0.5905913978	0.7330645161
0.1050804021	0.5913978495	0.7330645161
0.1050711134	0.5913978495	0.7333333333
0.1043852536	0.5922043011	0.7333333333
0.1043495735	0.5927419355	0.7333333333
0.1040442943	0.5943548387	0.7333333333
0.1038490316	0.5943548387	0.7338709677
0.1036233987	0.5956989247	0.7338709677
0.1036039783	0.5956989247	0.7344086022
0.1034449523	0.5959677419	0.7344086022
0.1034017372	0.5959677419	0.7346774194
0.1032627832	0.5967741935	0.7346774194
0.1032426061	0.5967741935	0.7349462366
0.1024097940	0.6005376344	0.7349462366
0.1022595519	0.6005376344	0.7352150538
0.1021593940	0.6008064516	0.7352150538
0.1018982748	0.6008064516	0.7360215054
0.1016165502	0.6018817204	0.7360215054
0.1016031377	0.6018817204	0.7362903226
0.1015990638	0.6021505376	0.7362903226
0.1015120737	0.6021505376	0.7365591398
0.1013506806	0.6029569892	0.7365591398
0.1012789553	0.6029569892	0.7368279570
0.1008165984	0.6040322581	0.7368279570
0.1007094111	0.6040322581	0.7373655914
0.1006864598	0.6045698925	0.7373655914
0.1006852569	0.6045698925	0.7376344086
0.1001139278	0.6075268817	0.7376344086
0.1000958781	0.6075268817	0.7379032258
0.0998502305	0.6077956989	0.7379032258
0.0998414624	0.6077956989	0.7381720430
0.0998206431	0.6077956989	0.7387096774
0.0997058832	0.6080645161	0.7387096774
0.0996397741	0.6080645161	0.7389784946
0.0996313108	0.6083333333	0.7389784946
0.0996265278	0.6083333333	0.7392473118
0.0995465999	0.6086021505	0.7392473118
0.0993409992	0.6086021505	0.7395161290
0.0990897413	0.6094086022	0.7395161290
0.0989582433	0.6094086022	0.7403225806
0.0985918541	0.6107526882	0.7403225806
0.0985464263	0.6107526882	0.7405913978
0.0978255294	0.6120967742	0.7405913978
0.0977973239	0.6120967742	0.7408602151
0.0976809771	0.6126344086	0.7408602151
0.0975659263	0.6126344086	0.7411290323
0.0974463499	0.6131720430	0.7411290323
0.0972968424	0.6131720430	0.7416666667
0.0963722900	0.6158602151	0.7416666667
0.0962755490	0.6158602151	0.7419354839
0.0961485915	0.6161290323	0.7419354839
0.0959820430	0.6161290323	0.7427419355
0.0959050033	0.6163978495	0.7427419355
0.0958472565	0.6163978495	0.7430107527
0.0957345790	0.6166666667	0.7430107527
0.0957186441	0.6166666667	0.7432795699
0.0955334672	0.6169354839	0.7432795699
0.0954658502	0.6169354839	0.7438172043
0.0946341574	0.6204301075	0.7438172043
0.0945989815	0.6204301075	0.7440860215
0.0937079724	0.6250000000	0.7440860215
0.0935705656	0.6250000000	0.7446236559
0.0935070131	0.6252688172	0.7446236559
0.0934101552	0.6252688172	0.7448924731
0.0933041717	0.6255376344	0.7448924731
0.0932469104	0.6255376344	0.7451612903
0.0931491924	0.6258064516	0.7451612903
0.0931197718	0.6258064516	0.7454301075
0.0928155007	0.6268817204	0.7454301075
0.0928002769	0.6268817204	0.7456989247
0.0924129247	0.6282258065	0.7456989247
0.0922498317	0.6282258065	0.7462365591
0.0918690173	0.6290322581	0.7462365591
0.0918663560	0.6290322581	0.7465053763
0.0908320654	0.6317204301	0.7465053763
0.0907799191	0.6317204301	0.7467741935
0.0906688993	0.6322580645	0.7467741935
0.0904566475	0.6322580645	0.7473118280
0.0904324577	0.6325268817	0.7473118280
0.0903010098	0.6325268817	0.7475806452
0.0902390710	0.6330645161	0.7475806452
0.0902114633	0.6330645161	0.7478494624
0.0900752178	0.6336021505	0.7478494624
0.0899527223	0.6336021505	0.7483870968
0.0896473691	0.6352150538	0.7483870968
0.0895719892	0.6352150538	0.7486559140
0.0894939456	0.6354838710	0.7486559140
0.0893311784	0.6354838710	0.7491935484
0.0889961916	0.6360215054	0.7491935484
0.0889622909	0.6360215054	0.7494623656
0.0889284618	0.6362903226	0.7494623656
0.0887582336	0.6362903226	0.7497311828
0.0880729910	0.6387096774	0.7497311828
0.0880629074	0.6387096774	0.7500000000
0.0872593152	0.6403225806	0.7500000000
0.0871795537	0.6403225806	0.7502688172
0.0871633883	0.6405913978	0.7502688172
0.0866410321	0.6405913978	0.7518817204
0.0864735354	0.6413978495	0.7518817204
0.0863000122	0.6413978495	0.7524193548
0.0860909842	0.6422043011	0.7524193548
0.0860432134	0.6422043011	0.7529569892
0.0856710891	0.6430107527	0.7529569892
0.0856139066	0.6430107527	0.7534946237
0.0850582508	0.6440860215	0.7534946237
0.0848714975	0.6440860215	0.7540322581
0.0848431367	0.6446236559	0.7540322581
0.0847568580	0.6446236559	0.7543010753
0.0845314755	0.6451612903	0.7543010753
0.0844176683	0.6451612903	0.7545698925
0.0844015885	0.6454301075	0.7545698925
0.0841911823	0.6454301075	0.7551075269
0.0841624412	0.6456989247	0.7551075269
0.0836612594	0.6456989247	0.7559139785
0.0836443114	0.6459677419	0.7559139785
0.0833006985	0.6459677419	0.7564516129
0.0831798958	0.6462365591	0.7564516129
0.0831592768	0.6462365591	0.7567204301
0.0827114369	0.6478494624	0.7567204301
0.0824034379	0.6478494624	0.7583333333
0.0821813301	0.6481182796	0.7583333333
0.0818808697	0.6481182796	0.7588709677
0.0814682558	0.6491935484	0.7588709677
0.0812448521	0.6491935484	0.7591397849
0.0810673075	0.6497311828	0.7591397849
0.0810515541	0.6497311828	0.7594086022
0.0808689052	0.6502688172	0.7594086022
0.0808048348	0.6502688172	0.7596774194
0.0798961253	0.6518817204	0.7596774194
0.0795920299	0.6518817204	0.7599462366
0.0794276488	0.6521505376	0.7599462366
0.0793132923	0.6521505376	0.7602150538
0.0791241791	0.6529569892	0.7602150538
0.0790882257	0.6529569892	0.7604838710
0.0790500055	0.6532258065	0.7604838710
0.0786981336	0.6532258065	0.7612903226
0.0786684782	0.6534946237	0.7612903226
0.0786103881	0.6534946237	0.7615591398
0.0782893298	0.6540322581	0.7615591398
0.0779772865	0.6540322581	0.7623655914
0.0772860937	0.6567204301	0.7623655914
0.0772123045	0.6567204301	0.7626344086
0.0768737443	0.6572580645	0.7626344086
0.0759866040	0.6572580645	0.7634408602
0.0751786708	0.6583333333	0.7634408602
0.0750878162	0.6583333333	0.7639784946
0.0746587467	0.6594086022	0.7639784946
0.0746364125	0.6594086022	0.7645161290
0.0743714245	0.6610215054	0.7645161290
0.0743044286	0.6610215054	0.7647849462
0.0741066218	0.6615591398	0.7647849462
0.0740850938	0.6615591398	0.7653225806
0.0740384802	0.6615591398	0.7655913978
0.0736886457	0.6631720430	0.7655913978
0.0736485620	0.6631720430	0.7658602151
0.0733913467	0.6639784946	0.7658602151
0.0733293353	0.6639784946	0.7661290323
0.0733266032	0.6642473118	0.7661290323
0.0733176370	0.6642473118	0.7663978495
0.0732318243	0.6647849462	0.7663978495
0.0731617439	0.6647849462	0.7669354839
0.0725109269	0.6672043011	0.7669354839
0.0724863505	0.6672043011	0.7672043011
0.0720462851	0.6680107527	0.7672043011
0.0719257883	0.6680107527	0.7677419355
0.0712700452	0.6696236559	0.7677419355
0.0708169526	0.6696236559	0.7680107527
0.0705920736	0.6704301075	0.7680107527
0.0705305141	0.6704301075	0.7682795699
0.0703582205	0.6715053763	0.7682795699
0.0702993681	0.6715053763	0.7685483871
0.0701873066	0.6720430108	0.7685483871
0.0701562270	0.6720430108	0.7690860215
0.0700821483	0.6720430108	0.7693548387
0.0700761009	0.6723118280	0.7693548387
0.0700289040	0.6723118280	0.7696236559
0.0697984452	0.6731182796	0.7696236559
0.0696165750	0.6731182796	0.7701612903
0.0692980066	0.6736559140	0.7701612903
0.0692052680	0.6736559140	0.7706989247
0.0689894962	0.6741935484	0.7706989247
0.0688568583	0.6741935484	0.7709677419
0.0685989942	0.6744623656	0.7709677419
0.0684664516	0.6744623656	0.7715053763
0.0682034346	0.6752688172	0.7715053763
0.0681569799	0.6752688172	0.7717741935
0.0680635493	0.6758064516	0.7717741935
0.0679529467	0.6758064516	0.7723118280
0.0676712053	0.6758064516	0.7731182796
0.0674381792	0.6766129032	0.7731182796
0.0671856914	0.6766129032	0.7733870968
0.0671507039	0.6771505376	0.7733870968
0.0670910535	0.6771505376	0.7739247312
0.0667421704	0.6779569892	0.7739247312
0.0666840388	0.6779569892	0.7741935484
0.0665740880	0.6782258065	0.7741935484
0.0663172683	0.6782258065	0.7747311828
0.0662057994	0.6782258065	0.7752688172
0.0660737233	0.6787634409	0.7752688172
0.0660408391	0.6787634409	0.7755376344
0.0660201213	0.6790322581	0.7755376344
0.0659357622	0.6790322581	0.7758064516
0.0659298326	0.6793010753	0.7758064516
0.0657745111	0.6793010753	0.7760752688
0.0653243262	0.6801075269	0.7760752688
0.0651920831	0.6801075269	0.7763440860
0.0649836732	0.6803763441	0.7763440860
0.0649776451	0.6803763441	0.7766129032
0.0647584021	0.6811827957	0.7766129032
0.0646472559	0.6811827957	0.7771505376
0.0645835627	0.6814516129	0.7771505376
0.0645107024	0.6814516129	0.7774193548
0.0643588322	0.6822580645	0.7774193548
0.0642504967	0.6822580645	0.7776881720
0.0637210874	0.6841397849	0.7776881720
0.0636160944	0.6841397849	0.7782258065
0.0635800305	0.6844086022	0.7782258065
0.0633804617	0.6844086022	0.7784946237
0.0629642592	0.6852150538	0.7784946237
0.0629240693	0.6852150538	0.7790322581
0.0623311737	0.6865591398	0.7790322581
0.0618943750	0.6865591398	0.7793010753
0.0618751368	0.6868279570	0.7793010753
0.0618715763	0.6868279570	0.7795698925
0.0617263967	0.6873655914	0.7795698925
0.0612862493	0.6873655914	0.7801075269
0.0611150101	0.6879032258	0.7801075269
0.0607669562	0.6879032258	0.7803763441
0.0602149583	0.6892473118	0.7803763441
0.0599909214	0.6892473118	0.7809139785
0.0598372109	0.6895161290	0.7809139785
0.0597312055	0.6895161290	0.7814516129
0.0592884036	0.6905913978	0.7814516129
0.0590545160	0.6905913978	0.7819892473
0.0584549715	0.6935483871	0.7819892473
0.0584072329	0.6935483871	0.7822580645
0.0582698420	0.6940860215	0.7822580645
0.0581979845	0.6940860215	0.7825268817
0.0579462288	0.6951612903	0.7825268817
0.0579407288	0.6951612903	0.7827956989
0.0579321769	0.6954301075	0.7827956989
0.0578598808	0.6954301075	0.7833333333
0.0577860842	0.6956989247	0.7833333333
0.0577357474	0.6956989247	0.7836021505
0.0577066960	0.6959677419	0.7836021505
0.0576913681	0.6959677419	0.7838709677
0.0574101252	0.6967741935	0.7838709677
0.0572425313	0.6967741935	0.7844086022
0.0565046945	0.6989247312	0.7844086022
0.0564346058	0.6989247312	0.7846774194
0.0563756133	0.6991935484	0.7846774194
0.0561683714	0.6991935484	0.7849462366
0.0558959144	0.6994623656	0.7849462366
0.0558202452	0.6994623656	0.7854838710
0.0557627833	0.6997311828	0.7854838710
0.0557461121	0.6997311828	0.7857526882
0.0552231867	0.7008064516	0.7857526882
0.0551072591	0.7008064516	0.7860215054
0.0549588769	0.7010752688	0.7860215054
0.0547469632	0.7010752688	0.7865591398
0.0540433927	0.7034946237	0.7865591398
0.0539834860	0.7034946237	0.7868279570
0.0538525089	0.7040322581	0.7868279570
0.0538507428	0.7040322581	0.7873655914
0.0532761344	0.7061827957	0.7873655914
0.0527617091	0.7061827957	0.7876344086
0.0523378999	0.7069892473	0.7876344086
0.0518227101	0.7069892473	0.7884408602
0.0517775616	0.7075268817	0.7884408602
0.0517524305	0.7075268817	0.7887096774
0.0516954283	0.7077956989	0.7887096774
0.0516943530	0.7077956989	0.7889784946
0.0513906730	0.7083333333	0.7889784946
0.0511867056	0.7083333333	0.7895161290
0.0508047796	0.7102150538	0.7895161290
0.0506255540	0.7102150538	0.7897849462
0.0506003533	0.7104838710	0.7897849462
0.0501307073	0.7104838710	0.7908602151
0.0496913755	0.7123655914	0.7908602151
0.0493855312	0.7123655914	0.7913978495
0.0493205179	0.7126344086	0.7913978495
0.0486182067	0.7126344086	0.7919354839
0.0481145499	0.7131720430	0.7919354839
0.0479486339	0.7131720430	0.7924731183
0.0477826004	0.7137096774	0.7924731183
0.0477056101	0.7137096774	0.7927419355
0.0469410296	0.7145161290	0.7927419355
0.0466041333	0.7145161290	0.7930107527
0.0461820451	0.7153225806	0.7930107527
0.0459711939	0.7153225806	0.7935483871
0.0458013983	0.7161290323	0.7935483871
0.0457378201	0.7161290323	0.7938172043
0.0453767582	0.7169354839	0.7938172043
0.0451735941	0.7169354839	0.7940860215
0.0451561705	0.7172043011	0.7940860215
0.0451265404	0.7172043011	0.7943548387
0.0450309955	0.7174731183	0.7943548387
0.0449870008	0.7180107527	0.7943548387
0.0449408858	0.7180107527	0.7946236559
0.0443675854	0.7188172043	0.7946236559
0.0443261368	0.7188172043	0.7948924731
0.0441582432	0.7193548387	0.7948924731
0.0440098835	0.7193548387	0.7954301075
0.0436590433	0.7198924731	0.7954301075
0.0434531126	0.7198924731	0.7959677419
0.0432962655	0.7204301075	0.7959677419
0.0431450202	0.7204301075	0.7962365591
0.0430691077	0.7206989247	0.7962365591
0.0428730821	0.7206989247	0.7965053763
0.0427671873	0.7220430108	0.7965053763
0.0426943596	0.7220430108	0.7967741935
0.0422397091	0.7233870968	0.7967741935
0.0418782280	0.7233870968	0.7973118280
0.0417200067	0.7233870968	0.7975806452
0.0416272377	0.7241935484	0.7975806452
0.0414848208	0.7241935484	0.7981182796
0.0413754859	0.7244623656	0.7981182796
0.0413481221	0.7244623656	0.7983870968
0.0410418077	0.7252688172	0.7983870968
0.0408004752	0.7252688172	0.7989247312
0.0406668261	0.7260752688	0.7989247312
0.0406533358	0.7260752688	0.7994623656
0.0403606933	0.7266129032	0.7994623656
0.0401608885	0.7266129032	0.7997311828
0.0399960241	0.7271505376	0.7997311828
0.0397519795	0.7271505376	0.8000000000
0.0395911483	0.7279569892	0.8000000000
0.0394786758	0.7279569892	0.8002688172
0.0390702501	0.7287634409	0.8002688172
0.0390363168	0.7287634409	0.8005376344
0.0389054344	0.7295698925	0.8005376344
0.0388966394	0.7295698925	0.8008064516
0.0385183697	0.7298387097	0.8008064516
0.0382070321	0.7298387097	0.8013440860
0.0377798890	0.7306451613	0.8013440860
0.0377330697	0.7306451613	0.8016129032
0.0376733334	0.7311827957	0.8016129032
0.0374659989	0.7311827957	0.8018817204
0.0374438810	0.7314516129	0.8018817204
0.0374075579	0.7314516129	0.8024193548
0.0370546031	0.7322580645	0.8024193548
0.0370260661	0.7322580645	0.8026881720
0.0360708816	0.7341397849	0.8026881720
0.0358545680	0.7341397849	0.8029569892
0.0354034055	0.7352150538	0.8029569892
0.0353614757	0.7352150538	0.8034946237
0.0351276124	0.7360215054	0.8034946237
0.0349751963	0.7360215054	0.8037634409
0.0343987763	0.7379032258	0.8037634409
0.0343702405	0.7379032258	0.8040322581
0.0343059696	0.7381720430	0.8040322581
0.0342881278	0.7381720430	0.8043010753
0.0341411048	0.7384408602	0.8043010753
0.0340348706	0.7384408602	0.8048387097
0.0339668788	0.7387096774	0.8048387097
0.0338337614	0.7387096774	0.8053763441
0.0337816646	0.7389784946	0.8053763441
0.0335982814	0.7389784946	0.8056451613
0.0331405690	0.7397849462	0.8056451613
0.0330895463	0.7397849462	0.8059139785
0.0328252480	0.7403225806	0.8059139785
0.0325894930	0.7403225806	0.8064516129
0.0323577788	0.7405913978	0.8064516129
0.0318319541	0.7405913978	0.8069892473
0.0315248602	0.7411290323	0.8069892473
0.0313337718	0.7411290323	0.8075268817
0.0309662582	0.7419354839	0.8075268817
0.0309502602	0.7419354839	0.8077956989
0.0303361857	0.7435483871	0.8077956989
0.0301319666	0.7435483871	0.8083333333
0.0299953496	0.7440860215	0.8083333333
0.0299157731	0.7440860215	0.8086021505
0.0296630043	0.7448924731	0.8086021505
0.0296262095	0.7448924731	0.8088709677
0.0295247011	0.7451612903	0.8088709677
0.0294613832	0.7451612903	0.8094086022
0.0293083503	0.7454301075	0.8094086022
0.0291711350	0.7454301075	0.8096774194
0.0289356215	0.7462365591	0.8096774194
0.0289237262	0.7462365591	0.8099462366
0.0281100228	0.7481182796	0.8099462366
0.0277661989	0.7481182796	0.8107526882
0.0276527791	0.7486559140	0.8107526882
0.0276511085	0.7486559140	0.8110215054
0.0269913128	0.7497311828	0.8110215054
0.0269673483	0.7497311828	0.8112903226
0.0264997634	0.7508064516	0.8112903226
0.0264510953	0.7508064516	0.8115591398
0.0261551210	0.7516129032	0.8115591398
0.0257532951	0.7516129032	0.8126344086
0.0250247702	0.7524193548	0.8126344086
0.0249506794	0.7524193548	0.8129032258
0.0248563191	0.7532258065	0.8129032258
0.0247105354	0.7532258065	0.8131720430
0.0245218361	0.7534946237	0.8131720430
0.0237738810	0.7534946237	0.8137096774
0.0227120836	0.7559139785	0.8137096774
0.0227111467	0.7559139785	0.8142473118
0.0226373690	0.7561827957	0.8142473118
0.0225807066	0.7561827957	0.8145161290
0.0224755628	0.7564516129	0.8145161290
0.0223045470	0.7564516129	0.8150537634
0.0222870175	0.7567204301	0.8150537634
0.0220816069	0.7567204301	0.8158602151
0.0212161495	0.7580645161	0.8158602151
0.0211524260	0.7580645161	0.8163978495
0.0209019048	0.7583333333	0.8163978495
0.0206469916	0.7583333333	0.8166666667
0.0202503616	0.7591397849	0.8166666667
0.0201476234	0.7591397849	0.8169354839
0.0199766827	0.7594086022	0.8169354839
0.0199529798	0.7594086022	0.8172043011
0.0198645527	0.7596774194	0.8172043011
0.0198217741	0.7596774194	0.8174731183
0.0197319716	0.7599462366	0.8174731183
0.0195707503	0.7599462366	0.8180107527
0.0194778940	0.7604838710	0.8180107527
0.0194491762	0.7604838710	0.8188172043
0.0189180339	0.7612903226	0.8188172043
0.0188903506	0.7612903226	0.8190860215
0.0186259942	0.7620967742	0.8190860215
0.0184798590	0.7620967742	0.8193548387
0.0182492772	0.7626344086	0.8193548387
0.0181752181	0.7626344086	0.8198924731
0.0180185365	0.7631720430	0.8198924731
0.0179861409	0.7631720430	0.8201612903
0.0173380770	0.7647849462	0.8201612903
0.0168862220	0.7647849462	0.8204301075
0.0165252462	0.7650537634	0.8204301075
0.0163989141	0.7650537634	0.8206989247
0.0161611952	0.7658602151	0.8206989247
0.0160495327	0.7658602151	0.8212365591
0.0160259722	0.7661290323	0.8212365591
0.0158769708	0.7661290323	0.8217741935
0.0153791363	0.7674731183	0.8217741935
0.0149848586	0.7674731183	0.8223118280
0.0149615101	0.7677419355	0.8223118280
0.0148487525	0.7677419355	0.8225806452
0.0147032292	0.7680107527	0.8225806452
0.0145224568	0.7680107527	0.8228494624
0.0145134683	0.7682795699	0.8228494624
0.0143598809	0.7682795699	0.8233870968
0.0139969009	0.7693548387	0.8233870968
0.0137547703	0.7693548387	0.8244623656
0.0129871492	0.7712365591	0.8244623656
0.0126808839	0.7712365591	0.8247311828
0.0124588726	0.7717741935	0.8247311828
0.0122143036	0.7717741935	0.8250000000
0.0120691037	0.7717741935	0.8255376344
0.0118306544	0.7720430108	0.8255376344
0.0116855876	0.7720430108	0.8263440860
0.0116305816	0.7723118280	0.8263440860
0.0113823131	0.7723118280	0.8266129032
0.0107843827	0.7733870968	0.8266129032
0.0103490911	0.7733870968	0.8274193548
0.0102434958	0.7736559140	0.8274193548
0.0099303720	0.7736559140	0.8276881720
0.0097475163	0.7741935484	0.8276881720
0.0097437878	0.7741935484	0.8279569892
0.0097222373	0.7744623656	0.8279569892
0.0094955660	0.7750000000	0.8279569892
0.0092914705	0.7755376344	0.8279569892
0.0090654629	0.7755376344	0.8282258065
0.0083433546	0.7766129032	0.8282258065
0.0082805375	0.7766129032	0.8284946237
0.0078952435	0.7776881720	0.8284946237
0.0078892605	0.7776881720	0.8287634409
0.0070902904	0.7793010753	0.8287634409
0.0068994173	0.7793010753	0.8290322581
0.0068652476	0.7795698925	0.8290322581
0.0066927321	0.7795698925	0.8293010753
0.0064557115	0.7801075269	0.8293010753
0.0061866287	0.7801075269	0.8298387097
0.0059849348	0.7803763441	0.8298387097
0.0059570150	0.7803763441	0.8301075269
0.0057944707	0.7811827957	0.8301075269
0.0056017965	0.7811827957	0.8303763441
0.0051753550	0.7822580645	0.8303763441
0.0049956333	0.7822580645	0.8306451613
0.0049117872	0.7825268817	0.8306451613
0.0048897562	0.7830645161	0.8306451613
0.0043957561	0.7836021505	0.8306451613
0.0042996590	0.7836021505	0.8311827957
0.0041113548	0.7838709677	0.8311827957
0.0040440502	0.7838709677	0.8319892473
0.0038098618	0.7846774194	0.8319892473
0.0036636022	0.7846774194	0.8322580645
0.0032146135	0.7852150538	0.8322580645
0.0030457951	0.7852150538	0.8333333333
0.0030128729	0.7854838710	0.8333333333
0.0029060406	0.7854838710	0.8338709677
0.0028767870	0.7857526882	0.8338709677
0.0028165246	0.7857526882	0.8344086022
0.0027675484	0.7862903226	0.8344086022
0.0024659997	0.7862903226	0.8346774194
0.0022847165	0.7865591398	0.8346774194
0.0022397184	0.7865591398	0.8349462366
0.0017768539	0.7876344086	0.8349462366
0.0015920552	0.7876344086	0.8352150538
0.0014863351	0.7881720430	0.8352150538
0.0010041300	0.7881720430	0.8357526882
-0.0003250072	0.7897849462	0.8357526882
-0.0004035870	0.7897849462	0.8360215054
-0.0005131817	0.7903225806	0.8360215054
-0.0005179472	0.7903225806	0.8365591398
-0.0006321282	0.7908602151	0.8365591398
-0.0007916294	0.7908602151	0.8368279570
-0.0008158908	0.7911290323	0.8368279570
-0.0010551040	0.7911290323	0.8370967742
-0.0013102451	0.7916666667	0.8370967742
-0.0017166018	0.7916666667	0.8376344086
-0.0024013948	0.7924731183	0.8376344086
-0.0024574839	0.7924731183	0.8379032258
-0.0025277091	0.7927419355	0.8379032258
-0.0025312782	0.7927419355	0.8381720430
-0.0025592409	0.7930107527	0.8381720430
-0.0028671671	0.7930107527	0.8384408602
-0.0028753719	0.7932795699	0.8384408602
-0.0031920603	0.7932795699	0.8392473118
-0.0033734062	0.7935483871	0.8392473118
-0.0045881039	0.7935483871	0.8403225806
-0.0055268695	0.7938172043	0.8403225806
-0.0057109720	0.7938172043	0.8405913978
-0.0061231083	0.7946236559	0.8405913978
-0.0064613953	0.7946236559	0.8411290323
-0.0065216748	0.7948924731	0.8411290323
-0.0067288141	0.7948924731	0.8413978495
-0.0068783108	0.7951612903	0.8413978495
-0.0070041795	0.7956989247	0.8413978495
-0.0071304952	0.7956989247	0.8416666667
-0.0075558428	0.7965053763	0.8416666667
-0.0076779846	0.7965053763	0.8419354839
-0.0079506180	0.7975806452	0.8419354839
-0.0089284785	0.7975806452	0.8424731183
-0.0090360630	0.7978494624	0.8424731183
-0.0092550773	0.7978494624	0.8430107527
-0.0092640443	0.7981182796	0.8430107527
-0.0095140033	0.7981182796	0.8435483871
-0.0095756312	0.7983870968	0.8435483871
-0.0095828013	0.7983870968	0.8438172043
-0.0097993064	0.7991935484	0.8438172043
-0.0099121293	0.7991935484	0.8440860215
-0.0100225373	0.7997311828	0.8440860215
-0.0100760540	0.7997311828	0.8443548387
-0.0101483176	0.8000000000	0.8443548387
-0.0101857409	0.8000000000	0.8448924731
-0.0104792968	0.8008064516	0.8448924731
-0.0109823989	0.8008064516	0.8451612903
-0.0111671776	0.8016129032	0.8451612903
-0.0113420433	0.8016129032	0.8459677419
-0.0115509407	0.8024193548	0.8459677419
-0.0115754876	0.8024193548	0.8465053763
-0.0117338111	0.8029569892	0.8465053763
-0.0117350135	0.8029569892	0.8467741935
-0.0118106530	0.8032258065	0.8467741935
-0.0123619777	0.8032258065	0.8478494624
-0.0123990030	0.8034946237	0.8478494624
-0.0126152935	0.8034946237	0.8483870968
-0.0126499862	0.8037634409	0.8483870968
-0.0128415719	0.8037634409	0.8489247312
-0.0129130881	0.8043010753	0.8489247312
-0.0130753011	0.8043010753	0.8494623656
-0.0132128105	0.8045698925	0.8494623656
-0.0133046946	0.8045698925	0.8497311828
-0.0135655803	0.8051075269	0.8497311828
-0.0135808988	0.8051075269	0.8500000000
-0.0144534920	0.8061827957	0.8500000000
-0.0147172278	0.8061827957	0.8502688172
-0.0148658729	0.8067204301	0.8502688172
-0.0150640204	0.8067204301	0.8505376344
-0.0152109399	0.8069892473	0.8505376344
-0.0152436090	0.8069892473	0.8508064516
-0.0154607772	0.8075268817	0.8508064516
-0.0157035978	0.8075268817	0.8513440860
-0.0159048704	0.8077956989	0.8513440860
-0.0159862269	0.8077956989	0.8516129032
-0.0163969749	0.8083333333	0.8516129032
-0.0164515319	0.8083333333	0.8518817204
-0.0167058374	0.8086021505	0.8518817204
-0.0170707614	0.8086021505	0.8521505376
-0.0173871009	0.8094086022	0.8521505376
-0.0175421964	0.8094086022	0.8524193548
-0.0179561071	0.8099462366	0.8524193548
-0.0179753468	0.8099462366	0.8526881720
-0.0183120303	0.8102150538	0.8526881720
-0.0192226129	0.8102150538	0.8534946237
-0.0192465473	0.8104838710	0.8534946237
-0.0192478222	0.8104838710	0.8537634409
-0.0193667495	0.8110215054	0.8537634409
-0.0196370966	0.8110215054	0.8543010753
-0.0197263257	0.8112903226	0.8543010753
-0.0201452843	0.8112903226	0.8548387097
-0.0202295295	0.8118279570	0.8548387097
-0.0204792968	0.8118279570	0.8551075269
-0.0209302140	0.8123655914	0.8551075269
-0.0210006955	0.8123655914	0.8553763441
-0.0233182470	0.8155913978	0.8553763441
-0.0237489840	0.8155913978	0.8556451613
-0.0237584767	0.8155913978	0.8561827957
-0.0237660376	0.8155913978	0.8564516129
-0.0238717237	0.8161290323	0.8564516129
-0.0240139913	0.8161290323	0.8567204301
-0.0245187678	0.8169354839	0.8567204301
-0.0245583991	0.8169354839	0.8569892473
-0.0245609675	0.8169354839	0.8575268817
-0.0247088767	0.8169354839	0.8577956989
-0.0251892890	0.8174731183	0.8577956989
-0.0251932017	0.8174731183	0.8580645161
-0.0253478764	0.8180107527	0.8580645161
-0.0254397249	0.8180107527	0.8583333333
-0.0257702302	0.8182795699	0.8583333333
-0.0258578653	0.8182795699	0.8586021505
-0.0260176530	0.8185483871	0.8586021505
-0.0260791044	0.8185483871	0.8588709677
-0.0262648862	0.8190860215	0.8588709677
-0.0269808264	0.8190860215	0.8602150538
-0.0276085366	0.8196236559	0.8602150538
-0.0277040162	0.8196236559	0.8604838710
-0.0282064864	0.8206989247	0.8604838710
-0.0282204239	0.8206989247	0.8607526882
-0.0282531483	0.8209677419	0.8607526882
-0.0296394280	0.8209677419	0.8620967742
-0.0298393075	0.8212365591	0.8620967742
-0.0298522393	0.8212365591	0.8623655914
-0.0299023711	0.8215053763	0.8623655914
-0.0301267332	0.8215053763	0.8626344086
-0.0316972165	0.8231182796	0.8626344086
-0.0318602371	0.8231182796	0.8634408602
-0.0318909380	0.8233870968	0.8634408602
-0.0321247916	0.8233870968	0.8637096774
-0.0323250279	0.8239247312	0.8637096774
-0.0323901050	0.8239247312	0.8639784946
-0.0325204044	0.8244623656	0.8639784946
-0.0327180004	0.8244623656	0.8642473118
-0.0328188333	0.8252688172	0.8642473118
-0.0330746003	0.8252688172	0.8645161290
-0.0330852652	0.8255376344	0.8645161290
-0.0331466454	0.8255376344	0.8647849462
-0.0331468519	0.8258064516	0.8647849462
-0.0336055618	0.8258064516	0.8653225806
-0.0347813512	0.8268817204	0.8653225806
-0.0348922361	0.8268817204	0.8655913978
-0.0351559150	0.8271505376	0.8655913978
-0.0352829121	0.8271505376	0.8663978495
-0.0354411683	0.8279569892	0.8663978495
-0.0355664507	0.8279569892	0.8666666667
-0.0359249394	0.8287634409	0.8666666667
-0.0359901555	0.8287634409	0.8669354839
-0.0361788615	0.8293010753	0.8669354839
-0.0363291994	0.8293010753	0.8674731183
-0.0366945570	0.8293010753	0.8682795699
-0.0368074659	0.8298387097	0.8682795699
-0.0369696218	0.8298387097	0.8685483871
-0.0371173401	0.8303763441	0.8685483871
-0.0371401205	0.8303763441	0.8688172043
-0.0373440714	0.8306451613	0.8688172043
-0.0376663806	0.8306451613	0.8693548387
-0.0386340185	0.8319892473	0.8693548387
-0.0386390869	0.8319892473	0.8696236559
-0.0392517960	0.8327956989	0.8696236559
-0.0394847267	0.8327956989	0.8706989247
-0.0404611552	0.8341397849	0.8706989247
-0.0405094051	0.8341397849	0.8709677419
-0.0407022388	0.8346774194	0.8709677419
-0.0411653350	0.8346774194	0.8715053763
-0.0412450369	0.8349462366	0.8715053763
-0.0413946424	0.8349462366	0.8717741935
-0.0414631382	0.8352150538	0.8717741935
-0.0415331938	0.8352150538	0.8723118280
-0.0415554045	0.8354838710	0.8723118280
-0.0418177550	0.8354838710	0.8731182796
-0.0418957041	0.8357526882	0.8731182796
-0.0421461572	0.8357526882	0.8736559140
-0.0422712497	0.8360215054	0.8736559140
-0.0424403348	0.8360215054	0.8739247312
-0.0425219766	0.8362903226	0.8739247312
-0.0426185450	0.8362903226	0.8741935484
-0.0426249975	0.8368279570	0.8741935484
-0.0428013041	0.8368279570	0.8744623656
-0.0429720910	0.8373655914	0.8744623656
-0.0431849960	0.8373655914	0.8747311828
-0.0434727366	0.8376344086	0.8747311828
-0.0434973607	0.8376344086	0.8750000000
-0.0435805447	0.8379032258	0.8750000000
-0.0436347836	0.8379032258	0.8752688172
-0.0438948500	0.8387096774	0.8752688172
-0.0439172819	0.8387096774	0.8755376344
-0.0441507673	0.8392473118	0.8755376344
-0.0442146808	0.8392473118	0.8758064516
-0.0442659815	0.8395161290	0.8758064516
-0.0442862069	0.8395161290	0.8760752688
-0.0443794653	0.8397849462	0.8760752688
-0.0445025323	0.8397849462	0.8766129032
-0.0448014821	0.8403225806	0.8766129032
-0.0448468205	0.8403225806	0.8768817204
-0.0449620211	0.8405913978	0.8768817204
-0.0451238696	0.8405913978	0.8774193548
-0.0454579800	0.8411290323	0.8774193548
-0.0457343927	0.8416666667	0.8774193548
-0.0459361315	0.8416666667	0.8779569892
-0.0461970266	0.8427419355	0.8779569892
-0.0467732318	0.8427419355	0.8790322581
-0.0469388133	0.8430107527	0.8790322581
-0.0471181934	0.8430107527	0.8795698925
-0.0475241803	0.8440860215	0.8795698925
-0.0475277265	0.8440860215	0.8798387097
-0.0492563872	0.8459677419	0.8798387097
-0.0497364062	0.8459677419	0.8803763441
-0.0499568870	0.8473118280	0.8803763441
-0.0501363336	0.8473118280	0.8806451613
-0.0502345138	0.8478494624	0.8806451613
-0.0503339659	0.8481182796	0.8806451613
-0.0504529952	0.8481182796	0.8809139785
-0.0506613671	0.8483870968	0.8809139785
-0.0508794556	0.8483870968	0.8811827957
-0.0514685337	0.8486559140	0.8811827957
-0.0514932508	0.8486559140	0.8814516129
-0.0521100586	0.8500000000	0.8814516129
-0.0521671571	0.8500000000	0.8819892473
-0.0527702067	0.8510752688	0.8819892473
-0.0528856741	0.8510752688	0.8822580645
-0.0529781082	0.8518817204	0.8822580645
-0.0529902064	0.8518817204	0.8825268817
-0.0538967534	0.8534946237	0.8825268817
-0.0539269112	0.8534946237	0.8830645161
-0.0539708517	0.8540322581	0.8830645161
-0.0542950447	0.8556451613	0.8830645161
-0.0545245704	0.8556451613	0.8833333333
-0.0550151397	0.8572580645	0.8833333333
-0.0550163213	0.8572580645	0.8836021505
-0.0551838079	0.8575268817	0.8836021505
-0.0551946761	0.8575268817	0.8838709677
-0.0552928580	0.8577956989	0.8838709677
-0.0555952910	0.8577956989	0.8841397849
-0.0559717485	0.8588709677	0.8841397849
-0.0560326054	0.8588709677	0.8844086022
-0.0566669260	0.8594086022	0.8844086022
-0.0567190579	0.8594086022	0.8846774194
-0.0567824903	0.8599462366	0.8846774194
-0.0568780879	0.8599462366	0.8849462366
-0.0568912533	0.8602150538	0.8849462366
-0.0572145748	0.8602150538	0.8857526882
-0.0577527979	0.8610215054	0.8857526882
-0.0578999859	0.8610215054	0.8862903226
-0.0582054805	0.8620967742	0.8862903226
-0.0586703985	0.8620967742	0.8865591398
-0.0586860703	0.8623655914	0.8865591398
-0.0592022561	0.8623655914	0.8868279570
-0.0598712295	0.8634408602	0.8868279570
-0.0603727945	0.8634408602	0.8870967742
-0.0603988200	0.8637096774	0.8870967742
-0.0604203953	0.8637096774	0.8873655914
-0.0606102372	0.8647849462	0.8873655914
-0.0608051615	0.8647849462	0.8879032258
-0.0608600680	0.8650537634	0.8879032258
-0.0611495914	0.8650537634	0.8887096774
-0.0613183202	0.8658602151	0.8887096774
-0.0615772214	0.8658602151	0.8892473118
-0.0616983717	0.8658602151	0.8897849462
-0.0628529324	0.8672043011	0.8897849462
-0.0628613431	0.8672043011	0.8900537634
-0.0631926333	0.8674731183	0.8900537634
-0.0634245650	0.8674731183	0.8905913978
-0.0634870664	0.8677419355	0.8905913978
-0.0636981093	0.8677419355	0.8911290323
-0.0644639054	0.8693548387	0.8911290323
-0.0647270159	0.8693548387	0.8916666667
-0.0648689034	0.8696236559	0.8916666667
-0.0651291870	0.8696236559	0.8924731183
-0.0651354529	0.8696236559	0.8930107527
-0.0657633133	0.8696236559	0.8938172043
-0.0660325856	0.8698924731	0.8938172043
-0.0664513712	0.8698924731	0.8940860215
-0.0665849382	0.8704301075	0.8940860215
-0.0666525618	0.8704301075	0.8946236559
-0.0678206230	0.8720430108	0.8946236559
-0.0678384158	0.8720430108	0.8954301075
-0.0680473136	0.8725806452	0.8954301075
-0.0684864519	0.8725806452	0.8959677419
-0.0691200672	0.8736559140	0.8959677419
-0.0692231877	0.8736559140	0.8962365591
-0.0695024611	0.8741935484	0.8962365591
-0.0698369827	0.8741935484	0.8965053763
-0.0700477846	0.8744623656	0.8965053763
-0.0704757712	0.8744623656	0.8967741935
-0.0705475506	0.8744623656	0.8973118280
-0.0706667363	0.8755376344	0.8973118280
-0.0707791017	0.8755376344	0.8975806452
-0.0709412421	0.8760752688	0.8975806452
-0.0710479003	0.8760752688	0.8978494624
-0.0715769188	0.8774193548	0.8978494624
-0.0720296157	0.8774193548	0.8983870968
-0.0722264540	0.8776881720	0.8983870968
-0.0727955786	0.8776881720	0.8994623656
-0.0728199835	0.8779569892	0.8994623656
-0.0730267145	0.8779569892	0.8997311828
-0.0730943863	0.8784946237	0.8997311828
-0.0731029074	0.8784946237	0.9000000000
-0.0731254196	0.8787634409	0.9000000000
-0.0731622906	0.8787634409	0.9002688172
-0.0734123168	0.8793010753	0.9002688172
-0.0739134142	0.8793010753	0.9008064516
-0.0743273730	0.8795698925	0.9008064516
-0.0745789885	0.8795698925	0.9010752688
-0.0746337858	0.8798387097	0.9010752688
-0.0746492907	0.8798387097	0.9013440860
-0.0746763697	0.8801075269	0.9013440860
-0.0751605548	0.8801075269	0.9021505376
-0.0753998183	0.8801075269	0.9026881720
-0.0761447094	0.8806451613	0.9026881720
-0.0764816010	0.8806451613	0.9034946237
-0.0775289648	0.8825268817	0.9034946237
-0.0775607765	0.8825268817	0.9037634409
-0.0777486898	0.8827956989	0.9037634409
-0.0777565270	0.8827956989	0.9043010753
-0.0779256185	0.8836021505	0.9043010753
-0.0782546491	0.8836021505	0.9048387097
-0.0787958995	0.8841397849	0.9048387097
-0.0797760319	0.8841397849	0.9053763441
-0.0798244135	0.8844086022	0.9053763441
-0.0799794444	0.8844086022	0.9056451613
-0.0804464649	0.8846774194	0.9056451613
-0.0807219430	0.8846774194	0.9059139785
-0.0814938366	0.8857526882	0.9059139785
-0.0818612098	0.8857526882	0.9061827957
-0.0830010959	0.8873655914	0.9061827957
-0.0830316609	0.8873655914	0.9064516129
-0.0831521690	0.8879032258	0.9064516129
-0.0832589898	0.8879032258	0.9069892473
-0.0835217738	0.8887096774	0.9069892473
-0.0836112528	0.8887096774	0.9072580645
-0.0838851055	0.8889784946	0.9072580645
-0.0842162875	0.8889784946	0.9077956989
-0.0843171383	0.8892473118	0.9077956989
-0.0844620313	0.8892473118	0.9083333333
-0.0845764353	0.8892473118	0.9086021505
-0.0846809875	0.8895161290	0.9086021505
-0.0848820865	0.8895161290	0.9088709677
-0.0849422920	0.8897849462	0.9088709677
-0.0855112670	0.8897849462	0.9094086022
-0.0859796435	0.8911290323	0.9094086022
-0.0864595376	0.8911290323	0.9104838710
-0.0866516177	0.8913978495	0.9104838710
-0.0866758603	0.8913978495	0.9107526882
-0.0869239222	0.8919354839	0.9107526882
-0.0872467871	0.8919354839	0.9110215054
-0.0873134498	0.8922043011	0.9110215054
-0.0874293207	0.8922043011	0.9115591398
-0.0878338750	0.8935483871	0.9115591398
-0.0878515906	0.8935483871	0.9120967742
-0.0886228807	0.8935483871	0.9129032258
-0.0888495588	0.8938172043	0.9129032258
-0.0890951360	0.8938172043	0.9134408602
-0.0892863733	0.8943548387	0.9134408602
-0.0893742298	0.8943548387	0.9137096774
-0.0897892719	0.8951612903	0.9137096774
-0.0899741521	0.8951612903	0.9139784946
-0.0901566095	0.8956989247	0.9139784946
-0.0902331705	0.8956989247	0.9142473118
-0.0905486222	0.8965053763	0.9142473118
-0.0906718093	0.8965053763	0.9145161290
-0.0907848652	0.8965053763	0.9150537634
-0.0917621040	0.8965053763	0.9161290323
-0.0938490029	0.8983870968	0.9161290323
-0.0938995205	0.8983870968	0.9163978495
-0.0942034152	0.8989247312	0.9163978495
-0.0943977242	0.8989247312	0.9169354839
-0.0954020155	0.9002688172	0.9169354839
-0.0958513974	0.9002688172	0.9180107527
-0.0958717277	0.9005376344	0.9180107527
-0.0967665588	0.9005376344	0.9193548387
-0.0968238976	0.9008064516	0.9193548387
-0.0970446900	0.9008064516	0.9196236559
-0.0971075742	0.9013440860	0.9196236559
-0.0985732501	0.9013440860	0.9212365591
-0.0986602644	0.9018817204	0.9212365591
-0.0988240359	0.9018817204	0.9215053763
-0.0992257368	0.9021505376	0.9215053763
-0.0994441211	0.9021505376	0.9223118280
-0.1003625105	0.9037634409	0.9223118280
-0.1005522311	0.9037634409	0.9228494624
-0.1007106522	0.9043010753	0.9228494624
-0.1008216022	0.9043010753	0.9231182796
-0.1008589895	0.9045698925	0.9231182796
-0.1010724668	0.9045698925	0.9233870968
-0.1014017777	0.9048387097	0.9233870968
-0.1015568093	0.9048387097	0.9239247312
-0.1016726206	0.9051075269	0.9239247312
-0.1018103586	0.9051075269	0.9241935484
-0.1024981595	0.9059139785	0.9241935484
-0.1026083761	0.9059139785	0.9244623656
-0.1026932582	0.9061827957	0.9244623656
-0.1027813616	0.9061827957	0.9247311828
-0.1031915017	0.9069892473	0.9247311828
-0.1040173747	0.9069892473	0.9255376344
-0.1042408478	0.9072580645	0.9255376344
-0.1047476941	0.9072580645	0.9260752688
-0.1048554184	0.9077956989	0.9260752688
-0.1048808724	0.9077956989	0.9263440860
-0.1055356522	0.9086021505	0.9263440860
-0.1057274691	0.9086021505	0.9268817204
-0.1058543535	0.9088709677	0.9268817204
-0.1059224748	0.9088709677	0.9271505376
-0.1060082510	0.9094086022	0.9271505376
-0.1064170199	0.9094086022	0.9274193548
-0.1064176327	0.9096774194	0.9274193548
-0.1066036907	0.9096774194	0.9276881720
-0.1073226834	0.9110215054	0.9276881720
-0.1075347971	0.9110215054	0.9282258065
-0.1075467417	0.9112903226	0.9282258065
-0.1079662023	0.9112903226	0.9287634409
-0.1082947583	0.9120967742	0.9287634409
-0.1084226271	0.9120967742	0.9293010753
-0.1090534824	0.9126344086	0.9293010753
-0.1091409689	0.9126344086	0.9295698925
-0.1091546572	0.9129032258	0.9295698925
-0.1092899307	0.9129032258	0.9298387097
-0.1096214110	0.9134408602	0.9298387097
-0.1097068284	0.9139784946	0.9298387097
-0.1100995339	0.9147849462	0.9298387097
-0.1104848318	0.9147849462	0.9301075269
-0.1105095741	0.9150537634	0.9301075269
-0.1109393108	0.9150537634	0.9309139785
-0.1113063762	0.9155913978	0.9309139785
-0.1115502346	0.9155913978	0.9311827957
-0.1116870570	0.9161290323	0.9311827957
-0.1119953617	0.9161290323	0.9314516129
-0.1120320972	0.9163978495	0.9314516129
-0.1128509888	0.9163978495	0.9319892473
-0.1132003011	0.9172043011	0.9319892473
-0.1132305325	0.9172043011	0.9325268817
-0.1133216212	0.9172043011	0.9330645161
-0.1134165990	0.9177419355	0.9330645161
-0.1137427337	0.9177419355	0.9336021505
-0.1152017289	0.9190860215	0.9336021505
-0.1154042045	0.9190860215	0.9338709677
-0.1164946628	0.9209677419	0.9338709677
-0.1165417367	0.9209677419	0.9341397849
-0.1168247300	0.9220430108	0.9341397849
-0.1174079143	0.9220430108	0.9349462366
-0.1179011798	0.9223118280	0.9349462366
-0.1188109280	0.9223118280	0.9352150538
-0.1192259640	0.9231182796	0.9352150538
-0.1192572621	0.9231182796	0.9354838710
-0.1194334568	0.9233870968	0.9354838710
-0.1196512510	0.9233870968	0.9360215054
-0.1197181622	0.9236559140	0.9360215054
-0.1204041054	0.9236559140	0.9368279570
-0.1204694910	0.9239247312	0.9368279570
-0.1208026490	0.9239247312	0.9373655914
-0.1208599316	0.9244623656	0.9373655914
-0.1215301659	0.9250000000	0.9373655914
-0.1216522232	0.9250000000	0.9376344086
-0.1216686767	0.9252688172	0.9376344086
-0.1216909679	0.9252688172	0.9379032258
-0.1217515028	0.9255376344	0.9379032258
-0.1222382959	0.9255376344	0.9389784946
-0.1231228756	0.9263440860	0.9389784946
-0.1233184311	0.9263440860	0.9392473118
-0.1235220871	0.9268817204	0.9392473118
-0.1237964300	0.9268817204	0.9397849462
-0.1238243764	0.9271505376	0.9397849462
-0.1239598072	0.9271505376	0.9403225806
-0.1240779604	0.9274193548	0.9403225806
-0.1244233811	0.9274193548	0.9405913978
-0.1245752632	0.9276881720	0.9405913978
-0.1246175964	0.9276881720	0.9408602151
-0.1249432554	0.9276881720	0.9413978495
-0.1255911531	0.9276881720	0.9416666667
-0.1262905381	0.9282258065	0.9416666667
-0.1264032792	0.9282258065	0.9419354839
-0.1264248507	0.9284946237	0.9419354839
-0.1266766702	0.9284946237	0.9422043011
-0.1274066854	0.9290322581	0.9422043011
-0.1274175593	0.9290322581	0.9424731183
-0.1275023192	0.9293010753	0.9424731183
-0.1277214771	0.9293010753	0.9427419355
-0.1277697304	0.9295698925	0.9427419355
-0.1278372825	0.9295698925	0.9430107527
-0.1280057865	0.9301075269	0.9430107527
-0.1283692295	0.9301075269	0.9438172043
-0.1289479341	0.9303763441	0.9438172043
-0.1294074672	0.9303763441	0.9443548387
-0.1300183330	0.9309139785	0.9443548387
-0.1300250247	0.9309139785	0.9446236559
-0.1302869251	0.9314516129	0.9446236559
-0.1304752024	0.9314516129	0.9451612903
-0.1309131515	0.9319892473	0.9451612903
-0.1313327207	0.9319892473	0.9454301075
-0.1325859338	0.9336021505	0.9454301075
-0.1328650663	0.9336021505	0.9459677419
-0.1331228497	0.9344086022	0.9459677419
-0.1331373536	0.9344086022	0.9462365591
-0.1338606178	0.9354838710	0.9462365591
-0.1342841736	0.9354838710	0.9465053763
-0.1342902996	0.9357526882	0.9465053763
-0.1351943251	0.9357526882	0.9475806452
-0.1354327419	0.9365591398	0.9475806452
-0.1355049612	0.9365591398	0.9478494624
-0.1363243555	0.9381720430	0.9478494624
-0.1365261590	0.9381720430	0.9481182796
-0.1366042182	0.9384408602	0.9481182796
-0.1366219847	0.9384408602	0.9483870968
-0.1369574682	0.9387096774	0.9483870968
-0.1371838802	0.9387096774	0.9486559140
-0.1374922445	0.9392473118	0.9486559140
-0.1375500956	0.9392473118	0.9489247312
-0.1378463530	0.9400537634	0.9489247312
-0.1379603322	0.9400537634	0.9494623656
-0.1379618817	0.9403225806	0.9494623656
-0.1387651230	0.9403225806	0.9502688172
-0.1388117047	0.9405913978	0.9502688172
-0.1388895057	0.9405913978	0.9505376344
-0.1392415766	0.9411290323	0.9505376344
-0.1395472199	0.9411290323	0.9508064516
-0.1410525483	0.9419354839	0.9508064516
-0.1413501874	0.9419354839	0.9513440860
-0.1420390081	0.9430107527	0.9513440860
-0.1428916663	0.9430107527	0.9524193548
-0.1429695700	0.9432795699	0.9524193548
-0.1434812402	0.9432795699	0.9529569892
-0.1435615873	0.9435483871	0.9529569892
-0.1457588591	0.9435483871	0.9540322581
-0.1459851542	0.9440860215	0.9540322581
-0.1461873152	0.9440860215	0.9545698925
-0.1462246107	0.9443548387	0.9545698925
-0.1466299145	0.9443548387	0.9548387097
-0.1472689043	0.9451612903	0.9548387097
-0.1476430881	0.9451612903	0.9551075269
-0.1476810997	0.9454301075	0.9551075269
-0.1477601075	0.9454301075	0.9556451613
-0.1477728111	0.9456989247	0.9556451613
-0.1488630289	0.9456989247	0.9569892473
-0.1490661969	0.9462365591	0.9569892473
-0.1494217154	0.9462365591	0.9572580645
-0.1496513758	0.9473118280	0.9572580645
-0.1497849824	0.9473118280	0.9575268817
-0.1513810232	0.9483870968	0.9575268817
-0.1519524522	0.9483870968	0.9580645161
-0.1520042442	0.9486559140	0.9580645161
-0.1522664243	0.9486559140	0.9586021505
-0.1525586158	0.9489247312	0.9586021505
-0.1525981314	0.9489247312	0.9588709677
-0.1527855615	0.9491935484	0.9588709677
-0.1530064829	0.9491935484	0.9591397849
-0.1532448577	0.9494623656	0.9591397849
-0.1536243326	0.9494623656	0.9594086022
-0.1540443620	0.9497311828	0.9594086022
-0.1541068013	0.9497311828	0.9596774194
-0.1548607097	0.9513440860	0.9596774194
-0.1549511373	0.9513440860	0.9599462366
-0.1551330314	0.9516129032	0.9599462366
-0.1558272463	0.9516129032	0.9604838710
-0.1563357095	0.9521505376	0.9604838710
-0.1572438151	0.9521505376	0.9610215054
-0.1577278139	0.9532258065	0.9610215054
-0.1578223726	0.9532258065	0.9612903226
-0.1597012387	0.9543010753	0.9612903226
-0.1603481502	0.9543010753	0.9618279570
-0.1615065958	0.9548387097	0.9618279570
-0.1621460000	0.9548387097	0.9620967742
-0.1631211329	0.9553763441	0.9620967742
-0.1637063354	0.9553763441	0.9629032258
-0.1637491147	0.9559139785	0.9629032258
-0.1639381642	0.9559139785	0.9637096774
-0.1650560825	0.9572580645	0.9637096774
-0.1651122904	0.9572580645	0.9639784946
-0.1652859788	0.9575268817	0.9639784946
-0.1652869127	0.9575268817	0.9642473118
-0.1653882239	0.9586021505	0.9642473118
-0.1654897159	0.9586021505	0.9647849462
-0.1660737144	0.9602150538	0.9647849462
-0.1664194631	0.9602150538	0.9650537634
-0.1666536551	0.9604838710	0.9650537634
-0.1673825573	0.9604838710	0.9658602151
-0.1675017696	0.9607526882	0.9658602151
-0.1684477012	0.9607526882	0.9663978495
-0.1689132115	0.9618279570	0.9663978495
-0.1697469792	0.9618279570	0.9666666667
-0.1701553442	0.9620967742	0.9666666667
-0.1705461721	0.9620967742	0.9669354839
-0.1712012749	0.9631720430	0.9669354839
-0.1719497240	0.9631720430	0.9672043011
-0.1720766561	0.9634408602	0.9672043011
-0.1720800504	0.9634408602	0.9677419355
-0.1729514310	0.9639784946	0.9677419355
-0.1754396912	0.9639784946	0.9685483871
-0.1757910530	0.9642473118	0.9685483871
-0.1761645446	0.9642473118	0.9696236559
-0.1767089058	0.9645161290	0.9696236559
-0.1771889495	0.9645161290	0.9698924731
-0.1778438204	0.9655913978	0.9698924731
-0.1783695503	0.9655913978	0.9701612903
-0.1783770537	0.9658602151	0.9701612903
-0.1784313642	0.9658602151	0.9706989247
-0.1785139129	0.9663978495	0.9706989247
-0.1787537359	0.9663978495	0.9712365591
-0.1788217194	0.9666666667	0.9712365591
-0.1803953458	0.9666666667	0.9731182796
-0.1807682288	0.9669354839	0.9731182796
-0.1816121846	0.9669354839	0.9741935484
-0.1818872694	0.9672043011	0.9741935484
-0.1820510690	0.9672043011	0.9747311828
-0.1820974630	0.9672043011	0.9752688172
-0.1828014339	0.9672043011	0.9763440860
-0.1835537357	0.9680107527	0.9763440860
-0.1839171636	0.9680107527	0.9766129032
-0.1840552383	0.9682795699	0.9766129032
-0.1843222203	0.9682795699	0.9771505376
-0.1846363496	0.9696236559	0.9771505376
-0.1849997089	0.9696236559	0.9776881720
-0.1850468121	0.9698924731	0.9776881720
-0.1866268085	0.9698924731	0.9784946237
-0.1866797337	0.9701612903	0.9784946237
-0.1870674706	0.9701612903	0.9787634409
-0.1872937371	0.9704301075	0.9787634409
-0.1875141225	0.9704301075	0.9790322581
-0.1875171337	0.9706989247	0.9790322581
-0.1876781742	0.9706989247	0.9798387097
-0.1876908992	0.9709677419	0.9798387097
-0.1888498059	0.9709677419	0.9806451613
-0.1892498100	0.9715053763	0.9806451613
-0.1897498620	0.9715053763	0.9809139785
-0.1897878976	0.9717741935	0.9809139785
-0.1902085508	0.9717741935	0.9811827957
-0.1914055958	0.9728494624	0.9811827957
-0.1915714215	0.9728494624	0.9814516129
-0.1918148671	0.9733870968	0.9814516129
-0.1918935826	0.9733870968	0.9817204301
-0.1919182796	0.9736559140	0.9817204301
-0.1926163886	0.9736559140	0.9827956989
-0.1928658124	0.9739247312	0.9827956989
-0.1930663118	0.9739247312	0.9830645161
-0.1932299539	0.9744623656	0.9830645161
-0.1938148143	0.9744623656	0.9833333333
-0.1944637351	0.9752688172	0.9833333333
-0.1944744786	0.9758064516	0.9833333333
-0.1950465973	0.9763440860	0.9833333333
-0.1967144983	0.9763440860	0.9844086022
-0.1977724661	0.9774193548	0.9844086022
-0.1981552459	0.9774193548	0.9846774194
-0.1989252421	0.9782258065	0.9846774194
-0.1995110886	0.9782258065	0.9849462366
-0.1998617744	0.9787634409	0.9849462366
-0.2001629907	0.9787634409	0.9852150538
-0.2003234701	0.9790322581	0.9852150538
-0.2009715093	0.9790322581	0.9860215054
-0.2011756759	0.9795698925	0.9860215054
-0.2011911353	0.9795698925	0.9862903226
-0.2013958338	0.9798387097	0.9862903226
-0.2017524675	0.9798387097	0.9868279570
-0.2021754782	0.9801075269	0.9868279570
-0.2022400200	0.9801075269	0.9870967742
-0.2029126927	0.9803763441	0.9870967742
-0.2037182966	0.9803763441	0.9876344086
-0.2040598218	0.9809139785	0.9876344086
-0.2041822489	0.9809139785	0.9879032258
-0.2045908735	0.9811827957	0.9879032258
-0.2049701431	0.9811827957	0.9881720430
-0.2053655911	0.9817204301	0.9881720430
-0.2062399995	0.9817204301	0.9903225806
-0.2064822970	0.9822580645	0.9903225806
-0.2065977633	0.9822580645	0.9905913978
-0.2073631967	0.9825268817	0.9905913978
-0.2075544705	0.9825268817	0.9908602151
-0.2078954714	0.9830645161	0.9908602151
-0.2083408799	0.9830645161	0.9913978495
-0.2088889674	0.9836021505	0.9913978495
-0.2091426456	0.9836021505	0.9919354839
-0.2101432223	0.9841397849	0.9919354839
-0.2102881492	0.9841397849	0.9924731183
-0.2113150089	0.9846774194	0.9924731183
-0.2114789339	0.9846774194	0.9927419355
-0.2116390564	0.9846774194	0.9932795699
-0.2122450383	0.9854838710	0.9932795699
-0.2122693752	0.9854838710	0.9935483871
-0.2138158449	0.9857526882	0.9935483871
-0.2151218368	0.9857526882	0.9946236559
-0.2166844297	0.9865591398	0.9946236559
-0.2168661815	0.9865591398	0.9948924731
-0.2180478931	0.9873655914	0.9948924731
-0.2184394735	0.9873655914	0.9951612903
-0.2192379629	0.9879032258	0.9951612903
-0.2207168666	0.9879032258	0.9956989247
-0.2220366755	0.9884408602	0.9956989247
-0.2221275383	0.9884408602	0.9959677419
-0.2234591591	0.9895161290	0.9959677419
-0.2246180181	0.9895161290	0.9967741935
-0.2253300951	0.9897849462	0.9967741935
-0.2255875591	0.9897849462	0.9970430108
-0.2295896254	0.9905913978	0.9970430108
-0.2305741974	0.9905913978	0.9978494624
-0.2308425727	0.9908602151	0.9978494624
-0.2313320447	0.9908602151	0.9983870968
-0.2329309564	0.9913978495	0.9983870968
-0.2338569623	0.9913978495	0.9989247312
-0.2348684255	0.9916666667	0.9989247312
-0.2357565020	0.9916666667	0.9991935484
-0.2392392905	0.9930107527	0.9991935484
-0.2411092072	0.9930107527	1.0000000000
-0.5444310918	1.0000000000	1.0000000000


==> chapters/data/matching/orbMatcherPRCurve.csv <==
threshold   fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0007530120	0.0429216867
0.9333333333	0.0011044177	0.0532128514
0.8666666667	0.0016566265	0.0627008032
0.8000000000	0.0025100402	0.0740963855
0.7333333333	0.0033634538	0.0867469880
0.6666666667	0.0052208835	0.1031124498
0.6000000000	0.0069779116	0.1208835341
0.5333333333	0.0104919679	0.1435240964
0.4666666667	0.0176204819	0.1710341365
0.4000000000	0.0280120482	0.2046184739
0.3333333333	0.0433734940	0.2476907631
0.2666666667	0.0735943775	0.3054718876
0.2000000000	0.1289658635	0.3948293173
0.1333333333	0.2397590361	0.5248995984
0.0666666667	0.4873995984	0.7232931727
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/same/MatchingCNNDropoutClassNoAugment-SameObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9999998212	0.0000000000	0.0002803476
0.9999997616	0.0000000000	0.0008410429
0.9999996424	0.0000000000	0.0011213905
0.9999994636	0.0000000000	0.0019624334
0.9999992251	0.0000000000	0.0022427810
0.9999989271	0.0000000000	0.0028034763
0.9999986887	0.0000000000	0.0036445192
0.9999986291	0.0000000000	0.0042052145
0.9999967813	0.0000000000	0.0058873003
0.9999958277	0.0000000000	0.0064479955
0.9999942780	0.0000000000	0.0084104289
0.9999940991	0.0000000000	0.0089711242
0.9999888539	0.0000000000	0.0131763387
0.9999881387	0.0000000000	0.0137370339
0.9999792576	0.0000000000	0.0182225960
0.9999786615	0.0000000000	0.0187832913
0.9999768734	0.0000000000	0.0201850294
0.9999746680	0.0000000000	0.0218671152
0.9999471307	0.0000000000	0.0308382394
0.9999465346	0.0000000000	0.0313989347
0.9999448657	0.0000000000	0.0316792823
0.9999443293	0.0000000000	0.0322399776
0.9998708367	0.0000000000	0.0448556210
0.9998686314	0.0000000000	0.0454163162
0.9997883439	0.0000000000	0.0583123073
0.9997879267	0.0000000000	0.0591533502
0.9997497201	0.0000000000	0.0641996075
0.9997494817	0.0000000000	0.0647603028
0.9984779358	0.0000000000	0.1275581721
0.9984729886	0.0002836879	0.1275581721
0.9979740977	0.0002836879	0.1469021587
0.9979660511	0.0005673759	0.1469021587
0.9976127744	0.0005673759	0.1544715447
0.9976056814	0.0008510638	0.1544715447
0.9974132180	0.0008510638	0.1592374544
0.9973804951	0.0011347518	0.1592374544
0.9968906045	0.0011347518	0.1690496215
0.9968904257	0.0014184397	0.1690496215
0.9960717559	0.0014184397	0.1847490889
0.9960584044	0.0014184397	0.1853097841
0.9959789515	0.0014184397	0.1864311747
0.9959633350	0.0014184397	0.1869918699
0.9958872795	0.0014184397	0.1881132604
0.9958823323	0.0017021277	0.1881132604
0.9934050441	0.0017021277	0.2248388001
0.9933793545	0.0019858156	0.2248388001
0.9925488830	0.0019858156	0.2335295767
0.9925321937	0.0019858156	0.2340902719
0.9922963977	0.0019858156	0.2357723577
0.9922882915	0.0019858156	0.2363330530
0.9895980358	0.0019858156	0.2635267732
0.9895839095	0.0022695035	0.2635267732
0.9892958403	0.0022695035	0.2660499019
0.9892157912	0.0028368794	0.2660499019
0.9856165648	0.0028368794	0.2921222316
0.9854960442	0.0031205674	0.2921222316
0.9852097034	0.0031205674	0.2932436221
0.9851922989	0.0034042553	0.2932436221
0.9850163460	0.0034042553	0.2960470984
0.9849129915	0.0036879433	0.2960470984
0.9842767715	0.0036879433	0.3019343987
0.9842603207	0.0039716312	0.3019343987
0.9829609394	0.0039716312	0.3131483039
0.9829319119	0.0042553191	0.3131483039
0.9815587401	0.0042553191	0.3229604710
0.9815549254	0.0045390071	0.3229604710
0.9800456762	0.0045390071	0.3294084665
0.9800052643	0.0048226950	0.3294084665
0.9779821038	0.0048226950	0.3411830670
0.9779242873	0.0051063830	0.3411830670
0.9754295945	0.0051063830	0.3535183628
0.9753915071	0.0051063830	0.3540790580
0.9725435972	0.0051063830	0.3692178301
0.9724879265	0.0053900709	0.3692178301
0.9707675576	0.0053900709	0.3773479114
0.9706728458	0.0056737589	0.3773479114
0.9689881802	0.0056737589	0.3854779927
0.9688718915	0.0059574468	0.3854779927
0.9665693045	0.0059574468	0.3936080740
0.9661351442	0.0065248227	0.3936080740
0.9630062580	0.0065248227	0.4062237174
0.9629754424	0.0068085106	0.4062237174
0.9607346058	0.0068085106	0.4149144940
0.9606639147	0.0070921986	0.4149144940
0.9591651559	0.0070921986	0.4188393608
0.9591299295	0.0073758865	0.4188393608
0.9568616152	0.0073758865	0.4283711803
0.9568454623	0.0076595745	0.4283711803
0.9537721872	0.0076595745	0.4356602187
0.9537611604	0.0079432624	0.4356602187
0.9530605078	0.0079432624	0.4367816092
0.9528702497	0.0082269504	0.4367816092
0.9526305199	0.0082269504	0.4373423045
0.9526187778	0.0085106383	0.4373423045
0.9514331222	0.0085106383	0.4407064760
0.9513043761	0.0087943262	0.4407064760
0.9487643838	0.0087943262	0.4485562097
0.9486821294	0.0090780142	0.4485562097
0.9458525181	0.0090780142	0.4578076815
0.9458429217	0.0093617021	0.4578076815
0.9451887608	0.0093617021	0.4592094197
0.9451134801	0.0096453901	0.4592094197
0.9438511133	0.0096453901	0.4628539389
0.9438208342	0.0099290780	0.4628539389
0.9436341524	0.0099290780	0.4636949818
0.9435036182	0.0102127660	0.4636949818
0.9418210983	0.0102127660	0.4679001962
0.9416800737	0.0107801418	0.4679001962
0.9371812940	0.0107801418	0.4793944491
0.9371609092	0.0110638298	0.4793944491
0.9360811710	0.0110638298	0.4830389683
0.9360230565	0.0113475177	0.4830389683
0.9320015907	0.0113475177	0.4920100925
0.9320009351	0.0116312057	0.4920100925
0.9314677119	0.0116312057	0.4931314830
0.9313993454	0.0119148936	0.4931314830
0.9298053980	0.0119148936	0.4964956546
0.9296656251	0.0121985816	0.4964956546
0.9260460138	0.0121985816	0.5074292122
0.9259210229	0.0127659574	0.5074292122
0.9232252836	0.0127659574	0.5141575554
0.9231920838	0.0130496454	0.5141575554
0.9225590229	0.0130496454	0.5155592935
0.9222772121	0.0133333333	0.5155592935
0.9167681336	0.0133333333	0.5245304177
0.9167621732	0.0136170213	0.5245304177
0.9121087193	0.0136170213	0.5320998038
0.9119987488	0.0139007092	0.5320998038
0.9110593200	0.0139007092	0.5337818895
0.9107002020	0.0141843972	0.5337818895
0.9104388952	0.0141843972	0.5340622372
0.9104225636	0.0144680851	0.5340622372
0.9104221463	0.0144680851	0.5346229324
0.9103196859	0.0144680851	0.5351836277
0.9102762341	0.0147517730	0.5351836277
0.9083656073	0.0147517730	0.5382674516
0.9083074331	0.0150354610	0.5382674516
0.9078910947	0.0150354610	0.5385477993
0.9078128338	0.0153191489	0.5385477993
0.9073820710	0.0153191489	0.5407905803
0.9070546031	0.0156028369	0.5407905803
0.9062968493	0.0156028369	0.5424726661
0.9062036276	0.0158865248	0.5424726661
0.9053277969	0.0158865248	0.5441547519
0.9051738381	0.0161702128	0.5441547519
0.9047743678	0.0161702128	0.5444350995
0.9045374990	0.0164539007	0.5444350995
0.9040722251	0.0164539007	0.5455564900
0.9036220908	0.0167375887	0.5455564900
0.8986644149	0.0167375887	0.5522848332
0.8985594511	0.0170212766	0.5522848332
0.8979834318	0.0170212766	0.5534062237
0.8979337215	0.0173049645	0.5534062237
0.8971865177	0.0173049645	0.5550883095
0.8971769810	0.0175886525	0.5550883095
0.8948293328	0.0175886525	0.5606952621
0.8947466612	0.0178723404	0.5606952621
0.8943498135	0.0178723404	0.5615363050
0.8943361640	0.0181560284	0.5615363050
0.8942035437	0.0181560284	0.5623773479
0.8940988779	0.0184397163	0.5623773479
0.8927390575	0.0184397163	0.5643397813
0.8926925659	0.0187234043	0.5643397813
0.8925034404	0.0187234043	0.5646201290
0.8923093677	0.0190070922	0.5646201290
0.8915693164	0.0190070922	0.5657415195
0.8913376331	0.0195744681	0.5657415195
0.8891717792	0.0195744681	0.5696663863
0.8886647820	0.0198581560	0.5696663863
0.8874078989	0.0198581560	0.5713484721
0.8873099685	0.0201418440	0.5713484721
0.8868502975	0.0201418440	0.5721895150
0.8868151307	0.0204255319	0.5721895150
0.8792672157	0.0204255319	0.5834034202
0.8792424202	0.0207092199	0.5834034202
0.8784254789	0.0207092199	0.5848051584
0.8783529401	0.0209929078	0.5848051584
0.8761170506	0.0209929078	0.5884496776
0.8760596514	0.0212765957	0.5884496776
0.8744769692	0.0212765957	0.5920941968
0.8738216162	0.0215602837	0.5920941968
0.8718654513	0.0215602837	0.5946173255
0.8714368939	0.0218439716	0.5946173255
0.8698975444	0.0218439716	0.5968601065
0.8698448539	0.0221276596	0.5968601065
0.8676604033	0.0221276596	0.6007849734
0.8673658967	0.0229787234	0.6007849734
0.8669021726	0.0229787234	0.6019063639
0.8667262793	0.0232624113	0.6019063639
0.8635681272	0.0232624113	0.6055508831
0.8634337187	0.0235460993	0.6055508831
0.8631885648	0.0235460993	0.6058312307
0.8629558682	0.0238297872	0.6058312307
0.8626301289	0.0238297872	0.6061115784
0.8625484109	0.0241134752	0.6061115784
0.8609222174	0.0241134752	0.6083543594
0.8609156013	0.0243971631	0.6083543594
0.8607792258	0.0243971631	0.6089150547
0.8607594967	0.0246808511	0.6089150547
0.8588184118	0.0246808511	0.6128399215
0.8584775925	0.0249645390	0.6128399215
0.8555071950	0.0249645390	0.6176058312
0.8554847836	0.0252482270	0.6176058312
0.8548662066	0.0252482270	0.6178861789
0.8548023105	0.0255319149	0.6178861789
0.8512900472	0.0255319149	0.6226520886
0.8510959148	0.0258156028	0.6226520886
0.8508957624	0.0258156028	0.6232127839
0.8507459760	0.0263829787	0.6232127839
0.8506841660	0.0263829787	0.6237734791
0.8500548005	0.0269503546	0.6237734791
0.8459222913	0.0269503546	0.6288197365
0.8455300927	0.0272340426	0.6288197365
0.8443596363	0.0272340426	0.6302214746
0.8442546725	0.0275177305	0.6302214746
0.8437584043	0.0275177305	0.6316232128
0.8436603546	0.0278014184	0.6316232128
0.8425917625	0.0278014184	0.6327446033
0.8421901464	0.0280851064	0.6327446033
0.8416220546	0.0280851064	0.6330249509
0.8412942290	0.0283687943	0.6330249509
0.8412159681	0.0283687943	0.6333052986
0.8410828114	0.0286524823	0.6333052986
0.8407232165	0.0286524823	0.6341463415
0.8404492736	0.0292198582	0.6341463415
0.8362133503	0.0292198582	0.6369498178
0.8361893296	0.0295035461	0.6369498178
0.8353968263	0.0295035461	0.6377908607
0.8350280523	0.0297872340	0.6377908607
0.8302149773	0.0297872340	0.6414353799
0.8299968243	0.0300709220	0.6414353799
0.8294066787	0.0300709220	0.6428371180
0.8292975426	0.0303546099	0.6428371180
0.8276635408	0.0303546099	0.6445192038
0.8276284337	0.0306382979	0.6445192038
0.8222513199	0.0306382979	0.6498458088
0.8222186565	0.0309219858	0.6498458088
0.8207985759	0.0309219858	0.6520885899
0.8196529150	0.0314893617	0.6520885899
0.8173113465	0.0314893617	0.6560134567
0.8172120452	0.0320567376	0.6560134567
0.8170698285	0.0320567376	0.6562938043
0.8168562055	0.0320567376	0.6568544996
0.8166957498	0.0320567376	0.6571348472
0.8165974021	0.0323404255	0.6571348472
0.8156093955	0.0323404255	0.6585365854
0.8155136108	0.0326241135	0.6585365854
0.8135396838	0.0326241135	0.6613400617
0.8133773208	0.0329078014	0.6613400617
0.8118760586	0.0329078014	0.6635828427
0.8110338449	0.0334751773	0.6635828427
0.8101084232	0.0334751773	0.6652649285
0.8098509908	0.0337588652	0.6652649285
0.8085539341	0.0337588652	0.6672273619
0.8079060316	0.0340425532	0.6672273619
0.8078377247	0.0340425532	0.6675077096
0.8076151013	0.0343262411	0.6675077096
0.8050441146	0.0343262411	0.6697504906
0.8048278689	0.0346099291	0.6697504906
0.8040433526	0.0346099291	0.6705915335
0.8040115833	0.0348936170	0.6705915335
0.8036590219	0.0348936170	0.6714325764
0.8036570549	0.0351773050	0.6714325764
0.8030299544	0.0351773050	0.6722736193
0.8029665947	0.0354609929	0.6722736193
0.8004545569	0.0354609929	0.6750770956
0.8003821373	0.0357446809	0.6750770956
0.7978804708	0.0357446809	0.6764788338
0.7973877192	0.0360283688	0.6764788338
0.7967650294	0.0360283688	0.6776002243
0.7963453531	0.0363120567	0.6776002243
0.7948814631	0.0363120567	0.6784412672
0.7948755622	0.0368794326	0.6784412672
0.7947740555	0.0368794326	0.6787216148
0.7946670055	0.0371631206	0.6787216148
0.7938414812	0.0371631206	0.6801233530
0.7935611010	0.0374468085	0.6801233530
0.7931545973	0.0374468085	0.6804037006
0.7929930687	0.0377304965	0.6804037006
0.7923552990	0.0377304965	0.6818054387
0.7921389937	0.0380141844	0.6818054387
0.7902399302	0.0380141844	0.6832071769
0.7902148366	0.0382978723	0.6832071769
0.7901502848	0.0382978723	0.6834875245
0.7898408175	0.0385815603	0.6834875245
0.7898015976	0.0385815603	0.6837678722
0.7890658379	0.0391489362	0.6837678722
0.7877632976	0.0391489362	0.6860106532
0.7873566151	0.0394326241	0.6860106532
0.7866266966	0.0394326241	0.6874123914
0.7863727808	0.0397163121	0.6874123914
0.7854364514	0.0397163121	0.6885337819
0.7852689028	0.0400000000	0.6885337819
0.7850674391	0.0400000000	0.6888141295
0.7838776112	0.0402836879	0.6888141295
0.7819989920	0.0402836879	0.6913372582
0.7816095948	0.0405673759	0.6913372582
0.7806809545	0.0405673759	0.6921783011
0.7805483937	0.0408510638	0.6921783011
0.7785907388	0.0408510638	0.6941407345
0.7784648538	0.0411347518	0.6941407345
0.7759170532	0.0411347518	0.6966638632
0.7758498192	0.0414184397	0.6966638632
0.7749966979	0.0414184397	0.6975049061
0.7748490572	0.0417021277	0.6975049061
0.7744543552	0.0417021277	0.6989066442
0.7744216323	0.0419858156	0.6989066442
0.7744050026	0.0419858156	0.6991869919
0.7741099000	0.0425531915	0.6991869919
0.7722235322	0.0425531915	0.7003083824
0.7721986175	0.0428368794	0.7003083824
0.7721497416	0.0428368794	0.7008690777
0.7719621062	0.0428368794	0.7011494253
0.7718587518	0.0431205674	0.7011494253
0.7703503370	0.0431205674	0.7019904682
0.7700795531	0.0434042553	0.7019904682
0.7689601779	0.0434042553	0.7033922063
0.7689085007	0.0436879433	0.7033922063
0.7686409950	0.0436879433	0.7042332492
0.7686048746	0.0439716312	0.7042332492
0.7672556043	0.0439716312	0.7050742921
0.7662665844	0.0448226950	0.7050742921
0.7662180066	0.0448226950	0.7053546398
0.7658496499	0.0451063830	0.7053546398
0.7657744884	0.0451063830	0.7059153350
0.7654826641	0.0453900709	0.7059153350
0.7654649019	0.0453900709	0.7061956826
0.7653670311	0.0456737589	0.7061956826
0.7641241550	0.0456737589	0.7078777684
0.7639881372	0.0459574468	0.7078777684
0.7637847066	0.0459574468	0.7087188113
0.7635298967	0.0465248227	0.7087188113
0.7605842352	0.0465248227	0.7115222876
0.7604723573	0.0468085106	0.7115222876
0.7599694133	0.0468085106	0.7123633305
0.7597200274	0.0470921986	0.7123633305
0.7595767379	0.0470921986	0.7129240258
0.7595035434	0.0473758865	0.7129240258
0.7559058666	0.0473758865	0.7185309784
0.7553932667	0.0476595745	0.7185309784
0.7553288937	0.0476595745	0.7188113260
0.7550937533	0.0479432624	0.7188113260
0.7541012764	0.0479432624	0.7202130642
0.7537544966	0.0485106383	0.7202130642
0.7521879077	0.0485106383	0.7221754976
0.7517338395	0.0487943262	0.7221754976
0.7506118417	0.0487943262	0.7238575834
0.7505847812	0.0490780142	0.7238575834
0.7503170371	0.0490780142	0.7241379310
0.7501604557	0.0493617021	0.7241379310
0.7495002747	0.0493617021	0.7249789739
0.7493008375	0.0496453901	0.7249789739
0.7482630014	0.0496453901	0.7258200168
0.7478374243	0.0499290780	0.7258200168
0.7473930120	0.0499290780	0.7261003645
0.7468032837	0.0502127660	0.7261003645
0.7416468859	0.0502127660	0.7300252313
0.7414815426	0.0507801418	0.7300252313
0.7414658070	0.0507801418	0.7303055789
0.7409214377	0.0513475177	0.7303055789
0.7383870482	0.0513475177	0.7322680123
0.7379466891	0.0519148936	0.7322680123
0.7354915738	0.0519148936	0.7342304458
0.7351546288	0.0521985816	0.7342304458
0.7339634299	0.0521985816	0.7350714886
0.7339229584	0.0524822695	0.7350714886
0.7332671881	0.0524822695	0.7361928792
0.7331860662	0.0527659574	0.7361928792
0.7327843904	0.0527659574	0.7367535744
0.7326623797	0.0530496454	0.7367535744
0.7314853668	0.0530496454	0.7375946173
0.7308350801	0.0536170213	0.7375946173
0.7298884988	0.0536170213	0.7381553126
0.7297484875	0.0539007092	0.7381553126
0.7293410897	0.0539007092	0.7384356602
0.7292041779	0.0541843972	0.7384356602
0.7280607224	0.0541843972	0.7398373984
0.7278907299	0.0544680851	0.7398373984
0.7272840738	0.0544680851	0.7406784413
0.7270939350	0.0547517730	0.7406784413
0.7267876863	0.0547517730	0.7409587889
0.7267385125	0.0550354610	0.7409587889
0.7248091102	0.0550354610	0.7432015699
0.7247667313	0.0553191489	0.7432015699
0.7243357897	0.0553191489	0.7434819176
0.7240999341	0.0556028369	0.7434819176
0.7226753235	0.0556028369	0.7443229605
0.7219521403	0.0558865248	0.7443229605
0.7211021781	0.0558865248	0.7454443510
0.7210261226	0.0561702128	0.7454443510
0.7200535536	0.0561702128	0.7465657415
0.7199654579	0.0564539007	0.7465657415
0.7181209326	0.0564539007	0.7485281749
0.7170957923	0.0575886525	0.7485281749
0.7166574597	0.0575886525	0.7490888702
0.7164615393	0.0581560284	0.7490888702
0.7160089612	0.0581560284	0.7502102607
0.7157227397	0.0584397163	0.7502102607
0.7156079412	0.0584397163	0.7504906084
0.7153506279	0.0587234043	0.7504906084
0.7131492496	0.0587234043	0.7532940847
0.7131056786	0.0590070922	0.7532940847
0.7129069567	0.0590070922	0.7538547799
0.7123880386	0.0592907801	0.7538547799
0.7116840482	0.0592907801	0.7544154752
0.7113941312	0.0598581560	0.7544154752
0.7111934423	0.0598581560	0.7546958228
0.7108788490	0.0604255319	0.7546958228
0.7096916437	0.0604255319	0.7552565181
0.7095710039	0.0607092199	0.7552565181
0.7088546753	0.0607092199	0.7555368657
0.7083463669	0.0609929078	0.7555368657
0.7072890997	0.0609929078	0.7560975610
0.7069991827	0.0612765957	0.7560975610
0.7069599032	0.0612765957	0.7563779086
0.7062924504	0.0618439716	0.7563779086
0.7040587664	0.0618439716	0.7586206897
0.7039569616	0.0621276596	0.7586206897
0.7035153508	0.0621276596	0.7591813849
0.7033805847	0.0624113475	0.7591813849
0.7023825049	0.0624113475	0.7594617325
0.7020871043	0.0626950355	0.7594617325
0.7015600204	0.0626950355	0.7600224278
0.7015128732	0.0629787234	0.7600224278
0.7013270855	0.0629787234	0.7605831231
0.7003700733	0.0635460993	0.7605831231
0.6994960308	0.0635460993	0.7611438183
0.6991680861	0.0638297872	0.7611438183
0.6982795000	0.0638297872	0.7625455565
0.6982339621	0.0641134752	0.7625455565
0.6981448531	0.0641134752	0.7628259041
0.6980847716	0.0643971631	0.7628259041
0.6971028447	0.0643971631	0.7645079899
0.6963462830	0.0646808511	0.7645079899
0.6941337585	0.0646808511	0.7673114662
0.6938387156	0.0649645390	0.7673114662
0.6930567622	0.0649645390	0.7678721615
0.6930237412	0.0652482270	0.7678721615
0.6922455430	0.0652482270	0.7695542473
0.6920214295	0.0655319149	0.7695542473
0.6917683482	0.0655319149	0.7698345949
0.6915362477	0.0658156028	0.7698345949
0.6914840937	0.0658156028	0.7701149425
0.6910130978	0.0660992908	0.7701149425
0.6898685098	0.0660992908	0.7703952902
0.6893961430	0.0669503546	0.7703952902
0.6891602874	0.0669503546	0.7709559854
0.6890472770	0.0675177305	0.7709559854
0.6889709830	0.0675177305	0.7712363331
0.6885598302	0.0680851064	0.7712363331
0.6867806315	0.0680851064	0.7726380712
0.6865659356	0.0683687943	0.7726380712
0.6852478385	0.0683687943	0.7734791141
0.6850820184	0.0686524823	0.7734791141
0.6845201850	0.0686524823	0.7737594617
0.6831592917	0.0689361702	0.7737594617
0.6827703714	0.0689361702	0.7740398094
0.6813033819	0.0692198582	0.7740398094
0.6754946709	0.0692198582	0.7768432857
0.6750226021	0.0697872340	0.7768432857
0.6747513413	0.0697872340	0.7774039809
0.6745672226	0.0700709220	0.7774039809
0.6737934947	0.0700709220	0.7779646762
0.6737864017	0.0703546099	0.7779646762
0.6737119555	0.0703546099	0.7782450238
0.6735985875	0.0706382979	0.7782450238
0.6732671857	0.0706382979	0.7785253715
0.6729511023	0.0709219858	0.7785253715
0.6709752679	0.0709219858	0.7816091954
0.6708908677	0.0712056738	0.7816091954
0.6707221866	0.0712056738	0.7818895430
0.6702756882	0.0714893617	0.7818895430
0.6692048907	0.0714893617	0.7830109336
0.6667516828	0.0723404255	0.7830109336
0.6663177013	0.0723404255	0.7835716288
0.6662206054	0.0726241135	0.7835716288
0.6647428870	0.0726241135	0.7844126717
0.6644710302	0.0729078014	0.7844126717
0.6642898321	0.0729078014	0.7852537146
0.6642440557	0.0731914894	0.7852537146
0.6631015539	0.0731914894	0.7860947575
0.6630473137	0.0734751773	0.7860947575
0.6615446210	0.0734751773	0.7866554528
0.6609002352	0.0740425532	0.7866554528
0.6600668430	0.0740425532	0.7877768433
0.6591037512	0.0746099291	0.7877768433
0.6577784419	0.0746099291	0.7883375385
0.6576448679	0.0748936170	0.7883375385
0.6568886638	0.0748936170	0.7886178862
0.6568369269	0.0751773050	0.7886178862
0.6531742811	0.0751773050	0.7919820578
0.6529231668	0.0757446809	0.7919820578
0.6519563794	0.0757446809	0.7925427530
0.6516058445	0.0760283688	0.7925427530
0.6515145898	0.0760283688	0.7928231006
0.6513227224	0.0763120567	0.7928231006
0.6510311365	0.0763120567	0.7931034483
0.6509150863	0.0765957447	0.7931034483
0.6492672563	0.0765957447	0.7947855341
0.6492086649	0.0768794326	0.7947855341
0.6484547853	0.0768794326	0.7956265770
0.6480665803	0.0774468085	0.7956265770
0.6478474736	0.0774468085	0.7959069246
0.6469795704	0.0777304965	0.7959069246
0.6461844444	0.0777304965	0.7973086627
0.6461158991	0.0780141844	0.7973086627
0.6444778442	0.0780141844	0.7984300533
0.6434095502	0.0785815603	0.7984300533
0.6423022151	0.0785815603	0.7989907485
0.6421101689	0.0791489362	0.7989907485
0.6407293677	0.0791489362	0.8012335296
0.6406885386	0.0794326241	0.8012335296
0.6390756369	0.0794326241	0.8026352677
0.6385809779	0.0800000000	0.8026352677
0.6382203102	0.0800000000	0.8031959630
0.6377694011	0.0805673759	0.8031959630
0.6360918880	0.0805673759	0.8037566583
0.6350356340	0.0811347518	0.8037566583
0.6350046992	0.0811347518	0.8040370059
0.6348989606	0.0814184397	0.8040370059
0.6340410113	0.0814184397	0.8043173535
0.6339842677	0.0817021277	0.8043173535
0.6320250630	0.0817021277	0.8054387440
0.6320044398	0.0819858156	0.8054387440
0.6311004758	0.0819858156	0.8065601346
0.6292372346	0.0822695035	0.8065601346
0.6278156042	0.0822695035	0.8085225680
0.6275795698	0.0825531915	0.8085225680
0.6270599961	0.0825531915	0.8088029156
0.6253849268	0.0842553191	0.8088029156
0.6238726974	0.0842553191	0.8093636109
0.6233852506	0.0845390071	0.8093636109
0.6218149662	0.0845390071	0.8102046538
0.6214993596	0.0851063830	0.8102046538
0.6211171150	0.0851063830	0.8104850014
0.6209257841	0.0853900709	0.8104850014
0.6204378605	0.0853900709	0.8107653490
0.6200069189	0.0859574468	0.8107653490
0.6197029352	0.0859574468	0.8110456967
0.6194702983	0.0862411348	0.8110456967
0.6192324758	0.0862411348	0.8113260443
0.6187672615	0.0868085106	0.8113260443
0.6171051860	0.0868085106	0.8121670872
0.6168667674	0.0870921986	0.8121670872
0.6157197356	0.0870921986	0.8130081301
0.6155030727	0.0873758865	0.8130081301
0.6154800057	0.0873758865	0.8132884777
0.6133383512	0.0890780142	0.8132884777
0.6104581952	0.0890780142	0.8141295206
0.6102805138	0.0893617021	0.8141295206
0.6071186662	0.0893617021	0.8152509111
0.6069065332	0.0896453901	0.8152509111
0.6062996387	0.0896453901	0.8155312588
0.6058900952	0.0902127660	0.8155312588
0.6040689945	0.0902127660	0.8177740398
0.6036574841	0.0904964539	0.8177740398
0.6032271981	0.0904964539	0.8186150827
0.6030051708	0.0910638298	0.8186150827
0.6027677059	0.0910638298	0.8188954303
0.6027452946	0.0913475177	0.8188954303
0.6008027792	0.0913475177	0.8191757780
0.6006863117	0.0916312057	0.8191757780
0.5997703671	0.0916312057	0.8197364732
0.5994848609	0.0919148936	0.8197364732
0.5983952880	0.0919148936	0.8205775161
0.5975801945	0.0924822695	0.8205775161
0.5971676111	0.0924822695	0.8211382114
0.5969723463	0.0927659574	0.8211382114
0.5968186259	0.0927659574	0.8214185590
0.5965751410	0.0930496454	0.8214185590
0.5958915353	0.0930496454	0.8216989066
0.5950862169	0.0933333333	0.8216989066
0.5949053168	0.0933333333	0.8222596019
0.5942355990	0.0939007092	0.8222596019
0.5938360095	0.0939007092	0.8225399495
0.5937645435	0.0941843972	0.8225399495
0.5935559273	0.0941843972	0.8228202972
0.5926941633	0.0944680851	0.8228202972
0.5917208195	0.0944680851	0.8233809924
0.5896203518	0.0947517730	0.8233809924
0.5894631147	0.0947517730	0.8239416877
0.5891410112	0.0950354610	0.8239416877
0.5891023278	0.0950354610	0.8242220353
0.5888831019	0.0953191489	0.8242220353
0.5866085887	0.0953191489	0.8264648164
0.5853282213	0.0956028369	0.8264648164
0.5848391652	0.0956028369	0.8267451640
0.5836755037	0.0961702128	0.8267451640
0.5836290717	0.0961702128	0.8270255116
0.5834582448	0.0964539007	0.8270255116
0.5831716061	0.0964539007	0.8273058593
0.5821297169	0.0967375887	0.8273058593
0.5804336071	0.0967375887	0.8275862069
0.5803797841	0.0970212766	0.8275862069
0.5799434781	0.0970212766	0.8281469022
0.5780484080	0.0978723404	0.8281469022
0.5769997835	0.0978723404	0.8292682927
0.5761588216	0.0990070922	0.8292682927
0.5757738352	0.0990070922	0.8295486403
0.5742961764	0.0995744681	0.8295486403
0.5742794871	0.0995744681	0.8298289879
0.5741190910	0.0998581560	0.8298289879
0.5731078982	0.0998581560	0.8309503785
0.5730877519	0.1001418440	0.8309503785
0.5717628598	0.1001418440	0.8326324643
0.5716421008	0.1004255319	0.8326324643
0.5705261827	0.1004255319	0.8331931595
0.5700868368	0.1004255319	0.8343145500
0.5698744655	0.1009929078	0.8343145500
0.5682762265	0.1009929078	0.8357162882
0.5682476759	0.1012765957	0.8357162882
0.5655613542	0.1012765957	0.8368376787
0.5651072860	0.1015602837	0.8368376787
0.5650676489	0.1015602837	0.8371180264
0.5637814999	0.1018439716	0.8371180264
0.5630245209	0.1018439716	0.8382394169
0.5620965958	0.1026950355	0.8382394169
0.5616662502	0.1026950355	0.8385197645
0.5611642003	0.1029787234	0.8385197645
0.5608194470	0.1029787234	0.8388001121
0.5607640147	0.1032624113	0.8388001121
0.5589687228	0.1032624113	0.8399215027
0.5585910678	0.1035460993	0.8399215027
0.5581929088	0.1035460993	0.8404821979
0.5578067899	0.1038297872	0.8404821979
0.5574522614	0.1038297872	0.8410428932
0.5559795499	0.1041134752	0.8410428932
0.5555965304	0.1041134752	0.8413232408
0.5553182364	0.1046808511	0.8413232408
0.5542823076	0.1046808511	0.8424446313
0.5519367456	0.1055319149	0.8424446313
0.5518870354	0.1055319149	0.8427249790
0.5506405234	0.1063829787	0.8427249790
0.5499431491	0.1063829787	0.8430053266
0.5487523675	0.1066666667	0.8430053266
0.5480992198	0.1066666667	0.8435660219
0.5479753017	0.1069503546	0.8435660219
0.5475893617	0.1069503546	0.8438463695
0.5470070243	0.1072340426	0.8438463695
0.5466076732	0.1072340426	0.8441267171
0.5464267731	0.1075177305	0.8441267171
0.5463213325	0.1075177305	0.8444070648
0.5454454422	0.1078014184	0.8444070648
0.5453097820	0.1078014184	0.8446874124
0.5448351502	0.1083687943	0.8446874124
0.5448040366	0.1083687943	0.8449677600
0.5448001623	0.1086524823	0.8449677600
0.5438296199	0.1086524823	0.8455284553
0.5431154966	0.1095035461	0.8455284553
0.5425498486	0.1095035461	0.8458088029
0.5421198010	0.1097872340	0.8458088029
0.5393191576	0.1097872340	0.8483319316
0.5385341048	0.1100709220	0.8483319316
0.5382550955	0.1100709220	0.8494533221
0.5372179151	0.1112056738	0.8494533221
0.5359720588	0.1112056738	0.8502943650
0.5359634161	0.1114893617	0.8502943650
0.5357508659	0.1114893617	0.8508550603
0.5346148610	0.1120567376	0.8508550603
0.5346059799	0.1120567376	0.8511354079
0.5340796113	0.1126241135	0.8511354079
0.5327761769	0.1126241135	0.8522567984
0.5322701335	0.1129078014	0.8522567984
0.5319286585	0.1129078014	0.8525371461
0.5316789150	0.1131914894	0.8525371461
0.5313974619	0.1131914894	0.8530978413
0.5306640267	0.1134751773	0.8530978413
0.5300113559	0.1134751773	0.8539388842
0.5297189355	0.1137588652	0.8539388842
0.5289915800	0.1137588652	0.8542192318
0.5254868865	0.1163120567	0.8542192318
0.5244513750	0.1163120567	0.8547799271
0.5242896676	0.1165957447	0.8547799271
0.5240955353	0.1165957447	0.8559013176
0.5238803029	0.1168794326	0.8559013176
0.5233164430	0.1168794326	0.8573030558
0.5229265094	0.1177304965	0.8573030558
0.5224595666	0.1177304965	0.8575834034
0.5216461420	0.1188652482	0.8575834034
0.5201138854	0.1188652482	0.8598261845
0.5194947124	0.1197163121	0.8598261845
0.5191397667	0.1197163121	0.8601065321
0.5180649757	0.1202836879	0.8601065321
0.5180129409	0.1202836879	0.8603868797
0.5174612999	0.1208510638	0.8603868797
0.5171124935	0.1208510638	0.8609475750
0.5165536404	0.1214184397	0.8609475750
0.5160608292	0.1214184397	0.8617886179
0.5138594508	0.1225531915	0.8617886179
0.5133364797	0.1225531915	0.8620689655
0.5131300092	0.1231205674	0.8620689655
0.5122982264	0.1231205674	0.8631903560
0.5122385025	0.1234042553	0.8631903560
0.5112758279	0.1234042553	0.8634707037
0.5105113387	0.1239716312	0.8634707037
0.5100278854	0.1239716312	0.8637510513
0.5098933578	0.1242553191	0.8637510513
0.5098710060	0.1242553191	0.8640313989
0.5096814632	0.1245390071	0.8640313989
0.5092887282	0.1245390071	0.8645920942
0.5074483752	0.1265248227	0.8645920942
0.5073903203	0.1265248227	0.8651527895
0.5072450638	0.1268085106	0.8651527895
0.5064020753	0.1268085106	0.8654331371
0.5062102079	0.1270921986	0.8654331371
0.5059875250	0.1270921986	0.8657134847
0.5050247908	0.1279432624	0.8657134847
0.5038587451	0.1279432624	0.8668348752
0.5000241399	0.1302127660	0.8668348752
0.4991187155	0.1302127660	0.8679562658
0.4988244176	0.1304964539	0.8679562658
0.4986112416	0.1304964539	0.8682366134
0.4983955026	0.1307801418	0.8682366134
0.4981201291	0.1307801418	0.8685169610
0.4979986846	0.1310638298	0.8685169610
0.4970741570	0.1310638298	0.8690776563
0.4964040518	0.1319148936	0.8690776563
0.4951892793	0.1319148936	0.8699186992
0.4937502146	0.1321985816	0.8699186992
0.4937257767	0.1321985816	0.8701990468
0.4925753474	0.1330496454	0.8701990468
0.4911063910	0.1330496454	0.8716007850
0.4906778634	0.1333333333	0.8716007850
0.4893062413	0.1333333333	0.8730025231
0.4891242087	0.1336170213	0.8730025231
0.4890753031	0.1336170213	0.8732828708
0.4889387488	0.1339007092	0.8732828708
0.4879009128	0.1339007092	0.8744042613
0.4876859188	0.1341843972	0.8744042613
0.4859475195	0.1341843972	0.8752453042
0.4856143594	0.1344680851	0.8752453042
0.4849507809	0.1344680851	0.8758059994
0.4849114418	0.1347517730	0.8758059994
0.4847068787	0.1347517730	0.8760863471
0.4840209484	0.1350354610	0.8760863471
0.4836797118	0.1350354610	0.8763666947
0.4836734533	0.1353191489	0.8763666947
0.4834529161	0.1353191489	0.8766470423
0.4827380180	0.1364539007	0.8766470423
0.4824901223	0.1364539007	0.8769273900
0.4821371734	0.1370212766	0.8769273900
0.4816788733	0.1370212766	0.8774880852
0.4814742506	0.1378723404	0.8774880852
0.4814386964	0.1378723404	0.8777684329
0.4808061123	0.1384397163	0.8777684329
0.4800609052	0.1384397163	0.8780487805
0.4793854058	0.1387234043	0.8780487805
0.4783060849	0.1387234043	0.8791701710
0.4780528545	0.1392907801	0.8791701710
0.4770453572	0.1392907801	0.8797308663
0.4763687551	0.1401418440	0.8797308663
0.4754384458	0.1401418440	0.8805719092
0.4753690958	0.1407092199	0.8805719092
0.4751227498	0.1407092199	0.8808522568
0.4739920199	0.1412765957	0.8808522568
0.4724256396	0.1412765957	0.8816932997
0.4720525742	0.1415602837	0.8816932997
0.4718496203	0.1415602837	0.8819736473
0.4717255533	0.1421276596	0.8819736473
0.4710132778	0.1421276596	0.8825343426
0.4708338380	0.1424113475	0.8825343426
0.4707560539	0.1424113475	0.8828146902
0.4703141451	0.1429787234	0.8828146902
0.4701346159	0.1429787234	0.8830950378
0.4695656896	0.1435460993	0.8830950378
0.4690417945	0.1435460993	0.8833753855
0.4683248997	0.1441134752	0.8833753855
0.4677599669	0.1441134752	0.8842164284
0.4673387706	0.1443971631	0.8842164284
0.4670596421	0.1443971631	0.8847771236
0.4669716060	0.1446808511	0.8847771236
0.4666844606	0.1446808511	0.8850574713
0.4658123851	0.1452482270	0.8850574713
0.4649381936	0.1452482270	0.8853378189
0.4648834169	0.1455319149	0.8853378189
0.4640773237	0.1455319149	0.8858985142
0.4640605748	0.1458156028	0.8858985142
0.4629913568	0.1458156028	0.8864592094
0.4626151323	0.1460992908	0.8864592094
0.4617781341	0.1460992908	0.8875805999
0.4610360563	0.1466666667	0.8875805999
0.4606818557	0.1466666667	0.8881412952
0.4602245986	0.1472340426	0.8881412952
0.4597281814	0.1472340426	0.8887019905
0.4594387412	0.1480851064	0.8887019905
0.4592380822	0.1480851064	0.8889823381
0.4590132833	0.1483687943	0.8889823381
0.4579104483	0.1483687943	0.8892626857
0.4571580589	0.1486524823	0.8892626857
0.4563805461	0.1486524823	0.8901037286
0.4562566876	0.1489361702	0.8901037286
0.4561468363	0.1489361702	0.8903840763
0.4551688433	0.1492198582	0.8903840763
0.4543008506	0.1492198582	0.8917858144
0.4534592032	0.1497872340	0.8917858144
0.4532543421	0.1497872340	0.8920661620
0.4519154131	0.1517730496	0.8920661620
0.4518223703	0.1517730496	0.8923465097
0.4511494935	0.1523404255	0.8923465097
0.4497385323	0.1523404255	0.8943089431
0.4496889114	0.1526241135	0.8943089431
0.4496387541	0.1526241135	0.8945892907
0.4491240978	0.1531914894	0.8945892907
0.4489372969	0.1531914894	0.8948696384
0.4486662745	0.1537588652	0.8948696384
0.4472420216	0.1537588652	0.8954303336
0.4453147352	0.1557446809	0.8954303336
0.4449817240	0.1557446809	0.8957106812
0.4447770715	0.1560283688	0.8957106812
0.4440341294	0.1560283688	0.8962713765
0.4430314302	0.1565957447	0.8962713765
0.4427350163	0.1565957447	0.8965517241
0.4414663315	0.1571631206	0.8965517241
0.4408925474	0.1571631206	0.8968320718
0.4406718016	0.1574468085	0.8968320718
0.4396534264	0.1574468085	0.8973927670
0.4391941428	0.1580141844	0.8973927670
0.4391455650	0.1580141844	0.8976731147
0.4386627972	0.1585815603	0.8976731147
0.4382942021	0.1585815603	0.8982338099
0.4377666712	0.1588652482	0.8982338099
0.4377480745	0.1588652482	0.8985141576
0.4371043146	0.1594326241	0.8985141576
0.4369700551	0.1594326241	0.8990748528
0.4369455576	0.1597163121	0.8990748528
0.4348396957	0.1597163121	0.8996355481
0.4347835779	0.1600000000	0.8996355481
0.4339258075	0.1600000000	0.8999158957
0.4329268336	0.1614184397	0.8999158957
0.4328112900	0.1614184397	0.9001962433
0.4304153025	0.1628368794	0.9001962433
0.4296772480	0.1628368794	0.9004765910
0.4289041460	0.1631205674	0.9004765910
0.4287773073	0.1631205674	0.9007569386
0.4277790487	0.1642553191	0.9007569386
0.4277423322	0.1642553191	0.9010372862
0.4254191816	0.1651063830	0.9010372862
0.4245564938	0.1651063830	0.9021586768
0.4243017435	0.1656737589	0.9021586768
0.4223194122	0.1656737589	0.9027193720
0.4222691059	0.1659574468	0.9027193720
0.4220063388	0.1659574468	0.9029997197
0.4205434024	0.1673758865	0.9029997197
0.4202488661	0.1673758865	0.9032800673
0.4194312990	0.1679432624	0.9032800673
0.4183978438	0.1679432624	0.9035604149
0.4183331430	0.1682269504	0.9035604149
0.4182272255	0.1682269504	0.9041211102
0.4177678823	0.1685106383	0.9041211102
0.4162776768	0.1685106383	0.9049621531
0.4155147970	0.1690780142	0.9049621531
0.4148867726	0.1690780142	0.9052425007
0.4124882817	0.1699290780	0.9052425007
0.4124301374	0.1699290780	0.9055228483
0.4105249643	0.1713475177	0.9055228483
0.4102953374	0.1713475177	0.9058031960
0.4101922810	0.1716312057	0.9058031960
0.4098889232	0.1716312057	0.9060835436
0.4088574350	0.1719148936	0.9060835436
0.4077349305	0.1719148936	0.9063638912
0.4072165489	0.1724822695	0.9063638912
0.4070352614	0.1724822695	0.9066442389
0.4057191014	0.1736170213	0.9066442389
0.4047548175	0.1736170213	0.9072049341
0.4047195017	0.1739007092	0.9072049341
0.4038525224	0.1739007092	0.9074852817
0.4032055140	0.1744680851	0.9074852817
0.4031000137	0.1744680851	0.9077656294
0.4008848071	0.1773049645	0.9077656294
0.4005509615	0.1773049645	0.9080459770
0.4001431465	0.1778723404	0.9080459770
0.3994712830	0.1778723404	0.9086066723
0.3992834985	0.1781560284	0.9086066723
0.3992193043	0.1781560284	0.9088870199
0.3989497423	0.1784397163	0.9088870199
0.3978342712	0.1784397163	0.9091673675
0.3974539936	0.1790070922	0.9091673675
0.3974058628	0.1790070922	0.9094477152
0.3966786861	0.1795744681	0.9094477152
0.3963984549	0.1795744681	0.9100084104
0.3945040405	0.1809929078	0.9100084104
0.3943264186	0.1809929078	0.9102887581
0.3937208652	0.1815602837	0.9102887581
0.3925268352	0.1815602837	0.9114101486
0.3912822902	0.1821276596	0.9114101486
0.3908619583	0.1821276596	0.9116904962
0.3903568685	0.1826950355	0.9116904962
0.3903044462	0.1826950355	0.9119708438
0.3900420070	0.1829787234	0.9119708438
0.3891418874	0.1829787234	0.9125315391
0.3889041543	0.1835460993	0.9125315391
0.3888520896	0.1835460993	0.9128118867
0.3888002038	0.1838297872	0.9128118867
0.3887571394	0.1838297872	0.9130922344
0.3882823586	0.1846808511	0.9130922344
0.3869872391	0.1846808511	0.9139332773
0.3864901066	0.1852482270	0.9139332773
0.3858799934	0.1852482270	0.9147743202
0.3856202662	0.1855319149	0.9147743202
0.3851738870	0.1855319149	0.9150546678
0.3849130869	0.1858156028	0.9150546678
0.3844347000	0.1858156028	0.9153350154
0.3833890855	0.1869503546	0.9153350154
0.3828206658	0.1869503546	0.9156153631
0.3816136718	0.1878014184	0.9156153631
0.3811156154	0.1878014184	0.9164564059
0.3810248077	0.1880851064	0.9164564059
0.3806187212	0.1880851064	0.9167367536
0.3788223565	0.1889361702	0.9167367536
0.3787811697	0.1889361702	0.9170171012
0.3772866428	0.1900709220	0.9170171012
0.3767121732	0.1900709220	0.9172974488
0.3744253218	0.1909219858	0.9172974488
0.3742987216	0.1909219858	0.9175777965
0.3741461933	0.1914893617	0.9175777965
0.3735684156	0.1914893617	0.9181384917
0.3728677928	0.1920567376	0.9181384917
0.3719408810	0.1920567376	0.9186991870
0.3708139360	0.1926241135	0.9186991870
0.3701319993	0.1926241135	0.9189795346
0.3679216802	0.1937588652	0.9189795346
0.3676946759	0.1937588652	0.9195402299
0.3675082922	0.1940425532	0.9195402299
0.3674066663	0.1940425532	0.9198205775
0.3666583598	0.1948936170	0.9198205775
0.3653851748	0.1948936170	0.9206616204
0.3643164933	0.1951773050	0.9206616204
0.3638547659	0.1951773050	0.9212223157
0.3623568118	0.1963120567	0.9212223157
0.3613713384	0.1963120567	0.9220633586
0.3598209620	0.1977304965	0.9220633586
0.3587606251	0.1977304965	0.9226240538
0.3581621647	0.1982978723	0.9226240538
0.3573243916	0.1982978723	0.9229044015
0.3548136055	0.2008510638	0.9229044015
0.3547757566	0.2008510638	0.9231847491
0.3547613025	0.2008510638	0.9237454444
0.3538184762	0.2011347518	0.9237454444
0.3536915183	0.2011347518	0.9240257920
0.3532447815	0.2014184397	0.9240257920
0.3530953526	0.2014184397	0.9243061396
0.3498927951	0.2042553191	0.9243061396
0.3497507870	0.2042553191	0.9245864872
0.3488836884	0.2051063830	0.9245864872
0.3488815427	0.2051063830	0.9248668349
0.3460865915	0.2082269504	0.9248668349
0.3458720744	0.2082269504	0.9251471825
0.3458688855	0.2085106383	0.9251471825
0.3456819952	0.2085106383	0.9254275301
0.3436645865	0.2087943262	0.9254275301
0.3420924246	0.2087943262	0.9257078778
0.3402264118	0.2104964539	0.9257078778
0.3401818275	0.2104964539	0.9259882254
0.3390425146	0.2121985816	0.9259882254
0.3390345871	0.2121985816	0.9262685730
0.3381829858	0.2133333333	0.9262685730
0.3374973834	0.2133333333	0.9265489207
0.3347401321	0.2158865248	0.9265489207
0.3342713416	0.2158865248	0.9271096159
0.3338828981	0.2161702128	0.9271096159
0.3336987495	0.2161702128	0.9273899636
0.3322722316	0.2173049645	0.9273899636
0.3321996033	0.2173049645	0.9276703112
0.3319162130	0.2175886525	0.9276703112
0.3317304552	0.2175886525	0.9279506588
0.3315290213	0.2181560284	0.9279506588
0.3311395645	0.2181560284	0.9282310064
0.3308101594	0.2187234043	0.9282310064
0.3306576908	0.2187234043	0.9285113541
0.3300210238	0.2190070922	0.9285113541
0.3287803829	0.2190070922	0.9296327446
0.3275241554	0.2195744681	0.9296327446
0.3266397715	0.2195744681	0.9299130922
0.3262480795	0.2207092199	0.9299130922
0.3258753419	0.2207092199	0.9301934399
0.3243620098	0.2221276596	0.9301934399
0.3238398731	0.2221276596	0.9304737875
0.3225830793	0.2229787234	0.9304737875
0.3224814832	0.2229787234	0.9307541351
0.3215723336	0.2235460993	0.9307541351
0.3214033544	0.2235460993	0.9310344828
0.3184383810	0.2255319149	0.9310344828
0.3181200325	0.2255319149	0.9313148304
0.3179310560	0.2258156028	0.9313148304
0.3177190125	0.2258156028	0.9315951780
0.3147821724	0.2269503546	0.9315951780
0.3146209121	0.2269503546	0.9318755257
0.3135191500	0.2272340426	0.9318755257
0.3125271797	0.2272340426	0.9321558733
0.3119846284	0.2275177305	0.9321558733
0.3118624091	0.2275177305	0.9324362209
0.3100584149	0.2289361702	0.9324362209
0.3099934757	0.2289361702	0.9327165685
0.3098851740	0.2292198582	0.9327165685
0.3086104095	0.2292198582	0.9335576114
0.3086077273	0.2295035461	0.9335576114
0.3084074557	0.2295035461	0.9338379591
0.3079121113	0.2303546099	0.9338379591
0.3078331351	0.2303546099	0.9341183067
0.3053038418	0.2312056738	0.9341183067
0.3049762845	0.2312056738	0.9346790020
0.3047404289	0.2314893617	0.9346790020
0.3043432832	0.2314893617	0.9349593496
0.3042327762	0.2317730496	0.9349593496
0.3035282791	0.2317730496	0.9352396972
0.3022572100	0.2323404255	0.9352396972
0.3015010953	0.2323404255	0.9358003925
0.3012695312	0.2329078014	0.9358003925
0.3008580208	0.2329078014	0.9360807401
0.3001086116	0.2337588652	0.9360807401
0.2999776006	0.2337588652	0.9363610877
0.2974815667	0.2348936170	0.9363610877
0.2974000871	0.2348936170	0.9366414354
0.2968026102	0.2351773050	0.9366414354
0.2962207794	0.2351773050	0.9369217830
0.2962009013	0.2354609929	0.9369217830
0.2958246171	0.2354609929	0.9372021306
0.2955202162	0.2357446809	0.9372021306
0.2954671979	0.2357446809	0.9374824783
0.2942145467	0.2368794326	0.9374824783
0.2941958308	0.2368794326	0.9377628259
0.2935048044	0.2374468085	0.9377628259
0.2933289409	0.2374468085	0.9380431735
0.2912525237	0.2391489362	0.9380431735
0.2911360860	0.2391489362	0.9383235212
0.2895903289	0.2400000000	0.9383235212
0.2894626260	0.2400000000	0.9388842164
0.2877302468	0.2419858156	0.9388842164
0.2863067389	0.2419858156	0.9391645641
0.2858989537	0.2422695035	0.9391645641
0.2854679227	0.2422695035	0.9394449117
0.2853725255	0.2425531915	0.9394449117
0.2844646871	0.2425531915	0.9400056070
0.2843159735	0.2431205674	0.9400056070
0.2840873599	0.2431205674	0.9402859546
0.2832411230	0.2442553191	0.9402859546
0.2832016051	0.2442553191	0.9405663022
0.2809710205	0.2459574468	0.9405663022
0.2804459929	0.2459574468	0.9408466498
0.2778692544	0.2468085106	0.9408466498
0.2778077424	0.2468085106	0.9411269975
0.2765605450	0.2476595745	0.9411269975
0.2763754427	0.2476595745	0.9414073451
0.2763070166	0.2482269504	0.9414073451
0.2760215402	0.2482269504	0.9419680404
0.2751975358	0.2485106383	0.9419680404
0.2751002908	0.2485106383	0.9422483880
0.2750374675	0.2487943262	0.9422483880
0.2750109732	0.2487943262	0.9425287356
0.2738490999	0.2496453901	0.9425287356
0.2734135389	0.2496453901	0.9428090833
0.2729182541	0.2499290780	0.9428090833
0.2726443410	0.2499290780	0.9430894309
0.2725797296	0.2502127660	0.9430894309
0.2723410428	0.2502127660	0.9433697785
0.2709614038	0.2516312057	0.9433697785
0.2708855569	0.2516312057	0.9436501262
0.2704496384	0.2524822695	0.9436501262
0.2689097226	0.2524822695	0.9442108214
0.2669281065	0.2541843972	0.9442108214
0.2668196261	0.2541843972	0.9444911690
0.2664485276	0.2550354610	0.9444911690
0.2663328648	0.2550354610	0.9447715167
0.2660145760	0.2553191489	0.9447715167
0.2659412622	0.2553191489	0.9450518643
0.2656714916	0.2556028369	0.9450518643
0.2647760212	0.2556028369	0.9453322119
0.2641179860	0.2564539007	0.9453322119
0.2638135850	0.2564539007	0.9461732548
0.2635976076	0.2567375887	0.9461732548
0.2633374333	0.2567375887	0.9467339501
0.2625445426	0.2575886525	0.9467339501
0.2616842687	0.2575886525	0.9470142977
0.2611695528	0.2581560284	0.9470142977
0.2604458928	0.2581560284	0.9472946454
0.2577604055	0.2601418440	0.9472946454
0.2565626800	0.2601418440	0.9475749930
0.2563070357	0.2604255319	0.9475749930
0.2558282018	0.2604255319	0.9478553406
0.2549544573	0.2612765957	0.9478553406
0.2539346814	0.2612765957	0.9486963835
0.2518176734	0.2624113475	0.9486963835
0.2515377998	0.2624113475	0.9492570788
0.2492102534	0.2646808511	0.9492570788
0.2484424263	0.2646808511	0.9495374264
0.2468811870	0.2652482270	0.9495374264
0.2466411144	0.2652482270	0.9498177740
0.2455658019	0.2660992908	0.9498177740
0.2451790124	0.2660992908	0.9500981217
0.2445386499	0.2666666667	0.9500981217
0.2437765896	0.2666666667	0.9503784693
0.2421821952	0.2683687943	0.9503784693
0.2415941805	0.2683687943	0.9506588169
0.2408158481	0.2689361702	0.9506588169
0.2407879829	0.2689361702	0.9509391646
0.2392579168	0.2706382979	0.9509391646
0.2390697151	0.2706382979	0.9514998598
0.2383541316	0.2720567376	0.9514998598
0.2381065190	0.2720567376	0.9517802075
0.2380422205	0.2723404255	0.9517802075
0.2380115688	0.2723404255	0.9520605551
0.2368250936	0.2737588652	0.9520605551
0.2364717275	0.2737588652	0.9523409027
0.2344501019	0.2754609929	0.9523409027
0.2342899442	0.2754609929	0.9526212504
0.2319089919	0.2777304965	0.9526212504
0.2315236032	0.2777304965	0.9529015980
0.2301330119	0.2788652482	0.9529015980
0.2297783345	0.2788652482	0.9531819456
0.2259091735	0.2834042553	0.9531819456
0.2255808115	0.2834042553	0.9537426409
0.2231279612	0.2862411348	0.9537426409
0.2230698168	0.2862411348	0.9543033361
0.2229111791	0.2865248227	0.9543033361
0.2224552482	0.2865248227	0.9545836838
0.2217366099	0.2882269504	0.9545836838
0.2215724587	0.2882269504	0.9548640314
0.2203953564	0.2893617021	0.9548640314
0.2203173786	0.2893617021	0.9551443790
0.2185379565	0.2910638298	0.9551443790
0.2183967978	0.2910638298	0.9554247267
0.2183705568	0.2913475177	0.9554247267
0.2176907659	0.2913475177	0.9557050743
0.2115074098	0.2961702128	0.9557050743
0.2113045454	0.2961702128	0.9562657696
0.2107075751	0.2973049645	0.9562657696
0.2096109688	0.2973049645	0.9568264648
0.2083917558	0.2978723404	0.9568264648
0.2082134485	0.2978723404	0.9571068124
0.2070609927	0.2990070922	0.9571068124
0.2065835595	0.2990070922	0.9573871601
0.2063906044	0.2992907801	0.9573871601
0.2059333771	0.2992907801	0.9576675077
0.2057004124	0.2998581560	0.9576675077
0.2049252987	0.2998581560	0.9579478553
0.2042628825	0.3004255319	0.9579478553
0.2038892955	0.3004255319	0.9582282030
0.2036555707	0.3009929078	0.9582282030
0.2036534399	0.3009929078	0.9585085506
0.2026229650	0.3026950355	0.9585085506
0.2022997588	0.3026950355	0.9587888982
0.2021180242	0.3032624113	0.9587888982
0.2020757794	0.3032624113	0.9590692459
0.2019238770	0.3035460993	0.9590692459
0.2015538514	0.3035460993	0.9593495935
0.2000354379	0.3052482270	0.9593495935
0.1998146325	0.3052482270	0.9596299411
0.1991587728	0.3060992908	0.9596299411
0.1977390051	0.3060992908	0.9599102888
0.1976021081	0.3063829787	0.9599102888
0.1975741833	0.3063829787	0.9601906364
0.1972977221	0.3066666667	0.9601906364
0.1970591247	0.3066666667	0.9604709840
0.1952945888	0.3075177305	0.9604709840
0.1952428520	0.3075177305	0.9607513317
0.1949475110	0.3080851064	0.9607513317
0.1948794425	0.3080851064	0.9610316793
0.1938401908	0.3089361702	0.9610316793
0.1937573105	0.3089361702	0.9613120269
0.1933319271	0.3097872340	0.9613120269
0.1932001114	0.3097872340	0.9615923745
0.1919573396	0.3117730496	0.9615923745
0.1919303536	0.3117730496	0.9618727222
0.1918800175	0.3120567376	0.9618727222
0.1918581426	0.3120567376	0.9621530698
0.1912487894	0.3123404255	0.9621530698
0.1910106391	0.3123404255	0.9624334174
0.1882336438	0.3140425532	0.9624334174
0.1881543547	0.3140425532	0.9627137651
0.1877648383	0.3143262411	0.9627137651
0.1876569539	0.3143262411	0.9629941127
0.1869054586	0.3157446809	0.9629941127
0.1862053126	0.3157446809	0.9632744603
0.1856017411	0.3168794326	0.9632744603
0.1853964180	0.3168794326	0.9635548080
0.1830188334	0.3191489362	0.9635548080
0.1829354316	0.3191489362	0.9638351556
0.1825163215	0.3194326241	0.9638351556
0.1824841052	0.3194326241	0.9641155032
0.1762582958	0.3253900709	0.9641155032
0.1758055240	0.3253900709	0.9643958509
0.1745099276	0.3259574468	0.9643958509
0.1744019687	0.3259574468	0.9646761985
0.1724339724	0.3285106383	0.9646761985
0.1722714305	0.3285106383	0.9649565461
0.1715568006	0.3290780142	0.9649565461
0.1715084761	0.3290780142	0.9652368937
0.1679731011	0.3333333333	0.9652368937
0.1678632349	0.3333333333	0.9655172414
0.1648469567	0.3373049645	0.9655172414
0.1647227257	0.3373049645	0.9657975890
0.1628405899	0.3392907801	0.9657975890
0.1624927670	0.3392907801	0.9666386319
0.1585537642	0.3418439716	0.9666386319
0.1585473716	0.3418439716	0.9669189795
0.1585296243	0.3421276596	0.9669189795
0.1583902836	0.3421276596	0.9671993272
0.1569689661	0.3429787234	0.9671993272
0.1568278968	0.3429787234	0.9677600224
0.1565267891	0.3443971631	0.9677600224
0.1564182043	0.3443971631	0.9680403701
0.1556662172	0.3458156028	0.9680403701
0.1553905308	0.3458156028	0.9683207177
0.1551999003	0.3466666667	0.9683207177
0.1551918834	0.3466666667	0.9686010653
0.1549761593	0.3469503546	0.9686010653
0.1547420025	0.3469503546	0.9688814130
0.1543727517	0.3472340426	0.9688814130
0.1536508352	0.3472340426	0.9691617606
0.1502768844	0.3509219858	0.9691617606
0.1498974562	0.3509219858	0.9694421082
0.1487872750	0.3523404255	0.9694421082
0.1487481296	0.3523404255	0.9697224558
0.1482382566	0.3531914894	0.9697224558
0.1475801915	0.3531914894	0.9702831511
0.1457318813	0.3551773050	0.9702831511
0.1448543668	0.3551773050	0.9708438464
0.1421420425	0.3563120567	0.9708438464
0.1420503855	0.3563120567	0.9711241940
0.1408133507	0.3582978723	0.9711241940
0.1407988220	0.3582978723	0.9714045416
0.1384775788	0.3602836879	0.9714045416
0.1382645667	0.3602836879	0.9716848893
0.1360097229	0.3639716312	0.9716848893
0.1353804469	0.3639716312	0.9722455845
0.1347182691	0.3645390071	0.9722455845
0.1346934140	0.3645390071	0.9725259322
0.1337426454	0.3662411348	0.9725259322
0.1332815588	0.3662411348	0.9730866274
0.1316339821	0.3676595745	0.9730866274
0.1315688491	0.3676595745	0.9733669750
0.1302057505	0.3702127660	0.9733669750
0.1301680952	0.3702127660	0.9736473227
0.1283112317	0.3730496454	0.9736473227
0.1280028820	0.3730496454	0.9739276703
0.1220310032	0.3781560284	0.9739276703
0.1217533499	0.3781560284	0.9742080179
0.1186678484	0.3818439716	0.9742080179
0.1183529794	0.3818439716	0.9744883656
0.1134399399	0.3892198582	0.9744883656
0.1131392941	0.3892198582	0.9747687132
0.1125658676	0.3900709220	0.9747687132
0.1121903732	0.3900709220	0.9750490608
0.1121131480	0.3906382979	0.9750490608
0.1120853350	0.3906382979	0.9753294085
0.1070760861	0.3940425532	0.9753294085
0.1066562384	0.3940425532	0.9756097561
0.1048481315	0.3971631206	0.9756097561
0.1047779098	0.3971631206	0.9758901037
0.1035470143	0.3982978723	0.9758901037
0.1035167873	0.3982978723	0.9761704514
0.1034541428	0.3985815603	0.9761704514
0.1033216268	0.3985815603	0.9764507990
0.0989308953	0.4042553191	0.9764507990
0.0988675430	0.4042553191	0.9767311466
0.0988558978	0.4045390071	0.9767311466
0.0986844152	0.4045390071	0.9770114943
0.0968975276	0.4073758865	0.9770114943
0.0968661755	0.4073758865	0.9772918419
0.0968057886	0.4079432624	0.9772918419
0.0965486616	0.4079432624	0.9775721895
0.0965357944	0.4082269504	0.9775721895
0.0963932201	0.4082269504	0.9778525371
0.0953250378	0.4093617021	0.9778525371
0.0949737802	0.4093617021	0.9781328848
0.0949010402	0.4102127660	0.9781328848
0.0943014994	0.4102127660	0.9784132324
0.0901817456	0.4207092199	0.9784132324
0.0901516080	0.4207092199	0.9786935800
0.0894485265	0.4221276596	0.9786935800
0.0891655535	0.4221276596	0.9789739277
0.0887063369	0.4235460993	0.9789739277
0.0885369033	0.4235460993	0.9792542753
0.0879480913	0.4246808511	0.9792542753
0.0875992551	0.4246808511	0.9795346229
0.0862301812	0.4275177305	0.9795346229
0.0861097202	0.4275177305	0.9798149706
0.0841628164	0.4289361702	0.9798149706
0.0832593217	0.4289361702	0.9800953182
0.0795853138	0.4337588652	0.9800953182
0.0795668438	0.4337588652	0.9803756658
0.0781849399	0.4360283688	0.9803756658
0.0781698748	0.4360283688	0.9806560135
0.0778769180	0.4368794326	0.9806560135
0.0777716413	0.4368794326	0.9809363611
0.0775439516	0.4371631206	0.9809363611
0.0775435045	0.4371631206	0.9812167087
0.0759313852	0.4400000000	0.9812167087
0.0758410320	0.4400000000	0.9814970563
0.0724415332	0.4451063830	0.9814970563
0.0723775551	0.4451063830	0.9817774040
0.0637060329	0.4607092199	0.9817774040
0.0635264367	0.4607092199	0.9820577516
0.0633251518	0.4618439716	0.9820577516
0.0633072183	0.4618439716	0.9823380992
0.0582891218	0.4672340426	0.9823380992
0.0582045056	0.4672340426	0.9826184469
0.0577746369	0.4680851064	0.9826184469
0.0577633455	0.4680851064	0.9828987945
0.0568844154	0.4700709220	0.9828987945
0.0568428189	0.4700709220	0.9831791421
0.0559819676	0.4712056738	0.9831791421
0.0559717119	0.4712056738	0.9834594898
0.0557571054	0.4714893617	0.9834594898
0.0556618087	0.4714893617	0.9837398374
0.0547840372	0.4729078014	0.9837398374
0.0546931811	0.4729078014	0.9840201850
0.0542762429	0.4746099291	0.9840201850
0.0540258698	0.4746099291	0.9843005327
0.0529376976	0.4780141844	0.9843005327
0.0528818294	0.4780141844	0.9845808803
0.0520834178	0.4788652482	0.9845808803
0.0520098731	0.4788652482	0.9848612279
0.0508470275	0.4811347518	0.9848612279
0.0507933088	0.4811347518	0.9851415756
0.0500689708	0.4828368794	0.9851415756
0.0499738269	0.4828368794	0.9857022708
0.0461092740	0.4913475177	0.9857022708
0.0459289066	0.4913475177	0.9862629661
0.0450429469	0.4924822695	0.9862629661
0.0449789241	0.4924822695	0.9865433137
0.0430429280	0.4970212766	0.9865433137
0.0424012132	0.4970212766	0.9871040090
0.0406043008	0.5007092199	0.9871040090
0.0405652374	0.5007092199	0.9873843566
0.0398055390	0.5018439716	0.9873843566
0.0398021489	0.5018439716	0.9876647042
0.0391319729	0.5043971631	0.9876647042
0.0390890539	0.5043971631	0.9879450519
0.0377347916	0.5097872340	0.9879450519
0.0374451168	0.5097872340	0.9882253995
0.0326503552	0.5211347518	0.9882253995
0.0325995013	0.5211347518	0.9885057471
0.0318761393	0.5225531915	0.9885057471
0.0318753235	0.5225531915	0.9887860948
0.0302544050	0.5253900709	0.9887860948
0.0302003250	0.5253900709	0.9890664424
0.0269463658	0.5330496454	0.9890664424
0.0269377530	0.5330496454	0.9893467900
0.0253386945	0.5381560284	0.9893467900
0.0252613574	0.5381560284	0.9896271377
0.0248965416	0.5395744681	0.9896271377
0.0248248056	0.5395744681	0.9899074853
0.0239248499	0.5435460993	0.9899074853
0.0238956250	0.5435460993	0.9901878329
0.0234918017	0.5443971631	0.9901878329
0.0234736931	0.5443971631	0.9904681805
0.0228643809	0.5478014184	0.9904681805
0.0227031987	0.5478014184	0.9907485282
0.0207517017	0.5551773050	0.9907485282
0.0207420532	0.5551773050	0.9910288758
0.0196515676	0.5628368794	0.9910288758
0.0196123533	0.5628368794	0.9913092234
0.0188539177	0.5662411348	0.9913092234
0.0188338440	0.5662411348	0.9915895711
0.0187046938	0.5670921986	0.9915895711
0.0186803471	0.5670921986	0.9918699187
0.0180278141	0.5702127660	0.9918699187
0.0179923046	0.5702127660	0.9921502663
0.0177911613	0.5730496454	0.9921502663
0.0176934674	0.5730496454	0.9927109616
0.0170689337	0.5770212766	0.9927109616
0.0169914886	0.5770212766	0.9929913092
0.0169025473	0.5775886525	0.9929913092
0.0168857668	0.5775886525	0.9932716569
0.0156966057	0.5843971631	0.9932716569
0.0156062599	0.5843971631	0.9935520045
0.0118301939	0.6090780142	0.9935520045
0.0118283937	0.6090780142	0.9938323521
0.0106899301	0.6147517730	0.9938323521
0.0105861994	0.6147517730	0.9941126997
0.0101516070	0.6164539007	0.9941126997
0.0100290217	0.6164539007	0.9943930474
0.0095556527	0.6209929078	0.9943930474
0.0095530441	0.6209929078	0.9946733950
0.0092334365	0.6221276596	0.9946733950
0.0090610245	0.6221276596	0.9949537426
0.0074284892	0.6357446809	0.9949537426
0.0074151861	0.6357446809	0.9952340903
0.0073273000	0.6368794326	0.9952340903
0.0072789681	0.6368794326	0.9955144379
0.0068751411	0.6408510638	0.9955144379
0.0068264436	0.6414184397	0.9955144379
0.0065428033	0.6442553191	0.9955144379
0.0065088528	0.6442553191	0.9957947855
0.0060002049	0.6510638298	0.9957947855
0.0059816372	0.6510638298	0.9960751332
0.0058894684	0.6521985816	0.9960751332
0.0058251764	0.6521985816	0.9963554808
0.0050137276	0.6590070922	0.9963554808
0.0049926909	0.6590070922	0.9966358284
0.0048960620	0.6609929078	0.9966358284
0.0048943600	0.6615602837	0.9966358284
0.0048472793	0.6624113475	0.9966358284
0.0048427340	0.6624113475	0.9969161761
0.0048096678	0.6629787234	0.9969161761
0.0048060408	0.6635460993	0.9969161761
0.0042620115	0.6712056738	0.9969161761
0.0042573353	0.6712056738	0.9971965237
0.0026155156	0.6964539007	0.9971965237
0.0026129757	0.6964539007	0.9974768713
0.0022746441	0.7060992908	0.9974768713
0.0022629383	0.7060992908	0.9977572190
0.0020603766	0.7112056738	0.9977572190
0.0020598040	0.7112056738	0.9980375666
0.0018459783	0.7188652482	0.9980375666
0.0018245826	0.7194326241	0.9980375666
0.0017807734	0.7214184397	0.9980375666
0.0017625717	0.7214184397	0.9983179142
0.0008301720	0.7710638298	0.9983179142
0.0008268444	0.7710638298	0.9985982618
0.0007680836	0.7773049645	0.9985982618
0.0007561619	0.7773049645	0.9991589571
0.0006123065	0.7923404255	0.9991589571
0.0006098278	0.7929078014	0.9991589571
0.0005892810	0.7946099291	0.9991589571
0.0005879701	0.7946099291	0.9994393047
0.0005122701	0.8031205674	0.9994393047
0.0005058834	0.8031205674	0.9997196524
0.0001509409	0.8714893617	0.9997196524
0.0001503439	0.8714893617	1.0000000000
0.0000000021	1.0000000000	1.0000000000


==> chapters/data/matching/same/MatchingCNNDropoutScoreBCENoAugment-SameObjects-ROCCurve.csv <==
threshold		fpr		tpr
1.0000000000	0.0000000000	0.0002803476
0.9999994040	0.0000000000	0.0008410429
0.9999989271	0.0000000000	0.0014017382
0.9999985695	0.0000000000	0.0030838239
0.9999984503	0.0000000000	0.0033641716
0.9999983311	0.0000000000	0.0039248668
0.9999978542	0.0000000000	0.0050462574
0.9999977350	0.0000000000	0.0056069526
0.9999976158	0.0000000000	0.0058873003
0.9999973774	0.0000000000	0.0070086908
0.9999972582	0.0000000000	0.0075693860
0.9999971390	0.0000000000	0.0078497337
0.9999970198	0.0000000000	0.0084104289
0.9999969006	0.0000000000	0.0086907766
0.9999966621	0.0000000000	0.0095318195
0.9999959469	0.0000000000	0.0106532100
0.9999958277	0.0000000000	0.0112139052
0.9999955893	0.0000000000	0.0120549481
0.9999940395	0.0000000000	0.0131763387
0.9999936819	0.0000000000	0.0142977292
0.9999928474	0.0000000000	0.0145780768
0.9999927282	0.0000000000	0.0154191197
0.9999908209	0.0000000000	0.0179422484
0.9999905825	0.0000000000	0.0185029437
0.9999904633	0.0000000000	0.0187832913
0.9999896288	0.0000000000	0.0204653771
0.9999879599	0.0000000000	0.0235492010
0.9999878407	0.0000000000	0.0241098963
0.9999876022	0.0000000000	0.0249509392
0.9999872446	0.0000000000	0.0255116344
0.9999842644	0.0000000000	0.0271937202
0.9999834299	0.0000000000	0.0277544155
0.9999828339	0.0000000000	0.0283151107
0.9999796152	0.0000000000	0.0302775442
0.9999792576	0.0000000000	0.0311185870
0.9999763966	0.0000000000	0.0350434539
0.9999759197	0.0000000000	0.0356041491
0.9999753237	0.0000000000	0.0358844968
0.9999742508	0.0000000000	0.0370058873
0.9999662638	0.0000000000	0.0414914494
0.9999657869	0.0000000000	0.0420521447
0.9999474287	0.0000000000	0.0479394449
0.9999467134	0.0000000000	0.0485001402
0.9999465942	0.0000000000	0.0487804878
0.9999459982	0.0000000000	0.0493411831
0.9999442101	0.0000000000	0.0504625736
0.9999436140	0.0000000000	0.0510232689
0.9999432564	0.0000000000	0.0513036165
0.9999413490	0.0000000000	0.0524250070
0.9999370575	0.0000000000	0.0541070928
0.9999368191	0.0000000000	0.0546677881
0.9999332428	0.0000000000	0.0557891786
0.9999319315	0.0000000000	0.0569105691
0.9999208450	0.0000000000	0.0608354359
0.9999201298	0.0000000000	0.0613961312
0.9999176264	0.0000000000	0.0622371741
0.9999170303	0.0000000000	0.0627978694
0.9998897314	0.0000000000	0.0681244743
0.9998896122	0.0000000000	0.0686851696
0.9998786449	0.0000000000	0.0712082983
0.9998778105	0.0000000000	0.0717689936
0.9998183846	0.0000000000	0.0829828988
0.9998180270	0.0000000000	0.0835435941
0.9997509122	0.0000000000	0.0964395851
0.9997505546	0.0000000000	0.0970002803
0.9993630052	0.0000000000	0.1300813008
0.9993579984	0.0002836879	0.1300813008
0.9991528988	0.0002836879	0.1387720774
0.9991395473	0.0005673759	0.1387720774
0.9991067052	0.0005673759	0.1410148584
0.9991051555	0.0005673759	0.1415755537
0.9990999699	0.0008510638	0.1415755537
0.9987453222	0.0008510638	0.1581160639
0.9987438321	0.0011347518	0.1581160639
0.9983926415	0.0011347518	0.1724137931
0.9983789921	0.0011347518	0.1729744884
0.9972816706	0.0011347518	0.2012895991
0.9972776771	0.0014184397	0.2012895991
0.9967946410	0.0014184397	0.2130641996
0.9967909455	0.0014184397	0.2136248949
0.9962580204	0.0014184397	0.2237174096
0.9962408543	0.0017021277	0.2237174096
0.9962182641	0.0017021277	0.2239977572
0.9961573482	0.0017021277	0.2245584525
0.9960792661	0.0017021277	0.2256798430
0.9960756898	0.0019858156	0.2256798430
0.9951928854	0.0019858156	0.2366134006
0.9951802492	0.0019858156	0.2371740959
0.9950459003	0.0019858156	0.2394168769
0.9950428009	0.0022695035	0.2394168769
0.9948086739	0.0022695035	0.2447434819
0.9947998524	0.0025531915	0.2447434819
0.9943986535	0.0025531915	0.2497897393
0.9943931103	0.0028368794	0.2497897393
0.9939156175	0.0028368794	0.2556770395
0.9939056039	0.0031205674	0.2556770395
0.9933087826	0.0031205674	0.2621250350
0.9932786822	0.0034042553	0.2621250350
0.9931867123	0.0034042553	0.2629660779
0.9931790829	0.0036879433	0.2629660779
0.9930996895	0.0036879433	0.2635267732
0.9930994511	0.0039716312	0.2635267732
0.9930980802	0.0039716312	0.2638071208
0.9930966496	0.0042553191	0.2638071208
0.9917532206	0.0042553191	0.2800672834
0.9917051792	0.0045390071	0.2800672834
0.9901438951	0.0045390071	0.2952060555
0.9901428223	0.0048226950	0.2952060555
0.9901171327	0.0048226950	0.2954864031
0.9900974035	0.0051063830	0.2954864031
0.9899107814	0.0051063830	0.2968881413
0.9899083376	0.0053900709	0.2968881413
0.9897185564	0.0053900709	0.2982898795
0.9896883368	0.0056737589	0.2982898795
0.9889006615	0.0056737589	0.3064199608
0.9888921380	0.0059574468	0.3064199608
0.9886461496	0.0059574468	0.3089430894
0.9885908961	0.0062411348	0.3089430894
0.9881402254	0.0062411348	0.3125876086
0.9880701900	0.0065248227	0.3125876086
0.9879895449	0.0065248227	0.3134286515
0.9879835844	0.0068085106	0.3134286515
0.9876747131	0.0068085106	0.3156714326
0.9876722693	0.0070921986	0.3156714326
0.9876573086	0.0070921986	0.3159517802
0.9875918627	0.0073758865	0.3159517802
0.9873443842	0.0073758865	0.3179142136
0.9872950912	0.0073758865	0.3184749089
0.9866088033	0.0073758865	0.3223997757
0.9865497947	0.0076595745	0.3223997757
0.9859904051	0.0076595745	0.3285674236
0.9859425426	0.0079432624	0.3285674236
0.9858199358	0.0079432624	0.3294084665
0.9857878685	0.0085106383	0.3294084665
0.9841144085	0.0085106383	0.3403420241
0.9840606451	0.0087943262	0.3403420241
0.9818636179	0.0087943262	0.3532380151
0.9815867543	0.0090780142	0.3532380151
0.9808681607	0.0090780142	0.3557611438
0.9808643460	0.0093617021	0.3557611438
0.9798629880	0.0093617021	0.3624894870
0.9798513055	0.0096453901	0.3624894870
0.9764225483	0.0096453901	0.3759461733
0.9763947725	0.0096453901	0.3765068685
0.9755946994	0.0096453901	0.3793103448
0.9755790234	0.0099290780	0.3793103448
0.9747608900	0.0099290780	0.3826745164
0.9746085405	0.0099290780	0.3832352117
0.9729936123	0.0099290780	0.3916456406
0.9729920626	0.0102127660	0.3916456406
0.9725727439	0.0102127660	0.3941687693
0.9725664258	0.0104964539	0.3941687693
0.9670052528	0.0104964539	0.4160358845
0.9668752551	0.0107801418	0.4160358845
0.9664089084	0.0107801418	0.4185590132
0.9663477540	0.0110638298	0.4185590132
0.9637202024	0.0110638298	0.4283711803
0.9637123346	0.0113475177	0.4283711803
0.9626887441	0.0113475177	0.4320156995
0.9626771808	0.0116312057	0.4320156995
0.9607736468	0.0116312057	0.4373423045
0.9606410861	0.0119148936	0.4373423045
0.9605427384	0.0119148936	0.4376226521
0.9601126313	0.0121985816	0.4376226521
0.9566718936	0.0121985816	0.4485562097
0.9564767480	0.0124822695	0.4485562097
0.9552386999	0.0124822695	0.4510793384
0.9551382661	0.0130496454	0.4510793384
0.9549643397	0.0130496454	0.4522007289
0.9549122453	0.0133333333	0.4522007289
0.9534714222	0.0133333333	0.4561255957
0.9532130957	0.0136170213	0.4561255957
0.9503054023	0.0136170213	0.4600504626
0.9500941038	0.0139007092	0.4600504626
0.9496728182	0.0139007092	0.4617325484
0.9496205449	0.0139007092	0.4622932436
0.9490584731	0.0139007092	0.4639753294
0.9490400553	0.0141843972	0.4639753294
0.9489017129	0.0141843972	0.4650967199
0.9487514496	0.0144680851	0.4650967199
0.9471616149	0.0144680851	0.4698626297
0.9470167160	0.0147517730	0.4698626297
0.9428938627	0.0147517730	0.4785534062
0.9428787231	0.0150354610	0.4785534062
0.9411112070	0.0150354610	0.4813568825
0.9409507513	0.0153191489	0.4813568825
0.9367411733	0.0153191489	0.4900476591
0.9366031885	0.0156028369	0.4900476591
0.9354207516	0.0156028369	0.4936921783
0.9353429079	0.0158865248	0.4936921783
0.9351383448	0.0158865248	0.4939725259
0.9351351857	0.0161702128	0.4939725259
0.9349938035	0.0161702128	0.4950939165
0.9348917603	0.0164539007	0.4950939165
0.9300109148	0.0164539007	0.5060274741
0.9299880266	0.0167375887	0.5060274741
0.9276489615	0.0167375887	0.5116344267
0.9276071787	0.0170212766	0.5116344267
0.9275265932	0.0170212766	0.5119147743
0.9274645448	0.0173049645	0.5119147743
0.9258634448	0.0173049645	0.5147182506
0.9257786274	0.0175886525	0.5147182506
0.9256219268	0.0175886525	0.5158396412
0.9255412817	0.0178723404	0.5158396412
0.9243596196	0.0178723404	0.5186431175
0.9243010879	0.0181560284	0.5186431175
0.9237571359	0.0181560284	0.5208858985
0.9236681461	0.0184397163	0.5208858985
0.9233858585	0.0184397163	0.5220072890
0.9233320951	0.0187234043	0.5220072890
0.9211505651	0.0187234043	0.5253714606
0.9210609794	0.0190070922	0.5253714606
0.9200645089	0.0190070922	0.5273338940
0.9200336337	0.0190070922	0.5278945893
0.9188202024	0.0190070922	0.5320998038
0.9186488390	0.0195744681	0.5320998038
0.9175779819	0.0195744681	0.5354639753
0.9172230959	0.0198581560	0.5354639753
0.9171764851	0.0198581560	0.5357443230
0.9171684384	0.0201418440	0.5357443230
0.9166776538	0.0201418440	0.5368657135
0.9166331887	0.0204255319	0.5368657135
0.9157042503	0.0204255319	0.5382674516
0.9156904221	0.0207092199	0.5382674516
0.9152351618	0.0207092199	0.5393888422
0.9144844413	0.0209929078	0.5393888422
0.9144775867	0.0209929078	0.5396691898
0.9140735865	0.0212765957	0.5396691898
0.9133785963	0.0212765957	0.5413512756
0.9129006863	0.0218439716	0.5413512756
0.9125249386	0.0218439716	0.5416316232
0.9124269485	0.0221276596	0.5416316232
0.9121754169	0.0221276596	0.5421923185
0.9121451974	0.0221276596	0.5427530137
0.9106053114	0.0221276596	0.5444350995
0.9102683663	0.0224113475	0.5444350995
0.9093065858	0.0224113475	0.5461171853
0.9090180993	0.0226950355	0.5461171853
0.9076989889	0.0226950355	0.5494813569
0.9071677923	0.0229787234	0.5494813569
0.9067275524	0.0229787234	0.5508830950
0.9064775705	0.0238297872	0.5508830950
0.9000259042	0.0238297872	0.5606952621
0.9000127316	0.0241134752	0.5606952621
0.8983747363	0.0241134752	0.5643397813
0.8980934024	0.0243971631	0.5643397813
0.8943265676	0.0243971631	0.5671432576
0.8943229318	0.0246808511	0.5671432576
0.8934205770	0.0246808511	0.5693860387
0.8931889534	0.0249645390	0.5693860387
0.8916683197	0.0249645390	0.5752733389
0.8910152316	0.0252482270	0.5752733389
0.8901757002	0.0252482270	0.5763947295
0.8900829554	0.0255319149	0.5763947295
0.8894609213	0.0255319149	0.5780768153
0.8893935680	0.0258156028	0.5780768153
0.8883287311	0.0258156028	0.5803195963
0.8879917860	0.0260992908	0.5803195963
0.8838052750	0.0260992908	0.5836837679
0.8836684227	0.0263829787	0.5836837679
0.8809307814	0.0263829787	0.5873282871
0.8807660937	0.0266666667	0.5873282871
0.8788965344	0.0266666667	0.5890103729
0.8788738251	0.0269503546	0.5890103729
0.8787350059	0.0269503546	0.5895710681
0.8783124685	0.0272340426	0.5895710681
0.8782302737	0.0272340426	0.5898514158
0.8780940175	0.0275177305	0.5898514158
0.8759509921	0.0275177305	0.5934959350
0.8758463264	0.0278014184	0.5934959350
0.8735624552	0.0278014184	0.5965797589
0.8735337853	0.0280851064	0.5965797589
0.8731322289	0.0280851064	0.5974208018
0.8724533916	0.0283687943	0.5974208018
0.8718609810	0.0283687943	0.5982618447
0.8716949224	0.0286524823	0.5982618447
0.8708155751	0.0286524823	0.6002242781
0.8707088828	0.0289361702	0.6002242781
0.8691919446	0.0289361702	0.6027474068
0.8691173792	0.0292198582	0.6027474068
0.8683410883	0.0292198582	0.6038687973
0.8683188558	0.0295035461	0.6038687973
0.8675211668	0.0295035461	0.6069526213
0.8674278855	0.0297872340	0.6069526213
0.8655718565	0.0297872340	0.6097560976
0.8653811812	0.0300709220	0.6097560976
0.8645911813	0.0300709220	0.6105971405
0.8645873070	0.0303546099	0.6105971405
0.8574957848	0.0303546099	0.6206896552
0.8574422002	0.0306382979	0.6206896552
0.8570440412	0.0306382979	0.6212503504
0.8569017649	0.0309219858	0.6212503504
0.8552442193	0.0309219858	0.6226520886
0.8548690081	0.0312056738	0.6226520886
0.8530163765	0.0312056738	0.6257359125
0.8529345393	0.0314893617	0.6257359125
0.8526847959	0.0314893617	0.6262966078
0.8522878289	0.0317730496	0.6262966078
0.8497551680	0.0317730496	0.6302214746
0.8493770361	0.0320567376	0.6302214746
0.8490561247	0.0320567376	0.6305018223
0.8489893079	0.0323404255	0.6305018223
0.8482967615	0.0323404255	0.6319035604
0.8479930758	0.0326241135	0.6319035604
0.8457905054	0.0326241135	0.6333052986
0.8454437852	0.0329078014	0.6333052986
0.8447780609	0.0329078014	0.6358284272
0.8447639942	0.0331914894	0.6358284272
0.8439075351	0.0331914894	0.6380712083
0.8434700370	0.0334751773	0.6380712083
0.8418034315	0.0334751773	0.6394729465
0.8414202332	0.0337588652	0.6394729465
0.8406143785	0.0337588652	0.6408746846
0.8404519558	0.0340425532	0.6408746846
0.8402200937	0.0340425532	0.6411550322
0.8402167559	0.0343262411	0.6411550322
0.8380867243	0.0343262411	0.6436781609
0.8378175497	0.0346099291	0.6436781609
0.8369643092	0.0346099291	0.6442388562
0.8367436528	0.0348936170	0.6442388562
0.8366424441	0.0348936170	0.6445192038
0.8366056681	0.0351773050	0.6445192038
0.8362801075	0.0351773050	0.6450798991
0.8362200260	0.0354609929	0.6450798991
0.8360822201	0.0354609929	0.6456405943
0.8356495500	0.0357446809	0.6456405943
0.8356422186	0.0357446809	0.6459209420
0.8353572488	0.0360283688	0.6459209420
0.8339940310	0.0360283688	0.6481637230
0.8338852525	0.0363120567	0.6481637230
0.8317953348	0.0363120567	0.6506868517
0.8313202262	0.0365957447	0.6506868517
0.8304541111	0.0365957447	0.6515278946
0.8303539157	0.0368794326	0.6515278946
0.8289529085	0.0368794326	0.6526492851
0.8282806873	0.0374468085	0.6526492851
0.8277686238	0.0374468085	0.6534903280
0.8264120817	0.0377304965	0.6534903280
0.8263565302	0.0377304965	0.6537706756
0.8261801004	0.0380141844	0.6537706756
0.8260791898	0.0380141844	0.6540510233
0.8260443807	0.0382978723	0.6540510233
0.8255191445	0.0382978723	0.6548920662
0.8253403902	0.0385815603	0.6548920662
0.8249013424	0.0385815603	0.6565741519
0.8248099685	0.0388652482	0.6565741519
0.8236550689	0.0388652482	0.6579758901
0.8232349157	0.0394326241	0.6579758901
0.8208603263	0.0394326241	0.6610597140
0.8208426237	0.0397163121	0.6610597140
0.8172249198	0.0397163121	0.6641435380
0.8171101213	0.0402836879	0.6641435380
0.8165633678	0.0402836879	0.6647042332
0.8160702586	0.0411347518	0.6647042332
0.8142324090	0.0411347518	0.6663863190
0.8140745163	0.0414184397	0.6663863190
0.8132190108	0.0414184397	0.6669470143
0.8129187822	0.0417021277	0.6669470143
0.8115569949	0.0417021277	0.6689094477
0.8110306859	0.0419858156	0.6689094477
0.8107228875	0.0419858156	0.6697504906
0.8101569414	0.0425531915	0.6697504906
0.8084344864	0.0425531915	0.6728343146
0.8080528378	0.0428368794	0.6728343146
0.8073573112	0.0428368794	0.6736753574
0.8071957827	0.0431205674	0.6736753574
0.8048257828	0.0431205674	0.6761984861
0.8047748804	0.0434042553	0.6761984861
0.8040120006	0.0434042553	0.6770395290
0.8039337993	0.0436879433	0.6770395290
0.7998349071	0.0436879433	0.6815250911
0.7996836305	0.0442553191	0.6815250911
0.7992438674	0.0442553191	0.6826464816
0.7987594008	0.0445390071	0.6826464816
0.7945610285	0.0445390071	0.6862910008
0.7940341830	0.0451063830	0.6862910008
0.7903533578	0.0451063830	0.6893748248
0.7900224328	0.0453900709	0.6893748248
0.7897573113	0.0453900709	0.6899355200
0.7892088294	0.0456737589	0.6899355200
0.7878686190	0.0456737589	0.6910569106
0.7877991199	0.0459574468	0.6910569106
0.7860083580	0.0459574468	0.6921783011
0.7849615216	0.0465248227	0.6921783011
0.7834610343	0.0465248227	0.6927389964
0.7834524512	0.0468085106	0.6927389964
0.7810600400	0.0468085106	0.6944210821
0.7806050777	0.0470921986	0.6944210821
0.7804921865	0.0470921986	0.6949817774
0.7801164985	0.0473758865	0.6949817774
0.7799527049	0.0473758865	0.6958228203
0.7798697352	0.0476595745	0.6958228203
0.7785527110	0.0476595745	0.6963835156
0.7765744925	0.0493617021	0.6963835156
0.7764112949	0.0493617021	0.6966638632
0.7759835720	0.0499290780	0.6966638632
0.7707886100	0.0499290780	0.7008690777
0.7706665397	0.0502127660	0.7008690777
0.7701428533	0.0502127660	0.7011494253
0.7700347900	0.0504964539	0.7011494253
0.7692798972	0.0504964539	0.7019904682
0.7675480843	0.0513475177	0.7019904682
0.7668141723	0.0513475177	0.7036725540
0.7665498257	0.0521985816	0.7036725540
0.7644444108	0.0521985816	0.7050742921
0.7642790675	0.0524822695	0.7050742921
0.7642546892	0.0524822695	0.7053546398
0.7642081976	0.0530496454	0.7053546398
0.7638055086	0.0530496454	0.7059153350
0.7633357644	0.0533333333	0.7059153350
0.7622314095	0.0533333333	0.7073170732
0.7618102431	0.0541843972	0.7073170732
0.7608177662	0.0541843972	0.7084384637
0.7607010007	0.0544680851	0.7084384637
0.7601304650	0.0544680851	0.7087188113
0.7598135471	0.0550354610	0.7087188113
0.7572173476	0.0550354610	0.7098402019
0.7570003271	0.0553191489	0.7098402019
0.7556937337	0.0553191489	0.7109615924
0.7550955415	0.0561702128	0.7109615924
0.7535739541	0.0561702128	0.7120829829
0.7531971335	0.0567375887	0.7120829829
0.7524995208	0.0567375887	0.7129240258
0.7524575591	0.0570212766	0.7129240258
0.7523536086	0.0570212766	0.7132043734
0.7520008087	0.0573049645	0.7132043734
0.7517156005	0.0573049645	0.7134847211
0.7514098883	0.0575886525	0.7134847211
0.7508811355	0.0575886525	0.7143257639
0.7503045201	0.0584397163	0.7143257639
0.7486937642	0.0584397163	0.7157275021
0.7486186028	0.0587234043	0.7157275021
0.7460336685	0.0587234043	0.7185309784
0.7459846139	0.0590070922	0.7185309784
0.7442785501	0.0590070922	0.7210541071
0.7441636920	0.0595744681	0.7210541071
0.7440724969	0.0595744681	0.7216148024
0.7434263825	0.0601418440	0.7216148024
0.7432208657	0.0601418440	0.7221754976
0.7425495982	0.0607092199	0.7221754976
0.7419294715	0.0607092199	0.7227361929
0.7418287396	0.0609929078	0.7227361929
0.7413721681	0.0609929078	0.7238575834
0.7406470180	0.0612765957	0.7238575834
0.7398209572	0.0612765957	0.7249789739
0.7396602035	0.0615602837	0.7249789739
0.7370050550	0.0615602837	0.7266610597
0.7362844348	0.0618439716	0.7266610597
0.7359440923	0.0618439716	0.7269414073
0.7347727418	0.0626950355	0.7269414073
0.7337317467	0.0626950355	0.7277824502
0.7336155772	0.0629787234	0.7277824502
0.7330399156	0.0629787234	0.7280627979
0.7327737212	0.0632624113	0.7280627979
0.7321226001	0.0632624113	0.7294645360
0.7320562005	0.0635460993	0.7294645360
0.7305850983	0.0635460993	0.7305859265
0.7303389907	0.0638297872	0.7305859265
0.7291801572	0.0638297872	0.7311466218
0.7291244864	0.0641134752	0.7311466218
0.7272835970	0.0641134752	0.7322680123
0.7269678712	0.0643971631	0.7322680123
0.7238195539	0.0643971631	0.7345107934
0.7235008478	0.0643971631	0.7350714886
0.7233993411	0.0646808511	0.7350714886
0.7230806351	0.0646808511	0.7356321839
0.7227562666	0.0649645390	0.7356321839
0.7221714854	0.0649645390	0.7364732268
0.7214949131	0.0652482270	0.7364732268
0.7207776904	0.0652482270	0.7367535744
0.7203385830	0.0658156028	0.7367535744
0.7202163339	0.0658156028	0.7370339221
0.7189480662	0.0666666667	0.7370339221
0.7178583145	0.0666666667	0.7381553126
0.7178474665	0.0669503546	0.7381553126
0.7169902325	0.0669503546	0.7389963555
0.7169792056	0.0672340426	0.7389963555
0.7158963084	0.0672340426	0.7401177460
0.7156698704	0.0675177305	0.7401177460
0.7149755359	0.0675177305	0.7415194842
0.7146894336	0.0678014184	0.7415194842
0.7108586431	0.0678014184	0.7443229605
0.7107080221	0.0680851064	0.7443229605
0.7105996013	0.0680851064	0.7446033081
0.7105505466	0.0683687943	0.7446033081
0.7066841722	0.0683687943	0.7474067844
0.7062730193	0.0692198582	0.7474067844
0.7044122219	0.0692198582	0.7479674797
0.7039029598	0.0695035461	0.7479674797
0.7032198310	0.0695035461	0.7493692178
0.7026520967	0.0697872340	0.7493692178
0.7014875412	0.0697872340	0.7513316512
0.7012876868	0.0700709220	0.7513316512
0.7007247210	0.0700709220	0.7521726941
0.7006477714	0.0703546099	0.7521726941
0.7000892758	0.0703546099	0.7527333894
0.6999632716	0.0706382979	0.7527333894
0.6999316812	0.0706382979	0.7530137370
0.6996379495	0.0709219858	0.7530137370
0.6989997625	0.0709219858	0.7535744323
0.6986618042	0.0712056738	0.7535744323
0.6980949044	0.0712056738	0.7549761705
0.6977622509	0.0714893617	0.7549761705
0.6974586844	0.0714893617	0.7555368657
0.6974529624	0.0717730496	0.7555368657
0.6959048510	0.0717730496	0.7569386039
0.6956311464	0.0720567376	0.7569386039
0.6951625347	0.0720567376	0.7572189515
0.6925492287	0.0737588652	0.7572189515
0.6913818717	0.0737588652	0.7580599944
0.6911677122	0.0740425532	0.7580599944
0.6908622384	0.0740425532	0.7583403420
0.6908591986	0.0743262411	0.7583403420
0.6905150414	0.0743262411	0.7586206897
0.6904593706	0.0746099291	0.7586206897
0.6878153682	0.0746099291	0.7600224278
0.6877869964	0.0748936170	0.7600224278
0.6873797774	0.0748936170	0.7605831231
0.6870503426	0.0751773050	0.7605831231
0.6861763000	0.0751773050	0.7614241660
0.6854529977	0.0760283688	0.7614241660
0.6851133108	0.0760283688	0.7625455565
0.6847528219	0.0765957447	0.7625455565
0.6827811599	0.0765957447	0.7642276423
0.6820405126	0.0768794326	0.7642276423
0.6795482635	0.0768794326	0.7656293804
0.6794325113	0.0771631206	0.7656293804
0.6785215735	0.0771631206	0.7667507710
0.6783614755	0.0774468085	0.7667507710
0.6776875257	0.0774468085	0.7675918138
0.6772680283	0.0777304965	0.7675918138
0.6764519215	0.0777304965	0.7684328567
0.6763143539	0.0780141844	0.7684328567
0.6758251190	0.0780141844	0.7687132044
0.6756623983	0.0782978723	0.7687132044
0.6755388975	0.0782978723	0.7689935520
0.6751425266	0.0785815603	0.7689935520
0.6736341119	0.0785815603	0.7701149425
0.6734838486	0.0791489362	0.7701149425
0.6729109287	0.0791489362	0.7712363331
0.6715738773	0.0797163121	0.7712363331
0.6712926030	0.0797163121	0.7715166807
0.6709721088	0.0800000000	0.7715166807
0.6695179939	0.0800000000	0.7720773759
0.6694399118	0.0802836879	0.7720773759
0.6688651443	0.0802836879	0.7726380712
0.6686488390	0.0805673759	0.7726380712
0.6684813499	0.0805673759	0.7731987665
0.6684069037	0.0808510638	0.7731987665
0.6679237485	0.0808510638	0.7737594617
0.6676080227	0.0811347518	0.7737594617
0.6663924456	0.0811347518	0.7751611999
0.6662952304	0.0817021277	0.7751611999
0.6655998230	0.0817021277	0.7754415475
0.6654720306	0.0819858156	0.7754415475
0.6641219854	0.0819858156	0.7762825904
0.6640127897	0.0822695035	0.7762825904
0.6625828147	0.0822695035	0.7774039809
0.6615140438	0.0828368794	0.7774039809
0.6612372398	0.0828368794	0.7776843286
0.6607103348	0.0836879433	0.7776843286
0.6598508358	0.0836879433	0.7785253715
0.6592609286	0.0839716312	0.7785253715
0.6580721736	0.0839716312	0.7796467620
0.6578718424	0.0842553191	0.7796467620
0.6577318907	0.0842553191	0.7799271096
0.6569780111	0.0851063830	0.7799271096
0.6567910910	0.0851063830	0.7802074572
0.6566841602	0.0862411348	0.7802074572
0.6564794779	0.0862411348	0.7804878049
0.6562756896	0.0865248227	0.7804878049
0.6558762789	0.0865248227	0.7810485001
0.6557467580	0.0868085106	0.7810485001
0.6540828943	0.0868085106	0.7816091954
0.6539370418	0.0870921986	0.7816091954
0.6529833674	0.0870921986	0.7824502383
0.6521930695	0.0873758865	0.7824502383
0.6520280838	0.0873758865	0.7827305859
0.6516329646	0.0876595745	0.7827305859
0.6508509517	0.0876595745	0.7835716288
0.6507725716	0.0879432624	0.7835716288
0.6499112248	0.0879432624	0.7844126717
0.6497333050	0.0885106383	0.7844126717
0.6492090225	0.0885106383	0.7849733670
0.6485662460	0.0890780142	0.7849733670
0.6477658749	0.0890780142	0.7852537146
0.6476846337	0.0893617021	0.7852537146
0.6474864483	0.0893617021	0.7855340622
0.6474690437	0.0899290780	0.7855340622
0.6455765963	0.0899290780	0.7860947575
0.6446992755	0.0907801418	0.7860947575
0.6436875463	0.0907801418	0.7877768433
0.6436250210	0.0910638298	0.7877768433
0.6428289413	0.0910638298	0.7883375385
0.6424798369	0.0913475177	0.7883375385
0.6406980157	0.0913475177	0.7891785814
0.6406631470	0.0916312057	0.7891785814
0.6403157711	0.0916312057	0.7894589291
0.6401108503	0.0919148936	0.7894589291
0.6391825080	0.0919148936	0.7897392767
0.6384931803	0.0921985816	0.7897392767
0.6378266215	0.0921985816	0.7902999720
0.6363997459	0.0924822695	0.7902999720
0.6358632445	0.0924822695	0.7905803196
0.6353176236	0.0927659574	0.7905803196
0.6335210204	0.0927659574	0.7919820578
0.6333950758	0.0930496454	0.7919820578
0.6331045032	0.0930496454	0.7922624054
0.6325453520	0.0933333333	0.7922624054
0.6314441562	0.0933333333	0.7931034483
0.6313781738	0.0936170213	0.7931034483
0.6303757429	0.0936170213	0.7936641435
0.6299657226	0.0944680851	0.7936641435
0.6297396421	0.0944680851	0.7942248388
0.6290780306	0.0947517730	0.7942248388
0.6272445917	0.0947517730	0.7953462293
0.6261693239	0.0956028369	0.7953462293
0.6260847449	0.0956028369	0.7956265770
0.6255546808	0.0961702128	0.7956265770
0.6251491308	0.0961702128	0.7959069246
0.6251289845	0.0964539007	0.7959069246
0.6249381304	0.0964539007	0.7961872722
0.6249189973	0.0967375887	0.7961872722
0.6238343716	0.0967375887	0.7978693580
0.6238325834	0.0970212766	0.7978693580
0.6225903630	0.0970212766	0.7992710962
0.6225597858	0.0973049645	0.7992710962
0.6222166419	0.0973049645	0.7995514438
0.6221377254	0.0975886525	0.7995514438
0.6212877035	0.0975886525	0.8001121391
0.6207846999	0.0978723404	0.8001121391
0.6188580990	0.0978723404	0.8009531819
0.6184818745	0.0981560284	0.8009531819
0.6160655618	0.0981560284	0.8017942248
0.6152747273	0.0990070922	0.8017942248
0.6144216061	0.0990070922	0.8026352677
0.6136371493	0.0992907801	0.8026352677
0.6125395894	0.0992907801	0.8031959630
0.6116908789	0.1001418440	0.8031959630
0.6101059914	0.1001418440	0.8040370059
0.6091321707	0.1009929078	0.8040370059
0.6089621186	0.1009929078	0.8043173535
0.6085552573	0.1012765957	0.8043173535
0.6084713340	0.1012765957	0.8045977011
0.6078667045	0.1015602837	0.8045977011
0.6072804928	0.1015602837	0.8051583964
0.6070837379	0.1018439716	0.8051583964
0.6063800454	0.1018439716	0.8059994393
0.6062570810	0.1021276596	0.8059994393
0.6057047248	0.1021276596	0.8062797869
0.6055984497	0.1024113475	0.8062797869
0.6044864058	0.1024113475	0.8068404822
0.6043328643	0.1026950355	0.8068404822
0.6034820676	0.1026950355	0.8076815251
0.6033136249	0.1029787234	0.8076815251
0.6029351950	0.1029787234	0.8079618727
0.6026222110	0.1032624113	0.8079618727
0.6025863290	0.1032624113	0.8082422204
0.6014919281	0.1043971631	0.8082422204
0.6014690399	0.1043971631	0.8085225680
0.6011652946	0.1046808511	0.8085225680
0.6009695530	0.1046808511	0.8090832632
0.6009644270	0.1049645390	0.8090832632
0.6000047922	0.1049645390	0.8102046538
0.5995876789	0.1058156028	0.8102046538
0.5991193652	0.1058156028	0.8107653490
0.5986782312	0.1060992908	0.8107653490
0.5985164046	0.1060992908	0.8110456967
0.5954487324	0.1086524823	0.8110456967
0.5952643752	0.1086524823	0.8113260443
0.5949798822	0.1089361702	0.8113260443
0.5930326581	0.1089361702	0.8127277825
0.5926893950	0.1092198582	0.8127277825
0.5920653343	0.1092198582	0.8135688253
0.5911794305	0.1097872340	0.8135688253
0.5908975005	0.1097872340	0.8141295206
0.5889385939	0.1100709220	0.8141295206
0.5889067650	0.1100709220	0.8144098682
0.5887863636	0.1103546099	0.8144098682
0.5862767100	0.1103546099	0.8166526493
0.5854413509	0.1106382979	0.8166526493
0.5853140354	0.1106382979	0.8169329969
0.5845248103	0.1114893617	0.8169329969
0.5839027166	0.1114893617	0.8174936922
0.5836924314	0.1120567376	0.8174936922
0.5835744739	0.1120567376	0.8177740398
0.5835453868	0.1123404255	0.8177740398
0.5819962621	0.1123404255	0.8188954303
0.5819486976	0.1126241135	0.8188954303
0.5805778503	0.1126241135	0.8208578638
0.5802417994	0.1131914894	0.8208578638
0.5801982880	0.1131914894	0.8211382114
0.5799863935	0.1134751773	0.8211382114
0.5793148875	0.1134751773	0.8214185590
0.5786136985	0.1137588652	0.8214185590
0.5762375593	0.1137588652	0.8233809924
0.5753036141	0.1140425532	0.8233809924
0.5752821565	0.1140425532	0.8236613401
0.5726704597	0.1157446809	0.8236613401
0.5706182718	0.1157446809	0.8250630782
0.5701655149	0.1163120567	0.8250630782
0.5697930455	0.1163120567	0.8253434258
0.5695316792	0.1165957447	0.8253434258
0.5691623688	0.1165957447	0.8261844687
0.5689581633	0.1171631206	0.8261844687
0.5688881874	0.1171631206	0.8264648164
0.5679837465	0.1180141844	0.8264648164
0.5674669147	0.1180141844	0.8267451640
0.5672692060	0.1185815603	0.8267451640
0.5662629008	0.1185815603	0.8273058593
0.5645941496	0.1194326241	0.8273058593
0.5641509891	0.1194326241	0.8275862069
0.5639279485	0.1197163121	0.8275862069
0.5636956096	0.1197163121	0.8281469022
0.5610657930	0.1202836879	0.8281469022
0.5598824620	0.1202836879	0.8287075974
0.5593991280	0.1205673759	0.8287075974
0.5591882467	0.1205673759	0.8289879451
0.5587601662	0.1208510638	0.8289879451
0.5586593747	0.1208510638	0.8292682927
0.5584300756	0.1214184397	0.8292682927
0.5565648675	0.1214184397	0.8298289879
0.5556136966	0.1217021277	0.8298289879
0.5535366535	0.1217021277	0.8306700308
0.5530282259	0.1219858156	0.8306700308
0.5528956652	0.1219858156	0.8309503785
0.5509766340	0.1239716312	0.8309503785
0.5478258133	0.1239716312	0.8320717690
0.5477643013	0.1242553191	0.8320717690
0.5470357537	0.1242553191	0.8323521166
0.5467435122	0.1248226950	0.8323521166
0.5459163189	0.1248226950	0.8329128119
0.5458356142	0.1251063830	0.8329128119
0.5457993746	0.1251063830	0.8331931595
0.5453191996	0.1259574468	0.8331931595
0.5435491204	0.1259574468	0.8343145500
0.5428965092	0.1265248227	0.8343145500
0.5421181321	0.1265248227	0.8348752453
0.5418290496	0.1268085106	0.8348752453
0.5405400395	0.1268085106	0.8359966358
0.5403137803	0.1270921986	0.8359966358
0.5391119123	0.1270921986	0.8368376787
0.5374419689	0.1279432624	0.8368376787
0.5371067524	0.1279432624	0.8373983740
0.5369229913	0.1282269504	0.8373983740
0.5362650156	0.1282269504	0.8376787216
0.5350327492	0.1285106383	0.8376787216
0.5344269872	0.1285106383	0.8379590692
0.5341762900	0.1287943262	0.8379590692
0.5337492228	0.1287943262	0.8385197645
0.5316151381	0.1302127660	0.8385197645
0.5310247540	0.1302127660	0.8393608074
0.5301412940	0.1316312057	0.8393608074
0.5298041701	0.1316312057	0.8396411550
0.5293997526	0.1321985816	0.8396411550
0.5287567973	0.1321985816	0.8402018503
0.5287282467	0.1324822695	0.8402018503
0.5266337991	0.1324822695	0.8416035884
0.5246092677	0.1336170213	0.8416035884
0.5243588686	0.1336170213	0.8421642837
0.5234714746	0.1339007092	0.8421642837
0.5231003165	0.1339007092	0.8427249790
0.5227124691	0.1344680851	0.8427249790
0.5226590633	0.1344680851	0.8430053266
0.5205071568	0.1356028369	0.8430053266
0.5202997923	0.1356028369	0.8432856742
0.5197680593	0.1361702128	0.8432856742
0.5197083354	0.1361702128	0.8435660219
0.5196183920	0.1364539007	0.8435660219
0.5193378925	0.1364539007	0.8438463695
0.5190052390	0.1367375887	0.8438463695
0.5182362795	0.1367375887	0.8444070648
0.5180452466	0.1370212766	0.8444070648
0.5174050927	0.1370212766	0.8452481077
0.5162314773	0.1373049645	0.8452481077
0.5160552859	0.1373049645	0.8455284553
0.5160261393	0.1375886525	0.8455284553
0.5145286918	0.1375886525	0.8458088029
0.5129995942	0.1384397163	0.8458088029
0.5118075013	0.1384397163	0.8466498458
0.5110532045	0.1387234043	0.8466498458
0.5098705888	0.1387234043	0.8472105411
0.5097180009	0.1390070922	0.8472105411
0.5093193054	0.1390070922	0.8480515840
0.5079262853	0.1401418440	0.8480515840
0.5075401068	0.1401418440	0.8483319316
0.5072095990	0.1404255319	0.8483319316
0.5061542988	0.1404255319	0.8488926269
0.5035826564	0.1415602837	0.8488926269
0.5021733642	0.1415602837	0.8497336698
0.5011730790	0.1421276596	0.8497336698
0.5009599924	0.1421276596	0.8500140174
0.4983147085	0.1435460993	0.8500140174
0.4970531464	0.1435460993	0.8505747126
0.4967337549	0.1441134752	0.8505747126
0.4966804981	0.1441134752	0.8508550603
0.4964680374	0.1443971631	0.8508550603
0.4964196682	0.1443971631	0.8511354079
0.4960117340	0.1446808511	0.8511354079
0.4959607124	0.1446808511	0.8514157555
0.4956306219	0.1449645390	0.8514157555
0.4953017533	0.1449645390	0.8522567984
0.4949007928	0.1455319149	0.8522567984
0.4946140647	0.1455319149	0.8525371461
0.4932597280	0.1466666667	0.8525371461
0.4921380877	0.1466666667	0.8544995795
0.4905776381	0.1475177305	0.8544995795
0.4903456569	0.1475177305	0.8547799271
0.4893568456	0.1478014184	0.8547799271
0.4889993668	0.1478014184	0.8550602747
0.4887263775	0.1483687943	0.8550602747
0.4879975617	0.1483687943	0.8556209700
0.4877554178	0.1489361702	0.8556209700
0.4869421124	0.1489361702	0.8561816653
0.4862687290	0.1497872340	0.8561816653
0.4861485064	0.1497872340	0.8564620129
0.4857157469	0.1500709220	0.8564620129
0.4845651090	0.1500709220	0.8575834034
0.4837515056	0.1503546099	0.8575834034
0.4834602773	0.1503546099	0.8578637511
0.4826916754	0.1512056738	0.8578637511
0.4816482365	0.1512056738	0.8587047939
0.4790064394	0.1523404255	0.8587047939
0.4781691730	0.1523404255	0.8598261845
0.4779064655	0.1531914894	0.8598261845
0.4774689376	0.1531914894	0.8601065321
0.4772623777	0.1537588652	0.8601065321
0.4754973352	0.1537588652	0.8615082703
0.4729079008	0.1551773050	0.8615082703
0.4726123214	0.1551773050	0.8617886179
0.4725124538	0.1554609929	0.8617886179
0.4711794853	0.1554609929	0.8626296608
0.4707104564	0.1560283688	0.8626296608
0.4706991911	0.1560283688	0.8629100084
0.4701725543	0.1565957447	0.8629100084
0.4701206386	0.1565957447	0.8634707037
0.4694398642	0.1571631206	0.8634707037
0.4688540995	0.1571631206	0.8640313989
0.4687339067	0.1577304965	0.8640313989
0.4678727388	0.1577304965	0.8648724418
0.4674770236	0.1580141844	0.8648724418
0.4659829438	0.1580141844	0.8651527895
0.4653722644	0.1582978723	0.8651527895
0.4648989141	0.1582978723	0.8654331371
0.4639612138	0.1588652482	0.8654331371
0.4638879299	0.1588652482	0.8657134847
0.4627288580	0.1591489362	0.8657134847
0.4622052312	0.1591489362	0.8662741800
0.4620127380	0.1594326241	0.8662741800
0.4618068635	0.1594326241	0.8665545276
0.4611950219	0.1600000000	0.8665545276
0.4606599212	0.1600000000	0.8668348752
0.4586602449	0.1611347518	0.8668348752
0.4567368627	0.1611347518	0.8673955705
0.4548060298	0.1622695035	0.8673955705
0.4525432587	0.1622695035	0.8685169610
0.4504621625	0.1628368794	0.8685169610
0.4497513771	0.1628368794	0.8690776563
0.4495640099	0.1631205674	0.8690776563
0.4494289756	0.1631205674	0.8693580039
0.4491747618	0.1636879433	0.8693580039
0.4490860701	0.1636879433	0.8696383516
0.4476527572	0.1645390071	0.8696383516
0.4471362233	0.1645390071	0.8701990468
0.4466206729	0.1648226950	0.8701990468
0.4427981377	0.1648226950	0.8718811326
0.4414602518	0.1656737589	0.8718811326
0.4407296181	0.1656737589	0.8724418279
0.4403277338	0.1659574468	0.8724418279
0.4394700527	0.1659574468	0.8727221755
0.4394190013	0.1662411348	0.8727221755
0.4392013252	0.1662411348	0.8730025231
0.4391432703	0.1665248227	0.8730025231
0.4390995204	0.1665248227	0.8732828708
0.4376768470	0.1673758865	0.8732828708
0.4344507456	0.1673758865	0.8749649565
0.4342485368	0.1676595745	0.8749649565
0.4329071343	0.1676595745	0.8752453042
0.4299560189	0.1696453901	0.8752453042
0.4298137128	0.1696453901	0.8755256518
0.4287795424	0.1707801418	0.8755256518
0.4286645949	0.1707801418	0.8758059994
0.4275434613	0.1713475177	0.8758059994
0.4260487258	0.1713475177	0.8763666947
0.4260181785	0.1716312057	0.8763666947
0.4254602790	0.1716312057	0.8766470423
0.4246863127	0.1721985816	0.8766470423
0.4240829647	0.1721985816	0.8772077376
0.4232111871	0.1724822695	0.8772077376
0.4232065082	0.1724822695	0.8777684329
0.4223791063	0.1736170213	0.8777684329
0.4222047627	0.1736170213	0.8783291281
0.4209443629	0.1750354610	0.8783291281
0.4179797471	0.1750354610	0.8794505186
0.4169891775	0.1756028369	0.8794505186
0.4161288738	0.1756028369	0.8800112139
0.4153164327	0.1761702128	0.8800112139
0.4152594805	0.1761702128	0.8802915615
0.4151713252	0.1764539007	0.8802915615
0.4148496985	0.1764539007	0.8805719092
0.4138808250	0.1773049645	0.8805719092
0.4133310318	0.1773049645	0.8808522568
0.4132982194	0.1775886525	0.8808522568
0.4128954113	0.1775886525	0.8811326044
0.4105572402	0.1781560284	0.8811326044
0.4091157019	0.1781560284	0.8819736473
0.4089271128	0.1787234043	0.8819736473
0.4087210596	0.1787234043	0.8822539950
0.4076178074	0.1795744681	0.8822539950
0.4067613184	0.1795744681	0.8830950378
0.4044984579	0.1801418440	0.8830950378
0.4042825401	0.1801418440	0.8833753855
0.4016396999	0.1809929078	0.8833753855
0.4005214572	0.1809929078	0.8847771236
0.3997338414	0.1815602837	0.8847771236
0.3996258378	0.1815602837	0.8850574713
0.3992164731	0.1818439716	0.8850574713
0.3986317813	0.1818439716	0.8858985142
0.3985631764	0.1824113475	0.8858985142
0.3984574378	0.1824113475	0.8861788618
0.3974179626	0.1835460993	0.8861788618
0.3958275318	0.1835460993	0.8875805999
0.3951331973	0.1846808511	0.8875805999
0.3919916153	0.1846808511	0.8884216428
0.3918548822	0.1849645390	0.8884216428
0.3910298645	0.1849645390	0.8887019905
0.3904092014	0.1852482270	0.8887019905
0.3895602524	0.1852482270	0.8889823381
0.3889786303	0.1855319149	0.8889823381
0.3887469172	0.1855319149	0.8892626857
0.3882034719	0.1860992908	0.8892626857
0.3864547312	0.1860992908	0.8898233810
0.3863157928	0.1863829787	0.8898233810
0.3862004876	0.1863829787	0.8901037286
0.3856242001	0.1869503546	0.8901037286
0.3848446310	0.1869503546	0.8906644239
0.3846604526	0.1869503546	0.8912251191
0.3841912150	0.1869503546	0.8917858144
0.3840678036	0.1872340426	0.8917858144
0.3838891685	0.1872340426	0.8926268573
0.3833959997	0.1875177305	0.8926268573
0.3824328482	0.1875177305	0.8934679002
0.3808893561	0.1880851064	0.8934679002
0.3808807433	0.1880851064	0.8937482478
0.3800868094	0.1886524823	0.8937482478
0.3792851567	0.1886524823	0.8948696384
0.3783667088	0.1895035461	0.8948696384
0.3779241741	0.1895035461	0.8951499860
0.3762404323	0.1900709220	0.8951499860
0.3761660159	0.1900709220	0.8954303336
0.3747821152	0.1912056738	0.8954303336
0.3746028543	0.1912056738	0.8957106812
0.3737491071	0.1914893617	0.8957106812
0.3735644519	0.1914893617	0.8959910289
0.3732520342	0.1917730496	0.8959910289
0.3730848134	0.1917730496	0.8962713765
0.3724957407	0.1920567376	0.8962713765
0.3723994493	0.1920567376	0.8965517241
0.3718460202	0.1926241135	0.8965517241
0.3711847961	0.1926241135	0.8968320718
0.3705696166	0.1934751773	0.8968320718
0.3690043986	0.1934751773	0.8973927670
0.3687872887	0.1937588652	0.8973927670
0.3685044050	0.1937588652	0.8976731147
0.3684124351	0.1940425532	0.8976731147
0.3648578823	0.1940425532	0.8985141576
0.3647643328	0.1946099291	0.8985141576
0.3643222749	0.1946099291	0.8987945052
0.3640184104	0.1948936170	0.8987945052
0.3640155792	0.1948936170	0.8990748528
0.3634746075	0.1951773050	0.8990748528
0.3623726964	0.1951773050	0.8993552004
0.3623346984	0.1954609929	0.8993552004
0.3613311052	0.1954609929	0.8999158957
0.3612544835	0.1957446809	0.8999158957
0.3606245816	0.1957446809	0.9007569386
0.3596775234	0.1982978723	0.9007569386
0.3589555323	0.1982978723	0.9010372862
0.3588120639	0.1985815603	0.9010372862
0.3584889472	0.1985815603	0.9013176339
0.3573559821	0.1994326241	0.9013176339
0.3562527895	0.1994326241	0.9018783291
0.3549925983	0.1997163121	0.9018783291
0.3544456363	0.1997163121	0.9027193720
0.3535385728	0.2002836879	0.9027193720
0.3528531492	0.2002836879	0.9029997197
0.3518004417	0.2011347518	0.9029997197
0.3513608277	0.2011347518	0.9032800673
0.3500379026	0.2025531915	0.9032800673
0.3496105075	0.2025531915	0.9035604149
0.3494983017	0.2028368794	0.9035604149
0.3494854867	0.2028368794	0.9038407625
0.3493802249	0.2031205674	0.9038407625
0.3493434489	0.2031205674	0.9041211102
0.3486934602	0.2034042553	0.9041211102
0.3484564722	0.2034042553	0.9044014578
0.3466584682	0.2045390071	0.9044014578
0.3454114199	0.2045390071	0.9046818054
0.3453016281	0.2048226950	0.9046818054
0.3451753259	0.2048226950	0.9049621531
0.3440687358	0.2053900709	0.9049621531
0.3440514803	0.2053900709	0.9052425007
0.3415317237	0.2062411348	0.9052425007
0.3410273194	0.2062411348	0.9055228483
0.3392140269	0.2073758865	0.9055228483
0.3390445709	0.2073758865	0.9058031960
0.3390383124	0.2076595745	0.9058031960
0.3388848007	0.2076595745	0.9060835436
0.3387927711	0.2079432624	0.9060835436
0.3381051421	0.2079432624	0.9063638912
0.3373079598	0.2082269504	0.9063638912
0.3368830979	0.2082269504	0.9069245865
0.3337357938	0.2102127660	0.9069245865
0.3336743414	0.2102127660	0.9072049341
0.3333579302	0.2107801418	0.9072049341
0.3325633109	0.2107801418	0.9077656294
0.3322135210	0.2110638298	0.9077656294
0.3313491344	0.2110638298	0.9086066723
0.3302958012	0.2113475177	0.9086066723
0.3301616311	0.2113475177	0.9088870199
0.3254579604	0.2139007092	0.9088870199
0.3246616423	0.2139007092	0.9094477152
0.3243479729	0.2144680851	0.9094477152
0.3233844042	0.2144680851	0.9097280628
0.3217862546	0.2150354610	0.9097280628
0.3211520016	0.2150354610	0.9100084104
0.3209033310	0.2153191489	0.9100084104
0.3206745684	0.2153191489	0.9102887581
0.3198593557	0.2156028369	0.9102887581
0.3195569217	0.2156028369	0.9105691057
0.3185987473	0.2158865248	0.9105691057
0.3185248375	0.2158865248	0.9111298010
0.3150539994	0.2175886525	0.9111298010
0.3146113455	0.2175886525	0.9114101486
0.3145511448	0.2178723404	0.9114101486
0.3129098713	0.2178723404	0.9122511915
0.3126930296	0.2184397163	0.9122511915
0.3114134073	0.2184397163	0.9125315391
0.3104185760	0.2190070922	0.9125315391
0.3098732233	0.2190070922	0.9128118867
0.3074192107	0.2207092199	0.9128118867
0.3060547113	0.2207092199	0.9139332773
0.3054014742	0.2215602837	0.9139332773
0.3047236800	0.2215602837	0.9142136249
0.3047193885	0.2218439716	0.9142136249
0.3047008812	0.2218439716	0.9144939725
0.3033847213	0.2229787234	0.9144939725
0.3030085862	0.2229787234	0.9150546678
0.3014447987	0.2241134752	0.9150546678
0.2992426753	0.2241134752	0.9156153631
0.2983047366	0.2249645390	0.9156153631
0.2980094254	0.2249645390	0.9158957107
0.2966137826	0.2258156028	0.9158957107
0.2965243757	0.2258156028	0.9161760583
0.2930956185	0.2278014184	0.9161760583
0.2928044796	0.2278014184	0.9167367536
0.2927284539	0.2280851064	0.9167367536
0.2922306359	0.2280851064	0.9170171012
0.2902068496	0.2286524823	0.9170171012
0.2890717387	0.2286524823	0.9172974488
0.2878984809	0.2292198582	0.9172974488
0.2860204577	0.2292198582	0.9178581441
0.2853956521	0.2295035461	0.9178581441
0.2849300504	0.2295035461	0.9184188394
0.2848111689	0.2297872340	0.9184188394
0.2840426266	0.2297872340	0.9189795346
0.2835357189	0.2300709220	0.9189795346
0.2827646136	0.2300709220	0.9201009251
0.2826166153	0.2306382979	0.9201009251
0.2824452519	0.2306382979	0.9203812728
0.2821807563	0.2309219858	0.9203812728
0.2815701067	0.2309219858	0.9206616204
0.2781890631	0.2326241135	0.9206616204
0.2775763571	0.2326241135	0.9209419680
0.2762997448	0.2334751773	0.9209419680
0.2760961056	0.2334751773	0.9212223157
0.2748758495	0.2337588652	0.9212223157
0.2747991681	0.2337588652	0.9215026633
0.2725732923	0.2360283688	0.9215026633
0.2716166377	0.2360283688	0.9220633586
0.2715092599	0.2363120567	0.9220633586
0.2712399364	0.2363120567	0.9229044015
0.2710160911	0.2365957447	0.9229044015
0.2709562182	0.2365957447	0.9231847491
0.2700960338	0.2371631206	0.9231847491
0.2695050538	0.2371631206	0.9237454444
0.2678643763	0.2394326241	0.9237454444
0.2678099871	0.2394326241	0.9240257920
0.2670673430	0.2408510638	0.9240257920
0.2658506930	0.2408510638	0.9245864872
0.2655875087	0.2411347518	0.9245864872
0.2646334767	0.2411347518	0.9251471825
0.2637660503	0.2419858156	0.9251471825
0.2628816664	0.2419858156	0.9257078778
0.2622880042	0.2425531915	0.9257078778
0.2620351613	0.2425531915	0.9259882254
0.2613734305	0.2428368794	0.9259882254
0.2612999082	0.2428368794	0.9262685730
0.2606774271	0.2431205674	0.9262685730
0.2598790526	0.2431205674	0.9268292683
0.2589394152	0.2439716312	0.9268292683
0.2586169839	0.2439716312	0.9271096159
0.2579017282	0.2445390071	0.9271096159
0.2573728859	0.2445390071	0.9276703112
0.2569752336	0.2448226950	0.9276703112
0.2568910420	0.2448226950	0.9279506588
0.2564357221	0.2451063830	0.9279506588
0.2559004128	0.2451063830	0.9285113541
0.2558624446	0.2453900709	0.9285113541
0.2550882399	0.2453900709	0.9293523970
0.2531874776	0.2465248227	0.9293523970
0.2515718639	0.2465248227	0.9296327446
0.2489861995	0.2473758865	0.9296327446
0.2489568740	0.2473758865	0.9299130922
0.2487356514	0.2482269504	0.9299130922
0.2485702634	0.2482269504	0.9301934399
0.2475475520	0.2487943262	0.9301934399
0.2474717647	0.2487943262	0.9304737875
0.2461174428	0.2493617021	0.9304737875
0.2459761649	0.2493617021	0.9307541351
0.2449380755	0.2499290780	0.9307541351
0.2432130277	0.2499290780	0.9310344828
0.2409380227	0.2513475177	0.9310344828
0.2408792973	0.2513475177	0.9313148304
0.2399766445	0.2519148936	0.9313148304
0.2398898900	0.2519148936	0.9315951780
0.2377187759	0.2539007092	0.9315951780
0.2376415581	0.2539007092	0.9318755257
0.2373376489	0.2544680851	0.9318755257
0.2365819216	0.2544680851	0.9321558733
0.2326990515	0.2573049645	0.9321558733
0.2309890091	0.2573049645	0.9332772638
0.2306967229	0.2573049645	0.9338379591
0.2292169780	0.2573049645	0.9343986543
0.2288526893	0.2575886525	0.9343986543
0.2285751104	0.2575886525	0.9346790020
0.2263706923	0.2604255319	0.9346790020
0.2254111618	0.2604255319	0.9352396972
0.2216270566	0.2632624113	0.9352396972
0.2214779854	0.2632624113	0.9355200449
0.2202822268	0.2638297872	0.9355200449
0.2200761884	0.2638297872	0.9358003925
0.2190000564	0.2646808511	0.9358003925
0.2177013159	0.2646808511	0.9369217830
0.2166451067	0.2663829787	0.9369217830
0.2164047956	0.2663829787	0.9372021306
0.2161412090	0.2669503546	0.9372021306
0.2160281092	0.2669503546	0.9374824783
0.2144062221	0.2689361702	0.9374824783
0.2137496769	0.2689361702	0.9383235212
0.2132036835	0.2692198582	0.9383235212
0.2130562812	0.2692198582	0.9386038688
0.2126143277	0.2697872340	0.9386038688
0.2122942507	0.2697872340	0.9391645641
0.2110291272	0.2700709220	0.9391645641
0.2105945945	0.2700709220	0.9394449117
0.2092209309	0.2712056738	0.9394449117
0.2091783285	0.2712056738	0.9397252593
0.2076304406	0.2723404255	0.9397252593
0.2075054795	0.2723404255	0.9400056070
0.2051244378	0.2746099291	0.9400056070
0.2045793980	0.2746099291	0.9402859546
0.2010553032	0.2768794326	0.9402859546
0.2005106062	0.2768794326	0.9408466498
0.1995733231	0.2774468085	0.9408466498
0.1993926167	0.2774468085	0.9411269975
0.1990138143	0.2777304965	0.9411269975
0.1986657083	0.2777304965	0.9416876927
0.1971637756	0.2785815603	0.9416876927
0.1960224956	0.2785815603	0.9422483880
0.1958456486	0.2788652482	0.9422483880
0.1956904978	0.2788652482	0.9425287356
0.1946671009	0.2794326241	0.9425287356
0.1945947111	0.2794326241	0.9428090833
0.1936645210	0.2802836879	0.9428090833
0.1933739930	0.2802836879	0.9430894309
0.1927919984	0.2811347518	0.9430894309
0.1920128912	0.2811347518	0.9436501262
0.1887048036	0.2839716312	0.9436501262
0.1886021644	0.2839716312	0.9439304738
0.1879259348	0.2851063830	0.9439304738
0.1876776367	0.2851063830	0.9442108214
0.1870849580	0.2856737589	0.9442108214
0.1870309561	0.2856737589	0.9444911690
0.1860888600	0.2859574468	0.9444911690
0.1858707070	0.2859574468	0.9447715167
0.1848056465	0.2865248227	0.9447715167
0.1847055256	0.2865248227	0.9450518643
0.1842184067	0.2870921986	0.9450518643
0.1836767942	0.2870921986	0.9453322119
0.1819265932	0.2879432624	0.9453322119
0.1815126091	0.2879432624	0.9458929072
0.1812877208	0.2882269504	0.9458929072
0.1812768281	0.2882269504	0.9461732548
0.1790760756	0.2899290780	0.9461732548
0.1784912199	0.2899290780	0.9467339501
0.1777749360	0.2902127660	0.9467339501
0.1773907691	0.2902127660	0.9470142977
0.1754953563	0.2907801418	0.9470142977
0.1750761122	0.2907801418	0.9472946454
0.1736597121	0.2916312057	0.9472946454
0.1731424928	0.2916312057	0.9478553406
0.1714591980	0.2924822695	0.9478553406
0.1712724119	0.2924822695	0.9481356883
0.1712060273	0.2927659574	0.9481356883
0.1711261868	0.2927659574	0.9484160359
0.1705499142	0.2933333333	0.9484160359
0.1699703783	0.2933333333	0.9486963835
0.1697759777	0.2939007092	0.9486963835
0.1696278900	0.2939007092	0.9489767311
0.1694482118	0.2941843972	0.9489767311
0.1692754328	0.2941843972	0.9495374264
0.1669320315	0.2958865248	0.9495374264
0.1665484756	0.2958865248	0.9500981217
0.1652829647	0.2967375887	0.9500981217
0.1649484932	0.2967375887	0.9503784693
0.1629869193	0.2990070922	0.9503784693
0.1629319787	0.2990070922	0.9506588169
0.1622007787	0.2998581560	0.9506588169
0.1621513218	0.2998581560	0.9512195122
0.1608789563	0.3024113475	0.9512195122
0.1598869711	0.3024113475	0.9517802075
0.1593651325	0.3032624113	0.9517802075
0.1592753381	0.3032624113	0.9520605551
0.1580231488	0.3043971631	0.9520605551
0.1574914902	0.3043971631	0.9526212504
0.1567216367	0.3058156028	0.9526212504
0.1564912349	0.3058156028	0.9529015980
0.1552462727	0.3066666667	0.9529015980
0.1550530642	0.3066666667	0.9531819456
0.1545626223	0.3069503546	0.9531819456
0.1545422375	0.3069503546	0.9534622932
0.1541197002	0.3075177305	0.9534622932
0.1528808177	0.3075177305	0.9540229885
0.1517001987	0.3092198582	0.9540229885
0.1516673118	0.3092198582	0.9543033361
0.1508750319	0.3100709220	0.9543033361
0.1500097066	0.3100709220	0.9551443790
0.1489216238	0.3112056738	0.9551443790
0.1485067308	0.3112056738	0.9554247267
0.1485031247	0.3114893617	0.9554247267
0.1484606862	0.3114893617	0.9557050743
0.1473777592	0.3134751773	0.9557050743
0.1468179971	0.3134751773	0.9559854219
0.1452317536	0.3148936170	0.9559854219
0.1448276639	0.3148936170	0.9562657696
0.1447964013	0.3151773050	0.9562657696
0.1447645277	0.3151773050	0.9565461172
0.1404975653	0.3205673759	0.9565461172
0.1400719434	0.3205673759	0.9568264648
0.1390675604	0.3219858156	0.9568264648
0.1384666115	0.3219858156	0.9571068124
0.1370582730	0.3236879433	0.9571068124
0.1361292899	0.3236879433	0.9576675077
0.1359488964	0.3239716312	0.9576675077
0.1358668804	0.3239716312	0.9579478553
0.1344608963	0.3245390071	0.9579478553
0.1344105154	0.3245390071	0.9582282030
0.1336241215	0.3251063830	0.9582282030
0.1335402280	0.3251063830	0.9585085506
0.1335363090	0.3253900709	0.9585085506
0.1331433505	0.3253900709	0.9587888982
0.1327757686	0.3256737589	0.9587888982
0.1325142831	0.3256737589	0.9590692459
0.1269295067	0.3304964539	0.9590692459
0.1268167347	0.3304964539	0.9593495935
0.1228108257	0.3356028369	0.9593495935
0.1223190054	0.3356028369	0.9599102888
0.1201603562	0.3364539007	0.9599102888
0.1201144159	0.3364539007	0.9604709840
0.1196147874	0.3375886525	0.9604709840
0.1195764020	0.3375886525	0.9607513317
0.1173717529	0.3404255319	0.9607513317
0.1168706119	0.3404255319	0.9613120269
0.1132492349	0.3429787234	0.9613120269
0.1132242605	0.3429787234	0.9615923745
0.1129242182	0.3432624113	0.9615923745
0.1123631224	0.3432624113	0.9618727222
0.1115289629	0.3443971631	0.9618727222
0.1113248393	0.3443971631	0.9621530698
0.1094792709	0.3472340426	0.9621530698
0.1092131138	0.3472340426	0.9627137651
0.1088929996	0.3478014184	0.9627137651
0.1088806093	0.3478014184	0.9629941127
0.1079479307	0.3492198582	0.9629941127
0.1079112962	0.3492198582	0.9635548080
0.1063212529	0.3514893617	0.9635548080
0.1063010618	0.3514893617	0.9638351556
0.1049959511	0.3534751773	0.9638351556
0.1048252210	0.3534751773	0.9641155032
0.1046157256	0.3537588652	0.9641155032
0.1039064750	0.3537588652	0.9643958509
0.1036503762	0.3540425532	0.9643958509
0.1035292298	0.3540425532	0.9646761985
0.1025050804	0.3551773050	0.9646761985
0.1021979079	0.3551773050	0.9649565461
0.1011510342	0.3571631206	0.9649565461
0.1009465680	0.3571631206	0.9652368937
0.0941075981	0.3645390071	0.9652368937
0.0938804150	0.3645390071	0.9655172414
0.0926518589	0.3651063830	0.9655172414
0.0923268273	0.3651063830	0.9657975890
0.0919207409	0.3656737589	0.9657975890
0.0916659608	0.3656737589	0.9660779366
0.0909459814	0.3668085106	0.9660779366
0.0906933025	0.3668085106	0.9663582843
0.0903225765	0.3673758865	0.9663582843
0.0898459777	0.3673758865	0.9669189795
0.0889394581	0.3687943262	0.9669189795
0.0885662287	0.3687943262	0.9671993272
0.0878626630	0.3699290780	0.9671993272
0.0877994373	0.3699290780	0.9674796748
0.0877543241	0.3702127660	0.9674796748
0.0869426802	0.3702127660	0.9683207177
0.0864548758	0.3710638298	0.9683207177
0.0864136294	0.3710638298	0.9686010653
0.0860638767	0.3721985816	0.9686010653
0.0859609470	0.3721985816	0.9688814130
0.0815324485	0.3773049645	0.9688814130
0.0813446790	0.3773049645	0.9691617606
0.0811750442	0.3778723404	0.9691617606
0.0811260343	0.3778723404	0.9694421082
0.0800980777	0.3790070922	0.9694421082
0.0796008036	0.3790070922	0.9697224558
0.0780357197	0.3826950355	0.9697224558
0.0779686570	0.3826950355	0.9700028035
0.0756570250	0.3855319149	0.9700028035
0.0756224468	0.3855319149	0.9702831511
0.0747318342	0.3863829787	0.9702831511
0.0746869445	0.3863829787	0.9705634987
0.0738792717	0.3872340426	0.9705634987
0.0737454519	0.3872340426	0.9708438464
0.0731763467	0.3878014184	0.9708438464
0.0730586201	0.3878014184	0.9711241940
0.0722091943	0.3889361702	0.9711241940
0.0720557645	0.3889361702	0.9716848893
0.0713522509	0.3903546099	0.9716848893
0.0709647387	0.3903546099	0.9722455845
0.0702386051	0.3917730496	0.9722455845
0.0702323094	0.3917730496	0.9725259322
0.0686041415	0.3946099291	0.9725259322
0.0684179589	0.3946099291	0.9728062798
0.0663624555	0.3980141844	0.9728062798
0.0663404763	0.3980141844	0.9730866274
0.0661775097	0.3985815603	0.9730866274
0.0661225244	0.3985815603	0.9733669750
0.0650580749	0.4005673759	0.9733669750
0.0649744943	0.4005673759	0.9739276703
0.0646140799	0.4014184397	0.9739276703
0.0643651113	0.4014184397	0.9742080179
0.0632293373	0.4025531915	0.9742080179
0.0629847199	0.4025531915	0.9744883656
0.0607119799	0.4070921986	0.9744883656
0.0606870018	0.4070921986	0.9747687132
0.0588362440	0.4104964539	0.9747687132
0.0578870326	0.4104964539	0.9750490608
0.0562218465	0.4124822695	0.9750490608
0.0559865497	0.4124822695	0.9753294085
0.0529851131	0.4156028369	0.9753294085
0.0529667363	0.4156028369	0.9756097561
0.0522973910	0.4178723404	0.9756097561
0.0519467853	0.4178723404	0.9758901037
0.0500334352	0.4218439716	0.9758901037
0.0500296243	0.4218439716	0.9761704514
0.0480563454	0.4280851064	0.9761704514
0.0480168127	0.4280851064	0.9764507990
0.0475721955	0.4297872340	0.9764507990
0.0474226438	0.4297872340	0.9767311466
0.0465951487	0.4309219858	0.9767311466
0.0465358384	0.4309219858	0.9772918419
0.0452734604	0.4343262411	0.9772918419
0.0449867509	0.4343262411	0.9778525371
0.0436387025	0.4382978723	0.9778525371
0.0434362851	0.4382978723	0.9781328848
0.0426221117	0.4405673759	0.9781328848
0.0425413325	0.4405673759	0.9786935800
0.0415268876	0.4436879433	0.9786935800
0.0414549485	0.4436879433	0.9789739277
0.0399384089	0.4485106383	0.9789739277
0.0398529507	0.4485106383	0.9792542753
0.0392199121	0.4496453901	0.9792542753
0.0390877761	0.4496453901	0.9795346229
0.0388208888	0.4502127660	0.9795346229
0.0387338437	0.4502127660	0.9798149706
0.0374963470	0.4527659574	0.9798149706
0.0374051742	0.4527659574	0.9803756658
0.0372063704	0.4539007092	0.9803756658
0.0371792577	0.4539007092	0.9806560135
0.0351269841	0.4587234043	0.9806560135
0.0346542560	0.4587234043	0.9809363611
0.0336301066	0.4624113475	0.9809363611
0.0334749110	0.4624113475	0.9812167087
0.0330738164	0.4635460993	0.9812167087
0.0329314470	0.4635460993	0.9814970563
0.0313600153	0.4675177305	0.9814970563
0.0311435666	0.4675177305	0.9817774040
0.0304583572	0.4695035461	0.9817774040
0.0304226857	0.4695035461	0.9820577516
0.0303229615	0.4697872340	0.9820577516
0.0303149056	0.4697872340	0.9823380992
0.0298967268	0.4714893617	0.9823380992
0.0298474059	0.4714893617	0.9826184469
0.0293712113	0.4726241135	0.9826184469
0.0293327179	0.4726241135	0.9828987945
0.0292044859	0.4740425532	0.9828987945
0.0291713700	0.4740425532	0.9831791421
0.0288463850	0.4754609929	0.9831791421
0.0285598058	0.4754609929	0.9834594898
0.0267683193	0.4825531915	0.9834594898
0.0267126858	0.4825531915	0.9840201850
0.0251089372	0.4896453901	0.9840201850
0.0250427686	0.4896453901	0.9845808803
0.0232362747	0.4970212766	0.9845808803
0.0231506992	0.4970212766	0.9848612279
0.0223154780	0.5007092199	0.9848612279
0.0222568531	0.5007092199	0.9851415756
0.0218347479	0.5029787234	0.9851415756
0.0217583887	0.5029787234	0.9854219232
0.0215775836	0.5035460993	0.9854219232
0.0215296168	0.5035460993	0.9857022708
0.0199531391	0.5097872340	0.9857022708
0.0199404191	0.5097872340	0.9859826184
0.0172367990	0.5225531915	0.9859826184
0.0171573590	0.5225531915	0.9865433137
0.0165355336	0.5270921986	0.9865433137
0.0163707603	0.5270921986	0.9868236613
0.0152181918	0.5344680851	0.9868236613
0.0151541168	0.5344680851	0.9871040090
0.0149645777	0.5356028369	0.9871040090
0.0149427187	0.5356028369	0.9873843566
0.0145196933	0.5398581560	0.9873843566
0.0145112555	0.5398581560	0.9876647042
0.0117389737	0.5557446809	0.9876647042
0.0117101371	0.5557446809	0.9879450519
0.0105355214	0.5636879433	0.9879450519
0.0104142390	0.5636879433	0.9885057471
0.0103202062	0.5642553191	0.9885057471
0.0102942754	0.5642553191	0.9890664424
0.0100574000	0.5662411348	0.9890664424
0.0100298775	0.5662411348	0.9893467900
0.0097657098	0.5690780142	0.9893467900
0.0097281355	0.5690780142	0.9896271377
0.0095771262	0.5713475177	0.9896271377
0.0095546329	0.5713475177	0.9899074853
0.0082525192	0.5852482270	0.9899074853
0.0082500419	0.5852482270	0.9901878329
0.0079546459	0.5878014184	0.9901878329
0.0079517197	0.5878014184	0.9904681805
0.0074430802	0.5946099291	0.9904681805
0.0074294908	0.5946099291	0.9907485282
0.0071113510	0.5980141844	0.9907485282
0.0071071102	0.5980141844	0.9910288758
0.0069366177	0.6019858156	0.9910288758
0.0069253505	0.6019858156	0.9913092234
0.0058990857	0.6147517730	0.9913092234
0.0058825575	0.6147517730	0.9915895711
0.0057169604	0.6192907801	0.9915895711
0.0057130484	0.6192907801	0.9918699187
0.0044451328	0.6368794326	0.9918699187
0.0044217589	0.6368794326	0.9921502663
0.0043799714	0.6385815603	0.9921502663
0.0043780366	0.6385815603	0.9924306140
0.0042099450	0.6422695035	0.9924306140
0.0042031319	0.6422695035	0.9927109616
0.0041755927	0.6431205674	0.9927109616
0.0041618212	0.6436879433	0.9927109616
0.0031072770	0.6675177305	0.9927109616
0.0030761140	0.6675177305	0.9929913092
0.0030134851	0.6689361702	0.9929913092
0.0029911830	0.6689361702	0.9932716569
0.0023305081	0.6896453901	0.9932716569
0.0023256638	0.6902127660	0.9932716569
0.0021993199	0.6978723404	0.9932716569
0.0021928563	0.6978723404	0.9935520045
0.0021681490	0.6992907801	0.9935520045
0.0021621161	0.6992907801	0.9938323521
0.0021560674	0.6995744681	0.9938323521
0.0021436999	0.6995744681	0.9941126997
0.0021329345	0.7001418440	0.9941126997
0.0021318609	0.7001418440	0.9943930474
0.0017057013	0.7146099291	0.9943930474
0.0017030768	0.7146099291	0.9946733950
0.0016815932	0.7151773050	0.9946733950
0.0016798538	0.7151773050	0.9949537426
0.0016053544	0.7188652482	0.9949537426
0.0016024406	0.7188652482	0.9952340903
0.0015802169	0.7194326241	0.9952340903
0.0015698636	0.7200000000	0.9952340903
0.0015687339	0.7202836879	0.9952340903
0.0015599004	0.7202836879	0.9955144379
0.0014150775	0.7259574468	0.9955144379
0.0014121667	0.7259574468	0.9957947855
0.0012744629	0.7344680851	0.9957947855
0.0012713004	0.7344680851	0.9960751332
0.0009439196	0.7580141844	0.9960751332
0.0009383060	0.7585815603	0.9960751332
0.0006879563	0.7775886525	0.9960751332
0.0006864425	0.7775886525	0.9963554808
0.0005760078	0.7875177305	0.9963554808
0.0005742055	0.7875177305	0.9966358284
0.0005015059	0.7963120567	0.9966358284
0.0005011681	0.7963120567	0.9969161761
0.0003901006	0.8110638298	0.9969161761
0.0003900362	0.8110638298	0.9971965237
0.0003705637	0.8139007092	0.9971965237
0.0003699413	0.8139007092	0.9974768713
0.0002629789	0.8303546099	0.9974768713
0.0002629072	0.8303546099	0.9977572190
0.0001497411	0.8592907801	0.9977572190
0.0001492802	0.8592907801	0.9980375666
0.0001252675	0.8675177305	0.9980375666
0.0001248720	0.8675177305	0.9985982618
0.0000821963	0.8845390071	0.9985982618
0.0000811077	0.8845390071	0.9988786095
0.0000777056	0.8856737589	0.9988786095
0.0000771699	0.8856737589	0.9991589571
0.0000552239	0.8990070922	0.9991589571
0.0000544076	0.8990070922	0.9994393047
0.0000512072	0.9007092199	0.9994393047
0.0000494822	0.9007092199	0.9997196524
0.0000090633	0.9398581560	0.9997196524
0.0000090277	0.9398581560	1.0000000000
0.0000013459	0.9687943262	1.0000000000
0.0000013443	0.9693617021	1.0000000000
0.0000000001	1.0000000000	1.0000000000


==> chapters/data/matching/same/randomForestClassifierROCCurve.csv <==
threshold		fpr		tpr
1.0000000000	0.0000000000	0.0370058873
0.9985663078	0.0000000000	0.0389683207
0.9983440254	0.0000000000	0.0395290160
0.9980445169	0.0000000000	0.0398093636
0.9973821102	0.0000000000	0.0403700589
0.9842846009	0.0000000000	0.0549481357
0.9666666667	0.0000000000	0.1003644519
0.9658316111	0.0000000000	0.1031679282
0.9656558533	0.0000000000	0.1037286235
0.9654613008	0.0000000000	0.1048500140
0.9654409454	0.0000000000	0.1054107093
0.9647030226	0.0000000000	0.1087748809
0.9647022917	0.0000000000	0.1093355761
0.9401714228	0.0000000000	0.1415755537
0.9333333333	0.0000000000	0.1771797028
0.9330895795	0.0000000000	0.1783010934
0.9330795262	0.0000000000	0.1788617886
0.9326881720	0.0000000000	0.1808242220
0.9325832161	0.0000000000	0.1813849173
0.9324134977	0.0000000000	0.1825063078
0.9323225200	0.0000000000	0.1839080460
0.9317345989	0.0000000000	0.1872722175
0.9317186472	0.0000000000	0.1883936081
0.9314726595	0.0000000000	0.1903560415
0.9314652065	0.0002836879	0.1903560415
0.9298526572	0.0002836879	0.1998878609
0.9298457090	0.0002836879	0.2004485562
0.9294066862	0.0002836879	0.2046537707
0.9293856052	0.0002836879	0.2052144659
0.9143780403	0.0002836879	0.2304457527
0.9138623212	0.0005673759	0.2304457527
0.9000000000	0.0005673759	0.2587608635
0.8998800959	0.0005673759	0.2598822540
0.8995317156	0.0005673759	0.2618446874
0.8994296578	0.0005673759	0.2624053827
0.8993548387	0.0005673759	0.2632464256
0.8993446920	0.0005673759	0.2635267732
0.8992498828	0.0005673759	0.2640874685
0.8992333209	0.0005673759	0.2643678161
0.8991840065	0.0005673759	0.2654892066
0.8990594066	0.0005673759	0.2663302495
0.8990180325	0.0005673759	0.2668909448
0.8990044877	0.0005673759	0.2671712924
0.8989891866	0.0005673759	0.2699747687
0.8989536973	0.0005673759	0.2705354640
0.8989099828	0.0005673759	0.2710961592
0.8987743912	0.0005673759	0.2733389403
0.8987742787	0.0005673759	0.2738996355
0.8987448085	0.0005673759	0.2741799832
0.8987448085	0.0005673759	0.2750210261
0.8984787018	0.0005673759	0.2781048500
0.8984760197	0.0005673759	0.2789458929
0.8982712856	0.0005673759	0.2817493692
0.8982632385	0.0005673759	0.2823100645
0.8978150306	0.0005673759	0.2873563218
0.8977968637	0.0005673759	0.2879170171
0.8816251193	0.0005673759	0.3302495094
0.8778287071	0.0005673759	0.3308102047
0.8749071874	0.0005673759	0.3316512475
0.8666666667	0.0008510638	0.3605270535
0.8665517241	0.0008510638	0.3610877488
0.8665467626	0.0008510638	0.3622091393
0.8665165165	0.0008510638	0.3624894870
0.8664893617	0.0008510638	0.3630501822
0.8664721141	0.0008510638	0.3633305299
0.8663522101	0.0008510638	0.3650126156
0.8662853929	0.0008510638	0.3655733109
0.8662698413	0.0008510638	0.3661340062
0.8662215509	0.0008510638	0.3666947014
0.8660963245	0.0008510638	0.3672553967
0.8660238317	0.0008510638	0.3680964396
0.8660215054	0.0008510638	0.3686571348
0.8659977428	0.0008510638	0.3694981777
0.8659165495	0.0008510638	0.3700588730
0.8659118727	0.0008510638	0.3703392206
0.8658506732	0.0008510638	0.3717409588
0.8658414997	0.0008510638	0.3720213064
0.8658267717	0.0008510638	0.3728623493
0.8657468310	0.0008510638	0.3731426969
0.8656846992	0.0008510638	0.3745444351
0.8656711544	0.0008510638	0.3748247827
0.8656558533	0.0008510638	0.3762265209
0.8654609087	0.0008510638	0.3798710401
0.8654524089	0.0008510638	0.3807120830
0.8653043492	0.0008510638	0.3823941688
0.8652957344	0.0008510638	0.3835155593
0.8649116205	0.0008510638	0.3894028595
0.8649057361	0.0008510638	0.3899635548
0.8648282239	0.0008510638	0.3916456406
0.8648187633	0.0008510638	0.3922063359
0.8646800433	0.0008510638	0.3952901598
0.8646642505	0.0008510638	0.3958508551
0.8645090229	0.0008510638	0.3975329408
0.8644816973	0.0008510638	0.3980936361
0.8644554012	0.0008510638	0.3983739837
0.8644323205	0.0011347518	0.3983739837
0.8628867620	0.0011347518	0.4137931034
0.8627087842	0.0014184397	0.4137931034
0.8349177444	0.0014184397	0.4429492571
0.8333333333	0.0014184397	0.4709840202
0.8332339791	0.0014184397	0.4712643678
0.8332252836	0.0014184397	0.4718250631
0.8332175926	0.0014184397	0.4721054107
0.8332134293	0.0014184397	0.4732268012
0.8331831832	0.0014184397	0.4749088870
0.8331560284	0.0017021277	0.4754695823
0.8331464174	0.0017021277	0.4760302775
0.8330751335	0.0017021277	0.4765909728
0.8330601093	0.0017021277	0.4771516681
0.8329081633	0.0019858156	0.4771516681
0.8326430871	0.0019858156	0.4788337539
0.8325832161	0.0019858156	0.4793944491
0.8325529337	0.0019858156	0.4799551444
0.8325173399	0.0019858156	0.4813568825
0.8325088339	0.0019858156	0.4819175778
0.8323678700	0.0019858156	0.4838800112
0.8323225200	0.0019858156	0.4850014017
0.8322720007	0.0019858156	0.4855620970
0.8322433161	0.0019858156	0.4861227923
0.8321205145	0.0019858156	0.4886459209
0.8321190756	0.0019858156	0.4894869638
0.8319644079	0.0019858156	0.4911690496
0.8319469977	0.0019858156	0.4917297449
0.8319285938	0.0019858156	0.4925707878
0.8318959309	0.0019858156	0.4931314830
0.8318794141	0.0019858156	0.4934118307
0.8318445039	0.0019858156	0.4945332212
0.8318120352	0.0019858156	0.4962153070
0.8315214136	0.0019858156	0.5007008691
0.8315065265	0.0019858156	0.5015419120
0.8314714088	0.0019858156	0.5032239978
0.8314698429	0.0022695035	0.5032239978
0.8313702407	0.0022695035	0.5040650407
0.8313644418	0.0022695035	0.5049060835
0.8313050590	0.0022695035	0.5065881693
0.8312985141	0.0022695035	0.5071488646
0.8312768563	0.0022695035	0.5077095599
0.8312677170	0.0022695035	0.5082702551
0.8304384208	0.0022695035	0.5186431175
0.8304279726	0.0025531915	0.5186431175
0.8295832293	0.0025531915	0.5262125035
0.8295810366	0.0025531915	0.5267731988
0.8291103011	0.0025531915	0.5304177180
0.8290140087	0.0028368794	0.5304177180
0.8259307890	0.0028368794	0.5388281469
0.8258762703	0.0031205674	0.5388281469
0.8024616141	0.0031205674	0.5455564900
0.8000000000	0.0036879433	0.5724698626
0.7998961578	0.0036879433	0.5733109055
0.7998850575	0.0039716312	0.5735912532
0.7998842593	0.0039716312	0.5741519484
0.7998800959	0.0039716312	0.5744322960
0.7998498498	0.0039716312	0.5755536866
0.7998226950	0.0039716312	0.5763947295
0.7997584541	0.0039716312	0.5775161200
0.7997461929	0.0039716312	0.5780768153
0.7997188529	0.0039716312	0.5786375105
0.7996855434	0.0042553191	0.5786375105
0.7996629340	0.0042553191	0.5789178581
0.7996031746	0.0045390071	0.5794785534
0.7995748299	0.0045390071	0.5797589010
0.7995317156	0.0045390071	0.5805999439
0.7993915629	0.0045390071	0.5814409868
0.7993548387	0.0045390071	0.5825623773
0.7992572770	0.0045390071	0.5831230726
0.7992498828	0.0045390071	0.5836837679
0.7992384697	0.0045390071	0.5842444631
0.7992269213	0.0045390071	0.5848051584
0.7992151531	0.0045390071	0.5850855060
0.7992118416	0.0045390071	0.5856462013
0.7991840065	0.0045390071	0.5873282871
0.7990180325	0.0045390071	0.5904121110
0.7989891866	0.0048226950	0.5920941968
0.7989386674	0.0048226950	0.5923745444
0.7989022918	0.0048226950	0.5929352397
0.7988118817	0.0048226950	0.5937762826
0.7987989778	0.0051063830	0.5937762826
0.7987871811	0.0051063830	0.5943369779
0.7987857423	0.0053900709	0.5948976731
0.7987448085	0.0053900709	0.5960190636
0.7987448085	0.0053900709	0.5965797589
0.7987157222	0.0056737589	0.5965797589
0.7984691186	0.0056737589	0.6005046257
0.7984215481	0.0056737589	0.6010653210
0.7983829516	0.0056737589	0.6021867115
0.7983338787	0.0059574468	0.6024670592
0.7983285517	0.0059574468	0.6027474068
0.7982390694	0.0059574468	0.6033081020
0.7980363559	0.0059574468	0.6049901878
0.7980311085	0.0059574468	0.6055508831
0.7979697488	0.0059574468	0.6069526213
0.7979246128	0.0059574468	0.6075133165
0.7977873547	0.0059574468	0.6097560976
0.7977771152	0.0059574468	0.6103167928
0.7975858385	0.0059574468	0.6111578357
0.7975673407	0.0062411348	0.6111578357
0.7972271898	0.0062411348	0.6134006168
0.7972230903	0.0065248227	0.6134006168
0.7970992867	0.0065248227	0.6145220073
0.7970982164	0.0068085106	0.6145220073
0.7968633619	0.0068085106	0.6167647883
0.7967596510	0.0070921986	0.6167647883
0.7954959199	0.0070921986	0.6226520886
0.7954848758	0.0073758865	0.6226520886
0.7944203611	0.0073758865	0.6248948696
0.7942556640	0.0073758865	0.6254555649
0.7697091511	0.0073758865	0.6313428652
0.7666666667	0.0102127660	0.6621811046
0.7665673125	0.0102127660	0.6627417998
0.7665628245	0.0102127660	0.6633024951
0.7665509259	0.0102127660	0.6641435380
0.7665467626	0.0102127660	0.6652649285
0.7665165165	0.0104964539	0.6658256238
0.7664761905	0.0104964539	0.6663863190
0.7664721141	0.0104964539	0.6675077096
0.7664229129	0.0104964539	0.6680684048
0.7663934426	0.0107801418	0.6680684048
0.7662514403	0.0107801418	0.6686291001
0.7662414966	0.0107801418	0.6691897953
0.7662223834	0.0107801418	0.6694701430
0.7661983823	0.0107801418	0.6703111859
0.7660545807	0.0107801418	0.6711522288
0.7660215054	0.0110638298	0.6717129240
0.7659319936	0.0110638298	0.6725539669
0.7659165495	0.0113475177	0.6736753574
0.7658967939	0.0113475177	0.6739557051
0.7658935880	0.0113475177	0.6745164003
0.7658805031	0.0113475177	0.6747967480
0.7658506732	0.0116312057	0.6756377909
0.7658340537	0.0116312057	0.6759181385
0.7657961320	0.0116312057	0.6764788338
0.7656969021	0.0116312057	0.6770395290
0.7656846992	0.0119148936	0.6773198766
0.7656561207	0.0119148936	0.6776002243
0.7656558533	0.0119148936	0.6792823101
0.7654524089	0.0119148936	0.6812447435
0.7654410579	0.0119148936	0.6818054387
0.7651953652	0.0119148936	0.6837678722
0.7651875689	0.0119148936	0.6846089151
0.7651551858	0.0119148936	0.6860106532
0.7651453685	0.0119148936	0.6865713485
0.7650496183	0.0119148936	0.6882534343
0.7650346367	0.0121985816	0.6882534343
0.7648519213	0.0121985816	0.6896551724
0.7648187633	0.0121985816	0.6904962153
0.7647971009	0.0121985816	0.6910569106
0.7647907435	0.0124822695	0.6910569106
0.7641270715	0.0124822695	0.6969442108
0.7640834835	0.0127659574	0.6969442108
0.7632694898	0.0127659574	0.7019904682
0.7631939617	0.0130496454	0.7019904682
0.7618320634	0.0130496454	0.7061956826
0.7617649793	0.0130496454	0.7067563779
0.7616896896	0.0130496454	0.7073170732
0.7616894455	0.0133333333	0.7073170732
0.7612713986	0.0133333333	0.7089991590
0.7608712379	0.0136170213	0.7089991590
0.7597033906	0.0136170213	0.7109615924
0.7596378596	0.0139007092	0.7109615924
0.7334263720	0.0139007092	0.7140454163
0.7333333333	0.0161702128	0.7440426128
0.7332183908	0.0161702128	0.7443229605
0.7332134293	0.0161702128	0.7454443510
0.7331831832	0.0161702128	0.7457246986
0.7331464174	0.0161702128	0.7468460892
0.7331387808	0.0161702128	0.7476871320
0.7330188767	0.0161702128	0.7482478273
0.7330001611	0.0164539007	0.7482478273
0.7329365079	0.0164539007	0.7490888702
0.7328650490	0.0164539007	0.7502102607
0.7328088091	0.0164539007	0.7504906084
0.7327656948	0.0167375887	0.7504906084
0.7327629911	0.0167375887	0.7507709560
0.7327520849	0.0167375887	0.7513316512
0.7327044025	0.0167375887	0.7518923465
0.7326780253	0.0167375887	0.7535744323
0.7325832161	0.0170212766	0.7535744323
0.7325471698	0.0170212766	0.7541351276
0.7325173399	0.0170212766	0.7549761705
0.7323360917	0.0170212766	0.7555368657
0.7323225200	0.0170212766	0.7574992991
0.7321340603	0.0170212766	0.7591813849
0.7321279675	0.0173049645	0.7597420802
0.7321190756	0.0173049645	0.7608634707
0.7321178298	0.0173049645	0.7611438183
0.7321077246	0.0173049645	0.7617045136
0.7319452133	0.0173049645	0.7631062518
0.7319256946	0.0175886525	0.7631062518
0.7318542356	0.0175886525	0.7633865994
0.7318120352	0.0175886525	0.7642276423
0.7314854300	0.0175886525	0.7667507710
0.7314749691	0.0178723404	0.7667507710
0.7314134438	0.0178723404	0.7681525091
0.7313937475	0.0181560284	0.7681525091
0.7313644418	0.0181560284	0.7687132044
0.7313233478	0.0181560284	0.7689935520
0.7312416930	0.0181560284	0.7695542473
0.7310382421	0.0181560284	0.7701149425
0.7309782510	0.0187234043	0.7701149425
0.7307565431	0.0187234043	0.7720773759
0.7307515891	0.0190070922	0.7720773759
0.7302598212	0.0190070922	0.7734791141
0.7301501841	0.0190070922	0.7740398094
0.7296086700	0.0190070922	0.7754415475
0.7295669118	0.0192907801	0.7754415475
0.7271948900	0.0192907801	0.7796467620
0.7267161716	0.0195744681	0.7796467620
0.7266092374	0.0195744681	0.7799271096
0.7260681723	0.0198581560	0.7799271096
0.7207509208	0.0198581560	0.7810485001
0.7193030108	0.0201418440	0.7810485001
0.7039827246	0.0201418440	0.7816091954
0.7000000000	0.0232624113	0.8034763106
0.6998961578	0.0238297872	0.8034763106
0.6998498498	0.0238297872	0.8037566583
0.6998226950	0.0238297872	0.8048780488
0.6998130841	0.0238297872	0.8051583964
0.6998095238	0.0238297872	0.8057190917
0.6998054475	0.0241134752	0.8057190917
0.6997267760	0.0241134752	0.8059994393
0.6996031746	0.0243971631	0.8062797869
0.6995748299	0.0243971631	0.8079618727
0.6993710692	0.0243971631	0.8090832632
0.6993548387	0.0243971631	0.8096439585
0.6993127148	0.0243971631	0.8099243061
0.6992498828	0.0246808511	0.8102046538
0.6992391816	0.0246808511	0.8107653490
0.6991840065	0.0246808511	0.8121670872
0.6991601050	0.0246808511	0.8124474348
0.6990801644	0.0255319149	0.8124474348
0.6990641025	0.0255319149	0.8127277825
0.6990180325	0.0255319149	0.8135688253
0.6989894540	0.0255319149	0.8138491730
0.6989891866	0.0266666667	0.8146902159
0.6987942421	0.0266666667	0.8160919540
0.6987937278	0.0269503546	0.8160919540
0.6987857423	0.0269503546	0.8169329969
0.6986833390	0.0269503546	0.8183347351
0.6986687148	0.0269503546	0.8191757780
0.6985923613	0.0269503546	0.8200168209
0.6985625976	0.0272340426	0.8202971685
0.6985265513	0.0272340426	0.8205775161
0.6984787018	0.0272340426	0.8214185590
0.6982059045	0.0272340426	0.8245023830
0.6982040490	0.0275177305	0.8245023830
0.6981774938	0.0275177305	0.8247827306
0.6981731932	0.0275177305	0.8253434258
0.6980356251	0.0275177305	0.8264648164
0.6980311085	0.0278014184	0.8264648164
0.6979401196	0.0278014184	0.8270255116
0.6979083596	0.0280851064	0.8270255116
0.6978078036	0.0280851064	0.8278665545
0.6975789412	0.0289361702	0.8278665545
0.6975505965	0.0289361702	0.8281469022
0.6975416687	0.0292198582	0.8281469022
0.6963804702	0.0292198582	0.8317914214
0.6961862973	0.0295035461	0.8317914214
0.6958388440	0.0295035461	0.8331931595
0.6953316864	0.0297872340	0.8331931595
0.6949296009	0.0297872340	0.8334735071
0.6946131468	0.0303546099	0.8334735071
0.6912142608	0.0303546099	0.8340342024
0.6666666667	0.0331914894	0.8556209700
0.6665673125	0.0331914894	0.8559013176
0.6665586170	0.0334751773	0.8559013176
0.6664893617	0.0334751773	0.8575834034
0.6662414966	0.0334751773	0.8584244463
0.6661983823	0.0334751773	0.8592654892
0.6661257559	0.0334751773	0.8595458368
0.6661157025	0.0337588652	0.8598261845
0.6660963245	0.0340425532	0.8603868797
0.6660510204	0.0340425532	0.8612279226
0.6660215054	0.0340425532	0.8617886179
0.6660080866	0.0340425532	0.8620689655
0.6659165495	0.0343262411	0.8623493131
0.6659118727	0.0346099291	0.8623493131
0.6658506732	0.0346099291	0.8634707037
0.6658442004	0.0346099291	0.8637510513
0.6658340537	0.0348936170	0.8637510513
0.6658267717	0.0351773050	0.8640313989
0.6656558533	0.0354609929	0.8648724418
0.6655520112	0.0354609929	0.8657134847
0.6654524089	0.0357446809	0.8659938324
0.6654410579	0.0357446809	0.8665545276
0.6653353815	0.0357446809	0.8671152229
0.6652251951	0.0363120567	0.8671152229
0.6652196407	0.0363120567	0.8676759181
0.6651875689	0.0365957447	0.8676759181
0.6651453685	0.0365957447	0.8682366134
0.6651437884	0.0368794326	0.8682366134
0.6650230533	0.0368794326	0.8687973087
0.6650230533	0.0371631206	0.8687973087
0.6648590628	0.0371631206	0.8693580039
0.6648398598	0.0374468085	0.8693580039
0.6648294569	0.0374468085	0.8696383516
0.6648187633	0.0377304965	0.8701990468
0.6647284311	0.0382978723	0.8701990468
0.6647273991	0.0382978723	0.8704793944
0.6647022917	0.0385815603	0.8704793944
0.6646977752	0.0388652482	0.8707597421
0.6645750263	0.0394326241	0.8707597421
0.6645476250	0.0394326241	0.8710400897
0.6645476241	0.0394326241	0.8718811326
0.6643977213	0.0397163121	0.8718811326
0.6643952513	0.0397163121	0.8721614802
0.6643716145	0.0400000000	0.8721614802
0.6641165267	0.0400000000	0.8724418279
0.6639354262	0.0405673759	0.8724418279
0.6639170776	0.0405673759	0.8727221755
0.6631446329	0.0417021277	0.8727221755
0.6629702941	0.0417021277	0.8732828708
0.6626116960	0.0419858156	0.8732828708
0.6603883512	0.0419858156	0.8744042613
0.6552184895	0.0422695035	0.8744042613
0.6386456729	0.0422695035	0.8749649565
0.6333333333	0.0499290780	0.8920661620
0.6332339791	0.0499290780	0.8923465097
0.6332252836	0.0504964539	0.8923465097
0.6332183908	0.0504964539	0.8926268573
0.6332175926	0.0504964539	0.8931875526
0.6332134293	0.0507801418	0.8931875526
0.6331428571	0.0507801418	0.8943089431
0.6331387808	0.0507801418	0.8954303336
0.6329593927	0.0507801418	0.8957106812
0.6329081633	0.0507801418	0.8971124194
0.6328326658	0.0507801418	0.8976731147
0.6327823691	0.0510638298	0.8976731147
0.6327629911	0.0510638298	0.8982338099
0.6327136107	0.0510638298	0.8987945052
0.6326881720	0.0510638298	0.8996355481
0.6326780253	0.0513475177	0.8996355481
0.6326363442	0.0513475177	0.9001962433
0.6325832161	0.0521985816	0.9001962433
0.6325785394	0.0521985816	0.9007569386
0.6325471698	0.0524822695	0.9007569386
0.6325173399	0.0524822695	0.9021586768
0.6324934383	0.0527659574	0.9024390244
0.6324682736	0.0530496454	0.9024390244
0.6324626930	0.0530496454	0.9027193720
0.6323513658	0.0530496454	0.9032800673
0.6323225200	0.0533333333	0.9035604149
0.6321279675	0.0541843972	0.9035604149
0.6321190756	0.0544680851	0.9041211102
0.6320490555	0.0544680851	0.9046818054
0.6320328640	0.0544680851	0.9049621531
0.6318959309	0.0547517730	0.9049621531
0.6318120352	0.0547517730	0.9058031960
0.6317871030	0.0547517730	0.9060835436
0.6317810236	0.0550354610	0.9060835436
0.6316507912	0.0550354610	0.9066442389
0.6316215590	0.0550354610	0.9072049341
0.6315065265	0.0556028369	0.9072049341
0.6314686724	0.0556028369	0.9074852817
0.6313689584	0.0558865248	0.9074852817
0.6307517111	0.0558865248	0.9091673675
0.6305864264	0.0561702128	0.9091673675
0.6300019279	0.0561702128	0.9100084104
0.6295967077	0.0564539007	0.9100084104
0.6285159180	0.0564539007	0.9105691057
0.6283828383	0.0567375887	0.9105691057
0.6282027091	0.0567375887	0.9108494533
0.6249450361	0.0581560284	0.9108494533
0.6214599861	0.0581560284	0.9111298010
0.6211352439	0.0584397163	0.9111298010
0.6083333333	0.0584397163	0.9114101486
0.6050933908	0.0587234043	0.9114101486
0.6015434040	0.0587234043	0.9116904962
0.6000000000	0.0652482270	0.9268292683
0.5998961578	0.0655319149	0.9271096159
0.5998850575	0.0658156028	0.9271096159
0.5998842593	0.0658156028	0.9273899636
0.5998800959	0.0660992908	0.9276703112
0.5998647616	0.0663829787	0.9276703112
0.5998498498	0.0663829787	0.9282310064
0.5998226950	0.0663829787	0.9285113541
0.5998130841	0.0666666667	0.9285113541
0.5998095238	0.0669503546	0.9287917017
0.5998054475	0.0672340426	0.9287917017
0.5995748299	0.0675177305	0.9293523970
0.5994754757	0.0675177305	0.9296327446
0.5994490358	0.0678014184	0.9296327446
0.5994296578	0.0680851064	0.9301934399
0.5993446920	0.0680851064	0.9307541351
0.5992498828	0.0689361702	0.9321558733
0.5992118416	0.0695035461	0.9321558733
0.5991840065	0.0697872340	0.9324362209
0.5991755006	0.0700709220	0.9324362209
0.5991601050	0.0700709220	0.9329969162
0.5991222386	0.0700709220	0.9332772638
0.5989894540	0.0703546099	0.9332772638
0.5989891866	0.0709219858	0.9338379591
0.5989099828	0.0712056738	0.9338379591
0.5988871582	0.0712056738	0.9341183067
0.5987871811	0.0717730496	0.9341183067
0.5987857423	0.0720567376	0.9346790020
0.5986768296	0.0720567376	0.9349593496
0.5986748638	0.0723404255	0.9349593496
0.5985344740	0.0723404255	0.9360807401
0.5985060255	0.0726241135	0.9360807401
0.5984787018	0.0729078014	0.9363610877
0.5983766655	0.0729078014	0.9366414354
0.5982298741	0.0731914894	0.9366414354
0.5981520967	0.0731914894	0.9372021306
0.5980871060	0.0731914894	0.9374824783
0.5980469573	0.0734751773	0.9374824783
0.5979616205	0.0734751773	0.9377628259
0.5950495050	0.0754609929	0.9377628259
0.5949501508	0.0754609929	0.9380431735
0.5925361476	0.0774468085	0.9380431735
0.5775832252	0.0774468085	0.9383235212
0.5666666667	0.0873758865	0.9523409027
0.5665628245	0.0876595745	0.9523409027
0.5664721141	0.0876595745	0.9529015980
0.5663727599	0.0885106383	0.9529015980
0.5661983823	0.0890780142	0.9534622932
0.5660913464	0.0890780142	0.9537426409
0.5660215054	0.0893617021	0.9540229885
0.5660177062	0.0893617021	0.9543033361
0.5659793814	0.0899290780	0.9543033361
0.5658914546	0.0899290780	0.9548640314
0.5658805031	0.0902127660	0.9551443790
0.5658506732	0.0907801418	0.9554247267
0.5658421673	0.0910638298	0.9554247267
0.5658267717	0.0913475177	0.9557050743
0.5657356276	0.0913475177	0.9559854219
0.5656846992	0.0913475177	0.9565461172
0.5656627424	0.0916312057	0.9565461172
0.5656558533	0.0919148936	0.9573871601
0.5654524089	0.0924822695	0.9576675077
0.5652977413	0.0927659574	0.9579478553
0.5652306832	0.0930496454	0.9579478553
0.5651453685	0.0939007092	0.9582282030
0.5651031887	0.0939007092	0.9585085506
0.5649057361	0.0941843972	0.9585085506
0.5648187633	0.0944680851	0.9587888982
0.5646282871	0.0944680851	0.9593495935
0.5621410098	0.0973049645	0.9593495935
0.5605331827	0.0973049645	0.9596299411
0.5596390439	0.0981560284	0.9596299411
0.5595963319	0.0981560284	0.9599102888
0.5530972243	0.0984397163	0.9599102888
0.5333333333	0.1078014184	0.9683207177
0.5332339791	0.1080851064	0.9683207177
0.5332134293	0.1080851064	0.9686010653
0.5332067904	0.1083687943	0.9686010653
0.5331831832	0.1086524823	0.9688814130
0.5331428571	0.1092198582	0.9688814130
0.5329962673	0.1092198582	0.9694421082
0.5328650490	0.1097872340	0.9694421082
0.5326881720	0.1100709220	0.9700028035
0.5326780253	0.1106382979	0.9700028035
0.5325832161	0.1106382979	0.9705634987
0.5325173399	0.1112056738	0.9705634987
0.5325088339	0.1114893617	0.9708438464
0.5323974358	0.1123404255	0.9708438464
0.5323227873	0.1123404255	0.9711241940
0.5322811999	0.1126241135	0.9711241940
0.5321190756	0.1129078014	0.9714045416
0.5319768276	0.1131914894	0.9714045416
0.5319644079	0.1131914894	0.9719652369
0.5319256946	0.1134751773	0.9719652369
0.5318120352	0.1137588652	0.9722455845
0.5310211947	0.1157446809	0.9722455845
0.5309535946	0.1157446809	0.9725259322
0.5029139565	0.1202836879	0.9725259322
0.5000000000	0.1313475177	0.9781328848
0.4999006458	0.1319148936	0.9781328848
0.4998919503	0.1324822695	0.9781328848
0.4998800959	0.1327659574	0.9781328848
0.4998226950	0.1339007092	0.9781328848
0.4998095238	0.1341843972	0.9784132324
0.4996629340	0.1353191489	0.9784132324
0.4995748299	0.1358865248	0.9784132324
0.4993802774	0.1367375887	0.9784132324
0.4993548387	0.1367375887	0.9789739277
0.4993446920	0.1370212766	0.9792542753
0.4992269213	0.1378723404	0.9792542753
0.4992118416	0.1384397163	0.9795346229
0.4991840065	0.1390070922	0.9795346229
0.4991601050	0.1392907801	0.9795346229
0.4991294653	0.1401418440	0.9795346229
0.4990725778	0.1401418440	0.9798149706
0.4990027583	0.1404255319	0.9798149706
0.4989891866	0.1404255319	0.9800953182
0.4988868809	0.1407092199	0.9800953182
0.4986658382	0.1412765957	0.9800953182
0.4986310746	0.1418439716	0.9800953182
0.4985285517	0.1418439716	0.9803756658
0.4981738396	0.1424113475	0.9803756658
0.4981520967	0.1429787234	0.9803756658
0.4979616205	0.1435460993	0.9803756658
0.4978150811	0.1435460993	0.9806560135
0.4918663535	0.1478014184	0.9806560135
0.4666666667	0.1642553191	0.9845808803
0.4665509259	0.1648226950	0.9845808803
0.4665165165	0.1656737589	0.9845808803
0.4664893617	0.1659574468	0.9845808803
0.4664797508	0.1662411348	0.9848612279
0.4661983823	0.1682269504	0.9848612279
0.4660963245	0.1690780142	0.9848612279
0.4660377358	0.1696453901	0.9848612279
0.4660215054	0.1699290780	0.9851415756
0.4653353815	0.1730496454	0.9851415756
0.4652997090	0.1730496454	0.9854219232
0.4651426864	0.1736170213	0.9854219232
0.4641852860	0.1758865248	0.9854219232
0.4641345551	0.1758865248	0.9857022708
0.4373456790	0.1795744681	0.9857022708
0.4333333333	0.1943262411	0.9893467900
0.4331897970	0.1954609929	0.9893467900
0.4331831832	0.1963120567	0.9893467900
0.4329520596	0.1988652482	0.9893467900
0.4329081633	0.1988652482	0.9899074853
0.4326527307	0.2005673759	0.9899074853
0.4325785394	0.2011347518	0.9901878329
0.4321190756	0.2036879433	0.9901878329
0.4321077246	0.2042553191	0.9901878329
0.4320020481	0.2051063830	0.9901878329
0.4319644079	0.2056737589	0.9901878329
0.4319367378	0.2059574468	0.9901878329
0.4318120352	0.2070921986	0.9901878329
0.4316507912	0.2070921986	0.9904681805
0.4052083333	0.2139007092	0.9904681805
0.4000000000	0.2320567376	0.9938323521
0.3986434943	0.2374468085	0.9938323521
0.3984787018	0.2380141844	0.9938323521
0.3984760197	0.2385815603	0.9938323521
0.3981520967	0.2394326241	0.9938323521
0.3980311085	0.2400000000	0.9938323521
0.3921770232	0.2431205674	0.9938323521
0.3866666667	0.2431205674	0.9941126997
0.3666666667	0.2675177305	0.9966358284
0.3665962937	0.2678014184	0.9966358284
0.3665517241	0.2689361702	0.9966358284
0.3660215054	0.2706382979	0.9966358284
0.3659165495	0.2712056738	0.9966358284
0.3653374664	0.2723404255	0.9966358284
0.3651453685	0.2729078014	0.9966358284
0.3604563543	0.2754609929	0.9966358284
0.3333333333	0.2981560284	0.9980375666
0.3331428571	0.2998581560	0.9980375666
0.3329081633	0.3004255319	0.9980375666
0.3317203596	0.3038297872	0.9980375666
0.3314854300	0.3043971631	0.9980375666
0.3282909297	0.3058156028	0.9980375666
0.3000000000	0.3302127660	0.9988786095
0.2998498498	0.3307801418	0.9988786095
0.2994754757	0.3321985816	0.9988786095
0.2992452060	0.3333333333	0.9988786095
0.2866666667	0.3370212766	0.9988786095
0.2666666667	0.3704964539	0.9994393047
0.2609852499	0.3747517730	0.9994393047
0.2333333333	0.4073758865	0.9994393047
0.2322231658	0.4090780142	0.9994393047
0.2320020481	0.4096453901	0.9994393047
0.2304939071	0.4104964539	0.9994393047
0.2000000000	0.4490780142	0.9994393047
0.1999006458	0.4496453901	0.9994393047
0.1972504109	0.4521985816	0.9994393047
0.1666666667	0.5009929078	0.9997196524
0.1664721141	0.5015602837	0.9997196524
0.1661421424	0.5021276596	0.9997196524
0.1651426864	0.5038297872	0.9997196524
0.1333333333	0.5546099291	1.0000000000
0.1314854300	0.5563120567	1.0000000000
0.1000000000	0.6235460993	1.0000000000
0.0999296270	0.6238297872	1.0000000000
0.0995748299	0.6243971631	1.0000000000
0.0991840065	0.6252482270	1.0000000000
0.0666666667	0.7100709220	1.0000000000
0.0614035088	0.7114893617	1.0000000000
0.0333333333	0.8113475177	1.0000000000
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/same/randomForestROCCurve.csv <==
threshold		fpr		tpr
1.0000000000	0.0000000000	0.0557891786
0.9992479274	0.0000000000	0.0566302215
0.9991034685	0.0000000000	0.0571909167
0.9977362915	0.0000000000	0.0597140454
0.9976091683	0.0000000000	0.0602747407
0.9975209849	0.0000000000	0.0605550883
0.9971533672	0.0000000000	0.0611157836
0.9672550304	0.0000000000	0.0860667227
0.9666666667	0.0000000000	0.1197084385
0.9665648337	0.0000000000	0.1211101766
0.9659145941	0.0000000000	0.1222315671
0.9657701352	0.0000000000	0.1233529577
0.9655147588	0.0000000000	0.1236333053
0.9654810762	0.0000000000	0.1241940006
0.9654277428	0.0000000000	0.1244743482
0.9653792432	0.0000000000	0.1250350435
0.9650535815	0.0000000000	0.1261564340
0.9649719417	0.0000000000	0.1269974769
0.9649037914	0.0000000000	0.1272778245
0.9648701087	0.0000000000	0.1278385198
0.9643553848	0.0000000000	0.1289599103
0.9643291683	0.0000000000	0.1295206056
0.9635840312	0.0000000000	0.1317633866
0.9634860217	0.0000000000	0.1323240819
0.9492474560	0.0000000000	0.1421362489
0.9490944507	0.0000000000	0.1426969442
0.9398891568	0.0000000000	0.1609195402
0.9398774416	0.0002836879	0.1609195402
0.9335448726	0.0002836879	0.1726941407
0.9333333333	0.0008510638	0.2122231567
0.9332315003	0.0008510638	0.2130641996
0.9328241989	0.0008510638	0.2136248949
0.9326830938	0.0008510638	0.2141855901
0.9325949103	0.0008510638	0.2144659378
0.9325812608	0.0008510638	0.2153069807
0.9324368019	0.0008510638	0.2167087188
0.9321597826	0.0008510638	0.2172694141
0.9321477428	0.0008510638	0.2186711522
0.9320932421	0.0008510638	0.2189514999
0.9320721263	0.0008510638	0.2197925428
0.9318900377	0.0008510638	0.2200728904
0.9316722910	0.0008510638	0.2206335856
0.9316386083	0.0008510638	0.2217549762
0.9316189577	0.0008510638	0.2220353238
0.9315852750	0.0008510638	0.2225960191
0.9315704580	0.0011347518	0.2225960191
0.9314975033	0.0011347518	0.2234370620
0.9314093198	0.0011347518	0.2251191477
0.9313840562	0.0011347518	0.2256798430
0.9313818861	0.0011347518	0.2262405383
0.9311526492	0.0011347518	0.2268012335
0.9310579901	0.0011347518	0.2279226241
0.9310220515	0.0011347518	0.2284833193
0.9309561571	0.0011347518	0.2290440146
0.9309076515	0.0011347518	0.2301654051
0.9304867005	0.0014184397	0.2304457527
0.9150308185	0.0014184397	0.2542753014
0.9148197130	0.0017021277	0.2542753014
0.9116256308	0.0017021277	0.2632464256
0.9115706160	0.0019858156	0.2632464256
0.9091444316	0.0019858156	0.2671712924
0.9091199505	0.0022695035	0.2671712924
0.9055938784	0.0022695035	0.2761424166
0.9055338400	0.0025531915	0.2761424166
0.9051085206	0.0025531915	0.2775441548
0.9046955018	0.0028368794	0.2775441548
0.9032833336	0.0028368794	0.2800672834
0.9031793289	0.0031205674	0.2800672834
0.9024331744	0.0031205674	0.2817493692
0.9000000000	0.0036879433	0.3167928231
0.8993890325	0.0036879433	0.3176338660
0.8993497604	0.0036879433	0.3190356041
0.8992964271	0.0036879433	0.3195962994
0.8992479274	0.0036879433	0.3198766470
0.8991034685	0.0036879433	0.3204373423
0.8990790452	0.0036879433	0.3207176899
0.8988480922	0.0036879433	0.3221194281
0.8988144095	0.0036879433	0.3226801234
0.8985710597	0.0036879433	0.3243622091
0.8983052750	0.0036879433	0.3254835997
0.8978138960	0.0036879433	0.3274460331
0.8977246568	0.0036879433	0.3280067283
0.8975209849	0.0036879433	0.3296888141
0.8971533672	0.0039716312	0.3310905523
0.8971520213	0.0039716312	0.3313708999
0.8970515342	0.0039716312	0.3319315952
0.8957894411	0.0039716312	0.3344547239
0.8956312890	0.0039716312	0.3350154191
0.8874360802	0.0039716312	0.3490328007
0.8874137697	0.0042553191	0.3490328007
0.8785844907	0.0042553191	0.3708999159
0.8783562327	0.0045390071	0.3708999159
0.8775151832	0.0045390071	0.3725820017
0.8774651343	0.0048226950	0.3725820017
0.8759589026	0.0048226950	0.3751051304
0.8758473243	0.0051063830	0.3751051304
0.8716382155	0.0051063830	0.3804317354
0.8715323875	0.0053900709	0.3804317354
0.8687766152	0.0053900709	0.3815531259
0.8666666667	0.0059574468	0.4157555369
0.8666133333	0.0059574468	0.4160358845
0.8665648337	0.0059574468	0.4177179703
0.8662741410	0.0059574468	0.4179983179
0.8661575322	0.0059574468	0.4191197084
0.8660693488	0.0059574468	0.4194000561
0.8660164271	0.0059574468	0.4202410990
0.8659282437	0.0059574468	0.4208017942
0.8659145941	0.0059574468	0.4219231847
0.8658612608	0.0059574468	0.4222035324
0.8657701352	0.0059574468	0.4236052705
0.8655147588	0.0059574468	0.4247266611
0.8655072926	0.0059574468	0.4250070087
0.8654810762	0.0062411348	0.4269694421
0.8654356449	0.0062411348	0.4272497897
0.8654277428	0.0062411348	0.4278104850
0.8650410863	0.0062411348	0.4292122232
0.8649719417	0.0062411348	0.4303336137
0.8649522910	0.0062411348	0.4306139613
0.8648701087	0.0062411348	0.4311746566
0.8648308366	0.0062411348	0.4320156995
0.8647819253	0.0062411348	0.4325763947
0.8647626863	0.0062411348	0.4328567424
0.8644029582	0.0062411348	0.4345388281
0.8643713466	0.0062411348	0.4350995234
0.8643291683	0.0062411348	0.4367816092
0.8639526016	0.0062411348	0.4395850855
0.8638200338	0.0065248227	0.4398654331
0.8630679613	0.0065248227	0.4418278666
0.8630495936	0.0068085106	0.4418278666
0.8574843120	0.0068085106	0.4479955144
0.8573034775	0.0070921986	0.4479955144
0.8457378527	0.0070921986	0.4684608915
0.8455366588	0.0073758865	0.4684608915
0.8442122932	0.0073758865	0.4693019344
0.8441569363	0.0076595745	0.4693019344
0.8422314159	0.0076595745	0.4723857583
0.8413665871	0.0076595745	0.4729464536
0.8403499141	0.0076595745	0.4749088870
0.8396396482	0.0082269504	0.4749088870
0.8360172871	0.0082269504	0.4768713204
0.8333333333	0.0087943262	0.5116344267
0.8332451499	0.0087943262	0.5119147743
0.8332315003	0.0087943262	0.5130361648
0.8328241989	0.0087943262	0.5135968601
0.8327708655	0.0087943262	0.5141575554
0.8326830938	0.0087943262	0.5164003364
0.8326652142	0.0087943262	0.5166806840
0.8325812608	0.0087943262	0.5180824222
0.8325279274	0.0090780142	0.5180824222
0.8324368019	0.0090780142	0.5186431175
0.8321814255	0.0090780142	0.5197645080
0.8321677328	0.0090780142	0.5203252033
0.8321477428	0.0093617021	0.5214465938
0.8320795925	0.0093617021	0.5220072890
0.8316999920	0.0093617021	0.5228483319
0.8316722910	0.0093617021	0.5234090272
0.8316386083	0.0093617021	0.5242500701
0.8315852750	0.0093617021	0.5248107653
0.8315504249	0.0093617021	0.5256518082
0.8315311859	0.0093617021	0.5262125035
0.8314975033	0.0093617021	0.5270535464
0.8314293529	0.0093617021	0.5273338940
0.8313956703	0.0093617021	0.5278945893
0.8310704599	0.0093617021	0.5292963274
0.8310696248	0.0093617021	0.5301373703
0.8310220515	0.0093617021	0.5304177180
0.8309958350	0.0093617021	0.5315391085
0.8309076515	0.0093617021	0.5320998038
0.8304969898	0.0093617021	0.5335015419
0.8304867005	0.0096453901	0.5340622372
0.8236757171	0.0096453901	0.5444350995
0.8229985847	0.0099290780	0.5444350995
0.8211106308	0.0099290780	0.5483599664
0.8210898376	0.0102127660	0.5483599664
0.8187630810	0.0102127660	0.5534062237
0.8187121034	0.0104964539	0.5534062237
0.8137337006	0.0104964539	0.5643397813
0.8134740969	0.0107801418	0.5643397813
0.8127484919	0.0107801418	0.5657415195
0.8124372600	0.0110638298	0.5657415195
0.8114014454	0.0110638298	0.5668629100
0.8112497734	0.0113475177	0.5668629100
0.8101650465	0.0113475177	0.5691056911
0.8101086376	0.0116312057	0.5691056911
0.8078733286	0.0116312057	0.5707877768
0.8074024397	0.0119148936	0.5707877768
0.8014557518	0.0119148936	0.5719091674
0.8009388167	0.0121985816	0.5719091674
0.8008490829	0.0121985816	0.5721895150
0.8000000000	0.0136170213	0.6100364452
0.7999118166	0.0139007092	0.6103167928
0.7998981670	0.0139007092	0.6108774881
0.7995721010	0.0139007092	0.6117185310
0.7994908655	0.0139007092	0.6131202691
0.7994026821	0.0141843972	0.6131202691
0.7993890325	0.0141843972	0.6134006168
0.7993497604	0.0144680851	0.6156433978
0.7993008491	0.0144680851	0.6159237454
0.7992479274	0.0147517730	0.6170451360
0.7991034685	0.0150354610	0.6170451360
0.7990577150	0.0150354610	0.6173254836
0.7988480922	0.0150354610	0.6184468741
0.7988343994	0.0150354610	0.6190075694
0.7988144095	0.0156028369	0.6204093075
0.7987262261	0.0156028369	0.6215306981
0.7986728927	0.0158865248	0.6215306981
0.7985710597	0.0158865248	0.6220913933
0.7983389577	0.0158865248	0.6229324362
0.7983052750	0.0158865248	0.6240538267
0.7981978526	0.0158865248	0.6246145220
0.7981525558	0.0158865248	0.6251752173
0.7981489413	0.0158865248	0.6254555649
0.7980695719	0.0158865248	0.6265769554
0.7979117009	0.0158865248	0.6271376507
0.7978138960	0.0158865248	0.6276983459
0.7977362915	0.0164539007	0.6288197365
0.7977246568	0.0164539007	0.6291000841
0.7976887181	0.0164539007	0.6296607794
0.7976744402	0.0164539007	0.6299411270
0.7976625016	0.0164539007	0.6310625175
0.7975209849	0.0164539007	0.6313428652
0.7971533672	0.0164539007	0.6319035604
0.7933743905	0.0164539007	0.6394729465
0.7932823015	0.0167375887	0.6394729465
0.7908118268	0.0167375887	0.6436781609
0.7907633159	0.0170212766	0.6436781609
0.7858461101	0.0170212766	0.6484440706
0.7854697765	0.0173049645	0.6484440706
0.7846928603	0.0173049645	0.6490047659
0.7844244421	0.0175886525	0.6490047659
0.7842532785	0.0175886525	0.6495654612
0.7832341896	0.0178723404	0.6495654612
0.7782033481	0.0178723404	0.6532099804
0.7780883873	0.0181560284	0.6532099804
0.7761907817	0.0181560284	0.6548920662
0.7735305262	0.0187234043	0.6548920662
0.7717020902	0.0187234043	0.6551724138
0.7716954107	0.0190070922	0.6551724138
0.7686291047	0.0190070922	0.6554527614
0.7666666667	0.0215602837	0.6876927390
0.7665784832	0.0215602837	0.6882534343
0.7665648337	0.0215602837	0.6888141295
0.7662387677	0.0215602837	0.6890944772
0.7661575322	0.0215602837	0.6904962153
0.7660693488	0.0218439716	0.6904962153
0.7660164271	0.0218439716	0.6916176058
0.7656225831	0.0218439716	0.6927389964
0.7655147588	0.0224113475	0.6927389964
0.7655010661	0.0224113475	0.6932996916
0.7654810762	0.0224113475	0.6958228203
0.7653928927	0.0224113475	0.6966638632
0.7653792432	0.0224113475	0.6972245585
0.7650535815	0.0224113475	0.6986262966
0.7649719417	0.0224113475	0.6994673395
0.7647426532	0.0224113475	0.7005887300
0.7644805627	0.0224113475	0.7017101205
0.7644029582	0.0224113475	0.7025511634
0.7643631207	0.0224113475	0.7031118587
0.7643553848	0.0224113475	0.7036725540
0.7641171501	0.0224113475	0.7045135969
0.7638200338	0.0226950355	0.7047939445
0.7617857327	0.0226950355	0.7067563779
0.7617536505	0.0229787234	0.7067563779
0.7614607369	0.0229787234	0.7070367255
0.7612801521	0.0232624113	0.7070367255
0.7548725985	0.0232624113	0.7168488926
0.7546663200	0.0235460993	0.7168488926
0.7537580187	0.0235460993	0.7174095879
0.7535427192	0.0238297872	0.7174095879
0.7535034088	0.0238297872	0.7176899355
0.7534961278	0.0241134752	0.7176899355
0.7531987802	0.0241134752	0.7179702832
0.7531954437	0.0243971631	0.7179702832
0.7509928988	0.0243971631	0.7204934118
0.7502828376	0.0246808511	0.7204934118
0.7482423626	0.0246808511	0.7213344547
0.7445058000	0.0258156028	0.7213344547
0.7387919669	0.0258156028	0.7221754976
0.7333333333	0.0303546099	0.7485281749
0.7332451499	0.0306382979	0.7488085226
0.7332315003	0.0309219858	0.7502102607
0.7328241989	0.0309219858	0.7507709560
0.7327360154	0.0309219858	0.7510513036
0.7326830938	0.0309219858	0.7524530418
0.7326341824	0.0309219858	0.7527333894
0.7325812608	0.0309219858	0.7538547799
0.7324368019	0.0309219858	0.7544154752
0.7321814255	0.0309219858	0.7552565181
0.7321739593	0.0309219858	0.7558172133
0.7321477428	0.0317730496	0.7563779086
0.7320944095	0.0317730496	0.7569386039
0.7320459098	0.0317730496	0.7574992991
0.7320187930	0.0320567376	0.7574992991
0.7317426398	0.0320567376	0.7580599944
0.7316386083	0.0323404255	0.7580599944
0.7316189577	0.0323404255	0.7583403420
0.7315311859	0.0323404255	0.7589010373
0.7314975033	0.0323404255	0.7597420802
0.7313956703	0.0326241135	0.7600224278
0.7313495719	0.0326241135	0.7605831231
0.7311472294	0.0326241135	0.7611438183
0.7310220515	0.0326241135	0.7617045136
0.7309958350	0.0326241135	0.7622652089
0.7304396010	0.0326241135	0.7633865994
0.7304192584	0.0329078014	0.7639472946
0.7285198512	0.0329078014	0.7667507710
0.7284470698	0.0331914894	0.7667507710
0.7265155885	0.0331914894	0.7689935520
0.7264092521	0.0334751773	0.7689935520
0.7263734373	0.0334751773	0.7692738996
0.7262424500	0.0337588652	0.7692738996
0.7256563183	0.0337588652	0.7698345949
0.7253948959	0.0340425532	0.7698345949
0.7223970010	0.0340425532	0.7715166807
0.7221807083	0.0343262411	0.7715166807
0.7215218386	0.0343262411	0.7717970283
0.7212509715	0.0346099291	0.7717970283
0.7203588827	0.0346099291	0.7726380712
0.7202565726	0.0348936170	0.7726380712
0.7186824319	0.0348936170	0.7729184188
0.7185984532	0.0351773050	0.7729184188
0.7180559906	0.0351773050	0.7734791141
0.7173257387	0.0354609929	0.7734791141
0.7168257833	0.0354609929	0.7737594617
0.7166067663	0.0357446809	0.7737594617
0.7160129886	0.0357446809	0.7743201570
0.7148969620	0.0363120567	0.7743201570
0.7134604405	0.0363120567	0.7748808523
0.7120954093	0.0368794326	0.7748808523
0.7105815466	0.0368794326	0.7751611999
0.7006127971	0.0380141844	0.7751611999
0.7000000000	0.0417021277	0.8037566583
0.6998981670	0.0417021277	0.8043173535
0.6994026821	0.0417021277	0.8048780488
0.6993497604	0.0419858156	0.8057190917
0.6992479274	0.0428368794	0.8057190917
0.6988480922	0.0434042553	0.8057190917
0.6988406260	0.0434042553	0.8059994393
0.6988144095	0.0434042553	0.8076815251
0.6987610762	0.0434042553	0.8085225680
0.6987387930	0.0436879433	0.8085225680
0.6987262261	0.0439716312	0.8088029156
0.6985478905	0.0439716312	0.8090832632
0.6985245297	0.0439716312	0.8096439585
0.6983869148	0.0439716312	0.8099243061
0.6982034420	0.0442553191	0.8102046538
0.6981978526	0.0445390071	0.8110456967
0.6981525558	0.0448226950	0.8110456967
0.6979117009	0.0448226950	0.8124474348
0.6978138960	0.0451063830	0.8132884777
0.6954600701	0.0451063830	0.8180543874
0.6950495333	0.0453900709	0.8180543874
0.6942210514	0.0453900709	0.8188954303
0.6936108782	0.0456737589	0.8188954303
0.6918307700	0.0456737589	0.8191757780
0.6908138012	0.0462411348	0.8191757780
0.6865555521	0.0462411348	0.8219792543
0.6865206358	0.0465248227	0.8219792543
0.6863478132	0.0465248227	0.8222596019
0.6854555347	0.0473758865	0.8222596019
0.6849978990	0.0473758865	0.8228202972
0.6841706772	0.0485106383	0.8228202972
0.6834193665	0.0485106383	0.8233809924
0.6820649557	0.0490780142	0.8233809924
0.6819160920	0.0490780142	0.8236613401
0.6805440655	0.0502127660	0.8236613401
0.6749628930	0.0502127660	0.8239416877
0.6666666667	0.0567375887	0.8477712363
0.6665784832	0.0570212766	0.8477712363
0.6665648337	0.0570212766	0.8488926269
0.6661575322	0.0570212766	0.8491729745
0.6660164271	0.0570212766	0.8502943650
0.6659259259	0.0570212766	0.8508550603
0.6657243816	0.0570212766	0.8511354079
0.6655147588	0.0573049645	0.8519764508
0.6654810762	0.0578723404	0.8530978413
0.6654614255	0.0581560284	0.8533781890
0.6653375306	0.0581560284	0.8539388842
0.6653027406	0.0584397163	0.8542192318
0.6650535815	0.0584397163	0.8550602747
0.6648645193	0.0592907801	0.8550602747
0.6645783675	0.0592907801	0.8556209700
0.6644805627	0.0592907801	0.8561816653
0.6643787297	0.0595744681	0.8561816653
0.6640263904	0.0595744681	0.8573030558
0.6639646100	0.0598581560	0.8573030558
0.6632089343	0.0598581560	0.8584244463
0.6631860897	0.0601418440	0.8584244463
0.6631650706	0.0601418440	0.8587047939
0.6630841054	0.0604255319	0.8587047939
0.6614872819	0.0604255319	0.8601065321
0.6612346424	0.0604255319	0.8606672274
0.6598786799	0.0604255319	0.8617886179
0.6596923508	0.0607092199	0.8617886179
0.6572018543	0.0607092199	0.8626296608
0.6555868220	0.0612765957	0.8626296608
0.6545153847	0.0612765957	0.8637510513
0.6543985045	0.0615602837	0.8637510513
0.6528977767	0.0615602837	0.8643117466
0.6363293318	0.0655319149	0.8643117466
0.6333333333	0.0737588652	0.8833753855
0.6332800000	0.0740425532	0.8833753855
0.6332451499	0.0746099291	0.8833753855
0.6332315003	0.0748936170	0.8844967760
0.6328241989	0.0754609929	0.8850574713
0.6327223659	0.0757446809	0.8856181665
0.6326830938	0.0757446809	0.8861788618
0.6325949103	0.0757446809	0.8864592094
0.6325812608	0.0763120567	0.8864592094
0.6321814255	0.0763120567	0.8870199047
0.6321739593	0.0765957447	0.8870199047
0.6321477428	0.0768794326	0.8878609476
0.6321280922	0.0768794326	0.8881412952
0.6320721263	0.0774468085	0.8881412952
0.6320459098	0.0774468085	0.8884216428
0.6320062261	0.0777304965	0.8884216428
0.6317831845	0.0777304965	0.8895430334
0.6310696248	0.0777304965	0.8909447715
0.6310205666	0.0777304965	0.8915054668
0.6306621645	0.0777304965	0.8920661620
0.6304969898	0.0780141844	0.8920661620
0.6292464518	0.0780141844	0.8937482478
0.6289290977	0.0782978723	0.8937482478
0.6272489984	0.0782978723	0.8951499860
0.6269854717	0.0785815603	0.8951499860
0.6256563183	0.0785815603	0.8962713765
0.6256015909	0.0788652482	0.8962713765
0.6251658149	0.0788652482	0.8968320718
0.6250785090	0.0791489362	0.8968320718
0.6248202517	0.0791489362	0.8973927670
0.6247825719	0.0794326241	0.8973927670
0.6246711757	0.0794326241	0.8976731147
0.6246131316	0.0794326241	0.8982338099
0.6222417198	0.0794326241	0.8990748528
0.6191930744	0.0805673759	0.8990748528
0.6188773038	0.0805673759	0.8993552004
0.6108571010	0.0822695035	0.8993552004
0.6080082744	0.0822695035	0.8996355481
0.6000000000	0.0916312057	0.9147743202
0.5999466667	0.0919148936	0.9150546678
0.5999118166	0.0924822695	0.9156153631
0.5998981670	0.0927659574	0.9156153631
0.5994908655	0.0930496454	0.9164564059
0.5993497604	0.0936170213	0.9167367536
0.5988176810	0.0936170213	0.9175777965
0.5988144095	0.0939007092	0.9175777965
0.5986360739	0.0941843972	0.9178581441
0.5986243931	0.0944680851	0.9178581441
0.5983869148	0.0944680851	0.9189795346
0.5981978526	0.0947517730	0.9189795346
0.5981525558	0.0947517730	0.9192598823
0.5980485528	0.0950354610	0.9192598823
0.5975822447	0.0950354610	0.9203812728
0.5974504834	0.0958865248	0.9203812728
0.5973859970	0.0958865248	0.9206616204
0.5971533672	0.0967375887	0.9206616204
0.5969160768	0.0967375887	0.9215026633
0.5965848537	0.0970212766	0.9215026633
0.5956578393	0.0970212766	0.9220633586
0.5954767729	0.0975886525	0.9220633586
0.5947641458	0.0975886525	0.9231847491
0.5943816327	0.0984397163	0.9231847491
0.5941256949	0.0984397163	0.9234650967
0.5931775398	0.0995744681	0.9234650967
0.5927425690	0.0995744681	0.9237454444
0.5917865380	0.1004255319	0.9237454444
0.5912303422	0.1009929078	0.9237454444
0.5897934555	0.1015602837	0.9237454444
0.5888888889	0.1015602837	0.9240257920
0.5686481858	0.1046808511	0.9240257920
0.5666666667	0.1146099291	0.9391645641
0.5666133333	0.1146099291	0.9397252593
0.5665648337	0.1146099291	0.9400056070
0.5661041989	0.1151773050	0.9400056070
0.5660693488	0.1151773050	0.9402859546
0.5660164271	0.1154609929	0.9408466498
0.5659259259	0.1154609929	0.9414073451
0.5659145941	0.1157446809	0.9416876927
0.5655147588	0.1163120567	0.9416876927
0.5654810762	0.1168794326	0.9422483880
0.5651911964	0.1168794326	0.9428090833
0.5648701087	0.1168794326	0.9436501262
0.5648308366	0.1171631206	0.9436501262
0.5640526637	0.1171631206	0.9447715167
0.5635539196	0.1180141844	0.9447715167
0.5591068614	0.1180141844	0.9453322119
0.5578164828	0.1191489362	0.9453322119
0.5576830938	0.1191489362	0.9456125596
0.5451042631	0.1208510638	0.9456125596
0.5333333333	0.1313475177	0.9559854219
0.5332451499	0.1313475177	0.9562657696
0.5325925926	0.1313475177	0.9579478553
0.5325812608	0.1313475177	0.9582282030
0.5321814255	0.1321985816	0.9582282030
0.5321477428	0.1330496454	0.9593495935
0.5317831845	0.1339007092	0.9593495935
0.5316722910	0.1339007092	0.9601906364
0.5314029052	0.1347517730	0.9604709840
0.5313818861	0.1347517730	0.9610316793
0.5311329449	0.1356028369	0.9610316793
0.5310696248	0.1361702128	0.9610316793
0.5138242771	0.1415602837	0.9610316793
0.5000000000	0.1574468085	0.9711241940
0.4998421290	0.1577304965	0.9711241940
0.4992615770	0.1577304965	0.9714045416
0.4986708639	0.1577304965	0.9719652369
0.4985827406	0.1582978723	0.9719652369
0.4983869148	0.1582978723	0.9722455845
0.4980517916	0.1588652482	0.9722455845
0.4978138960	0.1594326241	0.9722455845
0.4977362915	0.1597163121	0.9722455845
0.4977007669	0.1597163121	0.9725259322
0.4931200298	0.1631205674	0.9725259322
0.4893715166	0.1631205674	0.9728062798
0.4724471960	0.1645390071	0.9728062798
0.4666666667	0.1801418440	0.9786935800
0.4665648337	0.1807092199	0.9786935800
0.4661575322	0.1812765957	0.9786935800
0.4660164271	0.1815602837	0.9792542753
0.4659259259	0.1818439716	0.9792542753
0.4656586868	0.1818439716	0.9795346229
0.4654810762	0.1824113475	0.9795346229
0.4650535815	0.1835460993	0.9795346229
0.4645616642	0.1835460993	0.9800953182
0.4644805627	0.1841134752	0.9800953182
0.4644029582	0.1841134752	0.9803756658
0.4640526637	0.1846808511	0.9803756658
0.4638935451	0.1846808511	0.9806560135
0.4461980687	0.1878014184	0.9806560135
0.4333333333	0.2017021277	0.9857022708
0.4332800000	0.2022695035	0.9857022708
0.4332451499	0.2025531915	0.9857022708
0.4332315003	0.2025531915	0.9859826184
0.4328241989	0.2028368794	0.9859826184
0.4326830938	0.2028368794	0.9862629661
0.4325052576	0.2034042553	0.9862629661
0.4324368019	0.2036879433	0.9862629661
0.4323910483	0.2036879433	0.9865433137
0.4321477428	0.2045390071	0.9865433137
0.4319694073	0.2051063830	0.9865433137
0.4292979027	0.2079432624	0.9865433137
0.4292564065	0.2079432624	0.9868236613
0.4291957821	0.2085106383	0.9868236613
0.4188984766	0.2110638298	0.9868236613
0.4000000000	0.2292198582	0.9910288758
0.3999118166	0.2297872340	0.9910288758
0.3994908655	0.2306382979	0.9910288758
0.3993497604	0.2312056738	0.9910288758
0.3987262261	0.2323404255	0.9910288758
0.3983869148	0.2326241135	0.9913092234
0.3980695719	0.2337588652	0.9913092234
0.3869364764	0.2374468085	0.9913092234
0.3666666667	0.2573049645	0.9924306140
0.3666133333	0.2581560284	0.9924306140
0.3665784832	0.2587234043	0.9924306140
0.3661575322	0.2595744681	0.9924306140
0.3660164271	0.2601418440	0.9927109616
0.3659778377	0.2604255319	0.9927109616
0.3658385910	0.2604255319	0.9929913092
0.3656586868	0.2607092199	0.9929913092
0.3654810762	0.2607092199	0.9932716569
0.3564287516	0.2666666667	0.9932716569
0.3333333333	0.2873758865	0.9966358284
0.3324368019	0.2882269504	0.9966358284
0.3321814255	0.2890780142	0.9966358284
0.3321739593	0.2893617021	0.9966358284
0.3317831845	0.2904964539	0.9966358284
0.3313280182	0.2916312057	0.9966358284
0.3311472294	0.2924822695	0.9966358284
0.3155861155	0.2958865248	0.9966358284
0.3000000000	0.3205673759	0.9977572190
0.2998981670	0.3211347518	0.9977572190
0.2993497604	0.3219858156	0.9977572190
0.2988343994	0.3231205674	0.9977572190
0.2988144095	0.3239716312	0.9977572190
0.2985692630	0.3239716312	0.9980375666
0.2984498511	0.3242553191	0.9980375666
0.2981525558	0.3251063830	0.9980375666
0.2977362915	0.3262411348	0.9980375666
0.2944444444	0.3276595745	0.9980375666
0.2666666667	0.3503546099	0.9985982618
0.2666133333	0.3509219858	0.9985982618
0.2665784832	0.3509219858	0.9988786095
0.2662387677	0.3514893617	0.9988786095
0.2657243816	0.3520567376	0.9988786095
0.2651165178	0.3537588652	0.9988786095
0.2380952381	0.3565957447	0.9988786095
0.2333333333	0.3900709220	0.9991589571
0.2289162436	0.3923404255	0.9991589571
0.2000000000	0.4272340426	0.9991589571
0.1970731553	0.4286524823	0.9991589571
0.1666666667	0.4672340426	0.9997196524
0.1651165178	0.4692198582	0.9997196524
0.1644805627	0.4700709220	0.9997196524
0.1637381688	0.4706382979	0.9997196524
0.1333333333	0.5177304965	0.9997196524
0.1303077142	0.5182978723	0.9997196524
0.1000000000	0.5739007092	0.9997196524
0.0978138960	0.5756028369	0.9997196524
0.0666666667	0.6516312057	1.0000000000
0.0657701352	0.6521985816	1.0000000000
0.0651911964	0.6533333333	1.0000000000
0.0333333333	0.7600000000	1.0000000000
0.0324368019	0.7602836879	1.0000000000
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/same/svmProbsROCCurve.csv <==
threshold		fpr		tpr
1.8881108575	0.0000000000	0.0000000000
0.8881108575	0.0002836879	0.0000000000
0.8751966381	0.0005673759	0.0000000000
0.8663207303	0.0005673759	0.0008410429
0.8648113723	0.0008510638	0.0008410429
0.8593117800	0.0008510638	0.0016820858
0.8592990662	0.0011347518	0.0016820858
0.8583752091	0.0011347518	0.0019624334
0.8551559539	0.0017021277	0.0019624334
0.8510113142	0.0017021277	0.0025231287
0.8507441565	0.0022695035	0.0025231287
0.8498806477	0.0022695035	0.0028034763
0.8479201395	0.0028368794	0.0028034763
0.8458639564	0.0028368794	0.0030838239
0.8446106260	0.0031205674	0.0030838239
0.8402464109	0.0031205674	0.0044855621
0.8378801590	0.0036879433	0.0044855621
0.8363652022	0.0036879433	0.0047659097
0.8363635895	0.0039716312	0.0047659097
0.8342788231	0.0039716312	0.0053266050
0.8338160710	0.0042553191	0.0053266050
0.8329994576	0.0042553191	0.0058873003
0.8321704184	0.0053900709	0.0058873003
0.8321534778	0.0053900709	0.0061676479
0.8319729307	0.0056737589	0.0061676479
0.8281618363	0.0056737589	0.0067283431
0.8280758060	0.0059574468	0.0067283431
0.8280756375	0.0059574468	0.0070086908
0.8280442766	0.0062411348	0.0070086908
0.8268864074	0.0062411348	0.0078497337
0.8259185481	0.0068085106	0.0078497337
0.8256361283	0.0068085106	0.0081300813
0.8255394897	0.0070921986	0.0081300813
0.8248114159	0.0070921986	0.0084104289
0.8244028524	0.0076595745	0.0084104289
0.8242955071	0.0076595745	0.0086907766
0.8238954684	0.0079432624	0.0086907766
0.8231690157	0.0079432624	0.0098121671
0.8231362727	0.0082269504	0.0098121671
0.8229981755	0.0082269504	0.0100925147
0.8228157530	0.0087943262	0.0100925147
0.8218158363	0.0087943262	0.0114942529
0.8215757113	0.0090780142	0.0114942529
0.8213333035	0.0090780142	0.0123352958
0.8211728753	0.0093617021	0.0123352958
0.8204059684	0.0093617021	0.0131763387
0.8202986246	0.0096453901	0.0131763387
0.8190455602	0.0096453901	0.0142977292
0.8187073798	0.0099290780	0.0142977292
0.8174007549	0.0099290780	0.0145780768
0.8169562441	0.0102127660	0.0145780768
0.8159560234	0.0102127660	0.0154191197
0.8152140151	0.0104964539	0.0154191197
0.8141123598	0.0104964539	0.0171012055
0.8136733367	0.0107801418	0.0171012055
0.8136371919	0.0107801418	0.0173815531
0.8130421737	0.0110638298	0.0173815531
0.8127227239	0.0110638298	0.0176619008
0.8125921985	0.0113475177	0.0176619008
0.8115401916	0.0113475177	0.0182225960
0.8113723672	0.0116312057	0.0182225960
0.8112743928	0.0116312057	0.0185029437
0.8087404933	0.0133333333	0.0185029437
0.8087146900	0.0133333333	0.0187832913
0.8086954397	0.0136170213	0.0187832913
0.8082032487	0.0136170213	0.0196243342
0.8080372227	0.0139007092	0.0196243342
0.8046534151	0.0139007092	0.0241098963
0.8044565874	0.0141843972	0.0241098963
0.8043982254	0.0141843972	0.0243902439
0.8041677323	0.0144680851	0.0243902439
0.8039924445	0.0144680851	0.0249509392
0.8032680466	0.0147517730	0.0249509392
0.8023313894	0.0147517730	0.0252312868
0.8022968276	0.0150354610	0.0252312868
0.8018196721	0.0150354610	0.0257919821
0.8017737841	0.0153191489	0.0257919821
0.8011999850	0.0153191489	0.0266330250
0.8010846640	0.0156028369	0.0266330250
0.8000604870	0.0156028369	0.0280347631
0.7995694811	0.0158865248	0.0280347631
0.7972561265	0.0158865248	0.0316792823
0.7970997103	0.0161702128	0.0316792823
0.7960657949	0.0161702128	0.0336417157
0.7957387802	0.0170212766	0.0336417157
0.7950775802	0.0170212766	0.0356041491
0.7948369898	0.0173049645	0.0356041491
0.7947882832	0.0173049645	0.0358844968
0.7946967240	0.0175886525	0.0358844968
0.7945453585	0.0175886525	0.0364451920
0.7944234368	0.0178723404	0.0364451920
0.7941303512	0.0178723404	0.0372862349
0.7939993679	0.0184397163	0.0372862349
0.7928371048	0.0184397163	0.0375665826
0.7928197780	0.0187234043	0.0375665826
0.7922556781	0.0187234043	0.0378469302
0.7921953392	0.0190070922	0.0378469302
0.7919913768	0.0190070922	0.0384076255
0.7919494001	0.0192907801	0.0384076255
0.7918889200	0.0192907801	0.0386879731
0.7913329318	0.0195744681	0.0386879731
0.7904108224	0.0195744681	0.0406504065
0.7902939043	0.0198581560	0.0406504065
0.7895089966	0.0198581560	0.0417717970
0.7892943998	0.0201418440	0.0417717970
0.7889415524	0.0201418440	0.0426128399
0.7886167781	0.0207092199	0.0426128399
0.7885810953	0.0207092199	0.0428931876
0.7883051256	0.0209929078	0.0428931876
0.7882643177	0.0209929078	0.0431735352
0.7877735229	0.0215602837	0.0431735352
0.7860554251	0.0215602837	0.0465377068
0.7853426805	0.0218439716	0.0465377068
0.7852730962	0.0218439716	0.0468180544
0.7852049989	0.0221276596	0.0468180544
0.7848775954	0.0221276596	0.0470984020
0.7847101623	0.0226950355	0.0470984020
0.7844066602	0.0226950355	0.0479394449
0.7842494932	0.0232624113	0.0479394449
0.7838547321	0.0232624113	0.0490608354
0.7838340177	0.0235460993	0.0490608354
0.7833876426	0.0235460993	0.0501822260
0.7833610718	0.0238297872	0.0501822260
0.7826797166	0.0238297872	0.0515839641
0.7821151060	0.0243971631	0.0515839641
0.7819094456	0.0243971631	0.0521446594
0.7818627274	0.0246808511	0.0521446594
0.7809029482	0.0246808511	0.0546677881
0.7808200040	0.0249645390	0.0546677881
0.7795563285	0.0249645390	0.0571909167
0.7793708546	0.0252482270	0.0571909167
0.7791576629	0.0252482270	0.0574712644
0.7790914800	0.0255319149	0.0574712644
0.7790307473	0.0255319149	0.0577516120
0.7789819891	0.0258156028	0.0577516120
0.7785006242	0.0258156028	0.0594336978
0.7781951188	0.0263829787	0.0594336978
0.7779879498	0.0263829787	0.0599943930
0.7779256516	0.0269503546	0.0599943930
0.7767265835	0.0269503546	0.0611157836
0.7764158559	0.0275177305	0.0611157836
0.7760000312	0.0275177305	0.0627978694
0.7758674168	0.0278014184	0.0627978694
0.7752705342	0.0278014184	0.0653209980
0.7749723051	0.0286524823	0.0653209980
0.7749219103	0.0286524823	0.0656013457
0.7748359147	0.0289361702	0.0656013457
0.7746289667	0.0289361702	0.0658816933
0.7745697558	0.0292198582	0.0658816933
0.7741334160	0.0292198582	0.0664423886
0.7739366408	0.0297872340	0.0664423886
0.7736501695	0.0297872340	0.0672834315
0.7731240432	0.0303546099	0.0672834315
0.7729881216	0.0303546099	0.0681244743
0.7729677982	0.0306382979	0.0681244743
0.7728772880	0.0306382979	0.0684048220
0.7723792571	0.0317730496	0.0684048220
0.7722648586	0.0317730496	0.0686851696
0.7722468509	0.0320567376	0.0686851696
0.7722137400	0.0320567376	0.0689655172
0.7722105498	0.0323404255	0.0689655172
0.7718288569	0.0323404255	0.0698065601
0.7717492633	0.0326241135	0.0698065601
0.7716971301	0.0326241135	0.0700869078
0.7716265401	0.0329078014	0.0700869078
0.7710696635	0.0329078014	0.0714886459
0.7710434419	0.0331914894	0.0714886459
0.7706434977	0.0331914894	0.0726100364
0.7705903642	0.0334751773	0.0726100364
0.7701490053	0.0334751773	0.0734510793
0.7700916903	0.0340425532	0.0734510793
0.7696851880	0.0340425532	0.0751331651
0.7696315198	0.0343262411	0.0751331651
0.7690249178	0.0343262411	0.0756938604
0.7689994952	0.0346099291	0.0756938604
0.7687255345	0.0346099291	0.0765349033
0.7684866752	0.0351773050	0.0765349033
0.7676877455	0.0351773050	0.0782169891
0.7676074470	0.0354609929	0.0782169891
0.7675447984	0.0354609929	0.0787776843
0.7675399691	0.0357446809	0.0787776843
0.7674925451	0.0357446809	0.0790580320
0.7673665415	0.0360283688	0.0790580320
0.7670032119	0.0360283688	0.0798990749
0.7669922513	0.0363120567	0.0798990749
0.7660027778	0.0363120567	0.0824222035
0.7657967940	0.0368794326	0.0824222035
0.7655032107	0.0368794326	0.0829828988
0.7654318108	0.0371631206	0.0829828988
0.7651063235	0.0371631206	0.0835435941
0.7649319461	0.0377304965	0.0835435941
0.7649032473	0.0377304965	0.0838239417
0.7646136347	0.0382978723	0.0838239417
0.7645392669	0.0382978723	0.0843846369
0.7644662864	0.0388652482	0.0843846369
0.7642184065	0.0388652482	0.0855060275
0.7640401445	0.0394326241	0.0855060275
0.7631236061	0.0394326241	0.0883095038
0.7630842271	0.0397163121	0.0883095038
0.7623878374	0.0397163121	0.0899915896
0.7623030949	0.0400000000	0.0899915896
0.7614441741	0.0400000000	0.0927950659
0.7613612553	0.0402836879	0.0927950659
0.7611451331	0.0402836879	0.0933557611
0.7610524069	0.0405673759	0.0933557611
0.7610412733	0.0405673759	0.0936361088
0.7609572346	0.0408510638	0.0936361088
0.7608025134	0.0408510638	0.0939164564
0.7608016291	0.0411347518	0.0939164564
0.7596480445	0.0411347518	0.0964395851
0.7595791572	0.0414184397	0.0964395851
0.7594578194	0.0414184397	0.0967199327
0.7593423446	0.0422695035	0.0967199327
0.7588706010	0.0422695035	0.0978413232
0.7588702326	0.0425531915	0.0978413232
0.7585595344	0.0425531915	0.0981216709
0.7585011015	0.0428368794	0.0981216709
0.7584947222	0.0428368794	0.0984020185
0.7582328258	0.0431205674	0.0984020185
0.7581600020	0.0431205674	0.0995234090
0.7580311150	0.0436879433	0.0995234090
0.7576446624	0.0436879433	0.1003644519
0.7575525084	0.0439716312	0.1003644519
0.7575032118	0.0439716312	0.1009251472
0.7574821935	0.0442553191	0.1009251472
0.7574426465	0.0442553191	0.1014858424
0.7572642361	0.0448226950	0.1014858424
0.7564779521	0.0448226950	0.1028875806
0.7564451695	0.0451063830	0.1028875806
0.7561955082	0.0451063830	0.1045696664
0.7561769720	0.0453900709	0.1045696664
0.7561230086	0.0453900709	0.1048500140
0.7559906100	0.0459574468	0.1048500140
0.7551390411	0.0459574468	0.1076534903
0.7550913149	0.0465248227	0.1076534903
0.7542512607	0.0465248227	0.1096159237
0.7542475646	0.0468085106	0.1096159237
0.7541442332	0.0468085106	0.1104569666
0.7540765921	0.0473758865	0.1104569666
0.7537265773	0.0473758865	0.1115783572
0.7535917817	0.0476595745	0.1115783572
0.7528720444	0.0476595745	0.1138211382
0.7528643986	0.0479432624	0.1138211382
0.7528016866	0.0479432624	0.1141014858
0.7527723405	0.0482269504	0.1141014858
0.7527465424	0.0482269504	0.1143818335
0.7525349974	0.0485106383	0.1143818335
0.7525349029	0.0485106383	0.1146621811
0.7524762178	0.0487943262	0.1146621811
0.7523947899	0.0487943262	0.1152228764
0.7521805302	0.0490780142	0.1152228764
0.7519521701	0.0490780142	0.1160639193
0.7517860625	0.0493617021	0.1160639193
0.7503037259	0.0493617021	0.1194280908
0.7500552243	0.0496453901	0.1194280908
0.7499296626	0.0496453901	0.1199887861
0.7499034798	0.0499290780	0.1199887861
0.7498904872	0.0499290780	0.1202691337
0.7496009328	0.0504964539	0.1202691337
0.7495414796	0.0504964539	0.1205494814
0.7495278234	0.0507801418	0.1205494814
0.7494024307	0.0507801418	0.1216708719
0.7493257021	0.0513475177	0.1216708719
0.7489765571	0.0513475177	0.1233529577
0.7489547250	0.0516312057	0.1233529577
0.7489188421	0.0516312057	0.1239136529
0.7486513071	0.0521985816	0.1239136529
0.7486150238	0.0521985816	0.1247546958
0.7481341309	0.0530496454	0.1247546958
0.7480816427	0.0530496454	0.1253153911
0.7478270781	0.0536170213	0.1253153911
0.7470316791	0.0536170213	0.1275581721
0.7470166372	0.0539007092	0.1275581721
0.7469166413	0.0539007092	0.1278385198
0.7468871115	0.0541843972	0.1278385198
0.7459601041	0.0541843972	0.1309223437
0.7459527640	0.0544680851	0.1309223437
0.7456829562	0.0544680851	0.1317633866
0.7456739925	0.0547517730	0.1317633866
0.7449631317	0.0547517730	0.1351275582
0.7449472791	0.0550354610	0.1351275582
0.7446073089	0.0550354610	0.1376506869
0.7445163648	0.0553191489	0.1376506869
0.7440179537	0.0553191489	0.1384917297
0.7439654218	0.0556028369	0.1384917297
0.7438658458	0.0556028369	0.1396131203
0.7437855182	0.0558865248	0.1396131203
0.7433977961	0.0558865248	0.1421362489
0.7432908550	0.0561702128	0.1421362489
0.7431952381	0.0561702128	0.1424165966
0.7429581949	0.0567375887	0.1424165966
0.7427373711	0.0567375887	0.1435379871
0.7426996721	0.0570212766	0.1435379871
0.7423735024	0.0570212766	0.1443790300
0.7421365475	0.0573049645	0.1443790300
0.7415479957	0.0573049645	0.1457807682
0.7415393798	0.0578723404	0.1457807682
0.7407988635	0.0578723404	0.1483038968
0.7407200237	0.0581560284	0.1483038968
0.7398850033	0.0581560284	0.1522287637
0.7398456103	0.0584397163	0.1522287637
0.7397678184	0.0584397163	0.1530698066
0.7397114253	0.0587234043	0.1530698066
0.7396110639	0.0587234043	0.1536305018
0.7394026672	0.0590070922	0.1536305018
0.7388901916	0.0590070922	0.1561536305
0.7388435079	0.0592907801	0.1561536305
0.7381334961	0.0592907801	0.1586767592
0.7381070672	0.0595744681	0.1586767592
0.7377832808	0.0595744681	0.1597981497
0.7377644848	0.0598581560	0.1597981497
0.7374649919	0.0598581560	0.1600784973
0.7373623416	0.0601418440	0.1600784973
0.7369425949	0.0601418440	0.1626016260
0.7368509009	0.0604255319	0.1626016260
0.7366920406	0.0604255319	0.1640033642
0.7366840627	0.0607092199	0.1640033642
0.7366049368	0.0607092199	0.1648444071
0.7364184097	0.0609929078	0.1648444071
0.7357602376	0.0609929078	0.1662461452
0.7356706847	0.0615602837	0.1662461452
0.7356300024	0.0615602837	0.1665264929
0.7354728883	0.0621276596	0.1665264929
0.7347712773	0.0621276596	0.1690496215
0.7346513848	0.0626950355	0.1690496215
0.7346356494	0.0626950355	0.1693299692
0.7345540799	0.0632624113	0.1693299692
0.7342219480	0.0632624113	0.1698906644
0.7340943339	0.0635460993	0.1698906644
0.7338242209	0.0635460993	0.1707317073
0.7337672788	0.0638297872	0.1707317073
0.7334143007	0.0638297872	0.1715727502
0.7333916955	0.0641134752	0.1715727502
0.7328471234	0.0641134752	0.1740958789
0.7328422637	0.0643971631	0.1740958789
0.7327131941	0.0643971631	0.1749369218
0.7324104409	0.0646808511	0.1749369218
0.7321858324	0.0646808511	0.1771797028
0.7321490644	0.0649645390	0.1771797028
0.7315759717	0.0649645390	0.1813849173
0.7315703826	0.0652482270	0.1813849173
0.7315411169	0.0652482270	0.1816652649
0.7314634754	0.0655319149	0.1816652649
0.7312868316	0.0655319149	0.1825063078
0.7312779938	0.0660992908	0.1825063078
0.7306330114	0.0660992908	0.1850294365
0.7306130586	0.0663829787	0.1850294365
0.7304018679	0.0663829787	0.1869918699
0.7303916762	0.0666666667	0.1869918699
0.7300593266	0.0666666667	0.1895149986
0.7299402138	0.0675177305	0.1895149986
0.7299052674	0.0675177305	0.1897953462
0.7298489269	0.0680851064	0.1897953462
0.7295954801	0.0680851064	0.1914774320
0.7295639264	0.0683687943	0.1914774320
0.7295161711	0.0683687943	0.1917577796
0.7295090184	0.0686524823	0.1917577796
0.7293060318	0.0686524823	0.1928791702
0.7290378026	0.0692198582	0.1928791702
0.7290330705	0.0692198582	0.1931595178
0.7288667953	0.0695035461	0.1931595178
0.7284889112	0.0695035461	0.1940005607
0.7284144294	0.0697872340	0.1940005607
0.7281361667	0.0697872340	0.1945612560
0.7279432035	0.0700709220	0.1945612560
0.7279416037	0.0700709220	0.1948416036
0.7277750386	0.0703546099	0.1948416036
0.7274412705	0.0703546099	0.1959629941
0.7273920867	0.0706382979	0.1959629941
0.7269538432	0.0706382979	0.1965236894
0.7269521749	0.0709219858	0.1965236894
0.7264351377	0.0709219858	0.1990468181
0.7263729470	0.0712056738	0.1990468181
0.7263626990	0.0712056738	0.1993271657
0.7262971511	0.0714893617	0.1993271657
0.7261312353	0.0714893617	0.1998878609
0.7260936091	0.0717730496	0.1998878609
0.7260384477	0.0717730496	0.2001682086
0.7260068033	0.0720567376	0.2001682086
0.7258271152	0.0720567376	0.2012895991
0.7258266382	0.0723404255	0.2012895991
0.7256230034	0.0723404255	0.2018502944
0.7255982625	0.0726241135	0.2018502944
0.7253653259	0.0726241135	0.2029716849
0.7253534698	0.0729078014	0.2029716849
0.7252117581	0.0729078014	0.2038127278
0.7251904163	0.0731914894	0.2038127278
0.7251696785	0.0731914894	0.2043734230
0.7251473144	0.0734751773	0.2043734230
0.7249178833	0.0734751773	0.2052144659
0.7248960121	0.0737588652	0.2052144659
0.7248912558	0.0737588652	0.2054948136
0.7248722216	0.0740425532	0.2054948136
0.7245633951	0.0740425532	0.2063358565
0.7245367120	0.0743262411	0.2063358565
0.7244595264	0.0743262411	0.2071768994
0.7243882484	0.0748936170	0.2071768994
0.7241784193	0.0748936170	0.2085786375
0.7241153761	0.0751773050	0.2085786375
0.7236704882	0.0751773050	0.2111017662
0.7235468720	0.0754609929	0.2111017662
0.7233664146	0.0754609929	0.2119428091
0.7231854394	0.0765957447	0.2119428091
0.7224810032	0.0765957447	0.2150266330
0.7224690068	0.0768794326	0.2150266330
0.7224128315	0.0768794326	0.2155873283
0.7223772569	0.0774468085	0.2155873283
0.7222313724	0.0774468085	0.2167087188
0.7222133202	0.0777304965	0.2167087188
0.7221427679	0.0777304965	0.2172694141
0.7221235843	0.0780141844	0.2172694141
0.7214250734	0.0780141844	0.2209139333
0.7214219841	0.0782978723	0.2209139333
0.7213826152	0.0782978723	0.2214746285
0.7212974197	0.0785815603	0.2214746285
0.7212927622	0.0785815603	0.2217549762
0.7212645516	0.0788652482	0.2217549762
0.7210233631	0.0788652482	0.2225960191
0.7209987795	0.0791489362	0.2225960191
0.7207751704	0.0791489362	0.2245584525
0.7207056705	0.0794326241	0.2245584525
0.7206537471	0.0794326241	0.2251191477
0.7206470410	0.0797163121	0.2251191477
0.7204764497	0.0797163121	0.2262405383
0.7203928750	0.0802836879	0.2262405383
0.7202538773	0.0802836879	0.2273619288
0.7201461938	0.0808510638	0.2273619288
0.7199606813	0.0808510638	0.2290440146
0.7198782294	0.0814184397	0.2290440146
0.7197395822	0.0814184397	0.2298850575
0.7195608376	0.0828368794	0.2298850575
0.7192666513	0.0828368794	0.2318474909
0.7192622484	0.0831205674	0.2318474909
0.7187273869	0.0831205674	0.2357723577
0.7186517888	0.0836879433	0.2357723577
0.7185870790	0.0836879433	0.2360527054
0.7185267751	0.0839716312	0.2360527054
0.7184542920	0.0839716312	0.2363330530
0.7184453333	0.0842553191	0.2363330530
0.7182986674	0.0842553191	0.2371740959
0.7182176751	0.0845390071	0.2371740959
0.7176177662	0.0845390071	0.2396972246
0.7175141741	0.0848226950	0.2396972246
0.7175115935	0.0848226950	0.2399775722
0.7175085145	0.0851063830	0.2399775722
0.7173994531	0.0851063830	0.2402579198
0.7173750539	0.0853900709	0.2402579198
0.7173306818	0.0853900709	0.2405382675
0.7172988733	0.0856737589	0.2405382675
0.7172614447	0.0856737589	0.2410989627
0.7172190187	0.0862411348	0.2410989627
0.7171885773	0.0862411348	0.2416596580
0.7171729014	0.0865248227	0.2416596580
0.7170265522	0.0865248227	0.2422203532
0.7169670760	0.0868085106	0.2422203532
0.7168904169	0.0868085106	0.2425007009
0.7168617992	0.0870921986	0.2425007009
0.7167570383	0.0870921986	0.2427810485
0.7165987325	0.0876595745	0.2427810485
0.7165646988	0.0876595745	0.2430613961
0.7165257035	0.0879432624	0.2430613961
0.7165103446	0.0879432624	0.2433417438
0.7164357236	0.0885106383	0.2433417438
0.7163135620	0.0885106383	0.2436220914
0.7162855112	0.0887943262	0.2436220914
0.7162271210	0.0887943262	0.2444631343
0.7162056997	0.0890780142	0.2444631343
0.7159589834	0.0890780142	0.2464255677
0.7159497763	0.0893617021	0.2464255677
0.7159213665	0.0893617021	0.2467059153
0.7158908182	0.0899290780	0.2467059153
0.7156312316	0.0899290780	0.2475469582
0.7155341241	0.0910638298	0.2475469582
0.7154773162	0.0910638298	0.2481076535
0.7154036026	0.0913475177	0.2481076535
0.7152378449	0.0913475177	0.2486683488
0.7152096773	0.0916312057	0.2486683488
0.7148947738	0.0916312057	0.2503504345
0.7146137681	0.0927659574	0.2503504345
0.7145847971	0.0927659574	0.2506307822
0.7145294893	0.0930496454	0.2506307822
0.7145035830	0.0930496454	0.2511914774
0.7143669276	0.0939007092	0.2511914774
0.7143646778	0.0939007092	0.2514718251
0.7143416310	0.0941843972	0.2514718251
0.7140763093	0.0941843972	0.2523128680
0.7140522437	0.0944680851	0.2523128680
0.7140284607	0.0944680851	0.2531539108
0.7139830714	0.0953191489	0.2531539108
0.7133930450	0.0953191489	0.2556770395
0.7133681187	0.0956028369	0.2556770395
0.7132897384	0.0956028369	0.2562377348
0.7132712377	0.0958865248	0.2562377348
0.7128911088	0.0958865248	0.2570787777
0.7128021318	0.0964539007	0.2570787777
0.7128015043	0.0964539007	0.2576394729
0.7127429283	0.0967375887	0.2576394729
0.7125688341	0.0967375887	0.2587608635
0.7123119041	0.0978723404	0.2587608635
0.7122292715	0.0978723404	0.2590412111
0.7119959155	0.0984397163	0.2590412111
0.7119682803	0.0984397163	0.2593215587
0.7118807786	0.0992907801	0.2593215587
0.7118589964	0.0992907801	0.2596019064
0.7117965891	0.0995744681	0.2596019064
0.7115744371	0.0995744681	0.2610036445
0.7115129857	0.0998581560	0.2610036445
0.7113871963	0.0998581560	0.2612839922
0.7112854649	0.1001418440	0.2612839922
0.7111556945	0.1001418440	0.2621250350
0.7111365594	0.1004255319	0.2621250350
0.7109756791	0.1004255319	0.2624053827
0.7109674997	0.1007092199	0.2624053827
0.7107277436	0.1007092199	0.2638071208
0.7106722193	0.1009929078	0.2638071208
0.7106239002	0.1009929078	0.2640874685
0.7105615555	0.1012765957	0.2640874685
0.7101358162	0.1012765957	0.2652088590
0.7100927757	0.1018439716	0.2652088590
0.7100004604	0.1018439716	0.2657695542
0.7099444063	0.1021276596	0.2657695542
0.7099109606	0.1021276596	0.2660499019
0.7097181539	0.1026950355	0.2660499019
0.7095841523	0.1026950355	0.2666105971
0.7095072229	0.1029787234	0.2666105971
0.7092294653	0.1029787234	0.2685730306
0.7090990716	0.1035460993	0.2685730306
0.7087613645	0.1035460993	0.2699747687
0.7087186953	0.1038297872	0.2699747687
0.7086966842	0.1038297872	0.2702551163
0.7086133648	0.1041134752	0.2702551163
0.7085977442	0.1041134752	0.2705354640
0.7085609271	0.1043971631	0.2705354640
0.7081493860	0.1043971631	0.2730585927
0.7080288290	0.1049645390	0.2730585927
0.7077750158	0.1049645390	0.2750210261
0.7077571863	0.1052482270	0.2750210261
0.7076930361	0.1052482270	0.2755817213
0.7076490492	0.1055319149	0.2755817213
0.7075903837	0.1055319149	0.2761424166
0.7075818200	0.1058156028	0.2761424166
0.7075764626	0.1058156028	0.2764227642
0.7075729506	0.1060992908	0.2764227642
0.7072657954	0.1060992908	0.2781048500
0.7072575615	0.1063829787	0.2781048500
0.7070708425	0.1063829787	0.2786655453
0.7069980298	0.1072340426	0.2786655453
0.7069510114	0.1072340426	0.2797869358
0.7068374380	0.1080851064	0.2797869358
0.7066488788	0.1080851064	0.2811886740
0.7066460413	0.1083687943	0.2811886740
0.7065862213	0.1083687943	0.2814690216
0.7065521105	0.1086524823	0.2814690216
0.7064146253	0.1086524823	0.2825904121
0.7063226827	0.1092198582	0.2825904121
0.7062627475	0.1092198582	0.2834314550
0.7062541134	0.1095035461	0.2834314550
0.7061950391	0.1095035461	0.2837118026
0.7061232656	0.1100709220	0.2837118026
0.7059731904	0.1100709220	0.2842724979
0.7058504809	0.1106382979	0.2842724979
0.7057545303	0.1106382979	0.2845528455
0.7053684984	0.1114893617	0.2845528455
0.7052105488	0.1114893617	0.2856742361
0.7051164262	0.1117730496	0.2856742361
0.7051065545	0.1117730496	0.2859545837
0.7050327468	0.1120567376	0.2859545837
0.7047044123	0.1120567376	0.2870759742
0.7046909473	0.1123404255	0.2870759742
0.7044891657	0.1123404255	0.2884777124
0.7044734020	0.1126241135	0.2884777124
0.7043613638	0.1126241135	0.2887580600
0.7042759159	0.1131914894	0.2887580600
0.7038850651	0.1131914894	0.2901597981
0.7038442298	0.1137588652	0.2901597981
0.7033974166	0.1137588652	0.2932436221
0.7033829367	0.1140425532	0.2932436221
0.7032247047	0.1140425532	0.2938043174
0.7031061049	0.1143262411	0.2938043174
0.7028819319	0.1143262411	0.2952060555
0.7028259841	0.1146099291	0.2952060555
0.7028120608	0.1146099291	0.2954864031
0.7027672782	0.1148936170	0.2954864031
0.7027638499	0.1148936170	0.2957667508
0.7027035276	0.1151773050	0.2957667508
0.7026457304	0.1151773050	0.2960470984
0.7025385044	0.1154609929	0.2960470984
0.7024785150	0.1154609929	0.2966077937
0.7024508298	0.1160283688	0.2966077937
0.7023734504	0.1160283688	0.2971684889
0.7021938838	0.1171631206	0.2971684889
0.7019828141	0.1171631206	0.2977291842
0.7019021217	0.1180141844	0.2977291842
0.7018406908	0.1180141844	0.2982898795
0.7017996051	0.1182978723	0.2982898795
0.7013717527	0.1182978723	0.2999719652
0.7013386014	0.1185815603	0.2999719652
0.7010989197	0.1185815603	0.3008130081
0.7010026468	0.1191489362	0.3008130081
0.7007421049	0.1191489362	0.3033361368
0.7007367096	0.1194326241	0.3033361368
0.7007334596	0.1194326241	0.3036164844
0.7006627516	0.1197163121	0.3036164844
0.7006113237	0.1197163121	0.3038968321
0.7005960704	0.1200000000	0.3038968321
0.7003062496	0.1200000000	0.3044575273
0.7000031677	0.1202836879	0.3044575273
0.6999092258	0.1202836879	0.3052985702
0.6998752417	0.1205673759	0.3052985702
0.6997376065	0.1205673759	0.3064199608
0.6996259644	0.1211347518	0.3064199608
0.6995290525	0.1211347518	0.3069806560
0.6993751582	0.1214184397	0.3069806560
0.6993255886	0.1214184397	0.3072610036
0.6993060692	0.1217021277	0.3072610036
0.6992120096	0.1217021277	0.3086627418
0.6991883903	0.1219858156	0.3086627418
0.6991445319	0.1219858156	0.3089430894
0.6990031141	0.1225531915	0.3089430894
0.6989648016	0.1225531915	0.3092234371
0.6989544330	0.1228368794	0.3092234371
0.6986727221	0.1228368794	0.3111858705
0.6986135206	0.1231205674	0.3111858705
0.6986101412	0.1231205674	0.3114662181
0.6985845902	0.1236879433	0.3114662181
0.6984376453	0.1236879433	0.3120269134
0.6984249149	0.1239716312	0.3120269134
0.6981405757	0.1239716312	0.3139893468
0.6980226870	0.1242553191	0.3139893468
0.6977861595	0.1242553191	0.3153910849
0.6976395597	0.1251063830	0.3153910849
0.6976176503	0.1251063830	0.3156714326
0.6975826550	0.1256737589	0.3156714326
0.6973617243	0.1256737589	0.3173535184
0.6973356451	0.1262411348	0.3173535184
0.6973310495	0.1262411348	0.3176338660
0.6973186779	0.1265248227	0.3176338660
0.6972573772	0.1265248227	0.3181945613
0.6972068687	0.1268085106	0.3181945613
0.6969433996	0.1268085106	0.3190356041
0.6969194596	0.1270921986	0.3190356041
0.6966307974	0.1270921986	0.3198766470
0.6965298120	0.1279432624	0.3198766470
0.6962491924	0.1279432624	0.3209980376
0.6960014304	0.1287943262	0.3209980376
0.6957260048	0.1287943262	0.3221194281
0.6956711179	0.1290780142	0.3221194281
0.6955460661	0.1290780142	0.3223997757
0.6955234679	0.1293617021	0.3223997757
0.6946386876	0.1293617021	0.3252032520
0.6946311725	0.1296453901	0.3252032520
0.6945107975	0.1296453901	0.3254835997
0.6944559191	0.1299290780	0.3254835997
0.6942514214	0.1299290780	0.3263246426
0.6942396224	0.1302127660	0.3263246426
0.6942117376	0.1302127660	0.3271656854
0.6942068174	0.1304964539	0.3271656854
0.6940179693	0.1304964539	0.3288477712
0.6938623322	0.1310638298	0.3288477712
0.6937655443	0.1310638298	0.3294084665
0.6937351164	0.1313475177	0.3294084665
0.6936758758	0.1313475177	0.3302495094
0.6935269082	0.1319148936	0.3302495094
0.6933649585	0.1319148936	0.3305298570
0.6933142031	0.1321985816	0.3305298570
0.6931786694	0.1321985816	0.3308102047
0.6931182130	0.1330496454	0.3308102047
0.6931005996	0.1330496454	0.3310905523
0.6928773676	0.1333333333	0.3310905523
0.6925462417	0.1333333333	0.3330529857
0.6923800381	0.1339007092	0.3330529857
0.6921932151	0.1339007092	0.3344547239
0.6921350464	0.1341843972	0.3344547239
0.6921335461	0.1341843972	0.3347350715
0.6919758142	0.1350354610	0.3347350715
0.6919422906	0.1350354610	0.3355761144
0.6918205874	0.1356028369	0.3355761144
0.6916696349	0.1356028369	0.3361368096
0.6915630229	0.1361702128	0.3361368096
0.6913059508	0.1361702128	0.3375385478
0.6912827570	0.1364539007	0.3375385478
0.6907648239	0.1364539007	0.3386599383
0.6907362990	0.1367375887	0.3386599383
0.6905442178	0.1367375887	0.3397813288
0.6904734369	0.1373049645	0.3397813288
0.6903808748	0.1373049645	0.3403420241
0.6903693924	0.1375886525	0.3403420241
0.6900765151	0.1375886525	0.3420241099
0.6900179872	0.1378723404	0.3420241099
0.6896986207	0.1378723404	0.3437061957
0.6896864811	0.1381560284	0.3437061957
0.6896478737	0.1381560284	0.3442668909
0.6896451678	0.1384397163	0.3442668909
0.6895726846	0.1384397163	0.3445472386
0.6895334922	0.1390070922	0.3445472386
0.6892652313	0.1390070922	0.3453882815
0.6891959700	0.1392907801	0.3453882815
0.6890653805	0.1392907801	0.3462293244
0.6889748926	0.1395744681	0.3462293244
0.6889042382	0.1395744681	0.3465096720
0.6887903777	0.1401418440	0.3465096720
0.6887530797	0.1401418440	0.3467900196
0.6886330569	0.1404255319	0.3467900196
0.6879642996	0.1404255319	0.3490328007
0.6877501403	0.1409929078	0.3490328007
0.6877144652	0.1409929078	0.3498738436
0.6875540283	0.1412765957	0.3498738436
0.6873614090	0.1412765957	0.3504345388
0.6871691351	0.1418439716	0.3504345388
0.6870319651	0.1418439716	0.3512755817
0.6869742619	0.1421276596	0.3512755817
0.6868075285	0.1421276596	0.3523969722
0.6866991118	0.1426950355	0.3523969722
0.6866434084	0.1426950355	0.3529576675
0.6863508036	0.1435460993	0.3529576675
0.6862777090	0.1435460993	0.3532380151
0.6861426533	0.1438297872	0.3532380151
0.6857381776	0.1438297872	0.3537987104
0.6856079568	0.1441134752	0.3537987104
0.6853599541	0.1441134752	0.3552004486
0.6852285591	0.1443971631	0.3552004486
0.6851216776	0.1443971631	0.3557611438
0.6849301227	0.1449645390	0.3557611438
0.6848416551	0.1449645390	0.3566021867
0.6848353492	0.1452482270	0.3566021867
0.6846577499	0.1452482270	0.3577235772
0.6844931242	0.1455319149	0.3577235772
0.6843610593	0.1455319149	0.3582842725
0.6842153971	0.1460992908	0.3582842725
0.6833210513	0.1460992908	0.3602467059
0.6832504634	0.1463829787	0.3602467059
0.6832344522	0.1463829787	0.3608074012
0.6831727127	0.1466666667	0.3608074012
0.6828320554	0.1466666667	0.3622091393
0.6827733842	0.1469503546	0.3622091393
0.6826406992	0.1469503546	0.3630501822
0.6825834879	0.1475177305	0.3630501822
0.6825185088	0.1475177305	0.3636108775
0.6823494530	0.1486524823	0.3636108775
0.6821651749	0.1486524823	0.3650126156
0.6818534005	0.1495035461	0.3650126156
0.6816931793	0.1495035461	0.3658536585
0.6816343201	0.1497872340	0.3658536585
0.6816209728	0.1497872340	0.3661340062
0.6816063862	0.1500709220	0.3661340062
0.6814283517	0.1500709220	0.3669750491
0.6812937359	0.1506382979	0.3669750491
0.6812279322	0.1506382979	0.3672553967
0.6811748783	0.1509219858	0.3672553967
0.6811493016	0.1509219858	0.3675357443
0.6810957468	0.1514893617	0.3675357443
0.6807489149	0.1514893617	0.3680964396
0.6806058650	0.1517730496	0.3680964396
0.6802875066	0.1517730496	0.3689374825
0.6800809798	0.1526241135	0.3689374825
0.6799672232	0.1526241135	0.3700588730
0.6797311175	0.1531914894	0.3700588730
0.6796769286	0.1531914894	0.3706195683
0.6795500100	0.1537588652	0.3706195683
0.6794173852	0.1537588652	0.3720213064
0.6793801859	0.1540425532	0.3720213064
0.6793101580	0.1540425532	0.3723016541
0.6792682916	0.1543262411	0.3723016541
0.6788804159	0.1543262411	0.3739837398
0.6788221293	0.1546099291	0.3739837398
0.6786276749	0.1546099291	0.3745444351
0.6785679110	0.1548936170	0.3745444351
0.6785605474	0.1548936170	0.3748247827
0.6784683187	0.1551773050	0.3748247827
0.6781865482	0.1551773050	0.3759461733
0.6781610847	0.1554609929	0.3759461733
0.6776635669	0.1554609929	0.3770675638
0.6775655707	0.1557446809	0.3770675638
0.6773034334	0.1557446809	0.3781889543
0.6772211653	0.1571631206	0.3781889543
0.6771742349	0.1571631206	0.3784693019
0.6771604412	0.1574468085	0.3784693019
0.6770425498	0.1574468085	0.3790299972
0.6765886376	0.1580141844	0.3790299972
0.6765707263	0.1580141844	0.3793103448
0.6764777812	0.1582978723	0.3793103448
0.6764563816	0.1582978723	0.3795906925
0.6764488826	0.1585815603	0.3795906925
0.6764264402	0.1585815603	0.3798710401
0.6763409792	0.1588652482	0.3798710401
0.6762923574	0.1588652482	0.3801513877
0.6762052952	0.1591489362	0.3801513877
0.6761372369	0.1591489362	0.3804317354
0.6758984491	0.1597163121	0.3804317354
0.6758858080	0.1597163121	0.3807120830
0.6758764881	0.1600000000	0.3807120830
0.6758698754	0.1600000000	0.3809924306
0.6758654592	0.1602836879	0.3809924306
0.6756121479	0.1602836879	0.3821138211
0.6755467707	0.1605673759	0.3821138211
0.6755432236	0.1605673759	0.3823941688
0.6753352109	0.1617021277	0.3823941688
0.6753025807	0.1617021277	0.3826745164
0.6751525549	0.1619858156	0.3826745164
0.6750713534	0.1619858156	0.3829548640
0.6750193786	0.1628368794	0.3829548640
0.6746359674	0.1628368794	0.3837959069
0.6745929714	0.1631205674	0.3837959069
0.6745173487	0.1631205674	0.3840762546
0.6743980612	0.1634042553	0.3840762546
0.6742826696	0.1634042553	0.3843566022
0.6742333108	0.1636879433	0.3843566022
0.6739653740	0.1636879433	0.3851976451
0.6739302392	0.1639716312	0.3851976451
0.6735792790	0.1639716312	0.3865993832
0.6734706066	0.1642553191	0.3865993832
0.6732628749	0.1642553191	0.3868797309
0.6731783469	0.1645390071	0.3868797309
0.6731715088	0.1645390071	0.3871600785
0.6730883947	0.1648226950	0.3871600785
0.6728812575	0.1648226950	0.3877207738
0.6728773837	0.1651063830	0.3877207738
0.6725084085	0.1651063830	0.3885618167
0.6722073129	0.1653900709	0.3885618167
0.6720364252	0.1653900709	0.3894028595
0.6720319205	0.1653900709	0.3899635548
0.6717119050	0.1659574468	0.3899635548
0.6716056168	0.1659574468	0.3902439024
0.6715409089	0.1668085106	0.3902439024
0.6714459845	0.1668085106	0.3916456406
0.6714289193	0.1670921986	0.3916456406
0.6714176774	0.1670921986	0.3919259882
0.6713207382	0.1685106383	0.3919259882
0.6710254786	0.1685106383	0.3922063359
0.6707882347	0.1693617021	0.3922063359
0.6706335649	0.1693617021	0.3927670311
0.6705418204	0.1699290780	0.3927670311
0.6705048397	0.1699290780	0.3930473787
0.6704287033	0.1702127660	0.3930473787
0.6701334841	0.1702127660	0.3944491169
0.6701284863	0.1704964539	0.3944491169
0.6700242012	0.1704964539	0.3950098122
0.6699827920	0.1707801418	0.3950098122
0.6699253144	0.1707801418	0.3955705074
0.6697671791	0.1713475177	0.3955705074
0.6697667232	0.1713475177	0.3958508551
0.6696996542	0.1719148936	0.3958508551
0.6695602017	0.1719148936	0.3969722456
0.6694124960	0.1727659574	0.3969722456
0.6693940068	0.1727659574	0.3972525932
0.6693627833	0.1730496454	0.3972525932
0.6688473953	0.1730496454	0.3980936361
0.6688248284	0.1733333333	0.3980936361
0.6687662923	0.1733333333	0.3983739837
0.6687564491	0.1739007092	0.3983739837
0.6686803632	0.1739007092	0.3986543314
0.6686662377	0.1741843972	0.3986543314
0.6685624211	0.1741843972	0.3992150266
0.6684308563	0.1747517730	0.3992150266
0.6682590918	0.1747517730	0.3994953743
0.6682156386	0.1750354610	0.3994953743
0.6681962537	0.1750354610	0.4000560695
0.6681076905	0.1761702128	0.4000560695
0.6680656489	0.1761702128	0.4003364172
0.6679224623	0.1764539007	0.4003364172
0.6678502326	0.1764539007	0.4008971124
0.6678439962	0.1767375887	0.4008971124
0.6674247276	0.1767375887	0.4020185029
0.6672750005	0.1773049645	0.4020185029
0.6671453210	0.1773049645	0.4028595458
0.6669534031	0.1778723404	0.4028595458
0.6669300166	0.1778723404	0.4031398935
0.6667234296	0.1790070922	0.4031398935
0.6667145441	0.1790070922	0.4034202411
0.6666053421	0.1798581560	0.4034202411
0.6663835953	0.1798581560	0.4042612840
0.6662162530	0.1804255319	0.4042612840
0.6661884677	0.1804255319	0.4045416316
0.6661216146	0.1807092199	0.4045416316
0.6660729678	0.1807092199	0.4051023269
0.6658976681	0.1809929078	0.4051023269
0.6657144991	0.1809929078	0.4059433698
0.6657027324	0.1812765957	0.4059433698
0.6654006293	0.1812765957	0.4076254556
0.6653896959	0.1815602837	0.4076254556
0.6653402463	0.1815602837	0.4081861508
0.6653224445	0.1818439716	0.4081861508
0.6650184559	0.1818439716	0.4087468461
0.6649854530	0.1821276596	0.4087468461
0.6646558357	0.1821276596	0.4095878890
0.6646454031	0.1824113475	0.4095878890
0.6644010315	0.1824113475	0.4104289319
0.6643925176	0.1826950355	0.4104289319
0.6641977856	0.1826950355	0.4121110177
0.6640921620	0.1838297872	0.4121110177
0.6640306169	0.1838297872	0.4123913653
0.6639869721	0.1841134752	0.4123913653
0.6637398959	0.1841134752	0.4143537987
0.6636082049	0.1846808511	0.4143537987
0.6628126350	0.1846808511	0.4168769274
0.6627082102	0.1849645390	0.4168769274
0.6626388224	0.1849645390	0.4174376227
0.6625436657	0.1858156028	0.4174376227
0.6624014875	0.1858156028	0.4179983179
0.6622443286	0.1866666667	0.4179983179
0.6616047651	0.1866666667	0.4194000561
0.6613459674	0.1875177305	0.4194000561
0.6612849739	0.1875177305	0.4205214466
0.6612724732	0.1878014184	0.4205214466
0.6610366904	0.1878014184	0.4216428371
0.6609404010	0.1880851064	0.4216428371
0.6609160550	0.1880851064	0.4219231847
0.6608751073	0.1886524823	0.4219231847
0.6605796538	0.1886524823	0.4227642276
0.6601560324	0.1889361702	0.4227642276
0.6601050250	0.1889361702	0.4233249229
0.6600673101	0.1895035461	0.4233249229
0.6594219283	0.1895035461	0.4275301374
0.6594107261	0.1897872340	0.4275301374
0.6594073223	0.1897872340	0.4278104850
0.6591309437	0.1906382979	0.4278104850
0.6589637940	0.1906382979	0.4280908326
0.6589411793	0.1909219858	0.4280908326
0.6586836480	0.1909219858	0.4289318755
0.6585953850	0.1912056738	0.4289318755
0.6585514770	0.1912056738	0.4292122232
0.6584796772	0.1914893617	0.4292122232
0.6584664652	0.1914893617	0.4294925708
0.6583744391	0.1920567376	0.4294925708
0.6578634572	0.1920567376	0.4314550042
0.6578474963	0.1923404255	0.4314550042
0.6578330817	0.1923404255	0.4317353518
0.6578301902	0.1926241135	0.4317353518
0.6577357327	0.1926241135	0.4322960471
0.6577099803	0.1931914894	0.4322960471
0.6577095694	0.1931914894	0.4325763947
0.6576587387	0.1934751773	0.4325763947
0.6576070421	0.1934751773	0.4328567424
0.6575844562	0.1937588652	0.4328567424
0.6572967874	0.1937588652	0.4334174376
0.6572213766	0.1940425532	0.4334174376
0.6570044846	0.1940425532	0.4336977853
0.6570007878	0.1943262411	0.4336977853
0.6568507872	0.1943262411	0.4342584805
0.6568498890	0.1946099291	0.4342584805
0.6566598431	0.1946099291	0.4353798710
0.6562045680	0.1951773050	0.4353798710
0.6561636412	0.1951773050	0.4356602187
0.6559683428	0.1960283688	0.4356602187
0.6555530622	0.1960283688	0.4370619568
0.6555030043	0.1963120567	0.4370619568
0.6554777463	0.1963120567	0.4373423045
0.6554545746	0.1965957447	0.4373423045
0.6554513532	0.1965957447	0.4376226521
0.6551474319	0.1971631206	0.4376226521
0.6551463055	0.1971631206	0.4379029997
0.6551330624	0.1974468085	0.4379029997
0.6550639271	0.1974468085	0.4381833474
0.6550143786	0.1977304965	0.4381833474
0.6549580095	0.1977304965	0.4390243902
0.6549527224	0.1980141844	0.4390243902
0.6548621063	0.1980141844	0.4395850855
0.6548229947	0.1982978723	0.4395850855
0.6547807721	0.1982978723	0.4398654331
0.6541509805	0.1988652482	0.4398654331
0.6535637551	0.1988652482	0.4404261284
0.6535183304	0.1991489362	0.4404261284
0.6534658288	0.1991489362	0.4409868237
0.6534431059	0.1994326241	0.4409868237
0.6531194064	0.1994326241	0.4426689094
0.6530876199	0.1997163121	0.4426689094
0.6529021126	0.1997163121	0.4432296047
0.6527861822	0.2000000000	0.4432296047
0.6527633950	0.2000000000	0.4435099523
0.6526577584	0.2002836879	0.4435099523
0.6525915932	0.2002836879	0.4443509952
0.6524564256	0.2008510638	0.4443509952
0.6523134513	0.2008510638	0.4449116905
0.6518918389	0.2011347518	0.4449116905
0.6518123115	0.2011347518	0.4451920381
0.6517927480	0.2014184397	0.4451920381
0.6517675366	0.2014184397	0.4454723858
0.6517489659	0.2017021277	0.4454723858
0.6509130171	0.2017021277	0.4471544715
0.6507118608	0.2022695035	0.4471544715
0.6504855566	0.2022695035	0.4479955144
0.6504516427	0.2025531915	0.4479955144
0.6497465517	0.2025531915	0.4502382955
0.6496959713	0.2028368794	0.4502382955
0.6495265702	0.2028368794	0.4505186431
0.6490042682	0.2039716312	0.4505186431
0.6488154476	0.2039716312	0.4513596860
0.6487996262	0.2042553191	0.4513596860
0.6484143909	0.2042553191	0.4527614242
0.6483747157	0.2045390071	0.4527614242
0.6483126527	0.2045390071	0.4530417718
0.6482851602	0.2048226950	0.4530417718
0.6481729057	0.2048226950	0.4541631623
0.6481310890	0.2051063830	0.4541631623
0.6480475617	0.2051063830	0.4552845528
0.6480463017	0.2053900709	0.4552845528
0.6477029235	0.2053900709	0.4578076815
0.6476183599	0.2062411348	0.4578076815
0.6475686777	0.2062411348	0.4580880292
0.6474740711	0.2073758865	0.4580880292
0.6473242994	0.2073758865	0.4594897673
0.6473150272	0.2076595745	0.4594897673
0.6473002779	0.2076595745	0.4606111578
0.6472240553	0.2082269504	0.4606111578
0.6472234785	0.2082269504	0.4608915055
0.6472123478	0.2085106383	0.4608915055
0.6469820489	0.2085106383	0.4622932436
0.6469628833	0.2087943262	0.4622932436
0.6468915866	0.2087943262	0.4628539389
0.6468158370	0.2093617021	0.4628539389
0.6467610157	0.2093617021	0.4634146341
0.6467213536	0.2096453901	0.4634146341
0.6466302426	0.2096453901	0.4636949818
0.6465916172	0.2099290780	0.4636949818
0.6465107825	0.2099290780	0.4639753294
0.6465077369	0.2102127660	0.4639753294
0.6464202904	0.2102127660	0.4648163723
0.6462288023	0.2107801418	0.4648163723
0.6460363074	0.2107801418	0.4662181105
0.6458923743	0.2110638298	0.4662181105
0.6456554912	0.2110638298	0.4676198486
0.6456264548	0.2113475177	0.4676198486
0.6456086696	0.2113475177	0.4681805439
0.6456010725	0.2119148936	0.4681805439
0.6454261589	0.2119148936	0.4687412391
0.6453326932	0.2121985816	0.4687412391
0.6450027844	0.2121985816	0.4707036726
0.6449913428	0.2124822695	0.4707036726
0.6448825907	0.2124822695	0.4712643678
0.6447593291	0.2127659574	0.4712643678
0.6447294105	0.2127659574	0.4718250631
0.6446998832	0.2133333333	0.4718250631
0.6446529727	0.2133333333	0.4723857583
0.6445774929	0.2136170213	0.4723857583
0.6443264468	0.2136170213	0.4735071489
0.6441547258	0.2139007092	0.4735071489
0.6438870085	0.2139007092	0.4746285394
0.6438496054	0.2141843972	0.4746285394
0.6438008771	0.2141843972	0.4749088870
0.6436091464	0.2144680851	0.4749088870
0.6435444774	0.2144680851	0.4751892347
0.6434116351	0.2147517730	0.4751892347
0.6426873856	0.2147517730	0.4760302775
0.6425659967	0.2153191489	0.4760302775
0.6424928142	0.2153191489	0.4763106252
0.6424636713	0.2156028369	0.4763106252
0.6423921551	0.2156028369	0.4765909728
0.6423658704	0.2158865248	0.4765909728
0.6423311918	0.2158865248	0.4768713204
0.6421029833	0.2167375887	0.4768713204
0.6418580638	0.2167375887	0.4774320157
0.6416316017	0.2170212766	0.4774320157
0.6414898512	0.2170212766	0.4782730586
0.6414031548	0.2173049645	0.4782730586
0.6413363217	0.2173049645	0.4785534062
0.6411969967	0.2175886525	0.4785534062
0.6411596307	0.2175886525	0.4788337539
0.6410366863	0.2184397163	0.4788337539
0.6408935723	0.2184397163	0.4796747967
0.6408165109	0.2190070922	0.4796747967
0.6407031926	0.2190070922	0.4802354920
0.6405877734	0.2192907801	0.4802354920
0.6399121210	0.2192907801	0.4821979254
0.6397261076	0.2195744681	0.4821979254
0.6391973425	0.2195744681	0.4833193160
0.6390822950	0.2198581560	0.4833193160
0.6389370624	0.2198581560	0.4835996636
0.6388856023	0.2204255319	0.4835996636
0.6387682678	0.2204255319	0.4841603588
0.6387049751	0.2207092199	0.4841603588
0.6385599187	0.2207092199	0.4850014017
0.6385389026	0.2209929078	0.4850014017
0.6384283175	0.2209929078	0.4852817494
0.6384238584	0.2212765957	0.4852817494
0.6383888904	0.2212765957	0.4855620970
0.6383654312	0.2215602837	0.4855620970
0.6383165040	0.2215602837	0.4858424446
0.6381091535	0.2224113475	0.4858424446
0.6380135898	0.2224113475	0.4864031399
0.6379690815	0.2229787234	0.4864031399
0.6376291566	0.2229787234	0.4872441828
0.6375733163	0.2232624113	0.4872441828
0.6375164854	0.2232624113	0.4875245304
0.6375152172	0.2235460993	0.4875245304
0.6374409271	0.2235460993	0.4883655733
0.6374320660	0.2238297872	0.4883655733
0.6373492178	0.2238297872	0.4892066162
0.6371359866	0.2241134752	0.4892066162
0.6370404106	0.2241134752	0.4894869638
0.6367250114	0.2252482270	0.4894869638
0.6367151148	0.2252482270	0.4897673115
0.6366714624	0.2255319149	0.4897673115
0.6364659050	0.2255319149	0.4906083544
0.6363711153	0.2258156028	0.4906083544
0.6361727635	0.2258156028	0.4914493973
0.6361465175	0.2260992908	0.4914493973
0.6360101944	0.2260992908	0.4925707878
0.6358878276	0.2272340426	0.4925707878
0.6358107036	0.2272340426	0.4931314830
0.6354326012	0.2278014184	0.4931314830
0.6353435524	0.2278014184	0.4936921783
0.6352223638	0.2280851064	0.4936921783
0.6349237755	0.2280851064	0.4948135688
0.6346335221	0.2286524823	0.4948135688
0.6343886788	0.2286524823	0.4976170451
0.6342649818	0.2289361702	0.4976170451
0.6340543365	0.2289361702	0.4981777404
0.6337746023	0.2300709220	0.4981777404
0.6335597476	0.2300709220	0.4990187833
0.6334377897	0.2306382979	0.4990187833
0.6332864009	0.2306382979	0.4992991309
0.6332843689	0.2312056738	0.4992991309
0.6331884021	0.2312056738	0.4995794786
0.6331228933	0.2317730496	0.4995794786
0.6329103859	0.2317730496	0.5001401738
0.6328520860	0.2320567376	0.5001401738
0.6326858444	0.2320567376	0.5009812167
0.6325203148	0.2326241135	0.5009812167
0.6324167610	0.2326241135	0.5015419120
0.6322772101	0.2334751773	0.5015419120
0.6321723149	0.2334751773	0.5023829549
0.6321555508	0.2337588652	0.5023829549
0.6317379712	0.2337588652	0.5046257359
0.6316128225	0.2340425532	0.5046257359
0.6311598822	0.2340425532	0.5054667788
0.6310941277	0.2343262411	0.5054667788
0.6307369725	0.2343262411	0.5063078217
0.6306056698	0.2348936170	0.5063078217
0.6304573741	0.2348936170	0.5077095599
0.6304405164	0.2351773050	0.5077095599
0.6301381853	0.2351773050	0.5085506027
0.6300703363	0.2354609929	0.5085506027
0.6300171891	0.2354609929	0.5088309504
0.6298984297	0.2357446809	0.5088309504
0.6298641681	0.2357446809	0.5091112980
0.6297573550	0.2363120567	0.5091112980
0.6296561759	0.2363120567	0.5096719933
0.6295598447	0.2365957447	0.5096719933
0.6295505868	0.2365957447	0.5099523409
0.6294200412	0.2368794326	0.5099523409
0.6292388918	0.2368794326	0.5105130362
0.6287481220	0.2374468085	0.5105130362
0.6285264677	0.2374468085	0.5113540791
0.6285214997	0.2377304965	0.5113540791
0.6283602316	0.2377304965	0.5116344267
0.6282110819	0.2380141844	0.5116344267
0.6281827988	0.2380141844	0.5119147743
0.6280324431	0.2382978723	0.5119147743
0.6280166496	0.2382978723	0.5121951220
0.6279974672	0.2385815603	0.5121951220
0.6274319977	0.2385815603	0.5144379030
0.6273039036	0.2391489362	0.5144379030
0.6272500826	0.2391489362	0.5147182506
0.6272157286	0.2394326241	0.5147182506
0.6272042957	0.2394326241	0.5149985983
0.6272029701	0.2397163121	0.5149985983
0.6271270043	0.2397163121	0.5155592935
0.6266240695	0.2405673759	0.5155592935
0.6265537927	0.2405673759	0.5161199888
0.6264243196	0.2414184397	0.5161199888
0.6264129652	0.2414184397	0.5164003364
0.6262772856	0.2417021277	0.5164003364
0.6258464772	0.2417021277	0.5178020746
0.6258440896	0.2419858156	0.5178020746
0.6256614566	0.2419858156	0.5189234651
0.6252660975	0.2428368794	0.5189234651
0.6251241072	0.2428368794	0.5192038127
0.6250445868	0.2431205674	0.5192038127
0.6249264373	0.2431205674	0.5197645080
0.6247990240	0.2436879433	0.5197645080
0.6246705234	0.2436879433	0.5200448556
0.6246400389	0.2439716312	0.5200448556
0.6246162887	0.2439716312	0.5203252033
0.6246019992	0.2442553191	0.5203252033
0.6245538168	0.2442553191	0.5206055509
0.6244777907	0.2448226950	0.5206055509
0.6242740102	0.2448226950	0.5214465938
0.6242698813	0.2451063830	0.5214465938
0.6238086748	0.2451063830	0.5222876367
0.6237487999	0.2456737589	0.5222876367
0.6235219656	0.2456737589	0.5234090272
0.6235039048	0.2459574468	0.5234090272
0.6230048750	0.2459574468	0.5242500701
0.6228212611	0.2462411348	0.5242500701
0.6227971116	0.2462411348	0.5245304177
0.6225022456	0.2468085106	0.5245304177
0.6223711068	0.2468085106	0.5248107653
0.6223654831	0.2470921986	0.5248107653
0.6221724595	0.2470921986	0.5259321559
0.6220719497	0.2476595745	0.5259321559
0.6217696757	0.2476595745	0.5270535464
0.6217645113	0.2482269504	0.5270535464
0.6215920202	0.2482269504	0.5281749369
0.6215869141	0.2485106383	0.5281749369
0.6213766330	0.2485106383	0.5284552846
0.6212762693	0.2490780142	0.5284552846
0.6211918178	0.2490780142	0.5292963274
0.6211483752	0.2493617021	0.5292963274
0.6210247016	0.2493617021	0.5301373703
0.6209649824	0.2496453901	0.5301373703
0.6207789264	0.2496453901	0.5306980656
0.6207314790	0.2499290780	0.5306980656
0.6205511317	0.2499290780	0.5315391085
0.6205320445	0.2502127660	0.5315391085
0.6203590919	0.2502127660	0.5323801514
0.6203471754	0.2504964539	0.5323801514
0.6203112483	0.2504964539	0.5326604990
0.6202933441	0.2507801418	0.5326604990
0.6199510180	0.2507801418	0.5335015419
0.6199462156	0.2510638298	0.5335015419
0.6198261184	0.2510638298	0.5340622372
0.6196198297	0.2519148936	0.5340622372
0.6188590076	0.2519148936	0.5357443230
0.6188328938	0.2521985816	0.5357443230
0.6185549352	0.2521985816	0.5374264087
0.6185271926	0.2527659574	0.5374264087
0.6183027524	0.2527659574	0.5382674516
0.6182374034	0.2530496454	0.5382674516
0.6181927035	0.2530496454	0.5385477993
0.6180702521	0.2533333333	0.5385477993
0.6179433178	0.2533333333	0.5393888422
0.6176029949	0.2539007092	0.5393888422
0.6172942428	0.2539007092	0.5402298851
0.6171263805	0.2541843972	0.5402298851
0.6168915821	0.2541843972	0.5407905803
0.6166713701	0.2544680851	0.5407905803
0.6165995100	0.2544680851	0.5410709280
0.6162847104	0.2550354610	0.5410709280
0.6161526292	0.2550354610	0.5416316232
0.6161391332	0.2553191489	0.5416316232
0.6155814743	0.2553191489	0.5433137090
0.6155178787	0.2556028369	0.5433137090
0.6152953747	0.2556028369	0.5438744043
0.6152696908	0.2558865248	0.5438744043
0.6151787172	0.2558865248	0.5441547519
0.6151681004	0.2561702128	0.5441547519
0.6151656561	0.2561702128	0.5444350995
0.6151065542	0.2564539007	0.5444350995
0.6148152598	0.2564539007	0.5449957948
0.6146631360	0.2570212766	0.5449957948
0.6143514438	0.2570212766	0.5455564900
0.6143108759	0.2578723404	0.5455564900
0.6142741496	0.2578723404	0.5458368377
0.6142390007	0.2581560284	0.5458368377
0.6140449724	0.2581560284	0.5466778806
0.6137644568	0.2587234043	0.5466778806
0.6136035312	0.2587234043	0.5475189235
0.6136029412	0.2590070922	0.5475189235
0.6135474265	0.2590070922	0.5480796187
0.6134706843	0.2592907801	0.5480796187
0.6131170144	0.2592907801	0.5492010093
0.6130296231	0.2595744681	0.5492010093
0.6118960727	0.2595744681	0.5531258761
0.6118651882	0.2598581560	0.5531258761
0.6116664610	0.2598581560	0.5536865713
0.6115029694	0.2604255319	0.5536865713
0.6112619309	0.2604255319	0.5545276142
0.6109436202	0.2609929078	0.5545276142
0.6102632094	0.2609929078	0.5564900477
0.6097502650	0.2624113475	0.5564900477
0.6095872640	0.2624113475	0.5573310906
0.6095161230	0.2626950355	0.5573310906
0.6094670831	0.2626950355	0.5576114382
0.6093472315	0.2629787234	0.5576114382
0.6091855180	0.2629787234	0.5587328287
0.6090781882	0.2632624113	0.5587328287
0.6087714714	0.2632624113	0.5598542192
0.6087626851	0.2635460993	0.5598542192
0.6086319472	0.2635460993	0.5601345669
0.6085382806	0.2638297872	0.5601345669
0.6083740420	0.2638297872	0.5609756098
0.6083435337	0.2643971631	0.5609756098
0.6080935388	0.2643971631	0.5618166526
0.6079813840	0.2649645390	0.5618166526
0.6079539080	0.2649645390	0.5620970003
0.6079020579	0.2652482270	0.5620970003
0.6075990455	0.2652482270	0.5626576955
0.6075307291	0.2655319149	0.5626576955
0.6072581466	0.2655319149	0.5637790861
0.6069804820	0.2658156028	0.5637790861
0.6065782610	0.2658156028	0.5646201290
0.6064633460	0.2666666667	0.5646201290
0.6064448407	0.2666666667	0.5649004766
0.6062366070	0.2669503546	0.5649004766
0.6060422974	0.2669503546	0.5660218671
0.6059207170	0.2675177305	0.5660218671
0.6058757720	0.2675177305	0.5663022147
0.6057991298	0.2680851064	0.5663022147
0.6057887851	0.2680851064	0.5668629100
0.6056495285	0.2689361702	0.5668629100
0.6055727453	0.2689361702	0.5671432576
0.6055487491	0.2692198582	0.5671432576
0.6055393522	0.2692198582	0.5677039529
0.6053811860	0.2700709220	0.5677039529
0.6053721544	0.2700709220	0.5679843005
0.6052948377	0.2703546099	0.5679843005
0.6052588494	0.2703546099	0.5682646482
0.6052548194	0.2706382979	0.5682646482
0.6052111348	0.2706382979	0.5685449958
0.6049421742	0.2717730496	0.5685449958
0.6046090923	0.2717730496	0.5696663863
0.6045916609	0.2720567376	0.5696663863
0.6045071607	0.2720567376	0.5705074292
0.6044981955	0.2723404255	0.5705074292
0.6044772621	0.2723404255	0.5707877768
0.6044378937	0.2726241135	0.5707877768
0.6043374315	0.2726241135	0.5710681245
0.6042305291	0.2731914894	0.5710681245
0.6041255922	0.2731914894	0.5721895150
0.6038312141	0.2737588652	0.5721895150
0.6037281751	0.2737588652	0.5730305579
0.6037108976	0.2740425532	0.5730305579
0.6037023214	0.2740425532	0.5733109055
0.6036957037	0.2746099291	0.5733109055
0.6036773278	0.2746099291	0.5735912532
0.6036379869	0.2748936170	0.5735912532
0.6031364568	0.2748936170	0.5747126437
0.6031198747	0.2751773050	0.5747126437
0.6030241550	0.2751773050	0.5749929913
0.6027949700	0.2757446809	0.5749929913
0.6026836328	0.2757446809	0.5752733389
0.6026655823	0.2760283688	0.5752733389
0.6023574020	0.2760283688	0.5766750771
0.6023483075	0.2763120567	0.5766750771
0.6023349548	0.2763120567	0.5769554247
0.6022599325	0.2768794326	0.5769554247
0.6022502352	0.2768794326	0.5772357724
0.6022179547	0.2771631206	0.5772357724
0.6019977515	0.2771631206	0.5783571629
0.6017374362	0.2780141844	0.5783571629
0.6015151544	0.2780141844	0.5797589010
0.6011075913	0.2782978723	0.5797589010
0.6007407550	0.2782978723	0.5814409868
0.6007092589	0.2785815603	0.5814409868
0.6006846172	0.2785815603	0.5820016821
0.6006122867	0.2791489362	0.5820016821
0.6005670752	0.2791489362	0.5822820297
0.6005386878	0.2794326241	0.5822820297
0.5997257306	0.2794326241	0.5850855060
0.5995509819	0.2800000000	0.5850855060
0.5994875242	0.2800000000	0.5859265489
0.5994340383	0.2802836879	0.5859265489
0.5994058134	0.2802836879	0.5862068966
0.5993399516	0.2805673759	0.5862068966
0.5989587420	0.2805673759	0.5870479394
0.5988796012	0.2808510638	0.5870479394
0.5986373247	0.2808510638	0.5876086347
0.5986058192	0.2811347518	0.5876086347
0.5985064274	0.2811347518	0.5881693300
0.5983625975	0.2814184397	0.5881693300
0.5979592844	0.2814184397	0.5904121110
0.5977655578	0.2817021277	0.5904121110
0.5973518343	0.2817021277	0.5923745444
0.5972595381	0.2819858156	0.5923745444
0.5971407802	0.2819858156	0.5929352397
0.5970763631	0.2822695035	0.5929352397
0.5968751858	0.2822695035	0.5937762826
0.5966975347	0.2831205674	0.5937762826
0.5962739422	0.2831205674	0.5940566302
0.5962252375	0.2834042553	0.5940566302
0.5960900070	0.2834042553	0.5943369779
0.5960130892	0.2836879433	0.5943369779
0.5958335890	0.2836879433	0.5951780207
0.5957809722	0.2842553191	0.5951780207
0.5954093535	0.2842553191	0.5965797589
0.5953507021	0.2848226950	0.5965797589
0.5952654433	0.2848226950	0.5968601065
0.5951511022	0.2851063830	0.5968601065
0.5951097217	0.2851063830	0.5971404542
0.5951006057	0.2853900709	0.5971404542
0.5950376098	0.2853900709	0.5974208018
0.5950234367	0.2856737589	0.5974208018
0.5944720116	0.2856737589	0.5993832352
0.5943601645	0.2862411348	0.5993832352
0.5943552563	0.2862411348	0.5996635828
0.5940296525	0.2865248227	0.5996635828
0.5939714715	0.2865248227	0.6005046257
0.5938712887	0.2870921986	0.6005046257
0.5935756828	0.2870921986	0.6021867115
0.5933414103	0.2876595745	0.6021867115
0.5933393725	0.2876595745	0.6024670592
0.5931910088	0.2882269504	0.6024670592
0.5931184093	0.2882269504	0.6030277544
0.5931113187	0.2885106383	0.6030277544
0.5928433501	0.2885106383	0.6035884497
0.5927711519	0.2887943262	0.6035884497
0.5924825166	0.2887943262	0.6041491449
0.5923666353	0.2890780142	0.6041491449
0.5923164402	0.2890780142	0.6044294926
0.5922184761	0.2893617021	0.6044294926
0.5921131650	0.2893617021	0.6049901878
0.5920794005	0.2896453901	0.6049901878
0.5917116079	0.2896453901	0.6061115784
0.5915022353	0.2907801418	0.6061115784
0.5914674362	0.2907801418	0.6063919260
0.5913024654	0.2910638298	0.6063919260
0.5911537070	0.2910638298	0.6069526213
0.5911395647	0.2913475177	0.6069526213
0.5908364527	0.2913475177	0.6077936641
0.5906818789	0.2916312057	0.6077936641
0.5905534301	0.2916312057	0.6080740118
0.5903721701	0.2921985816	0.6080740118
0.5901426353	0.2921985816	0.6086347070
0.5897576097	0.2927659574	0.6086347070
0.5897570478	0.2927659574	0.6089150547
0.5896833584	0.2930496454	0.6089150547
0.5896188022	0.2930496454	0.6094757499
0.5892723557	0.2933333333	0.6094757499
0.5890573292	0.2933333333	0.6103167928
0.5890225793	0.2939007092	0.6103167928
0.5887856929	0.2939007092	0.6117185310
0.5887230168	0.2941843972	0.6117185310
0.5885792839	0.2941843972	0.6122792262
0.5883223047	0.2950354610	0.6122792262
0.5882920671	0.2950354610	0.6128399215
0.5881913953	0.2953191489	0.6128399215
0.5881286388	0.2953191489	0.6134006168
0.5880886462	0.2958865248	0.6134006168
0.5880404794	0.2958865248	0.6136809644
0.5879344446	0.2961702128	0.6136809644
0.5879108562	0.2961702128	0.6139613120
0.5877463847	0.2967375887	0.6139613120
0.5875355029	0.2967375887	0.6145220073
0.5871260859	0.2981560284	0.6145220073
0.5870865714	0.2981560284	0.6150827026
0.5869591066	0.2984397163	0.6150827026
0.5869153179	0.2984397163	0.6153630502
0.5868825213	0.2987234043	0.6153630502
0.5865966999	0.2987234043	0.6173254836
0.5865811880	0.2990070922	0.6173254836
0.5864753298	0.2990070922	0.6178861789
0.5860878306	0.2998581560	0.6178861789
0.5859815827	0.2998581560	0.6187272218
0.5858025678	0.3004255319	0.6187272218
0.5856807470	0.3004255319	0.6195682646
0.5852068617	0.3015602837	0.6195682646
0.5848196886	0.3015602837	0.6212503504
0.5845713680	0.3021276596	0.6212503504
0.5845006576	0.3021276596	0.6215306981
0.5844699330	0.3024113475	0.6215306981
0.5841719118	0.3024113475	0.6229324362
0.5840940977	0.3026950355	0.6229324362
0.5839265338	0.3026950355	0.6232127839
0.5838963672	0.3029787234	0.6232127839
0.5837650833	0.3029787234	0.6237734791
0.5836498235	0.3032624113	0.6237734791
0.5836079203	0.3032624113	0.6246145220
0.5834574572	0.3035460993	0.6246145220
0.5831365684	0.3035460993	0.6260162602
0.5830517226	0.3043971631	0.6260162602
0.5828578205	0.3043971631	0.6265769554
0.5826560867	0.3052482270	0.6265769554
0.5824542632	0.3052482270	0.6276983459
0.5824466007	0.3055319149	0.6276983459
0.5821811395	0.3055319149	0.6279786936
0.5820268027	0.3063829787	0.6279786936
0.5818355324	0.3063829787	0.6288197365
0.5818283576	0.3066666667	0.6288197365
0.5816409809	0.3066666667	0.6293804317
0.5816246224	0.3069503546	0.6293804317
0.5814750530	0.3069503546	0.6299411270
0.5813017175	0.3072340426	0.6299411270
0.5811429486	0.3072340426	0.6307821699
0.5808827501	0.3080851064	0.6307821699
0.5808455001	0.3080851064	0.6310625175
0.5807291093	0.3083687943	0.6310625175
0.5806639864	0.3083687943	0.6316232128
0.5806566482	0.3086524823	0.6316232128
0.5806006190	0.3086524823	0.6319035604
0.5805078812	0.3095035461	0.6319035604
0.5804190410	0.3095035461	0.6321839080
0.5804001502	0.3097872340	0.6321839080
0.5802959840	0.3097872340	0.6324642557
0.5801916518	0.3109219858	0.6324642557
0.5798845519	0.3109219858	0.6335856462
0.5798427933	0.3114893617	0.6335856462
0.5798035629	0.3114893617	0.6338659938
0.5797786414	0.3117730496	0.6338659938
0.5796446951	0.3117730496	0.6341463415
0.5792299903	0.3123404255	0.6341463415
0.5786116199	0.3123404255	0.6358284272
0.5786041730	0.3126241135	0.6358284272
0.5785163871	0.3126241135	0.6361087749
0.5780490134	0.3134751773	0.6361087749
0.5780337796	0.3134751773	0.6363891225
0.5779336128	0.3137588652	0.6363891225
0.5777881440	0.3137588652	0.6366694701
0.5777434101	0.3140425532	0.6366694701
0.5776871451	0.3140425532	0.6372301654
0.5776753507	0.3143262411	0.6372301654
0.5776528047	0.3143262411	0.6377908607
0.5776453329	0.3146099291	0.6377908607
0.5773135227	0.3146099291	0.6391925988
0.5771377625	0.3151773050	0.6391925988
0.5771206473	0.3151773050	0.6397532941
0.5770557998	0.3154609929	0.6397532941
0.5767360479	0.3154609929	0.6414353799
0.5766415584	0.3157446809	0.6414353799
0.5762170521	0.3157446809	0.6431174657
0.5761159230	0.3163120567	0.6431174657
0.5760494934	0.3163120567	0.6433978133
0.5760305677	0.3165957447	0.6433978133
0.5755262016	0.3165957447	0.6442388562
0.5751092600	0.3171631206	0.6442388562
0.5749685447	0.3171631206	0.6445192038
0.5748847466	0.3177304965	0.6445192038
0.5748454287	0.3177304965	0.6447995514
0.5747031667	0.3180141844	0.6447995514
0.5745630639	0.3180141844	0.6456405943
0.5745386556	0.3182978723	0.6456405943
0.5744790187	0.3182978723	0.6459209420
0.5743681233	0.3188652482	0.6459209420
0.5743143392	0.3188652482	0.6464816372
0.5741623702	0.3191489362	0.6464816372
0.5741191853	0.3191489362	0.6467619849
0.5737143996	0.3208510638	0.6467619849
0.5735793791	0.3208510638	0.6470423325
0.5735527968	0.3211347518	0.6470423325
0.5735056841	0.3211347518	0.6476030278
0.5734645095	0.3214184397	0.6476030278
0.5733882281	0.3214184397	0.6478833754
0.5733850459	0.3217021277	0.6478833754
0.5726089907	0.3217021277	0.6506868517
0.5725704079	0.3219858156	0.6506868517
0.5719025826	0.3219858156	0.6520885899
0.5718258166	0.3225531915	0.6520885899
0.5712032944	0.3225531915	0.6529296327
0.5711953438	0.3231205674	0.6529296327
0.5707419729	0.3231205674	0.6543313709
0.5707220915	0.3234042553	0.6543313709
0.5706851582	0.3234042553	0.6551724138
0.5706332108	0.3239716312	0.6551724138
0.5706331222	0.3239716312	0.6554527614
0.5706329728	0.3242553191	0.6554527614
0.5706285547	0.3242553191	0.6557331091
0.5704711324	0.3245390071	0.6557331091
0.5704071243	0.3245390071	0.6562938043
0.5700428033	0.3253900709	0.6562938043
0.5698808536	0.3253900709	0.6571348472
0.5697659176	0.3256737589	0.6571348472
0.5697450580	0.3256737589	0.6574151948
0.5696329008	0.3259574468	0.6574151948
0.5693611433	0.3259574468	0.6593776283
0.5693310919	0.3262411348	0.6593776283
0.5692457124	0.3262411348	0.6596579759
0.5691342220	0.3265248227	0.6596579759
0.5683032471	0.3265248227	0.6613400617
0.5680725313	0.3268085106	0.6613400617
0.5678987938	0.3268085106	0.6619007569
0.5678423017	0.3273758865	0.6619007569
0.5677989238	0.3273758865	0.6621811046
0.5676881588	0.3276595745	0.6621811046
0.5673784049	0.3276595745	0.6638631904
0.5672649325	0.3279432624	0.6638631904
0.5670534306	0.3279432624	0.6649845809
0.5669803566	0.3282269504	0.6649845809
0.5669695676	0.3282269504	0.6652649285
0.5669455488	0.3285106383	0.6652649285
0.5667804457	0.3285106383	0.6655452761
0.5666918143	0.3287943262	0.6655452761
0.5665951981	0.3287943262	0.6661059714
0.5665903506	0.3290780142	0.6661059714
0.5665795325	0.3290780142	0.6663863190
0.5663661651	0.3293617021	0.6663863190
0.5658440890	0.3293617021	0.6686291001
0.5657622879	0.3299290780	0.6686291001
0.5656814148	0.3299290780	0.6689094477
0.5655947177	0.3304964539	0.6689094477
0.5652648771	0.3304964539	0.6691897953
0.5652099132	0.3307801418	0.6691897953
0.5649303624	0.3307801418	0.6694701430
0.5646445770	0.3316312057	0.6694701430
0.5645915001	0.3316312057	0.6700308382
0.5644477160	0.3324822695	0.6700308382
0.5643029807	0.3324822695	0.6703111859
0.5642598116	0.3327659574	0.6703111859
0.5640397406	0.3327659574	0.6705915335
0.5637117261	0.3333333333	0.6705915335
0.5631092205	0.3333333333	0.6736753574
0.5630883990	0.3336170213	0.6736753574
0.5627251700	0.3336170213	0.6745164003
0.5626548475	0.3339007092	0.6745164003
0.5617177206	0.3339007092	0.6773198766
0.5617020279	0.3341843972	0.6773198766
0.5617008909	0.3341843972	0.6776002243
0.5615139132	0.3344680851	0.6776002243
0.5612758533	0.3344680851	0.6778805719
0.5612423836	0.3347517730	0.6778805719
0.5609515482	0.3347517730	0.6784412672
0.5606516629	0.3350354610	0.6784412672
0.5606078617	0.3350354610	0.6787216148
0.5605688795	0.3353191489	0.6787216148
0.5596636869	0.3353191489	0.6798430053
0.5596523146	0.3356028369	0.6798430053
0.5594265530	0.3356028369	0.6804037006
0.5592740842	0.3361702128	0.6804037006
0.5592454238	0.3361702128	0.6806840482
0.5590925506	0.3364539007	0.6806840482
0.5588909927	0.3364539007	0.6815250911
0.5586791780	0.3373049645	0.6815250911
0.5586367945	0.3373049645	0.6820857864
0.5586161986	0.3375886525	0.6820857864
0.5581594978	0.3375886525	0.6840482198
0.5580680267	0.3378723404	0.6840482198
0.5577226468	0.3378723404	0.6854499579
0.5576664416	0.3381560284	0.6854499579
0.5576206091	0.3381560284	0.6857303056
0.5576166475	0.3384397163	0.6857303056
0.5575490843	0.3384397163	0.6860106532
0.5575288526	0.3387234043	0.6860106532
0.5570315819	0.3387234043	0.6879730866
0.5569137747	0.3392907801	0.6879730866
0.5568442258	0.3392907801	0.6882534343
0.5567933013	0.3395744681	0.6882534343
0.5567159872	0.3395744681	0.6893748248
0.5566936941	0.3398581560	0.6893748248
0.5565000526	0.3398581560	0.6902158677
0.5564903915	0.3401418440	0.6902158677
0.5559911434	0.3401418440	0.6913372582
0.5558952927	0.3404255319	0.6913372582
0.5558839473	0.3404255319	0.6916176058
0.5558512994	0.3407092199	0.6916176058
0.5557204336	0.3407092199	0.6924586487
0.5556541192	0.3409929078	0.6924586487
0.5555413838	0.3409929078	0.6927389964
0.5554154892	0.3412765957	0.6927389964
0.5553987503	0.3412765957	0.6930193440
0.5553371613	0.3415602837	0.6930193440
0.5552310211	0.3415602837	0.6932996916
0.5551745508	0.3418439716	0.6932996916
0.5550719171	0.3418439716	0.6941407345
0.5550365821	0.3421276596	0.6941407345
0.5548764177	0.3421276596	0.6944210821
0.5548362094	0.3424113475	0.6944210821
0.5547234295	0.3424113475	0.6949817774
0.5546989489	0.3426950355	0.6949817774
0.5539623688	0.3426950355	0.6966638632
0.5538677632	0.3429787234	0.6966638632
0.5536536182	0.3429787234	0.6972245585
0.5536202655	0.3432624113	0.6972245585
0.5534489975	0.3432624113	0.6986262966
0.5532694997	0.3435460993	0.6986262966
0.5531144809	0.3435460993	0.6991869919
0.5530405790	0.3443971631	0.6991869919
0.5529470210	0.3443971631	0.6994673395
0.5529346188	0.3446808511	0.6994673395
0.5526400617	0.3446808511	0.7000280348
0.5525525345	0.3449645390	0.7000280348
0.5524946611	0.3449645390	0.7003083824
0.5520906876	0.3452482270	0.7003083824
0.5518221336	0.3452482270	0.7011494253
0.5516978931	0.3458156028	0.7011494253
0.5516495991	0.3458156028	0.7014297729
0.5516074499	0.3460992908	0.7014297729
0.5510526344	0.3460992908	0.7045135969
0.5510023803	0.3463829787	0.7045135969
0.5508551494	0.3463829787	0.7050742921
0.5507644607	0.3469503546	0.7050742921
0.5505979238	0.3469503546	0.7061956826
0.5505017871	0.3475177305	0.7061956826
0.5502863049	0.3475177305	0.7064760303
0.5500184189	0.3480851064	0.7064760303
0.5499335833	0.3480851064	0.7070367255
0.5498883305	0.3483687943	0.7070367255
0.5498695490	0.3483687943	0.7073170732
0.5494037146	0.3486524823	0.7073170732
0.5484910417	0.3486524823	0.7092795066
0.5484258330	0.3495035461	0.7092795066
0.5483832565	0.3495035461	0.7095598542
0.5481336807	0.3503546099	0.7095598542
0.5477477716	0.3503546099	0.7106812447
0.5475545386	0.3506382979	0.7106812447
0.5474884654	0.3506382979	0.7109615924
0.5474744046	0.3512056738	0.7109615924
0.5471091638	0.3512056738	0.7112419400
0.5470702954	0.3514893617	0.7112419400
0.5470349868	0.3514893617	0.7118026353
0.5467508006	0.3517730496	0.7118026353
0.5456962175	0.3517730496	0.7160078497
0.5454963948	0.3520567376	0.7160078497
0.5454775088	0.3520567376	0.7162881974
0.5450810409	0.3529078014	0.7162881974
0.5446775928	0.3529078014	0.7174095879
0.5446207936	0.3531914894	0.7174095879
0.5444143493	0.3531914894	0.7188113260
0.5443775754	0.3534751773	0.7188113260
0.5443019230	0.3534751773	0.7190916737
0.5440394203	0.3537588652	0.7190916737
0.5440238529	0.3537588652	0.7193720213
0.5440141673	0.3537588652	0.7199327166
0.5437091792	0.3543262411	0.7199327166
0.5435312906	0.3543262411	0.7204934118
0.5435036009	0.3546099291	0.7204934118
0.5432386305	0.3546099291	0.7210541071
0.5432151940	0.3548936170	0.7210541071
0.5423198311	0.3548936170	0.7227361929
0.5419458047	0.3557446809	0.7227361929
0.5417254910	0.3557446809	0.7235772358
0.5407989764	0.3571631206	0.7235772358
0.5402619555	0.3571631206	0.7246986263
0.5402343291	0.3574468085	0.7246986263
0.5396237978	0.3574468085	0.7261003645
0.5396231382	0.3577304965	0.7261003645
0.5392905655	0.3577304965	0.7266610597
0.5389400449	0.3585815603	0.7266610597
0.5386084145	0.3585815603	0.7272217550
0.5384736236	0.3588652482	0.7272217550
0.5383517863	0.3588652482	0.7275021026
0.5383200030	0.3591489362	0.7275021026
0.5378606969	0.3591489362	0.7283431455
0.5376820271	0.3594326241	0.7283431455
0.5374842344	0.3594326241	0.7286234931
0.5368116998	0.3605673759	0.7286234931
0.5364562772	0.3605673759	0.7303055789
0.5358378873	0.3614184397	0.7303055789
0.5356057450	0.3614184397	0.7308662742
0.5352320325	0.3619858156	0.7308662742
0.5348671869	0.3619858156	0.7314269694
0.5348623265	0.3622695035	0.7314269694
0.5343488276	0.3622695035	0.7328287076
0.5339443118	0.3636879433	0.7328287076
0.5336200601	0.3636879433	0.7339500981
0.5334957264	0.3648226950	0.7339500981
0.5332500922	0.3648226950	0.7342304458
0.5332009811	0.3651063830	0.7342304458
0.5329178060	0.3651063830	0.7350714886
0.5323230566	0.3659574468	0.7350714886
0.5319860803	0.3659574468	0.7356321839
0.5317411587	0.3665248227	0.7356321839
0.5315818845	0.3665248227	0.7364732268
0.5309023907	0.3676595745	0.7364732268
0.5306152842	0.3676595745	0.7370339221
0.5305055568	0.3679432624	0.7370339221
0.5299782117	0.3679432624	0.7378749650
0.5299450651	0.3682269504	0.7378749650
0.5297388458	0.3682269504	0.7381553126
0.5295585960	0.3687943262	0.7381553126
0.5293343319	0.3687943262	0.7384356602
0.5292153093	0.3693617021	0.7384356602
0.5292103419	0.3693617021	0.7387160078
0.5287144939	0.3702127660	0.7387160078
0.5281884587	0.3702127660	0.7398373984
0.5279945958	0.3707801418	0.7398373984
0.5275402253	0.3707801418	0.7409587889
0.5274760837	0.3710638298	0.7409587889
0.5268176361	0.3710638298	0.7420801794
0.5266886159	0.3716312057	0.7420801794
0.5260147641	0.3716312057	0.7443229605
0.5251357866	0.3730496454	0.7443229605
0.5247236372	0.3730496454	0.7454443510
0.5238873977	0.3739007092	0.7454443510
0.5238145816	0.3739007092	0.7457246986
0.5237646776	0.3741843972	0.7457246986
0.5233753001	0.3741843972	0.7462853939
0.5233728332	0.3744680851	0.7462853939
0.5230374137	0.3744680851	0.7476871320
0.5229728878	0.3747517730	0.7476871320
0.5229094274	0.3747517730	0.7482478273
0.5228482142	0.3750354610	0.7482478273
0.5227483193	0.3750354610	0.7485281749
0.5227104809	0.3756028369	0.7485281749
0.5218060640	0.3756028369	0.7499299131
0.5217489475	0.3758865248	0.7499299131
0.5214983964	0.3758865248	0.7502102607
0.5208552221	0.3775886525	0.7502102607
0.5208473999	0.3775886525	0.7504906084
0.5208263138	0.3778723404	0.7504906084
0.5207496821	0.3778723404	0.7507709560
0.5207277283	0.3781560284	0.7507709560
0.5205637448	0.3781560284	0.7513316512
0.5204180491	0.3787234043	0.7513316512
0.5202994162	0.3787234043	0.7518923465
0.5202635248	0.3792907801	0.7518923465
0.5199568897	0.3792907801	0.7524530418
0.5194589015	0.3795744681	0.7524530418
0.5188844919	0.3795744681	0.7532940847
0.5188826658	0.3798581560	0.7532940847
0.5188099176	0.3798581560	0.7535744323
0.5174895937	0.3818439716	0.7535744323
0.5174024440	0.3818439716	0.7538547799
0.5173652331	0.3821276596	0.7538547799
0.5161444173	0.3821276596	0.7555368657
0.5159109547	0.3824113475	0.7555368657
0.5157990831	0.3824113475	0.7558172133
0.5156091962	0.3832624113	0.7558172133
0.5155640954	0.3832624113	0.7560975610
0.5154669892	0.3835460993	0.7560975610
0.5150822041	0.3835460993	0.7569386039
0.5150786971	0.3838297872	0.7569386039
0.5150494624	0.3838297872	0.7572189515
0.5147157425	0.3843971631	0.7572189515
0.5147073532	0.3843971631	0.7574992991
0.5144175566	0.3846808511	0.7574992991
0.5141452408	0.3846808511	0.7580599944
0.5141442279	0.3849645390	0.7580599944
0.5138519337	0.3849645390	0.7586206897
0.5137726886	0.3852482270	0.7586206897
0.5137164958	0.3852482270	0.7589010373
0.5136292708	0.3855319149	0.7589010373
0.5136222204	0.3855319149	0.7594617325
0.5134088992	0.3860992908	0.7594617325
0.5128564674	0.3860992908	0.7605831231
0.5127370969	0.3860992908	0.7611438183
0.5126675650	0.3863829787	0.7611438183
0.5116391728	0.3863829787	0.7631062518
0.5115415475	0.3866666667	0.7631062518
0.5112240617	0.3866666667	0.7633865994
0.5109271496	0.3875177305	0.7633865994
0.5099914076	0.3875177305	0.7650686852
0.5098946833	0.3878014184	0.7650686852
0.5095483484	0.3878014184	0.7656293804
0.5090712527	0.3883687943	0.7656293804
0.5088759878	0.3883687943	0.7661900757
0.5086026155	0.3889361702	0.7661900757
0.5076375819	0.3889361702	0.7684328567
0.5073636785	0.3897872340	0.7684328567
0.5073210056	0.3897872340	0.7689935520
0.5072438367	0.3897872340	0.7695542473
0.5072239339	0.3900709220	0.7695542473
0.5069794940	0.3900709220	0.7703952902
0.5068314499	0.3903546099	0.7703952902
0.5066521988	0.3903546099	0.7712363331
0.5065184933	0.3906382979	0.7712363331
0.5062489739	0.3906382979	0.7715166807
0.5058524324	0.3914893617	0.7715166807
0.5058296037	0.3914893617	0.7717970283
0.5057175312	0.3917730496	0.7717970283
0.5051581715	0.3917730496	0.7720773759
0.5000000000	0.3994326241	0.7838519765
0.4948425976	0.3994326241	0.7841323241
0.4943692397	0.4000000000	0.7841323241
0.4934992433	0.4000000000	0.7852537146
0.4928361761	0.4002836879	0.7852537146
0.4925288323	0.4002836879	0.7858144099
0.4922796703	0.4005673759	0.7858144099
0.4921951968	0.4005673759	0.7860947575
0.4917605171	0.4011347518	0.7860947575
0.4912734099	0.4011347518	0.7866554528
0.4910364941	0.4017021277	0.7866554528
0.4910129956	0.4017021277	0.7869358004
0.4908609836	0.4019858156	0.7869358004
0.4901979464	0.4019858156	0.7888982338
0.4898698274	0.4022695035	0.7888982338
0.4897035782	0.4022695035	0.7894589291
0.4895840858	0.4025531915	0.7894589291
0.4887172997	0.4025531915	0.7911410149
0.4882800390	0.4031205674	0.7911410149
0.4873307884	0.4031205674	0.7925427530
0.4863999432	0.4042553191	0.7925427530
0.4863858028	0.4042553191	0.7928231006
0.4862775481	0.4045390071	0.7928231006
0.4861551805	0.4045390071	0.7931034483
0.4861359913	0.4048226950	0.7931034483
0.4858854841	0.4048226950	0.7942248388
0.4858637831	0.4051063830	0.7942248388
0.4858015306	0.4051063830	0.7945051864
0.4843444687	0.4068085106	0.7945051864
0.4840171686	0.4068085106	0.7953462293
0.4840089660	0.4070921986	0.7953462293
0.4830461144	0.4070921986	0.7970283151
0.4824502671	0.4082269504	0.7970283151
0.4815404216	0.4082269504	0.7978693580
0.4815204323	0.4085106383	0.7978693580
0.4814736009	0.4085106383	0.7981497056
0.4814526564	0.4087943262	0.7981497056
0.4810996996	0.4087943262	0.7992710962
0.4807125582	0.4093617021	0.7992710962
0.4807019351	0.4093617021	0.7995514438
0.4806613429	0.4096453901	0.7995514438
0.4805997412	0.4096453901	0.7998317914
0.4803913645	0.4099290780	0.7998317914
0.4793288141	0.4099290780	0.8009531819
0.4792059189	0.4102127660	0.8009531819
0.4788638380	0.4102127660	0.8012335296
0.4788550100	0.4104964539	0.8012335296
0.4786120658	0.4104964539	0.8023549201
0.4785549075	0.4107801418	0.8023549201
0.4783424855	0.4107801418	0.8029156154
0.4782707864	0.4110638298	0.8029156154
0.4777136488	0.4110638298	0.8040370059
0.4769937813	0.4113475177	0.8040370059
0.4767394596	0.4113475177	0.8043173535
0.4761356248	0.4119148936	0.8043173535
0.4758075058	0.4119148936	0.8048780488
0.4756190108	0.4121985816	0.8048780488
0.4752445175	0.4121985816	0.8051583964
0.4751234531	0.4127659574	0.8051583964
0.4742367318	0.4127659574	0.8065601346
0.4741884436	0.4130496454	0.8065601346
0.4736974153	0.4130496454	0.8068404822
0.4731885066	0.4136170213	0.8068404822
0.4728372997	0.4136170213	0.8074011775
0.4722381286	0.4139007092	0.8074011775
0.4721425389	0.4139007092	0.8076815251
0.4720378023	0.4141843972	0.8076815251
0.4716717605	0.4141843972	0.8088029156
0.4716524345	0.4144680851	0.8088029156
0.4706051817	0.4144680851	0.8110456967
0.4705342977	0.4147517730	0.8110456967
0.4701021292	0.4147517730	0.8118867396
0.4699274595	0.4153191489	0.8118867396
0.4698187463	0.4153191489	0.8124474348
0.4697469048	0.4156028369	0.8124474348
0.4691736656	0.4156028369	0.8144098682
0.4688573343	0.4158865248	0.8144098682
0.4687538307	0.4158865248	0.8146902159
0.4672607993	0.4181560284	0.8146902159
0.4667885527	0.4181560284	0.8152509111
0.4667099923	0.4187234043	0.8152509111
0.4663314568	0.4187234043	0.8155312588
0.4662809744	0.4192907801	0.8155312588
0.4658470754	0.4192907801	0.8158116064
0.4656494941	0.4195744681	0.8158116064
0.4648571772	0.4195744681	0.8169329969
0.4647159450	0.4201418440	0.8169329969
0.4643448482	0.4201418440	0.8172133445
0.4643126301	0.4204255319	0.8172133445
0.4642847322	0.4204255319	0.8174936922
0.4639150057	0.4207092199	0.8174936922
0.4636117031	0.4207092199	0.8180543874
0.4628670222	0.4209929078	0.8180543874
0.4626037347	0.4209929078	0.8188954303
0.4624719058	0.4218439716	0.8188954303
0.4601518974	0.4218439716	0.8219792543
0.4601309036	0.4221276596	0.8219792543
0.4598077489	0.4221276596	0.8225399495
0.4597851827	0.4224113475	0.8225399495
0.4588127389	0.4224113475	0.8233809924
0.4586623535	0.4229787234	0.8233809924
0.4585817652	0.4229787234	0.8239416877
0.4584957066	0.4232624113	0.8239416877
0.4582894147	0.4232624113	0.8245023830
0.4581508170	0.4235460993	0.8245023830
0.4581306320	0.4235460993	0.8247827306
0.4577523475	0.4241134752	0.8247827306
0.4576812064	0.4241134752	0.8250630782
0.4571655720	0.4255319149	0.8250630782
0.4568743420	0.4255319149	0.8253434258
0.4568478356	0.4258156028	0.8253434258
0.4567387265	0.4258156028	0.8256237735
0.4566520329	0.4260992908	0.8256237735
0.4563861329	0.4260992908	0.8259041211
0.4562186981	0.4266666667	0.8259041211
0.4560668250	0.4266666667	0.8261844687
0.4559170740	0.4269503546	0.8261844687
0.4554585950	0.4269503546	0.8264648164
0.4545597753	0.4278014184	0.8264648164
0.4544964785	0.4278014184	0.8267451640
0.4542739822	0.4280851064	0.8267451640
0.4538492314	0.4280851064	0.8278665545
0.4537594230	0.4283687943	0.8278665545
0.4530305773	0.4283687943	0.8287075974
0.4527533655	0.4286524823	0.8287075974
0.4526555595	0.4286524823	0.8292682927
0.4521374475	0.4292198582	0.8292682927
0.4502571503	0.4292198582	0.8295486403
0.4498420146	0.4297872340	0.8295486403
0.4489466669	0.4297872340	0.8298289879
0.4488029346	0.4300709220	0.8298289879
0.4487478852	0.4300709220	0.8301093356
0.4486096216	0.4303546099	0.8301093356
0.4477223114	0.4303546099	0.8306700308
0.4473621419	0.4312056738	0.8306700308
0.4471300735	0.4312056738	0.8309503785
0.4467690703	0.4314893617	0.8309503785
0.4466429075	0.4314893617	0.8315110737
0.4457712689	0.4323404255	0.8315110737
0.4445311090	0.4323404255	0.8326324643
0.4441624143	0.4329078014	0.8326324643
0.4438849496	0.4329078014	0.8329128119
0.4437386118	0.4331914894	0.8329128119
0.4425642067	0.4331914894	0.8337538548
0.4417166636	0.4348936170	0.8337538548
0.4407012445	0.4348936170	0.8351555929
0.4403794026	0.4351773050	0.8351555929
0.4401810423	0.4351773050	0.8354359406
0.4379510022	0.4371631206	0.8354359406
0.4366463419	0.4371631206	0.8365573311
0.4361898972	0.4377304965	0.8365573311
0.4355189133	0.4377304965	0.8368376787
0.4352599004	0.4380141844	0.8368376787
0.4338536669	0.4380141844	0.8371180264
0.4331998158	0.4382978723	0.8371180264
0.4328237144	0.4382978723	0.8376787216
0.4324444494	0.4388652482	0.8376787216
0.4318449344	0.4388652482	0.8382394169
0.4316913039	0.4391489362	0.8382394169
0.4295058987	0.4391489362	0.8407625456
0.4294237108	0.4394326241	0.8407625456
0.4293053128	0.4394326241	0.8413232408
0.4288390156	0.4394326241	0.8416035884
0.4287429089	0.4400000000	0.8416035884
0.4286323380	0.4400000000	0.8421642837
0.4285055248	0.4405673759	0.8421642837
0.4278053457	0.4414184397	0.8421642837
0.4276850570	0.4414184397	0.8427249790
0.4268516147	0.4417021277	0.8427249790
0.4266421590	0.4417021277	0.8432856742
0.4254808188	0.4428368794	0.8432856742
0.4253923013	0.4428368794	0.8435660219
0.4252714375	0.4431205674	0.8435660219
0.4250168516	0.4431205674	0.8438463695
0.4241582132	0.4436879433	0.8438463695
0.4231375773	0.4436879433	0.8449677600
0.4230179143	0.4439716312	0.8449677600
0.4227948908	0.4439716312	0.8458088029
0.4227576546	0.4442553191	0.8458088029
0.4226201271	0.4442553191	0.8460891505
0.4223486564	0.4453900709	0.8460891505
0.4223023160	0.4453900709	0.8463694982
0.4221261093	0.4456737589	0.8463694982
0.4220484243	0.4456737589	0.8469301934
0.4219726674	0.4459574468	0.8469301934
0.4219090718	0.4459574468	0.8472105411
0.4205845952	0.4479432624	0.8472105411
0.4202860125	0.4479432624	0.8474908887
0.4190855386	0.4485106383	0.8474908887
0.4184465961	0.4485106383	0.8477712363
0.4171818500	0.4502127660	0.8477712363
0.4167970659	0.4502127660	0.8480515840
0.4167701908	0.4504964539	0.8480515840
0.4165507457	0.4504964539	0.8483319316
0.4163125036	0.4510638298	0.8483319316
0.4159420646	0.4510638298	0.8491729745
0.4154566682	0.4530496454	0.8491729745
0.4154308009	0.4530496454	0.8497336698
0.4152210737	0.4533333333	0.8497336698
0.4150601129	0.4533333333	0.8502943650
0.4145976709	0.4544680851	0.8502943650
0.4140244366	0.4544680851	0.8511354079
0.4131822183	0.4550354610	0.8511354079
0.4131055144	0.4550354610	0.8514157555
0.4125544521	0.4553191489	0.8514157555
0.4124738382	0.4553191489	0.8516961032
0.4124277015	0.4556028369	0.8516961032
0.4118511962	0.4556028369	0.8528174937
0.4114170401	0.4558865248	0.8528174937
0.4109517566	0.4558865248	0.8533781890
0.4104272756	0.4561702128	0.8533781890
0.4103520764	0.4561702128	0.8536585366
0.4095262335	0.4570212766	0.8536585366
0.4092001495	0.4570212766	0.8542192318
0.4082256807	0.4584397163	0.8542192318
0.4081080225	0.4584397163	0.8547799271
0.4075786463	0.4595744681	0.8547799271
0.4075504736	0.4595744681	0.8550602747
0.4073348466	0.4598581560	0.8550602747
0.4054025447	0.4598581560	0.8559013176
0.4047236278	0.4612765957	0.8559013176
0.4041019529	0.4612765957	0.8564620129
0.4032853111	0.4624113475	0.8564620129
0.4030506541	0.4624113475	0.8567423605
0.4025590030	0.4635460993	0.8567423605
0.4025567713	0.4635460993	0.8570227082
0.4024016887	0.4638297872	0.8570227082
0.4018092720	0.4638297872	0.8575834034
0.4012885119	0.4643971631	0.8575834034
0.4006465022	0.4643971631	0.8584244463
0.3995151518	0.4655319149	0.8584244463
0.3988291429	0.4655319149	0.8587047939
0.3972903196	0.4678014184	0.8587047939
0.3968593301	0.4678014184	0.8589851416
0.3965377727	0.4680851064	0.8589851416
0.3964754230	0.4680851064	0.8592654892
0.3961730887	0.4686524823	0.8592654892
0.3961084312	0.4692198582	0.8592654892
0.3961072824	0.4695035461	0.8592654892
0.3960012931	0.4695035461	0.8598261845
0.3952665204	0.4700709220	0.8598261845
0.3948353734	0.4700709220	0.8601065321
0.3940871299	0.4714893617	0.8601065321
0.3938301185	0.4714893617	0.8606672274
0.3936523546	0.4717730496	0.8606672274
0.3929306188	0.4717730496	0.8615082703
0.3927525958	0.4723404255	0.8615082703
0.3925932093	0.4723404255	0.8620689655
0.3920486830	0.4731914894	0.8620689655
0.3916316932	0.4731914894	0.8623493131
0.3913544992	0.4734751773	0.8623493131
0.3906458401	0.4734751773	0.8629100084
0.3897322669	0.4743262411	0.8629100084
0.3886661466	0.4743262411	0.8634707037
0.3884056739	0.4748936170	0.8634707037
0.3878313532	0.4748936170	0.8640313989
0.3871316640	0.4760283688	0.8640313989
0.3871009089	0.4760283688	0.8643117466
0.3870381180	0.4763120567	0.8643117466
0.3855601168	0.4763120567	0.8651527895
0.3854961598	0.4765957447	0.8651527895
0.3854200536	0.4765957447	0.8654331371
0.3854052616	0.4768794326	0.8654331371
0.3846309011	0.4768794326	0.8665545276
0.3845255964	0.4771631206	0.8665545276
0.3834309594	0.4771631206	0.8673955705
0.3831527382	0.4774468085	0.8673955705
0.3830329088	0.4774468085	0.8676759181
0.3825888585	0.4782978723	0.8676759181
0.3825012110	0.4782978723	0.8682366134
0.3824096564	0.4785815603	0.8682366134
0.3820561672	0.4785815603	0.8687973087
0.3818360394	0.4788652482	0.8687973087
0.3813198773	0.4788652482	0.8701990468
0.3811636593	0.4791489362	0.8701990468
0.3806214904	0.4791489362	0.8713204373
0.3802268336	0.4800000000	0.8713204373
0.3800517883	0.4800000000	0.8718811326
0.3794230380	0.4802836879	0.8718811326
0.3792422020	0.4802836879	0.8721614802
0.3791111336	0.4805673759	0.8721614802
0.3789272664	0.4805673759	0.8724418279
0.3782217534	0.4811347518	0.8724418279
0.3775161867	0.4811347518	0.8732828708
0.3770965004	0.4817021277	0.8732828708
0.3766519974	0.4817021277	0.8741239137
0.3766511772	0.4819858156	0.8741239137
0.3762162366	0.4819858156	0.8749649565
0.3761307210	0.4822695035	0.8749649565
0.3760929303	0.4822695035	0.8752453042
0.3759327288	0.4825531915	0.8752453042
0.3753988287	0.4825531915	0.8763666947
0.3751637677	0.4828368794	0.8763666947
0.3747409450	0.4828368794	0.8769273900
0.3745472563	0.4834042553	0.8769273900
0.3743467965	0.4834042553	0.8772077376
0.3737605188	0.4836879433	0.8772077376
0.3736347978	0.4836879433	0.8774880852
0.3730486526	0.4842553191	0.8774880852
0.3719525617	0.4842553191	0.8786094757
0.3716496270	0.4848226950	0.8786094757
0.3715852689	0.4848226950	0.8788898234
0.3702722996	0.4862411348	0.8788898234
0.3696637407	0.4862411348	0.8800112139
0.3691316946	0.4868085106	0.8800112139
0.3688624856	0.4868085106	0.8805719092
0.3684450411	0.4882269504	0.8805719092
0.3682490149	0.4882269504	0.8808522568
0.3678491634	0.4887943262	0.8808522568
0.3677795335	0.4887943262	0.8811326044
0.3675185972	0.4893617021	0.8811326044
0.3673594427	0.4893617021	0.8814129521
0.3670058342	0.4896453901	0.8814129521
0.3668831642	0.4896453901	0.8816932997
0.3658796749	0.4907801418	0.8816932997
0.3654398150	0.4907801418	0.8833753855
0.3653582062	0.4910638298	0.8833753855
0.3652098762	0.4910638298	0.8836557331
0.3650720422	0.4916312057	0.8836557331
0.3648008498	0.4916312057	0.8839360807
0.3647346519	0.4919148936	0.8839360807
0.3646514126	0.4919148936	0.8842164284
0.3640213043	0.4921985816	0.8842164284
0.3638965953	0.4921985816	0.8853378189
0.3636878444	0.4924822695	0.8853378189
0.3632000521	0.4924822695	0.8861788618
0.3631955697	0.4927659574	0.8861788618
0.3628722510	0.4927659574	0.8864592094
0.3617533097	0.4941843972	0.8864592094
0.3612408439	0.4941843972	0.8870199047
0.3609419917	0.4947517730	0.8870199047
0.3607787919	0.4947517730	0.8873002523
0.3604920557	0.4950354610	0.8873002523
0.3604890467	0.4950354610	0.8875805999
0.3602535553	0.4953191489	0.8875805999
0.3597567937	0.4953191489	0.8881412952
0.3597265221	0.4956028369	0.8881412952
0.3594702250	0.4956028369	0.8887019905
0.3594502700	0.4958865248	0.8887019905
0.3587956562	0.4958865248	0.8895430334
0.3587560471	0.4961702128	0.8895430334
0.3581967448	0.4961702128	0.8901037286
0.3577386442	0.4967375887	0.8901037286
0.3571837902	0.4967375887	0.8906644239
0.3569684199	0.4970212766	0.8906644239
0.3567517009	0.4970212766	0.8909447715
0.3562718335	0.4975886525	0.8909447715
0.3562291298	0.4975886525	0.8912251191
0.3561726817	0.4978723404	0.8912251191
0.3561051860	0.4978723404	0.8915054668
0.3553854289	0.4984397163	0.8915054668
0.3551860465	0.4984397163	0.8920661620
0.3551497620	0.4987234043	0.8920661620
0.3542785666	0.4987234043	0.8929072049
0.3542429019	0.4990070922	0.8929072049
0.3541328123	0.4990070922	0.8934679002
0.3537628650	0.5001418440	0.8934679002
0.3535638121	0.5001418440	0.8937482478
0.3532802415	0.5007092199	0.8937482478
0.3523931255	0.5007092199	0.8940285955
0.3518981633	0.5009929078	0.8940285955
0.3508206221	0.5009929078	0.8945892907
0.3497760819	0.5021276596	0.8945892907
0.3496975717	0.5021276596	0.8948696384
0.3491414777	0.5029787234	0.8948696384
0.3491013942	0.5029787234	0.8951499860
0.3486614804	0.5038297872	0.8951499860
0.3476924871	0.5038297872	0.8962713765
0.3470510194	0.5043971631	0.8962713765
0.3468189676	0.5043971631	0.8965517241
0.3466595124	0.5049645390	0.8965517241
0.3459046367	0.5049645390	0.8973927670
0.3458404770	0.5052482270	0.8973927670
0.3456822885	0.5052482270	0.8976731147
0.3453075375	0.5058156028	0.8976731147
0.3451192096	0.5058156028	0.8979534623
0.3449688896	0.5063829787	0.8979534623
0.3445789622	0.5063829787	0.8993552004
0.3440805227	0.5072340426	0.8993552004
0.3438048099	0.5072340426	0.8996355481
0.3437786877	0.5075177305	0.8996355481
0.3437443233	0.5075177305	0.8999158957
0.3434900056	0.5080851064	0.8999158957
0.3434697902	0.5080851064	0.9001962433
0.3424444832	0.5089361702	0.9001962433
0.3422246682	0.5089361702	0.9010372862
0.3419949345	0.5097872340	0.9010372862
0.3418566984	0.5097872340	0.9013176339
0.3418404563	0.5103546099	0.9013176339
0.3417680160	0.5103546099	0.9015979815
0.3408782661	0.5120567376	0.9015979815
0.3406086038	0.5120567376	0.9018783291
0.3402438444	0.5123404255	0.9018783291
0.3400443823	0.5123404255	0.9021586768
0.3397208833	0.5134751773	0.9021586768
0.3394343977	0.5134751773	0.9024390244
0.3387329474	0.5143262411	0.9024390244
0.3384295633	0.5143262411	0.9027193720
0.3383531903	0.5146099291	0.9027193720
0.3382755904	0.5146099291	0.9029997197
0.3380572892	0.5157446809	0.9029997197
0.3379486764	0.5157446809	0.9032800673
0.3378257499	0.5163120567	0.9032800673
0.3369627785	0.5163120567	0.9035604149
0.3369473823	0.5165957447	0.9035604149
0.3368924180	0.5165957447	0.9038407625
0.3368667356	0.5168794326	0.9038407625
0.3367375168	0.5168794326	0.9044014578
0.3360825651	0.5185815603	0.9044014578
0.3360311395	0.5185815603	0.9046818054
0.3359887281	0.5188652482	0.9046818054
0.3352892064	0.5188652482	0.9049621531
0.3347287018	0.5194326241	0.9049621531
0.3344917731	0.5194326241	0.9052425007
0.3343440635	0.5197163121	0.9052425007
0.3339756430	0.5197163121	0.9055228483
0.3333592879	0.5202836879	0.9055228483
0.3332917500	0.5202836879	0.9058031960
0.3331598600	0.5205673759	0.9058031960
0.3330352873	0.5205673759	0.9060835436
0.3326045320	0.5208510638	0.9060835436
0.3324661148	0.5208510638	0.9063638912
0.3323375310	0.5214184397	0.9063638912
0.3321829589	0.5214184397	0.9066442389
0.3321826868	0.5217021277	0.9066442389
0.3314126158	0.5217021277	0.9074852817
0.3310066411	0.5222695035	0.9074852817
0.3308355868	0.5222695035	0.9077656294
0.3307838823	0.5225531915	0.9077656294
0.3305623319	0.5225531915	0.9080459770
0.3302897713	0.5228368794	0.9080459770
0.3301785465	0.5228368794	0.9083263246
0.3294287360	0.5248226950	0.9083263246
0.3292327680	0.5248226950	0.9086066723
0.3287653656	0.5259574468	0.9086066723
0.3286196205	0.5259574468	0.9088870199
0.3276973949	0.5273758865	0.9088870199
0.3226935971	0.5273758865	0.9100084104
0.3225838929	0.5276595745	0.9100084104
0.3223854491	0.5276595745	0.9102887581
0.3221335747	0.5279432624	0.9102887581
0.3220953638	0.5279432624	0.9108494533
0.3209710980	0.5290780142	0.9108494533
0.3206292105	0.5290780142	0.9111298010
0.3201086590	0.5299290780	0.9111298010
0.3201028984	0.5299290780	0.9114101486
0.3199181916	0.5302127660	0.9114101486
0.3194222967	0.5302127660	0.9122511915
0.3193744273	0.5302127660	0.9128118867
0.3192568208	0.5302127660	0.9130922344
0.3184346933	0.5316312057	0.9130922344
0.3183720854	0.5316312057	0.9133725820
0.3181105213	0.5321985816	0.9133725820
0.3173385906	0.5321985816	0.9139332773
0.3172036613	0.5324822695	0.9139332773
0.3171869968	0.5324822695	0.9142136249
0.3171396639	0.5327659574	0.9142136249
0.3170171082	0.5327659574	0.9144939725
0.3166674733	0.5339007092	0.9144939725
0.3164896121	0.5339007092	0.9147743202
0.3154749772	0.5347517730	0.9147743202
0.3144525790	0.5347517730	0.9150546678
0.3142457245	0.5353191489	0.9150546678
0.3142153575	0.5353191489	0.9153350154
0.3136924140	0.5358865248	0.9153350154
0.3131982366	0.5358865248	0.9156153631
0.3131171055	0.5361702128	0.9156153631
0.3127392623	0.5361702128	0.9164564059
0.3121117109	0.5378723404	0.9164564059
0.3121097451	0.5378723404	0.9167367536
0.3115123658	0.5390070922	0.9167367536
0.3112491113	0.5390070922	0.9170171012
0.3111825498	0.5392907801	0.9170171012
0.3110807654	0.5392907801	0.9172974488
0.3109126485	0.5398581560	0.9172974488
0.3105202157	0.5398581560	0.9178581441
0.3100268798	0.5409929078	0.9178581441
0.3097972491	0.5409929078	0.9181384917
0.3097678642	0.5412765957	0.9181384917
0.3095224327	0.5412765957	0.9184188394
0.3090932275	0.5415602837	0.9184188394
0.3084617484	0.5415602837	0.9189795346
0.3080706697	0.5421276596	0.9189795346
0.3077991194	0.5421276596	0.9192598823
0.3072457346	0.5432624113	0.9192598823
0.3072350066	0.5432624113	0.9195402299
0.3065550928	0.5455319149	0.9195402299
0.3057884479	0.5455319149	0.9206616204
0.3055918910	0.5460992908	0.9206616204
0.3055504729	0.5460992908	0.9209419680
0.3047606001	0.5469503546	0.9209419680
0.3046756991	0.5469503546	0.9212223157
0.3034120517	0.5480851064	0.9212223157
0.3033621781	0.5480851064	0.9215026633
0.3029277987	0.5486524823	0.9215026633
0.3027250002	0.5486524823	0.9217830109
0.3021013598	0.5500709220	0.9217830109
0.3020027565	0.5500709220	0.9220633586
0.3018802624	0.5506382979	0.9220633586
0.3016890482	0.5506382979	0.9223437062
0.3016590857	0.5509219858	0.9223437062
0.3014450592	0.5509219858	0.9226240538
0.3012402532	0.5517730496	0.9226240538
0.3012156589	0.5517730496	0.9229044015
0.3002562585	0.5537588652	0.9229044015
0.3001905495	0.5537588652	0.9231847491
0.2982028137	0.5571631206	0.9231847491
0.2978277423	0.5571631206	0.9234650967
0.2977943919	0.5574468085	0.9234650967
0.2975730402	0.5574468085	0.9237454444
0.2964817781	0.5582978723	0.9237454444
0.2963997281	0.5582978723	0.9240257920
0.2957859036	0.5588652482	0.9240257920
0.2956994344	0.5588652482	0.9243061396
0.2956941247	0.5591489362	0.9243061396
0.2956622077	0.5591489362	0.9245864872
0.2956169795	0.5591489362	0.9251471825
0.2945748305	0.5591489362	0.9271096159
0.2936320156	0.5605673759	0.9271096159
0.2934878353	0.5605673759	0.9276703112
0.2934235307	0.5608510638	0.9276703112
0.2932186073	0.5608510638	0.9279506588
0.2931518010	0.5611347518	0.9279506588
0.2931433682	0.5611347518	0.9282310064
0.2928890911	0.5614184397	0.9282310064
0.2919748169	0.5614184397	0.9287917017
0.2919102947	0.5617021277	0.9287917017
0.2916836123	0.5617021277	0.9290720493
0.2916438907	0.5619858156	0.9290720493
0.2915172567	0.5619858156	0.9296327446
0.2913832566	0.5622695035	0.9296327446
0.2909921944	0.5622695035	0.9299130922
0.2909056143	0.5625531915	0.9299130922
0.2907689530	0.5625531915	0.9304737875
0.2903444854	0.5631205674	0.9304737875
0.2901984588	0.5631205674	0.9307541351
0.2901077513	0.5634042553	0.9307541351
0.2900379558	0.5634042553	0.9310344828
0.2893038175	0.5651063830	0.9310344828
0.2892601337	0.5651063830	0.9313148304
0.2887159137	0.5659574468	0.9313148304
0.2886822525	0.5659574468	0.9315951780
0.2879616471	0.5670921986	0.9315951780
0.2874073756	0.5670921986	0.9321558733
0.2864076134	0.5682269504	0.9321558733
0.2863620829	0.5682269504	0.9324362209
0.2860161364	0.5687943262	0.9324362209
0.2859908571	0.5687943262	0.9327165685
0.2858202361	0.5690780142	0.9327165685
0.2855212221	0.5690780142	0.9332772638
0.2853463609	0.5693617021	0.9332772638
0.2852937426	0.5693617021	0.9335576114
0.2843733469	0.5707801418	0.9335576114
0.2841547908	0.5707801418	0.9338379591
0.2840044545	0.5719148936	0.9338379591
0.2833906767	0.5719148936	0.9341183067
0.2830073932	0.5721985816	0.9341183067
0.2828503842	0.5721985816	0.9346790020
0.2813585240	0.5741843972	0.9346790020
0.2812468673	0.5741843972	0.9349593496
0.2804963463	0.5753191489	0.9349593496
0.2804293823	0.5753191489	0.9352396972
0.2792451238	0.5761702128	0.9352396972
0.2787241125	0.5761702128	0.9358003925
0.2784484144	0.5767375887	0.9358003925
0.2783183660	0.5767375887	0.9360807401
0.2780873000	0.5775886525	0.9360807401
0.2778303297	0.5775886525	0.9366414354
0.2774184270	0.5778723404	0.9366414354
0.2772906773	0.5778723404	0.9369217830
0.2771998381	0.5784397163	0.9369217830
0.2770554317	0.5784397163	0.9372021306
0.2770165937	0.5787234043	0.9372021306
0.2768416555	0.5787234043	0.9374824783
0.2763897870	0.5798581560	0.9374824783
0.2762640730	0.5798581560	0.9380431735
0.2745331591	0.5829787234	0.9380431735
0.2731300479	0.5829787234	0.9391645641
0.2731203845	0.5832624113	0.9391645641
0.2730676181	0.5832624113	0.9394449117
0.2728157439	0.5838297872	0.9394449117
0.2728042486	0.5838297872	0.9397252593
0.2727364388	0.5841134752	0.9397252593
0.2724813362	0.5841134752	0.9400056070
0.2720931474	0.5852482270	0.9400056070
0.2720213223	0.5852482270	0.9402859546
0.2717262335	0.5858156028	0.9402859546
0.2715393149	0.5858156028	0.9405663022
0.2711679660	0.5863829787	0.9405663022
0.2710928179	0.5863829787	0.9408466498
0.2690821050	0.5886524823	0.9408466498
0.2690782085	0.5886524823	0.9411269975
0.2686433846	0.5897872340	0.9411269975
0.2684519892	0.5897872340	0.9414073451
0.2681885650	0.5900709220	0.9414073451
0.2681519268	0.5900709220	0.9416876927
0.2680178127	0.5903546099	0.9416876927
0.2677695255	0.5903546099	0.9419680404
0.2667626150	0.5917730496	0.9419680404
0.2664966086	0.5917730496	0.9422483880
0.2657828813	0.5934751773	0.9422483880
0.2654272676	0.5934751773	0.9425287356
0.2647824335	0.5948936170	0.9425287356
0.2645544261	0.5948936170	0.9428090833
0.2638297920	0.5957446809	0.9428090833
0.2638128755	0.5957446809	0.9430894309
0.2631568603	0.5971631206	0.9430894309
0.2628267468	0.5971631206	0.9439304738
0.2621984144	0.5980141844	0.9439304738
0.2621820980	0.5980141844	0.9442108214
0.2618634449	0.5982978723	0.9442108214
0.2617258727	0.5982978723	0.9444911690
0.2604951594	0.6002836879	0.9444911690
0.2600549985	0.6002836879	0.9450518643
0.2596886913	0.6008510638	0.9450518643
0.2594514845	0.6008510638	0.9453322119
0.2579846094	0.6031205674	0.9453322119
0.2579589834	0.6031205674	0.9456125596
0.2571846122	0.6036879433	0.9456125596
0.2569377236	0.6036879433	0.9461732548
0.2566432528	0.6039716312	0.9461732548
0.2565591007	0.6039716312	0.9464536025
0.2548828097	0.6073758865	0.9464536025
0.2548662139	0.6073758865	0.9467339501
0.2535208366	0.6096453901	0.9467339501
0.2535190503	0.6096453901	0.9470142977
0.2521195375	0.6121985816	0.9470142977
0.2518530839	0.6121985816	0.9472946454
0.2502972178	0.6147517730	0.9472946454
0.2501441455	0.6147517730	0.9475749930
0.2500774100	0.6150354610	0.9475749930
0.2499642872	0.6150354610	0.9478553406
0.2497571078	0.6158865248	0.9478553406
0.2495412815	0.6158865248	0.9484160359
0.2486851614	0.6190070922	0.9484160359
0.2483239424	0.6190070922	0.9489767311
0.2482865795	0.6192907801	0.9489767311
0.2479785699	0.6192907801	0.9492570788
0.2477503619	0.6198581560	0.9492570788
0.2476984468	0.6198581560	0.9495374264
0.2471161880	0.6226950355	0.9495374264
0.2469717814	0.6226950355	0.9498177740
0.2464492376	0.6241134752	0.9498177740
0.2462718214	0.6241134752	0.9500981217
0.2458242439	0.6249645390	0.9500981217
0.2456794254	0.6249645390	0.9506588169
0.2452310798	0.6263829787	0.9506588169
0.2451100625	0.6263829787	0.9509391646
0.2447100799	0.6272340426	0.9509391646
0.2445938172	0.6272340426	0.9512195122
0.2439432795	0.6283687943	0.9512195122
0.2438370090	0.6283687943	0.9514998598
0.2436411800	0.6289361702	0.9514998598
0.2435414992	0.6289361702	0.9517802075
0.2432305475	0.6297872340	0.9517802075
0.2427679120	0.6297872340	0.9529015980
0.2425867409	0.6303546099	0.9529015980
0.2425397753	0.6303546099	0.9531819456
0.2424384630	0.6306382979	0.9531819456
0.2421296212	0.6306382979	0.9537426409
0.2415762636	0.6314893617	0.9537426409
0.2415369627	0.6314893617	0.9540229885
0.2413994659	0.6320567376	0.9540229885
0.2407854559	0.6320567376	0.9548640314
0.2405789091	0.6326241135	0.9548640314
0.2400477900	0.6326241135	0.9554247267
0.2393155721	0.6337588652	0.9554247267
0.2392065299	0.6337588652	0.9557050743
0.2389308929	0.6346099291	0.9557050743
0.2383453127	0.6346099291	0.9559854219
0.2380210563	0.6357446809	0.9559854219
0.2379617270	0.6357446809	0.9562657696
0.2378981016	0.6360283688	0.9562657696
0.2378212453	0.6360283688	0.9568264648
0.2375778207	0.6371631206	0.9568264648
0.2373071212	0.6371631206	0.9571068124
0.2372795184	0.6374468085	0.9571068124
0.2372155074	0.6374468085	0.9573871601
0.2359655194	0.6397163121	0.9573871601
0.2358763064	0.6397163121	0.9579478553
0.2350910995	0.6408510638	0.9579478553
0.2346911632	0.6408510638	0.9582282030
0.2345193363	0.6414184397	0.9582282030
0.2341135378	0.6414184397	0.9587888982
0.2339470245	0.6419858156	0.9587888982
0.2339166401	0.6419858156	0.9590692459
0.2336873662	0.6425531915	0.9590692459
0.2335997867	0.6425531915	0.9593495935
0.2332228157	0.6434042553	0.9593495935
0.2330716624	0.6434042553	0.9599102888
0.2330229499	0.6436879433	0.9599102888
0.2329962372	0.6436879433	0.9601906364
0.2320038501	0.6456737589	0.9601906364
0.2319374234	0.6456737589	0.9604709840
0.2308296003	0.6487943262	0.9604709840
0.2306569473	0.6487943262	0.9607513317
0.2304675662	0.6493617021	0.9607513317
0.2303957445	0.6493617021	0.9610316793
0.2298076528	0.6527659574	0.9610316793
0.2292206995	0.6527659574	0.9627137651
0.2288463456	0.6536170213	0.9627137651
0.2287903213	0.6536170213	0.9629941127
0.2274857969	0.6573049645	0.9629941127
0.2273590357	0.6573049645	0.9635548080
0.2272795621	0.6578723404	0.9635548080
0.2272347121	0.6578723404	0.9638351556
0.2268765460	0.6584397163	0.9638351556
0.2267630130	0.6584397163	0.9641155032
0.2259268378	0.6607092199	0.9641155032
0.2258511913	0.6607092199	0.9646761985
0.2250535166	0.6621276596	0.9646761985
0.2249416355	0.6621276596	0.9652368937
0.2248009920	0.6626950355	0.9652368937
0.2247274818	0.6626950355	0.9657975890
0.2246641261	0.6632624113	0.9657975890
0.2246039361	0.6632624113	0.9660779366
0.2241173708	0.6649645390	0.9660779366
0.2238431081	0.6649645390	0.9663582843
0.2232534434	0.6660992908	0.9663582843
0.2231517042	0.6660992908	0.9666386319
0.2230924388	0.6669503546	0.9666386319
0.2229643134	0.6669503546	0.9669189795
0.2226544074	0.6675177305	0.9669189795
0.2226257257	0.6675177305	0.9671993272
0.2218726238	0.6695035461	0.9671993272
0.2218118293	0.6695035461	0.9674796748
0.2209734417	0.6720567376	0.9674796748
0.2209405912	0.6720567376	0.9677600224
0.2202718763	0.6743262411	0.9677600224
0.2202694010	0.6743262411	0.9680403701
0.2197884104	0.6754609929	0.9680403701
0.2196922956	0.6754609929	0.9683207177
0.2195103667	0.6760283688	0.9683207177
0.2192421481	0.6760283688	0.9688814130
0.2191791052	0.6768794326	0.9688814130
0.2191375896	0.6768794326	0.9691617606
0.2188112712	0.6777304965	0.9691617606
0.2187684864	0.6777304965	0.9694421082
0.2186680577	0.6782978723	0.9694421082
0.2184100126	0.6782978723	0.9697224558
0.2183576423	0.6788652482	0.9697224558
0.2182274217	0.6788652482	0.9700028035
0.2181459482	0.6794326241	0.9700028035
0.2179177426	0.6794326241	0.9702831511
0.2176733873	0.6800000000	0.9702831511
0.2175803615	0.6800000000	0.9705634987
0.2170774506	0.6817021277	0.9705634987
0.2170227666	0.6817021277	0.9711241940
0.2168602450	0.6819858156	0.9711241940
0.2168116626	0.6819858156	0.9714045416
0.2157786208	0.6859574468	0.9714045416
0.2157462994	0.6859574468	0.9716848893
0.2156830870	0.6862411348	0.9716848893
0.2154874574	0.6862411348	0.9722455845
0.2154813990	0.6865248227	0.9722455845
0.2154243286	0.6865248227	0.9725259322
0.2139405481	0.6902127660	0.9725259322
0.2138333473	0.6902127660	0.9728062798
0.2134999129	0.6907801418	0.9728062798
0.2131792119	0.6907801418	0.9736473227
0.2130730759	0.6910638298	0.9736473227
0.2129219431	0.6910638298	0.9739276703
0.2125310790	0.6916312057	0.9739276703
0.2123104529	0.6916312057	0.9742080179
0.2122219201	0.6921985816	0.9742080179
0.2120784606	0.6921985816	0.9744883656
0.2102838512	0.6973049645	0.9744883656
0.2102387745	0.6973049645	0.9750490608
0.2101664467	0.6978723404	0.9750490608
0.2100945611	0.6978723404	0.9753294085
0.2100092321	0.6981560284	0.9753294085
0.2100013116	0.6981560284	0.9756097561
0.2096773942	0.6987234043	0.9756097561
0.2096140349	0.6987234043	0.9758901037
0.2093815313	0.7007092199	0.9758901037
0.2092693911	0.7007092199	0.9761704514
0.2086333373	0.7035460993	0.9761704514
0.2085695038	0.7035460993	0.9764507990
0.2084173440	0.7046808511	0.9764507990
0.2084090857	0.7046808511	0.9767311466
0.2082526596	0.7049645390	0.9767311466
0.2082038641	0.7049645390	0.9770114943
0.2080667763	0.7052482270	0.9770114943
0.2080134916	0.7052482270	0.9775721895
0.2068519867	0.7083687943	0.9775721895
0.2067736341	0.7083687943	0.9781328848
0.2048004416	0.7148936170	0.9781328848
0.2047524946	0.7148936170	0.9784132324
0.2039479410	0.7185815603	0.9784132324
0.2037417440	0.7185815603	0.9786935800
0.2036912906	0.7188652482	0.9786935800
0.2035830385	0.7188652482	0.9789739277
0.2035444383	0.7194326241	0.9789739277
0.2035425346	0.7194326241	0.9792542753
0.2014401684	0.7262411348	0.9792542753
0.2014250907	0.7262411348	0.9795346229
0.1997959836	0.7313475177	0.9795346229
0.1997771753	0.7313475177	0.9798149706
0.1995930911	0.7327659574	0.9798149706
0.1994328822	0.7327659574	0.9800953182
0.1974067923	0.7395744681	0.9800953182
0.1973153248	0.7395744681	0.9803756658
0.1964356465	0.7449645390	0.9803756658
0.1964180660	0.7449645390	0.9806560135
0.1952810628	0.7506382979	0.9806560135
0.1952613850	0.7506382979	0.9809363611
0.1951610375	0.7509219858	0.9809363611
0.1951406648	0.7509219858	0.9812167087
0.1949176040	0.7512056738	0.9812167087
0.1947800703	0.7512056738	0.9814970563
0.1944136669	0.7526241135	0.9814970563
0.1942446708	0.7526241135	0.9820577516
0.1937756438	0.7537588652	0.9820577516
0.1937099171	0.7537588652	0.9823380992
0.1934956589	0.7548936170	0.9823380992
0.1934446504	0.7548936170	0.9826184469
0.1895287402	0.7685106383	0.9826184469
0.1895197508	0.7685106383	0.9828987945
0.1892803894	0.7690780142	0.9828987945
0.1892214865	0.7690780142	0.9831791421
0.1881097785	0.7721985816	0.9831791421
0.1880399021	0.7721985816	0.9837398374
0.1877486138	0.7744680851	0.9837398374
0.1876348176	0.7744680851	0.9840201850
0.1862842430	0.7790070922	0.9840201850
0.1862504235	0.7790070922	0.9843005327
0.1851677321	0.7832624113	0.9843005327
0.1851614860	0.7832624113	0.9845808803
0.1850094118	0.7835460993	0.9845808803
0.1849573980	0.7835460993	0.9848612279
0.1844910687	0.7858156028	0.9848612279
0.1844906042	0.7858156028	0.9851415756
0.1842663365	0.7863829787	0.9851415756
0.1840870760	0.7863829787	0.9857022708
0.1840801888	0.7866666667	0.9857022708
0.1840425251	0.7866666667	0.9859826184
0.1836563829	0.7889361702	0.9859826184
0.1834606689	0.7889361702	0.9862629661
0.1824410267	0.7917730496	0.9862629661
0.1823790475	0.7917730496	0.9865433137
0.1819983218	0.7931914894	0.9865433137
0.1819924815	0.7931914894	0.9868236613
0.1812469373	0.7971631206	0.9868236613
0.1810660882	0.7971631206	0.9871040090
0.1802927719	0.8000000000	0.9871040090
0.1802626598	0.8000000000	0.9873843566
0.1801361904	0.8008510638	0.9873843566
0.1800716591	0.8008510638	0.9876647042
0.1795478303	0.8031205674	0.9876647042
0.1792988048	0.8031205674	0.9879450519
0.1766662132	0.8130496454	0.9879450519
0.1766515641	0.8130496454	0.9882253995
0.1760150396	0.8153191489	0.9882253995
0.1760079010	0.8153191489	0.9885057471
0.1755495140	0.8167375887	0.9885057471
0.1754224744	0.8167375887	0.9887860948
0.1748786169	0.8204255319	0.9887860948
0.1747791220	0.8204255319	0.9890664424
0.1746833737	0.8209929078	0.9890664424
0.1746429043	0.8209929078	0.9893467900
0.1738348726	0.8246808511	0.9893467900
0.1737780799	0.8246808511	0.9896271377
0.1728525995	0.8289361702	0.9896271377
0.1727773481	0.8289361702	0.9899074853
0.1725417716	0.8297872340	0.9899074853
0.1725214650	0.8297872340	0.9901878329
0.1716197004	0.8340425532	0.9901878329
0.1716092020	0.8340425532	0.9904681805
0.1710911673	0.8354609929	0.9904681805
0.1710802427	0.8354609929	0.9907485282
0.1708242427	0.8374468085	0.9907485282
0.1707539120	0.8374468085	0.9910288758
0.1704260886	0.8388652482	0.9910288758
0.1703728349	0.8388652482	0.9913092234
0.1684541768	0.8456737589	0.9913092234
0.1684184078	0.8456737589	0.9915895711
0.1684120648	0.8459574468	0.9915895711
0.1683546443	0.8459574468	0.9918699187
0.1666840888	0.8513475177	0.9918699187
0.1665841961	0.8513475177	0.9921502663
0.1664118920	0.8524822695	0.9921502663
0.1663066668	0.8524822695	0.9924306140
0.1656212690	0.8547517730	0.9924306140
0.1656194808	0.8547517730	0.9927109616
0.1619674710	0.8663829787	0.9927109616
0.1619471409	0.8663829787	0.9929913092
0.1602612694	0.8717730496	0.9929913092
0.1601547717	0.8717730496	0.9932716569
0.1594416497	0.8729078014	0.9932716569
0.1592882281	0.8734751773	0.9932716569
0.1586194204	0.8751773050	0.9932716569
0.1586047102	0.8751773050	0.9935520045
0.1585761609	0.8757446809	0.9935520045
0.1585686052	0.8757446809	0.9938323521
0.1568290916	0.8805673759	0.9938323521
0.1567896850	0.8805673759	0.9941126997
0.1554872210	0.8842553191	0.9941126997
0.1548709381	0.8848226950	0.9941126997
0.1547830061	0.8851063830	0.9941126997
0.1547814932	0.8851063830	0.9943930474
0.1521537157	0.8907801418	0.9943930474
0.1521485471	0.8907801418	0.9946733950
0.1504882396	0.8953191489	0.9946733950
0.1501053428	0.8953191489	0.9952340903
0.1453074138	0.9080851064	0.9952340903
0.1452747797	0.9080851064	0.9957947855
0.1437788324	0.9109219858	0.9957947855
0.1436298056	0.9109219858	0.9960751332
0.1410599500	0.9174468085	0.9960751332
0.1410034585	0.9174468085	0.9963554808
0.1389308580	0.9211347518	0.9963554808
0.1387060726	0.9211347518	0.9966358284
0.1386527144	0.9214184397	0.9966358284
0.1386389769	0.9214184397	0.9969161761
0.1385207064	0.9217021277	0.9969161761
0.1385098868	0.9217021277	0.9971965237
0.1382636585	0.9228368794	0.9971965237
0.1381529442	0.9228368794	0.9974768713
0.1361459537	0.9265248227	0.9974768713
0.1361255528	0.9265248227	0.9977572190
0.1339161024	0.9307801418	0.9977572190
0.1336808054	0.9307801418	0.9980375666
0.1334052664	0.9316312057	0.9980375666
0.1333496797	0.9316312057	0.9983179142
0.1257762793	0.9432624113	0.9983179142
0.1257639599	0.9432624113	0.9985982618
0.1229783739	0.9495035461	0.9985982618
0.1223653357	0.9495035461	0.9988786095
0.1188908123	0.9548936170	0.9988786095
0.1187801653	0.9548936170	0.9991589571
0.1180819650	0.9563120567	0.9991589571
0.1175768131	0.9563120567	0.9997196524
0.1144947268	0.9614184397	0.9997196524
0.1143275522	0.9614184397	1.0000000000
0.0351130614	1.0000000000	1.0000000000


==> chapters/data/matching/same/svrROCCurve.csv <==
threshold		fpr		tpr
1.2411520130	0.0000000000	0.0002803476
1.2249193606	0.0000000000	0.0005606953
1.2173926696	0.0005673759	0.0005606953
1.2123581312	0.0005673759	0.0008410429
1.1651000561	0.0014184397	0.0008410429
1.1608515675	0.0014184397	0.0011213905
1.1600644714	0.0017021277	0.0011213905
1.1595155720	0.0017021277	0.0014017382
1.1540004047	0.0025531915	0.0014017382
1.1530875057	0.0025531915	0.0016820858
1.1487890969	0.0028368794	0.0016820858
1.1373815786	0.0028368794	0.0019624334
1.1371064167	0.0031205674	0.0019624334
1.1357683789	0.0031205674	0.0022427810
1.1352216798	0.0034042553	0.0022427810
1.1339901996	0.0034042553	0.0025231287
1.1337979151	0.0036879433	0.0025231287
1.1334544576	0.0036879433	0.0028034763
1.1271543787	0.0042553191	0.0028034763
1.1189804463	0.0042553191	0.0036445192
1.1188376977	0.0045390071	0.0036445192
1.1087863394	0.0045390071	0.0058873003
1.1065110687	0.0048226950	0.0058873003
1.1058334615	0.0048226950	0.0061676479
1.1058307458	0.0051063830	0.0061676479
1.1051011204	0.0051063830	0.0067283431
1.1047291369	0.0053900709	0.0067283431
1.1042897417	0.0053900709	0.0072890384
1.1025995875	0.0062411348	0.0072890384
1.1021764155	0.0062411348	0.0078497337
1.1019784087	0.0065248227	0.0078497337
1.1014744947	0.0065248227	0.0084104289
1.1006271099	0.0070921986	0.0084104289
1.0994013780	0.0070921986	0.0089711242
1.0980034846	0.0076595745	0.0089711242
1.0979890635	0.0076595745	0.0092514718
1.0977097084	0.0079432624	0.0092514718
1.0973854174	0.0079432624	0.0095318195
1.0973232955	0.0082269504	0.0095318195
1.0970329291	0.0082269504	0.0098121671
1.0965878054	0.0085106383	0.0098121671
1.0935759131	0.0085106383	0.0109335576
1.0930789779	0.0087943262	0.0109335576
1.0913744601	0.0087943262	0.0120549481
1.0912201427	0.0090780142	0.0120549481
1.0876022807	0.0090780142	0.0128959910
1.0874185006	0.0093617021	0.0128959910
1.0864228403	0.0093617021	0.0145780768
1.0862918092	0.0096453901	0.0145780768
1.0859305890	0.0096453901	0.0151387721
1.0848682093	0.0104964539	0.0151387721
1.0844453925	0.0104964539	0.0154191197
1.0843681586	0.0107801418	0.0154191197
1.0817349138	0.0107801418	0.0165405102
1.0813613346	0.0110638298	0.0165405102
1.0795087206	0.0110638298	0.0179422484
1.0794861931	0.0113475177	0.0179422484
1.0794529410	0.0113475177	0.0182225960
1.0785113459	0.0121985816	0.0182225960
1.0779417256	0.0121985816	0.0190636389
1.0777442177	0.0124822695	0.0190636389
1.0758518697	0.0124822695	0.0204653771
1.0756181433	0.0130496454	0.0204653771
1.0754050912	0.0130496454	0.0207457247
1.0751603023	0.0133333333	0.0207457247
1.0734378663	0.0133333333	0.0221474629
1.0733796086	0.0136170213	0.0221474629
1.0722594299	0.0136170213	0.0235492010
1.0719299473	0.0139007092	0.0235492010
1.0713800286	0.0139007092	0.0238295486
1.0710995177	0.0141843972	0.0238295486
1.0707554275	0.0141843972	0.0241098963
1.0705261934	0.0144680851	0.0241098963
1.0670472376	0.0144680851	0.0252312868
1.0667939987	0.0147517730	0.0252312868
1.0660477753	0.0147517730	0.0260723297
1.0651724984	0.0150354610	0.0260723297
1.0650951802	0.0150354610	0.0263526773
1.0649030587	0.0153191489	0.0263526773
1.0641319583	0.0153191489	0.0266330250
1.0640280800	0.0158865248	0.0266330250
1.0637364091	0.0158865248	0.0269133726
1.0634490925	0.0161702128	0.0269133726
1.0623664573	0.0161702128	0.0271937202
1.0623366927	0.0164539007	0.0271937202
1.0622153226	0.0164539007	0.0274740678
1.0597320117	0.0173049645	0.0274740678
1.0573514726	0.0173049645	0.0305578918
1.0569161253	0.0175886525	0.0305578918
1.0514326534	0.0175886525	0.0342024110
1.0513163538	0.0178723404	0.0342024110
1.0512036033	0.0178723404	0.0347631063
1.0510189196	0.0181560284	0.0347631063
1.0476325713	0.0181560284	0.0384076255
1.0475451517	0.0184397163	0.0384076255
1.0473907218	0.0184397163	0.0389683207
1.0473809666	0.0187234043	0.0389683207
1.0466071948	0.0187234043	0.0400897112
1.0459950984	0.0190070922	0.0400897112
1.0453134863	0.0190070922	0.0409307541
1.0448859277	0.0192907801	0.0409307541
1.0427117713	0.0192907801	0.0437342304
1.0426624689	0.0195744681	0.0437342304
1.0421428120	0.0195744681	0.0442949257
1.0419041266	0.0198581560	0.0442949257
1.0408958914	0.0198581560	0.0454163162
1.0407552600	0.0201418440	0.0454163162
1.0399673130	0.0201418440	0.0462573591
1.0398451318	0.0204255319	0.0462573591
1.0395297351	0.0204255319	0.0470984020
1.0389077292	0.0209929078	0.0470984020
1.0378149204	0.0209929078	0.0487804878
1.0377215925	0.0215602837	0.0487804878
1.0376018197	0.0215602837	0.0493411831
1.0375654754	0.0218439716	0.0493411831
1.0359951852	0.0218439716	0.0504625736
1.0358113823	0.0221276596	0.0504625736
1.0308907410	0.0221276596	0.0555088310
1.0307623697	0.0224113475	0.0555088310
1.0303987815	0.0224113475	0.0566302215
1.0302975335	0.0226950355	0.0566302215
1.0300512909	0.0226950355	0.0571909167
1.0300166247	0.0229787234	0.0571909167
1.0272494849	0.0229787234	0.0613961312
1.0272474180	0.0232624113	0.0613961312
1.0265185855	0.0232624113	0.0622371741
1.0264520491	0.0235460993	0.0622371741
1.0261382645	0.0235460993	0.0627978694
1.0259384676	0.0243971631	0.0627978694
1.0231629284	0.0243971631	0.0670030838
1.0231618725	0.0246808511	0.0670030838
1.0189977372	0.0246808511	0.0703672554
1.0188704064	0.0252482270	0.0703672554
1.0188116474	0.0252482270	0.0706476030
1.0186324666	0.0255319149	0.0706476030
1.0184089752	0.0255319149	0.0714886459
1.0181945719	0.0258156028	0.0714886459
1.0181879187	0.0258156028	0.0717689936
1.0179802955	0.0260992908	0.0717689936
1.0167061295	0.0260992908	0.0737314270
1.0166892649	0.0263829787	0.0737314270
1.0150531642	0.0263829787	0.0768152509
1.0149821108	0.0266666667	0.0768152509
1.0149805044	0.0266666667	0.0770955985
1.0149620916	0.0269503546	0.0770955985
1.0146627276	0.0269503546	0.0779366414
1.0145735441	0.0272340426	0.0779366414
1.0130136184	0.0272340426	0.0798990749
1.0129470362	0.0275177305	0.0798990749
1.0121016409	0.0275177305	0.0810204654
1.0118389925	0.0278014184	0.0810204654
1.0117288615	0.0278014184	0.0815811606
1.0115140875	0.0283687943	0.0815811606
1.0114468158	0.0283687943	0.0818615083
1.0111676389	0.0286524823	0.0818615083
1.0109065494	0.0286524823	0.0829828988
1.0097195295	0.0295035461	0.0829828988
1.0066406406	0.0295035461	0.0888701990
1.0066223931	0.0297872340	0.0888701990
1.0054616039	0.0297872340	0.0905522848
1.0054239919	0.0300709220	0.0905522848
1.0029326719	0.0300709220	0.0964395851
1.0028335548	0.0303546099	0.0964395851
1.0027588407	0.0303546099	0.0970002803
1.0025648610	0.0306382979	0.0970002803
1.0022136115	0.0306382979	0.0978413232
1.0021161290	0.0309219858	0.0978413232
1.0010707338	0.0309219858	0.1012054948
1.0010493372	0.0312056738	0.1012054948
1.0009437422	0.0312056738	0.1017661901
1.0006892679	0.0314893617	0.1017661901
1.0003246584	0.0314893617	0.1023268853
1.0003009208	0.0317730496	0.1023268853
1.0000594291	0.0317730496	0.1031679282
1.0000309409	0.0320567376	0.1031679282
0.9997353732	0.0320567376	0.1040089711
0.9995460951	0.0323404255	0.1040089711
0.9995101780	0.0323404255	0.1042893188
0.9994489195	0.0326241135	0.1042893188
0.9989683939	0.0326241135	0.1051303616
0.9989072082	0.0329078014	0.1051303616
0.9987347014	0.0329078014	0.1054107093
0.9986651183	0.0331914894	0.1054107093
0.9978308201	0.0331914894	0.1065320998
0.9977324834	0.0337588652	0.1065320998
0.9955328098	0.0337588652	0.1110176619
0.9954059120	0.0340425532	0.1110176619
0.9953940274	0.0340425532	0.1112980095
0.9950959341	0.0343262411	0.1112980095
0.9949753767	0.0343262411	0.1118587048
0.9949123408	0.0346099291	0.1118587048
0.9916936048	0.0346099291	0.1157835716
0.9912479508	0.0348936170	0.1157835716
0.9900791076	0.0348936170	0.1191477432
0.9900754124	0.0351773050	0.1191477432
0.9899290166	0.0351773050	0.1194280908
0.9899150538	0.0354609929	0.1194280908
0.9888945809	0.0354609929	0.1222315671
0.9888388713	0.0360283688	0.1222315671
0.9887701787	0.0360283688	0.1225119148
0.9886746373	0.0363120567	0.1225119148
0.9883728773	0.0363120567	0.1230726100
0.9882498105	0.0365957447	0.1230726100
0.9877951631	0.0365957447	0.1250350435
0.9875537889	0.0371631206	0.1250350435
0.9865526283	0.0371631206	0.1275581721
0.9864800386	0.0374468085	0.1275581721
0.9864018643	0.0374468085	0.1278385198
0.9862514735	0.0377304965	0.1278385198
0.9843957909	0.0377304965	0.1323240819
0.9842868316	0.0382978723	0.1323240819
0.9837773668	0.0382978723	0.1331651248
0.9836601748	0.0385815603	0.1331651248
0.9830290927	0.0385815603	0.1351275582
0.9828585381	0.0391489362	0.1351275582
0.9825227490	0.0391489362	0.1362489487
0.9825049067	0.0394326241	0.1362489487
0.9816524936	0.0394326241	0.1373703392
0.9816289653	0.0397163121	0.1373703392
0.9815344441	0.0397163121	0.1379310345
0.9814767495	0.0400000000	0.1379310345
0.9813898741	0.0400000000	0.1382113821
0.9812022948	0.0402836879	0.1382113821
0.9795873725	0.0402836879	0.1418559013
0.9793589117	0.0408510638	0.1418559013
0.9791005719	0.0408510638	0.1421362489
0.9789711938	0.0411347518	0.1421362489
0.9789288244	0.0411347518	0.1426969442
0.9788088901	0.0417021277	0.1426969442
0.9786986623	0.0417021277	0.1432576395
0.9785156020	0.0419858156	0.1432576395
0.9775066572	0.0419858156	0.1471825063
0.9772894296	0.0425531915	0.1471825063
0.9769635099	0.0425531915	0.1477432016
0.9769490352	0.0428368794	0.1477432016
0.9766754524	0.0428368794	0.1494252874
0.9763664489	0.0431205674	0.1494252874
0.9761940369	0.0431205674	0.1499859826
0.9761739731	0.0436879433	0.1499859826
0.9759722949	0.0436879433	0.1502663302
0.9759400562	0.0439716312	0.1502663302
0.9759215318	0.0439716312	0.1505466779
0.9753868273	0.0445390071	0.1505466779
0.9752885094	0.0445390071	0.1508270255
0.9752811754	0.0448226950	0.1508270255
0.9735716216	0.0448226950	0.1547518923
0.9735055923	0.0451063830	0.1547518923
0.9732243520	0.0451063830	0.1555929352
0.9732165391	0.0453900709	0.1555929352
0.9726737246	0.0453900709	0.1569946734
0.9725765963	0.0459574468	0.1569946734
0.9721075280	0.0459574468	0.1581160639
0.9720776811	0.0462411348	0.1581160639
0.9720309484	0.0462411348	0.1586767592
0.9719963057	0.0465248227	0.1586767592
0.9704509106	0.0465248227	0.1617605831
0.9703379482	0.0468085106	0.1617605831
0.9700231463	0.0468085106	0.1634426689
0.9699511315	0.0473758865	0.1634426689
0.9693816716	0.0473758865	0.1654051023
0.9692593201	0.0476595745	0.1654051023
0.9689320297	0.0476595745	0.1673675357
0.9688838536	0.0479432624	0.1673675357
0.9685587355	0.0479432624	0.1682085786
0.9684650643	0.0482269504	0.1682085786
0.9683347784	0.0482269504	0.1687692739
0.9681337940	0.0485106383	0.1687692739
0.9680159835	0.0485106383	0.1693299692
0.9678246830	0.0490780142	0.1693299692
0.9670899233	0.0490780142	0.1715727502
0.9670694025	0.0496453901	0.1715727502
0.9665552800	0.0496453901	0.1724137931
0.9661842067	0.0499290780	0.1724137931
0.9661574286	0.0499290780	0.1726941407
0.9661030394	0.0502127660	0.1726941407
0.9647156256	0.0502127660	0.1763386599
0.9646830813	0.0504964539	0.1763386599
0.9642514757	0.0504964539	0.1785814410
0.9639859234	0.0507801418	0.1785814410
0.9639770319	0.0507801418	0.1788617886
0.9638061776	0.0513475177	0.1788617886
0.9637274678	0.0513475177	0.1791421362
0.9633923477	0.0519148936	0.1791421362
0.9628532483	0.0519148936	0.1808242220
0.9627481801	0.0521985816	0.1808242220
0.9623006762	0.0521985816	0.1822259602
0.9622710115	0.0524822695	0.1822259602
0.9619583455	0.0524822695	0.1827866555
0.9619412559	0.0527659574	0.1827866555
0.9617704200	0.0527659574	0.1836276983
0.9616814766	0.0530496454	0.1836276983
0.9615970587	0.0530496454	0.1839080460
0.9615419967	0.0533333333	0.1839080460
0.9614400321	0.0533333333	0.1844687412
0.9614037383	0.0536170213	0.1844687412
0.9610730942	0.0536170213	0.1850294365
0.9608898304	0.0539007092	0.1850294365
0.9602888846	0.0539007092	0.1861508270
0.9601922856	0.0541843972	0.1861508270
0.9601676962	0.0541843972	0.1864311747
0.9601173357	0.0544680851	0.1864311747
0.9596698225	0.0544680851	0.1875525652
0.9596366450	0.0547517730	0.1875525652
0.9595697933	0.0547517730	0.1881132604
0.9594399061	0.0550354610	0.1881132604
0.9589920970	0.0550354610	0.1892346510
0.9589376764	0.0556028369	0.1892346510
0.9582136784	0.0556028369	0.1903560415
0.9580602097	0.0558865248	0.1903560415
0.9575753075	0.0558865248	0.1923184749
0.9574631867	0.0561702128	0.1923184749
0.9561734204	0.0561702128	0.1951219512
0.9557122040	0.0567375887	0.1951219512
0.9541666734	0.0567375887	0.2007289038
0.9539085531	0.0570212766	0.2007289038
0.9537972899	0.0570212766	0.2010092515
0.9537050713	0.0573049645	0.2010092515
0.9532237499	0.0573049645	0.2029716849
0.9529037002	0.0575886525	0.2029716849
0.9524877468	0.0575886525	0.2043734230
0.9524364418	0.0578723404	0.2043734230
0.9522575690	0.0578723404	0.2052144659
0.9521723347	0.0581560284	0.2052144659
0.9519200060	0.0581560284	0.2060555088
0.9518651568	0.0584397163	0.2060555088
0.9512275994	0.0584397163	0.2080179422
0.9511758997	0.0587234043	0.2080179422
0.9504545564	0.0587234043	0.2102607233
0.9502867493	0.0592907801	0.2102607233
0.9499026174	0.0592907801	0.2113821138
0.9497223113	0.0598581560	0.2113821138
0.9496160928	0.0598581560	0.2122231567
0.9494983926	0.0604255319	0.2122231567
0.9494296290	0.0604255319	0.2125035043
0.9493687249	0.0607092199	0.2125035043
0.9492486774	0.0607092199	0.2130641996
0.9491593951	0.0612765957	0.2130641996
0.9490683363	0.0612765957	0.2133445472
0.9489044696	0.0618439716	0.2133445472
0.9481512223	0.0618439716	0.2150266330
0.9478644820	0.0626950355	0.2150266330
0.9472088550	0.0626950355	0.2169890664
0.9471327566	0.0629787234	0.2169890664
0.9466457423	0.0629787234	0.2178301093
0.9465881132	0.0632624113	0.2178301093
0.9464939261	0.0632624113	0.2186711522
0.9464786120	0.0635460993	0.2186711522
0.9451081010	0.0635460993	0.2231567143
0.9451018533	0.0638297872	0.2231567143
0.9450267227	0.0638297872	0.2234370620
0.9448955146	0.0641134752	0.2234370620
0.9445569785	0.0641134752	0.2242781049
0.9439730491	0.0643971631	0.2242781049
0.9439246747	0.0643971631	0.2251191477
0.9439246569	0.0646808511	0.2251191477
0.9438788890	0.0646808511	0.2256798430
0.9437986571	0.0652482270	0.2256798430
0.9433991261	0.0652482270	0.2268012335
0.9433864741	0.0655319149	0.2268012335
0.9427181262	0.0655319149	0.2287636669
0.9425061140	0.0658156028	0.2287636669
0.9424658575	0.0658156028	0.2290440146
0.9424576430	0.0660992908	0.2290440146
0.9418916790	0.0660992908	0.2304457527
0.9418750353	0.0663829787	0.2304457527
0.9417298458	0.0663829787	0.2310064480
0.9416549308	0.0666666667	0.2310064480
0.9416083492	0.0666666667	0.2318474909
0.9415357493	0.0672340426	0.2318474909
0.9412823219	0.0672340426	0.2324081862
0.9409110345	0.0680851064	0.2324081862
0.9403481300	0.0680851064	0.2340902719
0.9403395820	0.0683687943	0.2340902719
0.9402736019	0.0683687943	0.2346509672
0.9399937710	0.0689361702	0.2346509672
0.9397123099	0.0689361702	0.2349313148
0.9395317010	0.0692198582	0.2349313148
0.9393009588	0.0692198582	0.2360527054
0.9392412042	0.0695035461	0.2360527054
0.9391407707	0.0695035461	0.2366134006
0.9391023514	0.0697872340	0.2366134006
0.9390551806	0.0697872340	0.2371740959
0.9388503114	0.0700709220	0.2371740959
0.9388316768	0.0700709220	0.2374544435
0.9388130003	0.0703546099	0.2374544435
0.9385713639	0.0703546099	0.2382954864
0.9385163951	0.0703546099	0.2388561817
0.9384727977	0.0703546099	0.2394168769
0.9382922729	0.0706382979	0.2394168769
0.9381101693	0.0706382979	0.2402579198
0.9371375664	0.0720567376	0.2402579198
0.9370240238	0.0720567376	0.2408186151
0.9368600634	0.0723404255	0.2408186151
0.9362369210	0.0723404255	0.2433417438
0.9360903645	0.0726241135	0.2433417438
0.9360030051	0.0726241135	0.2436220914
0.9359974181	0.0729078014	0.2436220914
0.9359367010	0.0729078014	0.2441827867
0.9355918972	0.0737588652	0.2441827867
0.9346459339	0.0737588652	0.2472666106
0.9346072031	0.0740425532	0.2472666106
0.9343843271	0.0740425532	0.2481076535
0.9342326800	0.0748936170	0.2481076535
0.9341716651	0.0748936170	0.2483880011
0.9341203343	0.0751773050	0.2483880011
0.9340266883	0.0751773050	0.2489486964
0.9338468762	0.0754609929	0.2489486964
0.9332537956	0.0754609929	0.2511914774
0.9332482971	0.0757446809	0.2511914774
0.9329955961	0.0757446809	0.2514718251
0.9328731152	0.0760283688	0.2514718251
0.9327283560	0.0760283688	0.2520325203
0.9326498490	0.0763120567	0.2520325203
0.9326035970	0.0763120567	0.2523128680
0.9323520819	0.0768794326	0.2523128680
0.9322953813	0.0768794326	0.2528735632
0.9322287116	0.0771631206	0.2528735632
0.9319256065	0.0771631206	0.2545556490
0.9317478185	0.0777304965	0.2545556490
0.9316674881	0.0777304965	0.2551163443
0.9316591812	0.0780141844	0.2551163443
0.9314736744	0.0780141844	0.2559573872
0.9314039005	0.0785815603	0.2559573872
0.9307515151	0.0785815603	0.2587608635
0.9307191576	0.0788652482	0.2587608635
0.9307023778	0.0788652482	0.2590412111
0.9305173850	0.0794326241	0.2590412111
0.9302880629	0.0794326241	0.2598822540
0.9302085140	0.0797163121	0.2598822540
0.9299023410	0.0797163121	0.2612839922
0.9298475155	0.0800000000	0.2612839922
0.9294331850	0.0800000000	0.2624053827
0.9292042857	0.0811347518	0.2624053827
0.9287018090	0.0811347518	0.2643678161
0.9286596636	0.0814184397	0.2643678161
0.9286123318	0.0814184397	0.2646481637
0.9285477548	0.0817021277	0.2646481637
0.9283656716	0.0817021277	0.2652088590
0.9282653818	0.0822695035	0.2652088590
0.9278370071	0.0822695035	0.2663302495
0.9276363897	0.0825531915	0.2663302495
0.9275252052	0.0825531915	0.2666105971
0.9274721007	0.0831205674	0.2666105971
0.9257427679	0.0831205674	0.2722175498
0.9256741394	0.0834042553	0.2722175498
0.9256717648	0.0834042553	0.2724978974
0.9256670628	0.0836879433	0.2724978974
0.9248864330	0.0836879433	0.2747406784
0.9248299619	0.0839716312	0.2747406784
0.9245165071	0.0839716312	0.2764227642
0.9243249867	0.0845390071	0.2764227642
0.9231941243	0.0845390071	0.2806279787
0.9230437940	0.0848226950	0.2806279787
0.9225705525	0.0848226950	0.2817493692
0.9224355911	0.0856737589	0.2817493692
0.9223787342	0.0856737589	0.2823100645
0.9223252831	0.0859574468	0.2823100645
0.9217124214	0.0859574468	0.2831511074
0.9216448345	0.0862411348	0.2831511074
0.9215691296	0.0862411348	0.2834314550
0.9214315529	0.0865248227	0.2834314550
0.9213563095	0.0865248227	0.2842724979
0.9213105829	0.0870921986	0.2842724979
0.9212469706	0.0870921986	0.2845528455
0.9212136680	0.0876595745	0.2845528455
0.9205776114	0.0876595745	0.2867956266
0.9205182011	0.0882269504	0.2867956266
0.9199657033	0.0882269504	0.2881973647
0.9196908994	0.0885106383	0.2881973647
0.9196484420	0.0885106383	0.2887580600
0.9196231252	0.0887943262	0.2887580600
0.9193238156	0.0887943262	0.2901597981
0.9193006877	0.0890780142	0.2901597981
0.9192430602	0.0890780142	0.2904401458
0.9190283693	0.0893617021	0.2904401458
0.9190270910	0.0893617021	0.2907204934
0.9187334391	0.0902127660	0.2907204934
0.9184610014	0.0902127660	0.2910008410
0.9183242691	0.0904964539	0.2910008410
0.9180924004	0.0904964539	0.2912811887
0.9177340125	0.0910638298	0.2912811887
0.9175034926	0.0910638298	0.2918418839
0.9174296110	0.0913475177	0.2918418839
0.9172343223	0.0913475177	0.2929632745
0.9171268722	0.0916312057	0.2929632745
0.9165018807	0.0916312057	0.2952060555
0.9164869871	0.0919148936	0.2952060555
0.9163370107	0.0919148936	0.2957667508
0.9162268428	0.0921985816	0.2957667508
0.9162136418	0.0921985816	0.2960470984
0.9162096872	0.0924822695	0.2960470984
0.9159714985	0.0924822695	0.2968881413
0.9159194752	0.0927659574	0.2968881413
0.9158019489	0.0927659574	0.2971684889
0.9157038038	0.0930496454	0.2971684889
0.9156239506	0.0930496454	0.2974488366
0.9155666214	0.0933333333	0.2974488366
0.9154794739	0.0933333333	0.2980095318
0.9154589060	0.0936170213	0.2980095318
0.9153233332	0.0936170213	0.2982898795
0.9152090491	0.0939007092	0.2982898795
0.9148573888	0.0939007092	0.2985702271
0.9148557304	0.0941843972	0.2985702271
0.9147393094	0.0941843972	0.2988505747
0.9146558275	0.0944680851	0.2988505747
0.9139311812	0.0944680851	0.3005326605
0.9138570482	0.0947517730	0.3005326605
0.9138458779	0.0947517730	0.3008130081
0.9138428530	0.0950354610	0.3008130081
0.9136728928	0.0950354610	0.3016540510
0.9136480682	0.0953191489	0.3016540510
0.9134407516	0.0953191489	0.3019343987
0.9133849976	0.0956028369	0.3019343987
0.9131733439	0.0956028369	0.3024950939
0.9130627928	0.0961702128	0.3024950939
0.9121473568	0.0961702128	0.3044575273
0.9119483384	0.0970212766	0.3044575273
0.9117122137	0.0970212766	0.3047378750
0.9115491002	0.0978723404	0.3047378750
0.9109343912	0.0978723404	0.3069806560
0.9108863257	0.0981560284	0.3069806560
0.9105670073	0.0981560284	0.3078216989
0.9105413044	0.0984397163	0.3078216989
0.9101580017	0.0984397163	0.3086627418
0.9099851936	0.0987234043	0.3086627418
0.9098688884	0.0987234043	0.3089430894
0.9097262930	0.0990070922	0.3089430894
0.9084440765	0.0990070922	0.3125876086
0.9080101866	0.0992907801	0.3125876086
0.9078615918	0.0992907801	0.3137089992
0.9077262609	0.0998581560	0.3137089992
0.9071987934	0.0998581560	0.3156714326
0.9071974321	0.1001418440	0.3156714326
0.9067158947	0.1001418440	0.3170731707
0.9066129258	0.1004255319	0.3170731707
0.9065123218	0.1004255319	0.3179142136
0.9061629024	0.1009929078	0.3179142136
0.9061511586	0.1009929078	0.3181945613
0.9059232107	0.1012765957	0.3181945613
0.9052803298	0.1012765957	0.3201569947
0.9050271257	0.1015602837	0.3201569947
0.9048426761	0.1015602837	0.3204373423
0.9045357233	0.1024113475	0.3204373423
0.9044080525	0.1024113475	0.3212783852
0.9042985067	0.1026950355	0.3212783852
0.9039587601	0.1026950355	0.3226801234
0.9039422494	0.1029787234	0.3226801234
0.9039127684	0.1029787234	0.3229604710
0.9038393101	0.1032624113	0.3229604710
0.9038025735	0.1032624113	0.3232408186
0.9036708979	0.1035460993	0.3232408186
0.9033819655	0.1035460993	0.3240818615
0.9031174749	0.1038297872	0.3240818615
0.9028896873	0.1038297872	0.3249229044
0.9026502669	0.1041134752	0.3249229044
0.9024393892	0.1041134752	0.3252032520
0.9024064235	0.1043971631	0.3252032520
0.9023999181	0.1043971631	0.3254835997
0.9023821722	0.1046808511	0.3254835997
0.9019898652	0.1046808511	0.3260442949
0.9019182640	0.1049645390	0.3260442949
0.9015963484	0.1049645390	0.3271656854
0.9014887198	0.1055319149	0.3271656854
0.9011542078	0.1055319149	0.3277263807
0.9011406956	0.1058156028	0.3277263807
0.9010394399	0.1058156028	0.3280067283
0.9010063756	0.1063829787	0.3280067283
0.9007932551	0.1063829787	0.3288477712
0.9007258857	0.1069503546	0.3288477712
0.9007128170	0.1069503546	0.3291281189
0.9005660176	0.1072340426	0.3291281189
0.9003141971	0.1072340426	0.3310905523
0.9001286283	0.1078014184	0.3310905523
0.9000643663	0.1078014184	0.3313708999
0.9000385817	0.1080851064	0.3313708999
0.8994266199	0.1080851064	0.3327726381
0.8994239359	0.1083687943	0.3327726381
0.8992047237	0.1083687943	0.3330529857
0.8990984681	0.1086524823	0.3330529857
0.8986507600	0.1086524823	0.3341743762
0.8980565516	0.1095035461	0.3341743762
0.8977157533	0.1095035461	0.3361368096
0.8975754287	0.1097872340	0.3361368096
0.8970633747	0.1097872340	0.3378188954
0.8970186681	0.1100709220	0.3378188954
0.8967986486	0.1100709220	0.3380992431
0.8967345059	0.1106382979	0.3380992431
0.8965891868	0.1106382979	0.3389402860
0.8963026568	0.1117730496	0.3389402860
0.8962501511	0.1117730496	0.3392206336
0.8962293782	0.1120567376	0.3392206336
0.8960939521	0.1120567376	0.3397813288
0.8959982825	0.1123404255	0.3397813288
0.8957896299	0.1123404255	0.3409027194
0.8957567414	0.1126241135	0.3409027194
0.8950567566	0.1126241135	0.3431455004
0.8949860641	0.1129078014	0.3431455004
0.8946671880	0.1129078014	0.3439865433
0.8946261677	0.1131914894	0.3439865433
0.8944525248	0.1131914894	0.3453882815
0.8944511413	0.1134751773	0.3453882815
0.8940066896	0.1134751773	0.3459489767
0.8936100713	0.1143262411	0.3459489767
0.8934425702	0.1143262411	0.3465096720
0.8933908630	0.1148936170	0.3465096720
0.8932934980	0.1148936170	0.3470703673
0.8932321024	0.1151773050	0.3470703673
0.8930980149	0.1151773050	0.3484721054
0.8929889329	0.1157446809	0.3484721054
0.8929297304	0.1157446809	0.3487524530
0.8927014054	0.1163120567	0.3487524530
0.8927005844	0.1163120567	0.3490328007
0.8927004595	0.1165957447	0.3490328007
0.8925104481	0.1165957447	0.3495934959
0.8924650383	0.1168794326	0.3495934959
0.8923296163	0.1168794326	0.3507148865
0.8921663499	0.1171631206	0.3507148865
0.8919984978	0.1171631206	0.3515559294
0.8916541082	0.1177304965	0.3515559294
0.8915430838	0.1177304965	0.3521166246
0.8915214498	0.1180141844	0.3521166246
0.8910155032	0.1180141844	0.3529576675
0.8909423881	0.1185815603	0.3529576675
0.8901448741	0.1185815603	0.3546397533
0.8899376405	0.1191489362	0.3546397533
0.8898662783	0.1191489362	0.3549201009
0.8898486356	0.1194326241	0.3549201009
0.8897589077	0.1194326241	0.3554807962
0.8897576268	0.1197163121	0.3554807962
0.8897460873	0.1197163121	0.3557611438
0.8896692805	0.1202836879	0.3557611438
0.8892982652	0.1202836879	0.3582842725
0.8891847711	0.1205673759	0.3582842725
0.8888594782	0.1205673759	0.3591253154
0.8887783031	0.1208510638	0.3591253154
0.8886310579	0.1208510638	0.3599663583
0.8886126691	0.1211347518	0.3599663583
0.8877207993	0.1211347518	0.3622091393
0.8877002008	0.1217021277	0.3622091393
0.8875226729	0.1217021277	0.3630501822
0.8869180986	0.1231205674	0.3630501822
0.8866317235	0.1231205674	0.3636108775
0.8865916288	0.1234042553	0.3636108775
0.8864970744	0.1234042553	0.3638912251
0.8863998883	0.1239716312	0.3638912251
0.8862893958	0.1239716312	0.3647322680
0.8861775710	0.1242553191	0.3647322680
0.8861755848	0.1242553191	0.3650126156
0.8860717436	0.1248226950	0.3650126156
0.8858098395	0.1248226950	0.3655733109
0.8856943219	0.1256737589	0.3655733109
0.8856761706	0.1256737589	0.3658536585
0.8856416604	0.1259574468	0.3658536585
0.8849555631	0.1259574468	0.3678160920
0.8849254268	0.1262411348	0.3678160920
0.8848110499	0.1262411348	0.3680964396
0.8846263103	0.1265248227	0.3680964396
0.8831489426	0.1265248227	0.3700588730
0.8831381283	0.1268085106	0.3700588730
0.8829854066	0.1268085106	0.3708999159
0.8822423420	0.1273758865	0.3708999159
0.8821515275	0.1273758865	0.3711802635
0.8819159782	0.1279432624	0.3711802635
0.8814453780	0.1279432624	0.3723016541
0.8812433486	0.1282269504	0.3723016541
0.8811581216	0.1282269504	0.3728623493
0.8811175105	0.1285106383	0.3728623493
0.8809530506	0.1285106383	0.3731426969
0.8808803718	0.1290780142	0.3731426969
0.8800214968	0.1290780142	0.3753854780
0.8799989356	0.1293617021	0.3753854780
0.8796685903	0.1293617021	0.3759461733
0.8796625652	0.1296453901	0.3759461733
0.8794987001	0.1296453901	0.3765068685
0.8794323721	0.1302127660	0.3765068685
0.8790487143	0.1302127660	0.3776282590
0.8789735889	0.1304964539	0.3776282590
0.8787204102	0.1304964539	0.3779086067
0.8785715142	0.1307801418	0.3779086067
0.8782808237	0.1307801418	0.3784693019
0.8782669851	0.1310638298	0.3784693019
0.8776165277	0.1310638298	0.3809924306
0.8775965248	0.1313475177	0.3809924306
0.8775424822	0.1313475177	0.3812727782
0.8774368345	0.1319148936	0.3812727782
0.8765616272	0.1319148936	0.3837959069
0.8765165627	0.1321985816	0.3837959069
0.8759466160	0.1321985816	0.3854779927
0.8758764045	0.1324822695	0.3854779927
0.8754801477	0.1324822695	0.3865993832
0.8754402912	0.1327659574	0.3865993832
0.8754257770	0.1327659574	0.3868797309
0.8753102542	0.1330496454	0.3868797309
0.8752111536	0.1330496454	0.3871600785
0.8749646305	0.1333333333	0.3871600785
0.8748259754	0.1333333333	0.3877207738
0.8747054231	0.1336170213	0.3877207738
0.8746742223	0.1336170213	0.3880011214
0.8746119987	0.1341843972	0.3880011214
0.8745974701	0.1341843972	0.3885618167
0.8742096014	0.1347517730	0.3885618167
0.8740002081	0.1347517730	0.3891225119
0.8738330060	0.1353191489	0.3891225119
0.8737740273	0.1353191489	0.3894028595
0.8736136530	0.1356028369	0.3894028595
0.8731103673	0.1356028369	0.3910849453
0.8730854420	0.1358865248	0.3910849453
0.8720094959	0.1358865248	0.3941687693
0.8715670239	0.1367375887	0.3941687693
0.8707813760	0.1367375887	0.3952901598
0.8706944828	0.1370212766	0.3952901598
0.8706329417	0.1370212766	0.3955705074
0.8705864374	0.1373049645	0.3955705074
0.8702994628	0.1373049645	0.3958508551
0.8701994903	0.1375886525	0.3958508551
0.8701344022	0.1375886525	0.3966918980
0.8700403500	0.1381560284	0.3966918980
0.8699347112	0.1381560284	0.3969722456
0.8698956173	0.1384397163	0.3969722456
0.8697871241	0.1384397163	0.3972525932
0.8697743482	0.1387234043	0.3972525932
0.8697193918	0.1387234043	0.3975329408
0.8697060630	0.1390070922	0.3975329408
0.8691106249	0.1390070922	0.3983739837
0.8690383725	0.1392907801	0.3983739837
0.8689485428	0.1392907801	0.3994953743
0.8689033443	0.1398581560	0.3994953743
0.8688918429	0.1398581560	0.3997757219
0.8688176934	0.1401418440	0.3997757219
0.8687082760	0.1401418440	0.4000560695
0.8686014780	0.1407092199	0.4000560695
0.8684784032	0.1407092199	0.4006167648
0.8683356000	0.1412765957	0.4006167648
0.8681598401	0.1412765957	0.4014578077
0.8680134438	0.1415602837	0.4014578077
0.8679367292	0.1415602837	0.4017381553
0.8678414591	0.1421276596	0.4017381553
0.8677539831	0.1421276596	0.4020185029
0.8676645456	0.1424113475	0.4020185029
0.8673069031	0.1424113475	0.4034202411
0.8671115364	0.1426950355	0.4034202411
0.8669792595	0.1426950355	0.4037005887
0.8667486148	0.1429787234	0.4037005887
0.8661561560	0.1429787234	0.4056630221
0.8661258636	0.1432624113	0.4056630221
0.8661187219	0.1432624113	0.4059433698
0.8654155793	0.1438297872	0.4059433698
0.8653625598	0.1438297872	0.4065040650
0.8652246682	0.1441134752	0.4065040650
0.8646413720	0.1441134752	0.4087468461
0.8646179258	0.1443971631	0.4087468461
0.8645842855	0.1443971631	0.4090271937
0.8644251536	0.1446808511	0.4090271937
0.8636999548	0.1446808511	0.4101485842
0.8636144836	0.1452482270	0.4101485842
0.8631639698	0.1452482270	0.4112699748
0.8629666105	0.1463829787	0.4112699748
0.8628942109	0.1463829787	0.4118306700
0.8627506511	0.1466666667	0.4118306700
0.8622912780	0.1466666667	0.4135127558
0.8622016342	0.1469503546	0.4135127558
0.8621599438	0.1469503546	0.4137931034
0.8619298855	0.1478014184	0.4137931034
0.8613850953	0.1478014184	0.4149144940
0.8612834806	0.1480851064	0.4149144940
0.8610970893	0.1480851064	0.4151948416
0.8609504232	0.1486524823	0.4151948416
0.8605179479	0.1486524823	0.4171572750
0.8604003759	0.1492198582	0.4171572750
0.8599077336	0.1492198582	0.4188393608
0.8598677139	0.1495035461	0.4188393608
0.8596708403	0.1495035461	0.4194000561
0.8596615493	0.1497872340	0.4194000561
0.8595755357	0.1497872340	0.4199607513
0.8593511759	0.1500709220	0.4199607513
0.8592861515	0.1500709220	0.4202410990
0.8592308875	0.1503546099	0.4202410990
0.8591195225	0.1503546099	0.4208017942
0.8590909405	0.1509219858	0.4208017942
0.8590706911	0.1509219858	0.4210821419
0.8589269327	0.1512056738	0.4210821419
0.8588865502	0.1512056738	0.4213624895
0.8588661836	0.1514893617	0.4213624895
0.8585748989	0.1514893617	0.4219231847
0.8582631444	0.1520567376	0.4219231847
0.8581009833	0.1520567376	0.4227642276
0.8579833360	0.1523404255	0.4227642276
0.8576344302	0.1523404255	0.4238856182
0.8575567422	0.1526241135	0.4238856182
0.8575515975	0.1526241135	0.4241659658
0.8574867841	0.1529078014	0.4241659658
0.8572014533	0.1529078014	0.4252873563
0.8571584426	0.1534751773	0.4252873563
0.8569956829	0.1534751773	0.4264087468
0.8567871676	0.1546099291	0.4264087468
0.8567791512	0.1546099291	0.4266890945
0.8566486227	0.1551773050	0.4266890945
0.8565457418	0.1551773050	0.4272497897
0.8557370808	0.1557446809	0.4272497897
0.8555738616	0.1557446809	0.4278104850
0.8554515684	0.1560283688	0.4278104850
0.8554367084	0.1560283688	0.4280908326
0.8554044341	0.1563120567	0.4280908326
0.8553800801	0.1563120567	0.4286515279
0.8553410823	0.1565957447	0.4286515279
0.8550116211	0.1565957447	0.4297729184
0.8549533169	0.1568794326	0.4297729184
0.8548994924	0.1568794326	0.4300532660
0.8548646757	0.1571631206	0.4300532660
0.8548042270	0.1571631206	0.4306139613
0.8544654165	0.1577304965	0.4306139613
0.8542890091	0.1577304965	0.4311746566
0.8542460789	0.1580141844	0.4311746566
0.8538623366	0.1580141844	0.4314550042
0.8538065887	0.1582978723	0.4314550042
0.8537896886	0.1582978723	0.4317353518
0.8535404970	0.1585815603	0.4317353518
0.8534913011	0.1585815603	0.4320156995
0.8534872198	0.1588652482	0.4320156995
0.8532657737	0.1588652482	0.4325763947
0.8530074548	0.1594326241	0.4325763947
0.8525543646	0.1594326241	0.4334174376
0.8524690912	0.1597163121	0.4334174376
0.8523927330	0.1597163121	0.4336977853
0.8522708574	0.1600000000	0.4336977853
0.8519005588	0.1600000000	0.4345388281
0.8518742651	0.1602836879	0.4345388281
0.8513737313	0.1602836879	0.4362209139
0.8513386349	0.1605673759	0.4362209139
0.8513004774	0.1605673759	0.4365012616
0.8512395783	0.1608510638	0.4365012616
0.8506215263	0.1608510638	0.4373423045
0.8504084877	0.1614184397	0.4373423045
0.8503113210	0.1614184397	0.4379029997
0.8502482070	0.1617021277	0.4379029997
0.8498309677	0.1617021277	0.4395850855
0.8496989411	0.1622695035	0.4395850855
0.8495017372	0.1622695035	0.4398654331
0.8493584591	0.1625531915	0.4398654331
0.8489410434	0.1625531915	0.4407064760
0.8488811929	0.1628368794	0.4407064760
0.8487502923	0.1628368794	0.4409868237
0.8486122535	0.1636879433	0.4409868237
0.8480944564	0.1636879433	0.4432296047
0.8480315059	0.1639716312	0.4432296047
0.8479088159	0.1639716312	0.4440706476
0.8478627030	0.1642553191	0.4440706476
0.8476812158	0.1642553191	0.4446313429
0.8473462326	0.1645390071	0.4446313429
0.8472223656	0.1645390071	0.4449116905
0.8470838639	0.1651063830	0.4449116905
0.8470120891	0.1651063830	0.4457527334
0.8465327360	0.1662411348	0.4457527334
0.8460000814	0.1662411348	0.4477151668
0.8456291967	0.1668085106	0.4477151668
0.8456013116	0.1668085106	0.4479955144
0.8455370444	0.1670921986	0.4479955144
0.8455360845	0.1670921986	0.4482758621
0.8454776818	0.1676595745	0.4482758621
0.8452498538	0.1676595745	0.4491169050
0.8452305175	0.1679432624	0.4491169050
0.8448161501	0.1679432624	0.4505186431
0.8447097913	0.1682269504	0.4505186431
0.8443588442	0.1682269504	0.4519203813
0.8443384777	0.1687943262	0.4519203813
0.8443373525	0.1687943262	0.4522007289
0.8441494198	0.1690780142	0.4522007289
0.8436951877	0.1690780142	0.4530417718
0.8436821267	0.1693617021	0.4530417718
0.8429941250	0.1693617021	0.4538828147
0.8429672441	0.1696453901	0.4538828147
0.8426493931	0.1696453901	0.4552845528
0.8426148860	0.1699290780	0.4552845528
0.8421954498	0.1699290780	0.4564059434
0.8418359469	0.1707801418	0.4564059434
0.8412472032	0.1707801418	0.4575273339
0.8410498937	0.1713475177	0.4575273339
0.8409275574	0.1713475177	0.4580880292
0.8409099264	0.1716312057	0.4580880292
0.8407336962	0.1716312057	0.4583683768
0.8406625664	0.1721985816	0.4583683768
0.8403229233	0.1721985816	0.4589290720
0.8402123186	0.1724822695	0.4589290720
0.8399883818	0.1724822695	0.4600504626
0.8398853831	0.1727659574	0.4600504626
0.8398766748	0.1727659574	0.4603308102
0.8398562378	0.1730496454	0.4603308102
0.8398411670	0.1730496454	0.4606111578
0.8398212280	0.1733333333	0.4606111578
0.8397997743	0.1733333333	0.4614522007
0.8394539702	0.1741843972	0.4614522007
0.8393662598	0.1741843972	0.4617325484
0.8391230005	0.1750354610	0.4617325484
0.8381237218	0.1750354610	0.4642556770
0.8378556408	0.1753191489	0.4642556770
0.8367302856	0.1753191489	0.4670591534
0.8365772284	0.1756028369	0.4670591534
0.8359426300	0.1756028369	0.4687412391
0.8358784246	0.1758865248	0.4687412391
0.8354488736	0.1758865248	0.4698626297
0.8352734938	0.1761702128	0.4698626297
0.8349482318	0.1761702128	0.4701429773
0.8349303332	0.1764539007	0.4701429773
0.8347314228	0.1764539007	0.4707036726
0.8346676678	0.1770212766	0.4707036726
0.8344768763	0.1770212766	0.4715447154
0.8343384484	0.1773049645	0.4715447154
0.8339248877	0.1773049645	0.4723857583
0.8337835389	0.1781560284	0.4723857583
0.8336769460	0.1781560284	0.4735071489
0.8333831064	0.1790070922	0.4735071489
0.8329698723	0.1790070922	0.4746285394
0.8327507877	0.1795744681	0.4746285394
0.8326762617	0.1795744681	0.4751892347
0.8325800035	0.1801418440	0.4751892347
0.8324489296	0.1801418440	0.4754695823
0.8319595226	0.1812765957	0.4754695823
0.8319019358	0.1812765957	0.4763106252
0.8318687028	0.1815602837	0.4763106252
0.8317944387	0.1815602837	0.4768713204
0.8317674875	0.1821276596	0.4768713204
0.8315478321	0.1821276596	0.4774320157
0.8315370141	0.1824113475	0.4774320157
0.8313253304	0.1824113475	0.4785534062
0.8313113695	0.1829787234	0.4785534062
0.8311451636	0.1829787234	0.4793944491
0.8309596851	0.1835460993	0.4793944491
0.8309140198	0.1835460993	0.4796747967
0.8308146793	0.1838297872	0.4796747967
0.8307461384	0.1838297872	0.4799551444
0.8305256897	0.1843971631	0.4799551444
0.8304770237	0.1843971631	0.4805158396
0.8304723326	0.1846808511	0.4805158396
0.8299199096	0.1846808511	0.4816372302
0.8299065690	0.1849645390	0.4816372302
0.8296814393	0.1849645390	0.4821979254
0.8295973627	0.1855319149	0.4821979254
0.8293392179	0.1855319149	0.4830389683
0.8292831005	0.1858156028	0.4830389683
0.8288119114	0.1858156028	0.4838800112
0.8284653673	0.1866666667	0.4838800112
0.8279152015	0.1866666667	0.4850014017
0.8277362303	0.1872340426	0.4850014017
0.8276361909	0.1872340426	0.4858424446
0.8271796641	0.1880851064	0.4858424446
0.8270841539	0.1880851064	0.4861227923
0.8266638454	0.1883687943	0.4861227923
0.8266358739	0.1883687943	0.4864031399
0.8262320194	0.1886524823	0.4864031399
0.8257766631	0.1886524823	0.4872441828
0.8257683730	0.1889361702	0.4872441828
0.8256858448	0.1889361702	0.4875245304
0.8255260601	0.1892198582	0.4875245304
0.8254915061	0.1892198582	0.4878048780
0.8253767904	0.1895035461	0.4878048780
0.8252306907	0.1895035461	0.4883655733
0.8250858966	0.1909219858	0.4883655733
0.8250093447	0.1909219858	0.4889262686
0.8248517385	0.1912056738	0.4889262686
0.8247459082	0.1912056738	0.4892066162
0.8246278474	0.1917730496	0.4892066162
0.8245889483	0.1917730496	0.4894869638
0.8244481965	0.1926241135	0.4894869638
0.8241578249	0.1926241135	0.4900476591
0.8239520706	0.1929078014	0.4900476591
0.8236779616	0.1929078014	0.4903280067
0.8236037559	0.1931914894	0.4903280067
0.8233837198	0.1931914894	0.4917297449
0.8233086449	0.1934751773	0.4917297449
0.8226180489	0.1934751773	0.4939725259
0.8223253866	0.1937588652	0.4939725259
0.8222891890	0.1937588652	0.4942528736
0.8222695717	0.1940425532	0.4942528736
0.8220086536	0.1940425532	0.4956546117
0.8220034995	0.1943262411	0.4956546117
0.8218296440	0.1943262411	0.4959349593
0.8216755986	0.1951773050	0.4959349593
0.8216429680	0.1951773050	0.4962153070
0.8214257988	0.1957446809	0.4962153070
0.8208255707	0.1957446809	0.4984580880
0.8206951951	0.1960283688	0.4984580880
0.8205984532	0.1960283688	0.4987384357
0.8205544399	0.1963120567	0.4987384357
0.8203260066	0.1963120567	0.4992991309
0.8200887786	0.1965957447	0.4992991309
0.8200072964	0.1965957447	0.4995794786
0.8196999941	0.1968794326	0.4995794786
0.8196364042	0.1968794326	0.5001401738
0.8195618693	0.1971631206	0.5001401738
0.8194664394	0.1971631206	0.5004205214
0.8189323058	0.1982978723	0.5004205214
0.8187165730	0.1982978723	0.5009812167
0.8185944487	0.1985815603	0.5009812167
0.8183270832	0.1985815603	0.5012615643
0.8182396130	0.1988652482	0.5012615643
0.8181734789	0.1988652482	0.5015419120
0.8181158455	0.1991489362	0.5015419120
0.8172038723	0.1991489362	0.5026633025
0.8170894012	0.1997163121	0.5026633025
0.8170820660	0.1997163121	0.5029436501
0.8170562880	0.2000000000	0.5029436501
0.8158326438	0.2000000000	0.5046257359
0.8154403399	0.2005673759	0.5046257359
0.8152703297	0.2005673759	0.5049060835
0.8152362550	0.2011347518	0.5049060835
0.8142046028	0.2011347518	0.5068685170
0.8138975186	0.2017021277	0.5068685170
0.8138590180	0.2017021277	0.5071488646
0.8137821852	0.2019858156	0.5071488646
0.8136822987	0.2019858156	0.5077095599
0.8136273104	0.2022695035	0.5077095599
0.8133592363	0.2022695035	0.5088309504
0.8131327634	0.2028368794	0.5088309504
0.8128657385	0.2028368794	0.5096719933
0.8125051320	0.2034042553	0.5096719933
0.8124531775	0.2034042553	0.5102326885
0.8123989454	0.2036879433	0.5102326885
0.8123773167	0.2036879433	0.5105130362
0.8123020751	0.2042553191	0.5105130362
0.8121142485	0.2042553191	0.5121951220
0.8118824574	0.2056737589	0.5121951220
0.8118272949	0.2056737589	0.5127558172
0.8115038117	0.2059574468	0.5127558172
0.8114923919	0.2059574468	0.5133165125
0.8114495060	0.2062411348	0.5133165125
0.8112449580	0.2062411348	0.5141575554
0.8110750939	0.2068085106	0.5141575554
0.8110312499	0.2068085106	0.5147182506
0.8105775713	0.2076595745	0.5147182506
0.8103909640	0.2076595745	0.5152789459
0.8101456670	0.2082269504	0.5152789459
0.8100001733	0.2082269504	0.5158396412
0.8096940224	0.2085106383	0.5158396412
0.8095934423	0.2085106383	0.5164003364
0.8093327865	0.2087943262	0.5164003364
0.8092283996	0.2087943262	0.5166806840
0.8091135425	0.2090780142	0.5166806840
0.8086939325	0.2090780142	0.5178020746
0.8086226647	0.2093617021	0.5178020746
0.8084906514	0.2093617021	0.5180824222
0.8083577736	0.2096453901	0.5180824222
0.8081274171	0.2096453901	0.5183627698
0.8077183572	0.2099290780	0.5183627698
0.8076513450	0.2099290780	0.5186431175
0.8075549879	0.2102127660	0.5186431175
0.8073562046	0.2102127660	0.5197645080
0.8073322476	0.2104964539	0.5197645080
0.8073168894	0.2104964539	0.5200448556
0.8072863803	0.2107801418	0.5200448556
0.8070615351	0.2107801418	0.5203252033
0.8069907237	0.2110638298	0.5203252033
0.8068393252	0.2110638298	0.5206055509
0.8063400554	0.2119148936	0.5206055509
0.8062834385	0.2119148936	0.5208858985
0.8060028013	0.2127659574	0.5208858985
0.8059442190	0.2127659574	0.5211662461
0.8058665784	0.2133333333	0.5211662461
0.8058211640	0.2133333333	0.5214465938
0.8057309366	0.2136170213	0.5214465938
0.8056713369	0.2136170213	0.5217269414
0.8056126559	0.2141843972	0.5217269414
0.8052833627	0.2141843972	0.5228483319
0.8049531090	0.2147517730	0.5228483319
0.8049254300	0.2147517730	0.5231286796
0.8046517853	0.2156028369	0.5231286796
0.8043767523	0.2156028369	0.5236893748
0.8043392275	0.2158865248	0.5236893748
0.8042735829	0.2158865248	0.5239697225
0.8041364380	0.2164539007	0.5239697225
0.8037043866	0.2164539007	0.5248107653
0.8035880395	0.2167375887	0.5248107653
0.8035475115	0.2167375887	0.5250911130
0.8034394682	0.2170212766	0.5250911130
0.8034199075	0.2170212766	0.5253714606
0.8031829173	0.2178723404	0.5253714606
0.8030315617	0.2178723404	0.5259321559
0.8029281024	0.2181560284	0.5259321559
0.8028655931	0.2181560284	0.5264928511
0.8028515868	0.2184397163	0.5264928511
0.8027700253	0.2184397163	0.5267731988
0.8027643002	0.2187234043	0.5267731988
0.8025244253	0.2187234043	0.5281749369
0.8024304287	0.2190070922	0.5281749369
0.8021826631	0.2190070922	0.5284552846
0.8020587764	0.2192907801	0.5284552846
0.8019777673	0.2192907801	0.5287356322
0.8018686382	0.2195744681	0.5287356322
0.8017437394	0.2195744681	0.5292963274
0.8015672618	0.2198581560	0.5292963274
0.8014433311	0.2198581560	0.5301373703
0.8014352271	0.2201418440	0.5301373703
0.8011117412	0.2201418440	0.5306980656
0.8010631397	0.2207092199	0.5306980656
0.8008735665	0.2207092199	0.5312587609
0.8008359351	0.2212765957	0.5312587609
0.8008316958	0.2215602837	0.5312587609
0.8004033389	0.2215602837	0.5318194561
0.8000797320	0.2221276596	0.5318194561
0.7998193537	0.2221276596	0.5320998038
0.7993461482	0.2235460993	0.5320998038
0.7984950873	0.2235460993	0.5340622372
0.7982577887	0.2241134752	0.5340622372
0.7980675579	0.2241134752	0.5349032801
0.7976666134	0.2243971631	0.5349032801
0.7972443728	0.2243971631	0.5363050182
0.7970059822	0.2252482270	0.5363050182
0.7968965203	0.2252482270	0.5365853659
0.7966035278	0.2255319149	0.5365853659
0.7964296323	0.2255319149	0.5371460611
0.7964236588	0.2258156028	0.5371460611
0.7961691811	0.2258156028	0.5377067564
0.7957930441	0.2260992908	0.5377067564
0.7957709516	0.2260992908	0.5382674516
0.7954985063	0.2263829787	0.5382674516
0.7954367487	0.2263829787	0.5385477993
0.7952101838	0.2266666667	0.5385477993
0.7949211843	0.2266666667	0.5391084945
0.7944779466	0.2275177305	0.5391084945
0.7944309765	0.2275177305	0.5393888422
0.7944299010	0.2278014184	0.5393888422
0.7943265715	0.2278014184	0.5396691898
0.7942535811	0.2280851064	0.5396691898
0.7939163852	0.2280851064	0.5405102327
0.7932373274	0.2289361702	0.5405102327
0.7928086883	0.2289361702	0.5410709280
0.7925527735	0.2295035461	0.5410709280
0.7924774950	0.2295035461	0.5416316232
0.7924488347	0.2297872340	0.5416316232
0.7923378572	0.2297872340	0.5419119708
0.7923162090	0.2300709220	0.5419119708
0.7920955033	0.2300709220	0.5421923185
0.7913664225	0.2309219858	0.5421923185
0.7911882590	0.2309219858	0.5427530137
0.7911029320	0.2312056738	0.5427530137
0.7909147840	0.2312056738	0.5438744043
0.7908079973	0.2317730496	0.5438744043
0.7903701839	0.2317730496	0.5452761424
0.7894472012	0.2337588652	0.5452761424
0.7892766195	0.2337588652	0.5455564900
0.7891199291	0.2340425532	0.5455564900
0.7890462014	0.2340425532	0.5461171853
0.7890348502	0.2343262411	0.5461171853
0.7889531355	0.2343262411	0.5463975329
0.7885530061	0.2348936170	0.5463975329
0.7879445947	0.2348936170	0.5475189235
0.7876339027	0.2357446809	0.5475189235
0.7871968567	0.2357446809	0.5483599664
0.7870633956	0.2360283688	0.5483599664
0.7868715641	0.2360283688	0.5486403140
0.7863046317	0.2368794326	0.5486403140
0.7861159476	0.2368794326	0.5489206616
0.7856926925	0.2371631206	0.5489206616
0.7850121974	0.2371631206	0.5511634427
0.7849159261	0.2377304965	0.5511634427
0.7847228335	0.2377304965	0.5517241379
0.7846911920	0.2380141844	0.5517241379
0.7834406582	0.2380141844	0.5545276142
0.7834365538	0.2382978723	0.5545276142
0.7833668354	0.2382978723	0.5548079619
0.7831066759	0.2388652482	0.5548079619
0.7824886730	0.2388652482	0.5567703953
0.7822595795	0.2391489362	0.5567703953
0.7819000124	0.2391489362	0.5573310906
0.7818945518	0.2394326241	0.5573310906
0.7817866153	0.2394326241	0.5578917858
0.7815567726	0.2402836879	0.5578917858
0.7810470093	0.2402836879	0.5590131763
0.7810191160	0.2405673759	0.5590131763
0.7806674705	0.2405673759	0.5595738716
0.7804621499	0.2411347518	0.5595738716
0.7804262350	0.2411347518	0.5598542192
0.7803069079	0.2414184397	0.5598542192
0.7802416770	0.2414184397	0.5601345669
0.7801413825	0.2417021277	0.5601345669
0.7800493045	0.2417021277	0.5606952621
0.7800228931	0.2419858156	0.5606952621
0.7795307432	0.2419858156	0.5618166526
0.7793332705	0.2422695035	0.5618166526
0.7792343680	0.2422695035	0.5623773479
0.7785971333	0.2425531915	0.5623773479
0.7784626705	0.2425531915	0.5626576955
0.7782093422	0.2428368794	0.5626576955
0.7779083846	0.2428368794	0.5629380432
0.7778922383	0.2431205674	0.5629380432
0.7778470970	0.2431205674	0.5634987384
0.7778280508	0.2434042553	0.5634987384
0.7776395143	0.2434042553	0.5637790861
0.7769383497	0.2436879433	0.5637790861
0.7768521007	0.2436879433	0.5651808242
0.7766494927	0.2439716312	0.5651808242
0.7766417036	0.2439716312	0.5654611719
0.7764255487	0.2445390071	0.5654611719
0.7763219623	0.2445390071	0.5660218671
0.7763152986	0.2448226950	0.5660218671
0.7763059135	0.2448226950	0.5663022147
0.7761617771	0.2453900709	0.5663022147
0.7757107543	0.2453900709	0.5677039529
0.7756617857	0.2456737589	0.5677039529
0.7755478687	0.2456737589	0.5685449958
0.7753427882	0.2462411348	0.5685449958
0.7746767195	0.2462411348	0.5702270816
0.7743355582	0.2468085106	0.5702270816
0.7742177904	0.2468085106	0.5707877768
0.7740843238	0.2470921986	0.5707877768
0.7738030904	0.2470921986	0.5713484721
0.7736516850	0.2473758865	0.5713484721
0.7734738992	0.2473758865	0.5719091674
0.7732103453	0.2479432624	0.5719091674
0.7730992191	0.2479432624	0.5721895150
0.7729586622	0.2485106383	0.5721895150
0.7722759403	0.2485106383	0.5727502103
0.7721131219	0.2487943262	0.5727502103
0.7720087400	0.2487943262	0.5730305579
0.7716316470	0.2490780142	0.5730305579
0.7714446228	0.2490780142	0.5738716008
0.7713792451	0.2493617021	0.5738716008
0.7713676474	0.2493617021	0.5741519484
0.7713225008	0.2499290780	0.5741519484
0.7708725387	0.2499290780	0.5749929913
0.7707461446	0.2502127660	0.5749929913
0.7700895624	0.2502127660	0.5761143818
0.7699265119	0.2504964539	0.5761143818
0.7698612461	0.2504964539	0.5763947295
0.7698528450	0.2507801418	0.5763947295
0.7696208172	0.2507801418	0.5769554247
0.7693434127	0.2513475177	0.5769554247
0.7689102271	0.2513475177	0.5783571629
0.7685124304	0.2521985816	0.5783571629
0.7683066884	0.2521985816	0.5789178581
0.7682436204	0.2527659574	0.5789178581
0.7680980189	0.2527659574	0.5797589010
0.7680584956	0.2530496454	0.5797589010
0.7678071834	0.2530496454	0.5805999439
0.7677539893	0.2533333333	0.5805999439
0.7670716532	0.2533333333	0.5828427250
0.7666166083	0.2539007092	0.5828427250
0.7665936415	0.2539007092	0.5831230726
0.7664249283	0.2541843972	0.5831230726
0.7661277867	0.2541843972	0.5842444631
0.7658068747	0.2547517730	0.5842444631
0.7656035471	0.2547517730	0.5848051584
0.7655460195	0.2553191489	0.5848051584
0.7653131632	0.2553191489	0.5862068966
0.7651713839	0.2558865248	0.5862068966
0.7651676807	0.2558865248	0.5864872442
0.7648827752	0.2564539007	0.5864872442
0.7640080850	0.2564539007	0.5881693300
0.7639484829	0.2567375887	0.5881693300
0.7639468404	0.2567375887	0.5884496776
0.7638718570	0.2570212766	0.5884496776
0.7638483344	0.2570212766	0.5887300252
0.7638246909	0.2573049645	0.5887300252
0.7637324353	0.2573049645	0.5890103729
0.7636869369	0.2575886525	0.5890103729
0.7630776832	0.2575886525	0.5912531539
0.7627748067	0.2578723404	0.5912531539
0.7627055339	0.2578723404	0.5920941968
0.7618039934	0.2590070922	0.5920941968
0.7603762494	0.2590070922	0.5948976731
0.7603028413	0.2592907801	0.5948976731
0.7588943617	0.2592907801	0.5979814971
0.7588435533	0.2595744681	0.5979814971
0.7587374989	0.2595744681	0.5982618447
0.7587162419	0.2598581560	0.5982618447
0.7583092814	0.2598581560	0.6005046257
0.7579676432	0.2604255319	0.6005046257
0.7572272194	0.2604255319	0.6021867115
0.7571491774	0.2607092199	0.6021867115
0.7571277511	0.2607092199	0.6024670592
0.7569275520	0.2615602837	0.6024670592
0.7565320536	0.2615602837	0.6030277544
0.7563434713	0.2618439716	0.6030277544
0.7561918866	0.2618439716	0.6035884497
0.7561299206	0.2621276596	0.6035884497
0.7559520744	0.2621276596	0.6038687973
0.7558655566	0.2624113475	0.6038687973
0.7555439798	0.2624113475	0.6052705355
0.7554414182	0.2626950355	0.6052705355
0.7539210916	0.2626950355	0.6080740118
0.7537990825	0.2629787234	0.6080740118
0.7535868248	0.2629787234	0.6083543594
0.7534625271	0.2635460993	0.6083543594
0.7531239440	0.2635460993	0.6089150547
0.7528302719	0.2638297872	0.6089150547
0.7522540057	0.2638297872	0.6100364452
0.7521630467	0.2641134752	0.6100364452
0.7517916386	0.2641134752	0.6103167928
0.7516179022	0.2643971631	0.6103167928
0.7514116000	0.2643971631	0.6108774881
0.7512855013	0.2646808511	0.6108774881
0.7511861925	0.2646808511	0.6117185310
0.7511699931	0.2649645390	0.6117185310
0.7509828613	0.2649645390	0.6125595739
0.7505160849	0.2660992908	0.6125595739
0.7504361690	0.2660992908	0.6131202691
0.7503367078	0.2663829787	0.6131202691
0.7501034522	0.2663829787	0.6139613120
0.7498165593	0.2669503546	0.6139613120
0.7495929513	0.2669503546	0.6142416597
0.7493361459	0.2672340426	0.6142416597
0.7492545135	0.2672340426	0.6145220073
0.7492535466	0.2675177305	0.6145220073
0.7489587145	0.2675177305	0.6153630502
0.7487826589	0.2678014184	0.6153630502
0.7485390526	0.2678014184	0.6162040931
0.7485210773	0.2680851064	0.6162040931
0.7482217290	0.2680851064	0.6167647883
0.7482110514	0.2683687943	0.6167647883
0.7481683901	0.2683687943	0.6173254836
0.7480933112	0.2686524823	0.6173254836
0.7475211738	0.2686524823	0.6187272218
0.7474987633	0.2689361702	0.6187272218
0.7473814136	0.2689361702	0.6190075694
0.7472220958	0.2697872340	0.6190075694
0.7466568387	0.2697872340	0.6209700028
0.7461555635	0.2700709220	0.6209700028
0.7459930861	0.2700709220	0.6215306981
0.7459905930	0.2703546099	0.6215306981
0.7458198396	0.2703546099	0.6218110457
0.7455976417	0.2709219858	0.6218110457
0.7453377890	0.2709219858	0.6223717410
0.7450924703	0.2712056738	0.6223717410
0.7449483149	0.2712056738	0.6229324362
0.7448427247	0.2717730496	0.6229324362
0.7447253713	0.2717730496	0.6232127839
0.7445094129	0.2720567376	0.6232127839
0.7436414347	0.2720567376	0.6254555649
0.7432698686	0.2729078014	0.6254555649
0.7432303457	0.2729078014	0.6257359125
0.7431437551	0.2734751773	0.6257359125
0.7430369891	0.2734751773	0.6260162602
0.7427441320	0.2740425532	0.6260162602
0.7424537498	0.2740425532	0.6262966078
0.7423752211	0.2743262411	0.6262966078
0.7422290525	0.2743262411	0.6268573031
0.7422012028	0.2746099291	0.6268573031
0.7421541349	0.2746099291	0.6271376507
0.7420167377	0.2751773050	0.6271376507
0.7419213939	0.2751773050	0.6276983459
0.7416661236	0.2754609929	0.6276983459
0.7416428041	0.2754609929	0.6279786936
0.7416329564	0.2757446809	0.6279786936
0.7413046543	0.2757446809	0.6288197365
0.7412915732	0.2760283688	0.6288197365
0.7403734295	0.2760283688	0.6310625175
0.7403235963	0.2763120567	0.6310625175
0.7402169828	0.2763120567	0.6319035604
0.7399680870	0.2768794326	0.6319035604
0.7397014424	0.2768794326	0.6324642557
0.7395777065	0.2774468085	0.6324642557
0.7392666373	0.2774468085	0.6341463415
0.7389674329	0.2780141844	0.6341463415
0.7388982400	0.2780141844	0.6347070367
0.7388124001	0.2785815603	0.6347070367
0.7385340262	0.2785815603	0.6352677320
0.7380991907	0.2802836879	0.6352677320
0.7380932947	0.2802836879	0.6355480796
0.7379314958	0.2805673759	0.6355480796
0.7376858493	0.2805673759	0.6363891225
0.7375695661	0.2811347518	0.6363891225
0.7375332650	0.2811347518	0.6366694701
0.7375184942	0.2814184397	0.6366694701
0.7374943039	0.2814184397	0.6369498178
0.7374655009	0.2817021277	0.6369498178
0.7374188818	0.2817021277	0.6372301654
0.7367418174	0.2825531915	0.6372301654
0.7366399112	0.2825531915	0.6377908607
0.7364308201	0.2828368794	0.6377908607
0.7364297127	0.2828368794	0.6380712083
0.7363588618	0.2834042553	0.6380712083
0.7351631755	0.2834042553	0.6394729465
0.7351612661	0.2836879433	0.6394729465
0.7348704472	0.2836879433	0.6397532941
0.7346781158	0.2839716312	0.6397532941
0.7346107854	0.2839716312	0.6400336417
0.7345305395	0.2848226950	0.6400336417
0.7341949570	0.2848226950	0.6408746846
0.7340941352	0.2851063830	0.6408746846
0.7340777904	0.2851063830	0.6411550322
0.7340721605	0.2853900709	0.6411550322
0.7337861122	0.2853900709	0.6417157275
0.7337449730	0.2856737589	0.6417157275
0.7336942858	0.2856737589	0.6422764228
0.7336116402	0.2859574468	0.6422764228
0.7334594057	0.2859574468	0.6428371180
0.7334040220	0.2865248227	0.6428371180
0.7333916882	0.2865248227	0.6431174657
0.7333048516	0.2868085106	0.6431174657
0.7328743736	0.2868085106	0.6439585086
0.7325119175	0.2870921986	0.6439585086
0.7323117085	0.2870921986	0.6445192038
0.7317608694	0.2879432624	0.6445192038
0.7317200540	0.2879432624	0.6447995514
0.7315564220	0.2882269504	0.6447995514
0.7314727569	0.2882269504	0.6450798991
0.7310610041	0.2890780142	0.6450798991
0.7306115542	0.2890780142	0.6459209420
0.7305101682	0.2893617021	0.6459209420
0.7291902360	0.2893617021	0.6481637230
0.7291797322	0.2896453901	0.6481637230
0.7291059502	0.2896453901	0.6484440706
0.7286404359	0.2907801418	0.6484440706
0.7285584224	0.2907801418	0.6490047659
0.7284560959	0.2910638298	0.6490047659
0.7283662330	0.2910638298	0.6492851135
0.7283511549	0.2913475177	0.6492851135
0.7282498674	0.2913475177	0.6495654612
0.7282481052	0.2916312057	0.6495654612
0.7281419480	0.2916312057	0.6498458088
0.7281404637	0.2919148936	0.6498458088
0.7278275129	0.2919148936	0.6509671993
0.7278246196	0.2921985816	0.6509671993
0.7274903533	0.2921985816	0.6515278946
0.7270713241	0.2927659574	0.6515278946
0.7270118389	0.2927659574	0.6518082422
0.7268804485	0.2930496454	0.6518082422
0.7261114565	0.2930496454	0.6534903280
0.7260039148	0.2933333333	0.6534903280
0.7258232705	0.2933333333	0.6543313709
0.7257932079	0.2936170213	0.6543313709
0.7256742114	0.2936170213	0.6548920662
0.7253684814	0.2944680851	0.6548920662
0.7252977968	0.2944680851	0.6551724138
0.7251354124	0.2953191489	0.6551724138
0.7243751416	0.2953191489	0.6568544996
0.7242324849	0.2958865248	0.6568544996
0.7235373915	0.2958865248	0.6574151948
0.7234907157	0.2961702128	0.6574151948
0.7229248188	0.2961702128	0.6585365854
0.7229211984	0.2964539007	0.6585365854
0.7228847228	0.2964539007	0.6588169330
0.7227912855	0.2967375887	0.6588169330
0.7218500913	0.2967375887	0.6604990188
0.7216465310	0.2970212766	0.6604990188
0.7216077093	0.2970212766	0.6607793664
0.7215122653	0.2973049645	0.6607793664
0.7208993886	0.2973049645	0.6627417998
0.7207664720	0.2975886525	0.6627417998
0.7206454403	0.2975886525	0.6630221475
0.7204852540	0.2978723404	0.6630221475
0.7200668449	0.2978723404	0.6633024951
0.7200340243	0.2981560284	0.6633024951
0.7197404080	0.2981560284	0.6635828427
0.7197138770	0.2984397163	0.6635828427
0.7195148347	0.2984397163	0.6647042332
0.7193896056	0.2992907801	0.6647042332
0.7193728941	0.2992907801	0.6649845809
0.7192164906	0.2995744681	0.6649845809
0.7191224265	0.2995744681	0.6652649285
0.7190566807	0.2998581560	0.6652649285
0.7188465835	0.2998581560	0.6661059714
0.7187433153	0.3001418440	0.6661059714
0.7186779570	0.3001418440	0.6663863190
0.7184816311	0.3004255319	0.6663863190
0.7182976725	0.3004255319	0.6672273619
0.7181951532	0.3009929078	0.6672273619
0.7180081800	0.3009929078	0.6677880572
0.7176191212	0.3009929078	0.6689094477
0.7174549069	0.3015602837	0.6689094477
0.7173255375	0.3015602837	0.6697504906
0.7170065926	0.3021276596	0.6697504906
0.7168563297	0.3021276596	0.6703111859
0.7165967563	0.3024113475	0.6703111859
0.7161098348	0.3024113475	0.6714325764
0.7160633248	0.3026950355	0.6714325764
0.7158114095	0.3026950355	0.6722736193
0.7156550486	0.3029787234	0.6722736193
0.7151585674	0.3029787234	0.6733950098
0.7151462610	0.3032624113	0.6733950098
0.7151055179	0.3032624113	0.6736753574
0.7150388717	0.3035460993	0.6736753574
0.7149282834	0.3035460993	0.6745164003
0.7147432542	0.3043971631	0.6745164003
0.7144343974	0.3043971631	0.6747967480
0.7144093931	0.3049645390	0.6747967480
0.7139594353	0.3049645390	0.6753574432
0.7138766684	0.3052482270	0.6753574432
0.7128688926	0.3052482270	0.6773198766
0.7123525398	0.3055319149	0.6773198766
0.7122093836	0.3055319149	0.6778805719
0.7120577701	0.3058156028	0.6778805719
0.7117505506	0.3058156028	0.6790019624
0.7115940065	0.3069503546	0.6790019624
0.7114519808	0.3069503546	0.6798430053
0.7109337870	0.3075177305	0.6798430053
0.7109231338	0.3075177305	0.6801233530
0.7106159452	0.3080851064	0.6801233530
0.7105531927	0.3080851064	0.6804037006
0.7103455987	0.3086524823	0.6804037006
0.7102573176	0.3086524823	0.6806840482
0.7102093735	0.3092198582	0.6806840482
0.7101697154	0.3092198582	0.6812447435
0.7100776333	0.3095035461	0.6812447435
0.7098818402	0.3095035461	0.6818054387
0.7081325178	0.3106382979	0.6818054387
0.7080898109	0.3106382979	0.6820857864
0.7074799500	0.3112056738	0.6820857864
0.7074090090	0.3112056738	0.6826464816
0.7073205593	0.3114893617	0.6826464816
0.7067578722	0.3114893617	0.6840482198
0.7066439906	0.3117730496	0.6840482198
0.7065508565	0.3117730496	0.6843285674
0.7065471746	0.3120567376	0.6843285674
0.7061777113	0.3120567376	0.6860106532
0.7061771836	0.3123404255	0.6860106532
0.7058871730	0.3123404255	0.6874123914
0.7057785633	0.3129078014	0.6874123914
0.7057610225	0.3129078014	0.6876927390
0.7057384813	0.3129078014	0.6882534343
0.7052611143	0.3129078014	0.6890944772
0.7052418505	0.3131914894	0.6890944772
0.7047907204	0.3131914894	0.6899355200
0.7043333097	0.3137588652	0.6899355200
0.7041537972	0.3137588652	0.6902158677
0.7040112644	0.3140425532	0.6902158677
0.7037644053	0.3140425532	0.6904962153
0.7033412506	0.3146099291	0.6904962153
0.7030434143	0.3146099291	0.6913372582
0.7029488242	0.3148936170	0.6913372582
0.7029448978	0.3148936170	0.6916176058
0.7029181956	0.3154609929	0.6916176058
0.7010626184	0.3154609929	0.6947014298
0.7006296025	0.3163120567	0.6947014298
0.7004605249	0.3163120567	0.6952621250
0.7003714804	0.3165957447	0.6952621250
0.7002490248	0.3165957447	0.6955424727
0.7001975203	0.3168794326	0.6955424727
0.6998796858	0.3168794326	0.6963835156
0.6998027999	0.3171631206	0.6963835156
0.6996727407	0.3171631206	0.6969442108
0.6995816491	0.3174468085	0.6969442108
0.6983642859	0.3174468085	0.6991869919
0.6981933111	0.3180141844	0.6991869919
0.6981625817	0.3180141844	0.6994673395
0.6979418771	0.3182978723	0.6994673395
0.6965102747	0.3182978723	0.7014297729
0.6965070612	0.3185815603	0.7014297729
0.6954789970	0.3185815603	0.7031118587
0.6952919007	0.3191489362	0.7031118587
0.6952774560	0.3191489362	0.7033922063
0.6950495136	0.3194326241	0.7033922063
0.6941688865	0.3194326241	0.7039529016
0.6938803841	0.3202836879	0.7039529016
0.6933910273	0.3202836879	0.7050742921
0.6930916722	0.3211347518	0.7050742921
0.6930123551	0.3211347518	0.7059153350
0.6928490918	0.3214184397	0.7059153350
0.6927489314	0.3214184397	0.7061956826
0.6921655933	0.3228368794	0.7061956826
0.6919982594	0.3228368794	0.7064760303
0.6919574409	0.3234042553	0.7064760303
0.6915835562	0.3234042553	0.7073170732
0.6909143575	0.3236879433	0.7073170732
0.6901130346	0.3236879433	0.7087188113
0.6900416986	0.3239716312	0.7087188113
0.6899997118	0.3239716312	0.7089991590
0.6899885265	0.3242553191	0.7089991590
0.6889364189	0.3242553191	0.7106812447
0.6888381603	0.3245390071	0.7106812447
0.6887372556	0.3245390071	0.7109615924
0.6886697555	0.3248226950	0.7109615924
0.6880733433	0.3248226950	0.7123633305
0.6880296136	0.3251063830	0.7123633305
0.6876802598	0.3251063830	0.7132043734
0.6875608248	0.3253900709	0.7132043734
0.6872074067	0.3253900709	0.7137650687
0.6870708619	0.3256737589	0.7137650687
0.6867308390	0.3256737589	0.7146061116
0.6864472151	0.3265248227	0.7146061116
0.6863247468	0.3265248227	0.7148864592
0.6862106852	0.3268085106	0.7148864592
0.6858833455	0.3268085106	0.7151668068
0.6857977864	0.3270921986	0.7151668068
0.6856339743	0.3270921986	0.7154471545
0.6855458363	0.3273758865	0.7154471545
0.6855418743	0.3273758865	0.7157275021
0.6851614438	0.3279432624	0.7157275021
0.6846810460	0.3279432624	0.7162881974
0.6843628149	0.3282269504	0.7162881974
0.6839276946	0.3282269504	0.7174095879
0.6831785359	0.3287943262	0.7174095879
0.6824850553	0.3287943262	0.7182506308
0.6823681266	0.3290780142	0.7182506308
0.6815126006	0.3290780142	0.7190916737
0.6812428562	0.3293617021	0.7190916737
0.6810890149	0.3293617021	0.7199327166
0.6807892711	0.3299290780	0.7199327166
0.6807068298	0.3299290780	0.7202130642
0.6806638086	0.3302127660	0.7202130642
0.6805481155	0.3302127660	0.7204934118
0.6805322574	0.3304964539	0.7204934118
0.6796635658	0.3304964539	0.7224558452
0.6794153525	0.3307801418	0.7224558452
0.6789024885	0.3307801418	0.7235772358
0.6786931828	0.3310638298	0.7235772358
0.6785990224	0.3310638298	0.7241379310
0.6785727470	0.3313475177	0.7241379310
0.6781561678	0.3313475177	0.7249789739
0.6781556326	0.3316312057	0.7249789739
0.6776711678	0.3316312057	0.7258200168
0.6775707985	0.3319148936	0.7258200168
0.6772365855	0.3319148936	0.7263807121
0.6770458295	0.3324822695	0.7263807121
0.6768471549	0.3324822695	0.7269414073
0.6764306072	0.3327659574	0.7269414073
0.6750204492	0.3327659574	0.7291841884
0.6746100476	0.3330496454	0.7291841884
0.6743069079	0.3330496454	0.7294645360
0.6737907402	0.3333333333	0.7294645360
0.6735890789	0.3333333333	0.7297448837
0.6733214279	0.3336170213	0.7297448837
0.6731204411	0.3336170213	0.7303055789
0.6724267666	0.3341843972	0.7303055789
0.6722694342	0.3341843972	0.7305859265
0.6718617939	0.3350354610	0.7305859265
0.6717809556	0.3350354610	0.7308662742
0.6715151091	0.3353191489	0.7308662742
0.6707408358	0.3353191489	0.7314269694
0.6703604466	0.3361702128	0.7314269694
0.6697825080	0.3361702128	0.7325483600
0.6693099216	0.3375886525	0.7325483600
0.6682428722	0.3375886525	0.7342304458
0.6681058979	0.3378723404	0.7342304458
0.6681053735	0.3378723404	0.7345107934
0.6679494894	0.3381560284	0.7345107934
0.6678592461	0.3381560284	0.7347911410
0.6678282142	0.3384397163	0.7347911410
0.6670364156	0.3384397163	0.7359125315
0.6667115911	0.3392907801	0.7359125315
0.6666601106	0.3392907801	0.7361928792
0.6665150453	0.3395744681	0.7361928792
0.6653565131	0.3395744681	0.7389963555
0.6649329589	0.3398581560	0.7389963555
0.6643452202	0.3398581560	0.7403980936
0.6642457585	0.3401418440	0.7403980936
0.6639394464	0.3401418440	0.7406784413
0.6637236669	0.3407092199	0.7406784413
0.6635809038	0.3407092199	0.7409587889
0.6634654379	0.3415602837	0.7409587889
0.6630648849	0.3415602837	0.7415194842
0.6628196684	0.3418439716	0.7415194842
0.6623263631	0.3418439716	0.7420801794
0.6619454865	0.3424113475	0.7420801794
0.6618957374	0.3424113475	0.7423605271
0.6618005074	0.3426950355	0.7423605271
0.6614879382	0.3426950355	0.7429212223
0.6610655451	0.3432624113	0.7429212223
0.6608846991	0.3432624113	0.7437622652
0.6604265484	0.3435460993	0.7437622652
0.6600537034	0.3435460993	0.7443229605
0.6597234990	0.3438297872	0.7443229605
0.6596284522	0.3438297872	0.7446033081
0.6595997005	0.3441134752	0.7446033081
0.6591674307	0.3441134752	0.7448836557
0.6583500423	0.3455319149	0.7448836557
0.6581915225	0.3455319149	0.7451640034
0.6579453968	0.3458156028	0.7451640034
0.6577118806	0.3458156028	0.7454443510
0.6571182693	0.3460992908	0.7454443510
0.6566586201	0.3460992908	0.7465657415
0.6563244032	0.3463829787	0.7465657415
0.6561142491	0.3463829787	0.7468460892
0.6560241114	0.3466666667	0.7468460892
0.6555711749	0.3466666667	0.7479674797
0.6554232842	0.3469503546	0.7479674797
0.6551742969	0.3469503546	0.7482478273
0.6548316810	0.3472340426	0.7482478273
0.6547674043	0.3472340426	0.7485281749
0.6542084909	0.3478014184	0.7485281749
0.6531966025	0.3478014184	0.7493692178
0.6531962958	0.3480851064	0.7493692178
0.6527491482	0.3480851064	0.7496495655
0.6524728171	0.3486524823	0.7496495655
0.6524251146	0.3486524823	0.7499299131
0.6524222630	0.3489361702	0.7499299131
0.6516700440	0.3489361702	0.7516119989
0.6514245830	0.3492198582	0.7516119989
0.6512502674	0.3492198582	0.7518923465
0.6505318599	0.3495035461	0.7518923465
0.6500460252	0.3495035461	0.7521726941
0.6499901312	0.3497872340	0.7521726941
0.6496243949	0.3497872340	0.7524530418
0.6489578376	0.3503546099	0.7524530418
0.6484350763	0.3503546099	0.7530137370
0.6483435092	0.3506382979	0.7530137370
0.6480700966	0.3506382979	0.7532940847
0.6479731843	0.3514893617	0.7532940847
0.6479374252	0.3514893617	0.7535744323
0.6475775437	0.3517730496	0.7535744323
0.6473599081	0.3517730496	0.7538547799
0.6472963085	0.3517730496	0.7544154752
0.6469126559	0.3526241135	0.7544154752
0.6458984233	0.3526241135	0.7563779086
0.6458496306	0.3529078014	0.7563779086
0.6458039749	0.3529078014	0.7566582562
0.6454303359	0.3540425532	0.7566582562
0.6453386386	0.3540425532	0.7569386039
0.6444789912	0.3543262411	0.7569386039
0.6437567340	0.3543262411	0.7577796468
0.6434253550	0.3548936170	0.7577796468
0.6432797493	0.3548936170	0.7586206897
0.6432523071	0.3551773050	0.7586206897
0.6426385606	0.3551773050	0.7591813849
0.6425273333	0.3554609929	0.7591813849
0.6423227113	0.3554609929	0.7600224278
0.6423011572	0.3557446809	0.7600224278
0.6416856714	0.3557446809	0.7605831231
0.6415306831	0.3560283688	0.7605831231
0.6413699248	0.3560283688	0.7614241660
0.6413521617	0.3563120567	0.7614241660
0.6410188538	0.3563120567	0.7619848612
0.6408948665	0.3571631206	0.7619848612
0.6406521407	0.3571631206	0.7628259041
0.6406111716	0.3574468085	0.7628259041
0.6406078488	0.3574468085	0.7631062518
0.6405231276	0.3580141844	0.7631062518
0.6405021444	0.3580141844	0.7633865994
0.6404952047	0.3582978723	0.7633865994
0.6401116572	0.3582978723	0.7636669470
0.6399649879	0.3588652482	0.7636669470
0.6394829735	0.3588652482	0.7642276423
0.6394720359	0.3591489362	0.7642276423
0.6391392726	0.3591489362	0.7645079899
0.6385420212	0.3600000000	0.7645079899
0.6380082544	0.3600000000	0.7653490328
0.6379249350	0.3608510638	0.7653490328
0.6375729575	0.3608510638	0.7667507710
0.6371548766	0.3617021277	0.7667507710
0.6371346368	0.3617021277	0.7670311186
0.6366954107	0.3622695035	0.7670311186
0.6364979242	0.3622695035	0.7678721615
0.6364846717	0.3625531915	0.7678721615
0.6358457843	0.3625531915	0.7692738996
0.6356313499	0.3631205674	0.7692738996
0.6353287298	0.3631205674	0.7695542473
0.6342435850	0.3636879433	0.7695542473
0.6342058049	0.3636879433	0.7698345949
0.6341650895	0.3639716312	0.7698345949
0.6340378584	0.3639716312	0.7701149425
0.6337547463	0.3645390071	0.7701149425
0.6334057952	0.3645390071	0.7709559854
0.6332324258	0.3648226950	0.7709559854
0.6320663754	0.3648226950	0.7720773759
0.6320615748	0.3651063830	0.7720773759
0.6320374460	0.3651063830	0.7723577236
0.6318463893	0.3656737589	0.7723577236
0.6316744247	0.3656737589	0.7726380712
0.6310988435	0.3662411348	0.7726380712
0.6308852552	0.3662411348	0.7731987665
0.6305643660	0.3668085106	0.7731987665
0.6304354142	0.3668085106	0.7734791141
0.6301502647	0.3670921986	0.7734791141
0.6300184933	0.3670921986	0.7737594617
0.6298498043	0.3673758865	0.7737594617
0.6284518523	0.3673758865	0.7762825904
0.6284251178	0.3676595745	0.7762825904
0.6282039295	0.3676595745	0.7768432857
0.6281491472	0.3679432624	0.7768432857
0.6275118793	0.3679432624	0.7782450238
0.6274959460	0.3682269504	0.7782450238
0.6273548688	0.3682269504	0.7785253715
0.6273339025	0.3685106383	0.7785253715
0.6261531236	0.3685106383	0.7793664144
0.6257936449	0.3699290780	0.7793664144
0.6251966689	0.3699290780	0.7796467620
0.6250661413	0.3702127660	0.7796467620
0.6244304713	0.3702127660	0.7804878049
0.6242239008	0.3707801418	0.7804878049
0.6235634488	0.3707801418	0.7810485001
0.6235329524	0.3710638298	0.7810485001
0.6234541799	0.3710638298	0.7813288478
0.6231306912	0.3713475177	0.7813288478
0.6229917488	0.3713475177	0.7818895430
0.6228174760	0.3721985816	0.7818895430
0.6226586487	0.3721985816	0.7821698907
0.6224051095	0.3727659574	0.7821698907
0.6223926326	0.3727659574	0.7824502383
0.6221918752	0.3736170213	0.7824502383
0.6220938247	0.3736170213	0.7827305859
0.6216276567	0.3744680851	0.7827305859
0.6209891927	0.3744680851	0.7841323241
0.6209887286	0.3747517730	0.7841323241
0.6206814583	0.3747517730	0.7844126717
0.6205432431	0.3750354610	0.7844126717
0.6202765590	0.3750354610	0.7849733670
0.6198872362	0.3753191489	0.7849733670
0.6194542952	0.3753191489	0.7855340622
0.6178157526	0.3756028369	0.7855340622
0.6174836853	0.3756028369	0.7858144099
0.6174448636	0.3758865248	0.7858144099
0.6165414394	0.3758865248	0.7869358004
0.6165251668	0.3761702128	0.7869358004
0.6163745843	0.3761702128	0.7872161480
0.6161051192	0.3764539007	0.7872161480
0.6161049298	0.3764539007	0.7874964957
0.6160031191	0.3767375887	0.7874964957
0.6159973303	0.3767375887	0.7877768433
0.6145911457	0.3784397163	0.7877768433
0.6143936278	0.3784397163	0.7883375385
0.6142083853	0.3787234043	0.7883375385
0.6133391800	0.3787234043	0.7894589291
0.6132851190	0.3790070922	0.7894589291
0.6132801848	0.3790070922	0.7897392767
0.6124607133	0.3795744681	0.7897392767
0.6118148793	0.3795744681	0.7914213625
0.6117692640	0.3801418440	0.7914213625
0.6116582332	0.3801418440	0.7917017101
0.6114871689	0.3804255319	0.7917017101
0.6113120545	0.3804255319	0.7922624054
0.6111999814	0.3807092199	0.7922624054
0.6099124832	0.3807092199	0.7933837959
0.6096048537	0.3809929078	0.7933837959
0.6093741728	0.3809929078	0.7936641435
0.6093409599	0.3812765957	0.7936641435
0.6087982582	0.3812765957	0.7945051864
0.6087447775	0.3815602837	0.7945051864
0.6084152463	0.3815602837	0.7947855341
0.6081611272	0.3818439716	0.7947855341
0.6079720666	0.3818439716	0.7953462293
0.6069990722	0.3826950355	0.7953462293
0.6068409149	0.3826950355	0.7956265770
0.6064067759	0.3835460993	0.7956265770
0.6059254721	0.3835460993	0.7964676198
0.6052394683	0.3843971631	0.7964676198
0.6049584109	0.3843971631	0.7967479675
0.6047166682	0.3852482270	0.7967479675
0.6044794448	0.3852482270	0.7973086627
0.6031420585	0.3863829787	0.7973086627
0.6030650548	0.3863829787	0.7978693580
0.6030375748	0.3866666667	0.7978693580
0.6028537106	0.3866666667	0.7981497056
0.6020854525	0.3878014184	0.7981497056
0.6011016468	0.3878014184	0.7992710962
0.6009917880	0.3880851064	0.7992710962
0.6003151855	0.3880851064	0.7998317914
0.5987136064	0.3895035461	0.7998317914
0.5972759310	0.3895035461	0.8003924867
0.5965572782	0.3903546099	0.8003924867
0.5965481955	0.3903546099	0.8006728343
0.5959133985	0.3909219858	0.8006728343
0.5957565054	0.3909219858	0.8009531819
0.5955432259	0.3920567376	0.8009531819
0.5952022165	0.3920567376	0.8015138772
0.5950245549	0.3926241135	0.8015138772
0.5946937837	0.3926241135	0.8020745725
0.5945619285	0.3929078014	0.8020745725
0.5930260620	0.3929078014	0.8043173535
0.5929739678	0.3931914894	0.8043173535
0.5901938713	0.3931914894	0.8062797869
0.5892729629	0.3937588652	0.8062797869
0.5889575340	0.3937588652	0.8071208298
0.5881405710	0.3943262411	0.8071208298
0.5878403566	0.3943262411	0.8076815251
0.5875602055	0.3948936170	0.8076815251
0.5858009220	0.3948936170	0.8093636109
0.5857091373	0.3951773050	0.8093636109
0.5849255705	0.3951773050	0.8099243061
0.5827016299	0.3965957447	0.8099243061
0.5826670098	0.3965957447	0.8102046538
0.5822575317	0.3968794326	0.8102046538
0.5813250088	0.3968794326	0.8107653490
0.5803027041	0.3971631206	0.8107653490
0.5801390347	0.3971631206	0.8113260443
0.5798139542	0.3977304965	0.8113260443
0.5793436066	0.3977304965	0.8116063919
0.5792452920	0.3980141844	0.8116063919
0.5782636313	0.3980141844	0.8127277825
0.5781491799	0.3982978723	0.8127277825
0.5773909014	0.3982978723	0.8130081301
0.5771442630	0.3985815603	0.8130081301
0.5767491774	0.3985815603	0.8132884777
0.5764954345	0.3988652482	0.8132884777
0.5763874355	0.3988652482	0.8135688253
0.5763514160	0.3991489362	0.8135688253
0.5753804862	0.3991489362	0.8138491730
0.5752665667	0.3997163121	0.8138491730
0.5748405625	0.3997163121	0.8144098682
0.5747360932	0.4002836879	0.8144098682
0.5746013005	0.4002836879	0.8149705635
0.5745385002	0.4005673759	0.8149705635
0.5742827732	0.4005673759	0.8155312588
0.5739120911	0.4008510638	0.8155312588
0.5738882980	0.4008510638	0.8158116064
0.5736569347	0.4014184397	0.8158116064
0.5722907401	0.4014184397	0.8174936922
0.5712840316	0.4017021277	0.8174936922
0.5707356788	0.4017021277	0.8183347351
0.5701202567	0.4019858156	0.8183347351
0.5698439584	0.4019858156	0.8188954303
0.5696711962	0.4022695035	0.8188954303
0.5685710193	0.4022695035	0.8200168209
0.5682657243	0.4028368794	0.8200168209
0.5669567301	0.4028368794	0.8205775161
0.5668913965	0.4031205674	0.8205775161
0.5661462629	0.4031205674	0.8211382114
0.5659235038	0.4034042553	0.8211382114
0.5651566320	0.4034042553	0.8225399495
0.5649289331	0.4039716312	0.8225399495
0.5649058769	0.4039716312	0.8228202972
0.5647676566	0.4042553191	0.8228202972
0.5645591647	0.4042553191	0.8239416877
0.5640584515	0.4045390071	0.8239416877
0.5636672532	0.4045390071	0.8242220353
0.5628302879	0.4048226950	0.8242220353
0.5615275669	0.4048226950	0.8256237735
0.5613877125	0.4051063830	0.8256237735
0.5607015596	0.4051063830	0.8259041211
0.5606353365	0.4053900709	0.8259041211
0.5598511009	0.4053900709	0.8267451640
0.5598315189	0.4056737589	0.8267451640
0.5597000838	0.4056737589	0.8270255116
0.5595463732	0.4059574468	0.8270255116
0.5585507420	0.4059574468	0.8275862069
0.5584548964	0.4062411348	0.8275862069
0.5574251382	0.4062411348	0.8284272498
0.5573829686	0.4065248227	0.8284272498
0.5571391721	0.4065248227	0.8287075974
0.5569672566	0.4068085106	0.8287075974
0.5568523667	0.4068085106	0.8289879451
0.5567987400	0.4070921986	0.8289879451
0.5563076368	0.4070921986	0.8298289879
0.5558229512	0.4073758865	0.8298289879
0.5553532355	0.4073758865	0.8303896832
0.5549116242	0.4076595745	0.8303896832
0.5545099693	0.4076595745	0.8309503785
0.5544001470	0.4079432624	0.8309503785
0.5532117079	0.4079432624	0.8323521166
0.5530557828	0.4085106383	0.8323521166
0.5526763150	0.4085106383	0.8326324643
0.5519479087	0.4093617021	0.8326324643
0.5507417722	0.4093617021	0.8334735071
0.5501575109	0.4096453901	0.8334735071
0.5483291358	0.4096453901	0.8345948977
0.5476878476	0.4099290780	0.8345948977
0.5469857827	0.4099290780	0.8351555929
0.5469122915	0.4102127660	0.8351555929
0.5449951836	0.4102127660	0.8376787216
0.5440683883	0.4107801418	0.8376787216
0.5437670977	0.4107801418	0.8382394169
0.5424537316	0.4119148936	0.8382394169
0.5406134198	0.4119148936	0.8390804598
0.5405017979	0.4121985816	0.8390804598
0.5401466058	0.4121985816	0.8393608074
0.5396001389	0.4127659574	0.8393608074
0.5374536007	0.4127659574	0.8413232408
0.5372921105	0.4130496454	0.8413232408
0.5369484762	0.4130496454	0.8416035884
0.5367458440	0.4133333333	0.8416035884
0.5361910415	0.4133333333	0.8421642837
0.5351846829	0.4141843972	0.8421642837
0.5349503764	0.4141843972	0.8427249790
0.5348700097	0.4144680851	0.8427249790
0.5347566778	0.4144680851	0.8430053266
0.5346380794	0.4147517730	0.8430053266
0.5341969278	0.4147517730	0.8435660219
0.5336745354	0.4153191489	0.8435660219
0.5329526134	0.4153191489	0.8444070648
0.5327432152	0.4156028369	0.8444070648
0.5325872499	0.4156028369	0.8446874124
0.5324428780	0.4158865248	0.8446874124
0.5315925696	0.4158865248	0.8460891505
0.5315747889	0.4161702128	0.8460891505
0.5314443152	0.4161702128	0.8463694982
0.5313556408	0.4167375887	0.8463694982
0.5310623601	0.4167375887	0.8466498458
0.5304554925	0.4173049645	0.8466498458
0.5301233854	0.4173049645	0.8469301934
0.5296390413	0.4175886525	0.8469301934
0.5292651256	0.4175886525	0.8474908887
0.5290023877	0.4181560284	0.8474908887
0.5286852725	0.4181560284	0.8480515840
0.5274072954	0.4184397163	0.8480515840
0.5270450312	0.4184397163	0.8483319316
0.5270314841	0.4187234043	0.8483319316
0.5264548270	0.4187234043	0.8488926269
0.5257221954	0.4192907801	0.8488926269
0.5250438689	0.4192907801	0.8494533221
0.5243145218	0.4198581560	0.8494533221
0.5234883339	0.4198581560	0.8505747126
0.5232921938	0.4207092199	0.8505747126
0.5229187867	0.4207092199	0.8511354079
0.5225200772	0.4209929078	0.8511354079
0.5221397074	0.4209929078	0.8516961032
0.5216929912	0.4212765957	0.8516961032
0.5211913069	0.4212765957	0.8522567984
0.5207355375	0.4215602837	0.8522567984
0.5184511849	0.4215602837	0.8539388842
0.5180972399	0.4221276596	0.8539388842
0.5180867429	0.4221276596	0.8542192318
0.5180620436	0.4224113475	0.8542192318
0.5175420750	0.4224113475	0.8544995795
0.5170207616	0.4229787234	0.8544995795
0.5168663893	0.4229787234	0.8553406224
0.5161954228	0.4235460993	0.8553406224
0.5158853357	0.4235460993	0.8556209700
0.5145797952	0.4249645390	0.8556209700
0.5145092850	0.4249645390	0.8561816653
0.5144767309	0.4252482270	0.8561816653
0.5120563273	0.4252482270	0.8575834034
0.5106344913	0.4266666667	0.8575834034
0.5102804128	0.4266666667	0.8584244463
0.5091451825	0.4272340426	0.8584244463
0.5079034874	0.4272340426	0.8589851416
0.5075017905	0.4278014184	0.8589851416
0.5072313505	0.4278014184	0.8592654892
0.5066671765	0.4283687943	0.8592654892
0.5055948709	0.4283687943	0.8603868797
0.5054285728	0.4286524823	0.8603868797
0.5034371081	0.4286524823	0.8615082703
0.5024606849	0.4295035461	0.8615082703
0.5002480174	0.4295035461	0.8631903560
0.5001977056	0.4297872340	0.8631903560
0.5001881796	0.4297872340	0.8634707037
0.4998442318	0.4303546099	0.8634707037
0.4994687830	0.4303546099	0.8637510513
0.4989732297	0.4317730496	0.8637510513
0.4979186288	0.4317730496	0.8643117466
0.4967497645	0.4323404255	0.8643117466
0.4961907153	0.4323404255	0.8645920942
0.4941521451	0.4331914894	0.8645920942
0.4936014930	0.4331914894	0.8648724418
0.4935852025	0.4334751773	0.8648724418
0.4935374885	0.4334751773	0.8651527895
0.4920642612	0.4346099291	0.8651527895
0.4913654050	0.4346099291	0.8654331371
0.4912055583	0.4348936170	0.8654331371
0.4909835195	0.4348936170	0.8657134847
0.4906140731	0.4354609929	0.8657134847
0.4903169528	0.4354609929	0.8662741800
0.4899638413	0.4357446809	0.8662741800
0.4887881603	0.4357446809	0.8665545276
0.4881315244	0.4363120567	0.8665545276
0.4880767376	0.4363120567	0.8668348752
0.4875741206	0.4365957447	0.8668348752
0.4869026932	0.4365957447	0.8671152229
0.4866891491	0.4368794326	0.8671152229
0.4854835100	0.4368794326	0.8682366134
0.4854652921	0.4371631206	0.8682366134
0.4850445534	0.4371631206	0.8696383516
0.4846154259	0.4377304965	0.8696383516
0.4843127868	0.4377304965	0.8699186992
0.4827880184	0.4385815603	0.8699186992
0.4825027458	0.4385815603	0.8701990468
0.4814789291	0.4391489362	0.8701990468
0.4810329434	0.4391489362	0.8707597421
0.4809374613	0.4394326241	0.8707597421
0.4795909107	0.4394326241	0.8716007850
0.4788110956	0.4402836879	0.8716007850
0.4778132680	0.4402836879	0.8727221755
0.4770433774	0.4408510638	0.8727221755
0.4767052113	0.4408510638	0.8730025231
0.4765902721	0.4414184397	0.8730025231
0.4761593102	0.4414184397	0.8732828708
0.4746607327	0.4419858156	0.8732828708
0.4730214934	0.4419858156	0.8746846089
0.4729126864	0.4425531915	0.8746846089
0.4728257690	0.4425531915	0.8749649565
0.4721623395	0.4428368794	0.8749649565
0.4704910294	0.4428368794	0.8758059994
0.4693374082	0.4436879433	0.8758059994
0.4681412472	0.4436879433	0.8763666947
0.4663616600	0.4448226950	0.8763666947
0.4653539394	0.4448226950	0.8783291281
0.4650812558	0.4451063830	0.8783291281
0.4644482478	0.4451063830	0.8786094757
0.4641471313	0.4456737589	0.8786094757
0.4640817615	0.4456737589	0.8788898234
0.4639011556	0.4459574468	0.8788898234
0.4636847597	0.4459574468	0.8794505186
0.4634119223	0.4470921986	0.8794505186
0.4633657363	0.4470921986	0.8797308663
0.4631858047	0.4476595745	0.8797308663
0.4626077998	0.4476595745	0.8802915615
0.4623715648	0.4479432624	0.8802915615
0.4619678899	0.4479432624	0.8808522568
0.4600966343	0.4499290780	0.8808522568
0.4597047375	0.4499290780	0.8822539950
0.4588039062	0.4507801418	0.8822539950
0.4585056864	0.4507801418	0.8825343426
0.4580634859	0.4516312057	0.8825343426
0.4580166379	0.4516312057	0.8828146902
0.4576246464	0.4519148936	0.8828146902
0.4575193296	0.4519148936	0.8830950378
0.4569283618	0.4524822695	0.8830950378
0.4569203905	0.4524822695	0.8833753855
0.4561027263	0.4530496454	0.8833753855
0.4559667945	0.4530496454	0.8836557331
0.4540137862	0.4539007092	0.8836557331
0.4535562242	0.4539007092	0.8842164284
0.4530756906	0.4544680851	0.8842164284
0.4523993076	0.4544680851	0.8850574713
0.4514739900	0.4547517730	0.8850574713
0.4498983285	0.4547517730	0.8867395571
0.4498877926	0.4550354610	0.8867395571
0.4493507535	0.4550354610	0.8870199047
0.4490429505	0.4553191489	0.8870199047
0.4476173157	0.4553191489	0.8881412952
0.4469438669	0.4558865248	0.8881412952
0.4466579812	0.4558865248	0.8887019905
0.4454028661	0.4564539007	0.8887019905
0.4449644239	0.4564539007	0.8889823381
0.4447324134	0.4567375887	0.8889823381
0.4444153921	0.4567375887	0.8895430334
0.4431776889	0.4575886525	0.8895430334
0.4421878038	0.4575886525	0.8906644239
0.4405838714	0.4584397163	0.8906644239
0.4393553465	0.4584397163	0.8909447715
0.4383781622	0.4587234043	0.8909447715
0.4377156124	0.4587234043	0.8912251191
0.4372700657	0.4590070922	0.8912251191
0.4365987884	0.4590070922	0.8920661620
0.4364973883	0.4592907801	0.8920661620
0.4360000141	0.4592907801	0.8923465097
0.4358515890	0.4598581560	0.8923465097
0.4356605730	0.4601418440	0.8923465097
0.4354258095	0.4601418440	0.8926268573
0.4353951248	0.4604255319	0.8926268573
0.4353165970	0.4604255319	0.8929072049
0.4352557708	0.4607092199	0.8929072049
0.4350819327	0.4607092199	0.8931875526
0.4350411055	0.4609929078	0.8931875526
0.4348537332	0.4609929078	0.8934679002
0.4348137462	0.4612765957	0.8934679002
0.4346424000	0.4612765957	0.8937482478
0.4343126263	0.4618439716	0.8937482478
0.4340767405	0.4618439716	0.8940285955
0.4312091623	0.4638297872	0.8940285955
0.4311898868	0.4638297872	0.8943089431
0.4300617601	0.4646808511	0.8943089431
0.4295945193	0.4646808511	0.8951499860
0.4291135883	0.4649645390	0.8951499860
0.4289363998	0.4649645390	0.8954303336
0.4284234276	0.4652482270	0.8954303336
0.4283028889	0.4652482270	0.8957106812
0.4268956880	0.4663829787	0.8957106812
0.4259296376	0.4663829787	0.8968320718
0.4253163265	0.4666666667	0.8968320718
0.4251638629	0.4666666667	0.8971124194
0.4248585461	0.4669503546	0.8971124194
0.4248490769	0.4669503546	0.8973927670
0.4232818774	0.4686524823	0.8973927670
0.4217054207	0.4686524823	0.8985141576
0.4211186189	0.4692198582	0.8985141576
0.4206920244	0.4692198582	0.8999158957
0.4204062972	0.4695035461	0.8999158957
0.4193613947	0.4695035461	0.9010372862
0.4184024782	0.4700709220	0.9010372862
0.4171324499	0.4700709220	0.9018783291
0.4162783451	0.4714893617	0.9018783291
0.4162397770	0.4714893617	0.9021586768
0.4157558714	0.4729078014	0.9021586768
0.4146917137	0.4729078014	0.9029997197
0.4143514102	0.4731914894	0.9029997197
0.4141830352	0.4731914894	0.9032800673
0.4137485966	0.4734751773	0.9032800673
0.4134638231	0.4734751773	0.9035604149
0.4134169647	0.4737588652	0.9035604149
0.4127267527	0.4737588652	0.9038407625
0.4109948436	0.4746099291	0.9038407625
0.4095535288	0.4746099291	0.9041211102
0.4085309698	0.4751773050	0.9041211102
0.4083727808	0.4751773050	0.9044014578
0.4080725980	0.4763120567	0.9044014578
0.4074794131	0.4763120567	0.9052425007
0.4068007825	0.4765957447	0.9052425007
0.4066120118	0.4765957447	0.9055228483
0.4065583841	0.4768794326	0.9055228483
0.4063933074	0.4768794326	0.9058031960
0.4061132903	0.4777304965	0.9058031960
0.4050019188	0.4777304965	0.9063638912
0.4022975057	0.4791489362	0.9063638912
0.4021275632	0.4791489362	0.9066442389
0.4016624501	0.4797163121	0.9066442389
0.4012396920	0.4797163121	0.9072049341
0.4004693990	0.4800000000	0.9072049341
0.4003350009	0.4800000000	0.9074852817
0.4000268763	0.4802836879	0.9074852817
0.3998492815	0.4802836879	0.9077656294
0.3989033006	0.4811347518	0.9077656294
0.3988068957	0.4811347518	0.9083263246
0.3987559476	0.4814184397	0.9083263246
0.3985513403	0.4814184397	0.9088870199
0.3984476792	0.4817021277	0.9088870199
0.3978548311	0.4817021277	0.9091673675
0.3937571438	0.4836879433	0.9091673675
0.3932334996	0.4836879433	0.9097280628
0.3930922578	0.4839716312	0.9097280628
0.3927587423	0.4839716312	0.9100084104
0.3920863669	0.4845390071	0.9100084104
0.3918598008	0.4845390071	0.9105691057
0.3910590562	0.4853900709	0.9105691057
0.3908641424	0.4853900709	0.9111298010
0.3902426767	0.4856737589	0.9111298010
0.3901570141	0.4856737589	0.9114101486
0.3896849597	0.4859574468	0.9114101486
0.3896628728	0.4859574468	0.9116904962
0.3864234806	0.4885106383	0.9116904962
0.3861835045	0.4885106383	0.9119708438
0.3858163501	0.4887943262	0.9119708438
0.3856505856	0.4887943262	0.9122511915
0.3848396832	0.4890780142	0.9122511915
0.3844977422	0.4890780142	0.9125315391
0.3841314168	0.4893617021	0.9125315391
0.3828113602	0.4893617021	0.9128118867
0.3823798113	0.4896453901	0.9128118867
0.3820040012	0.4896453901	0.9133725820
0.3820027168	0.4899290780	0.9133725820
0.3813430878	0.4899290780	0.9142136249
0.3808491049	0.4902127660	0.9142136249
0.3806577259	0.4902127660	0.9144939725
0.3787595981	0.4916312057	0.9144939725
0.3780721174	0.4916312057	0.9150546678
0.3778436108	0.4921985816	0.9150546678
0.3774906702	0.4921985816	0.9153350154
0.3759371658	0.4936170213	0.9153350154
0.3749381356	0.4936170213	0.9156153631
0.3749261425	0.4939007092	0.9156153631
0.3749131162	0.4939007092	0.9158957107
0.3744474234	0.4947517730	0.9158957107
0.3743793169	0.4947517730	0.9161760583
0.3739510784	0.4950354610	0.9161760583
0.3732035806	0.4950354610	0.9167367536
0.3720431206	0.4958865248	0.9167367536
0.3713374620	0.4958865248	0.9170171012
0.3706592299	0.4964539007	0.9170171012
0.3703353208	0.4964539007	0.9172974488
0.3696129165	0.4970212766	0.9172974488
0.3695146560	0.4970212766	0.9175777965
0.3687859710	0.4973049645	0.9175777965
0.3684940420	0.4973049645	0.9178581441
0.3672884060	0.4984397163	0.9178581441
0.3672659681	0.4984397163	0.9181384917
0.3632765806	0.5007092199	0.9181384917
0.3629230330	0.5007092199	0.9184188394
0.3626095757	0.5012765957	0.9184188394
0.3625936961	0.5012765957	0.9186991870
0.3614769875	0.5026950355	0.9186991870
0.3609584866	0.5026950355	0.9189795346
0.3601095416	0.5038297872	0.9189795346
0.3595761301	0.5038297872	0.9195402299
0.3578911024	0.5046808511	0.9195402299
0.3577163058	0.5052482270	0.9195402299
0.3574042607	0.5055319149	0.9195402299
0.3569775328	0.5055319149	0.9198205775
0.3549519534	0.5060992908	0.9198205775
0.3545226799	0.5060992908	0.9203812728
0.3544660004	0.5063829787	0.9203812728
0.3543405843	0.5063829787	0.9206616204
0.3535264748	0.5069503546	0.9206616204
0.3533523410	0.5069503546	0.9209419680
0.3530587281	0.5075177305	0.9209419680
0.3529462336	0.5075177305	0.9212223157
0.3503968827	0.5100709220	0.9212223157
0.3500319388	0.5100709220	0.9217830109
0.3490120863	0.5112056738	0.9217830109
0.3486924700	0.5112056738	0.9220633586
0.3471802913	0.5126241135	0.9220633586
0.3471672012	0.5126241135	0.9223437062
0.3456069014	0.5143262411	0.9223437062
0.3446076311	0.5143262411	0.9231847491
0.3418957787	0.5180141844	0.9231847491
0.3400530141	0.5180141844	0.9237454444
0.3397541903	0.5182978723	0.9237454444
0.3389682908	0.5182978723	0.9243061396
0.3369181812	0.5194326241	0.9243061396
0.3363793783	0.5194326241	0.9248668349
0.3356275540	0.5211347518	0.9248668349
0.3350525199	0.5211347518	0.9257078778
0.3350211428	0.5214184397	0.9257078778
0.3349776692	0.5214184397	0.9259882254
0.3348380801	0.5217021277	0.9259882254
0.3345243686	0.5217021277	0.9262685730
0.3343808590	0.5219858156	0.9262685730
0.3342426445	0.5219858156	0.9268292683
0.3341534311	0.5219858156	0.9271096159
0.3330953988	0.5228368794	0.9271096159
0.3318771416	0.5228368794	0.9276703112
0.3312430015	0.5234042553	0.9276703112
0.3312062645	0.5234042553	0.9279506588
0.3311693063	0.5236879433	0.9279506588
0.3289869563	0.5236879433	0.9287917017
0.3281233578	0.5245390071	0.9287917017
0.3277705279	0.5245390071	0.9293523970
0.3272303010	0.5248226950	0.9293523970
0.3272065772	0.5248226950	0.9296327446
0.3263075429	0.5251063830	0.9296327446
0.3262605168	0.5251063830	0.9299130922
0.3258091764	0.5256737589	0.9299130922
0.3253693726	0.5256737589	0.9304737875
0.3221921111	0.5265248227	0.9304737875
0.3213629867	0.5265248227	0.9313148304
0.3212067539	0.5276595745	0.9313148304
0.3211544714	0.5276595745	0.9315951780
0.3211465123	0.5279432624	0.9315951780
0.3209145093	0.5279432624	0.9318755257
0.3195449528	0.5293617021	0.9318755257
0.3192421481	0.5293617021	0.9321558733
0.3191973818	0.5299290780	0.9321558733
0.3183821199	0.5299290780	0.9324362209
0.3169728378	0.5310638298	0.9324362209
0.3166824361	0.5310638298	0.9327165685
0.3161648771	0.5313475177	0.9327165685
0.3158725812	0.5313475177	0.9329969162
0.3153922851	0.5319148936	0.9329969162
0.3146169913	0.5319148936	0.9335576114
0.3126538915	0.5333333333	0.9335576114
0.3126513515	0.5333333333	0.9338379591
0.3125788938	0.5336170213	0.9338379591
0.3124710318	0.5336170213	0.9343986543
0.3120826014	0.5339007092	0.9343986543
0.3119171346	0.5339007092	0.9346790020
0.3109851864	0.5350354610	0.9346790020
0.3108576321	0.5350354610	0.9349593496
0.3107570188	0.5353191489	0.9349593496
0.3094061771	0.5353191489	0.9358003925
0.3092707500	0.5356028369	0.9358003925
0.3091360552	0.5356028369	0.9360807401
0.3089693940	0.5364539007	0.9360807401
0.3078173875	0.5364539007	0.9374824783
0.3077843106	0.5367375887	0.9374824783
0.3075876204	0.5367375887	0.9380431735
0.3059118607	0.5381560284	0.9380431735
0.3058308251	0.5381560284	0.9383235212
0.3050766024	0.5387234043	0.9383235212
0.3044227160	0.5387234043	0.9386038688
0.3039332945	0.5398581560	0.9386038688
0.3034997652	0.5398581560	0.9388842164
0.3027711823	0.5401418440	0.9388842164
0.3027659113	0.5401418440	0.9391645641
0.2996379368	0.5426950355	0.9391645641
0.2992171670	0.5426950355	0.9394449117
0.2976126179	0.5438297872	0.9394449117
0.2974893448	0.5438297872	0.9400056070
0.2969433501	0.5446808511	0.9400056070
0.2960469387	0.5446808511	0.9411269975
0.2942071825	0.5455319149	0.9411269975
0.2932064292	0.5455319149	0.9414073451
0.2916399641	0.5463829787	0.9414073451
0.2916320818	0.5463829787	0.9416876927
0.2911309605	0.5478014184	0.9416876927
0.2905546662	0.5478014184	0.9419680404
0.2904156775	0.5483687943	0.9419680404
0.2903356001	0.5483687943	0.9422483880
0.2875342668	0.5500709220	0.9422483880
0.2872160252	0.5500709220	0.9425287356
0.2856396693	0.5514893617	0.9425287356
0.2852673433	0.5514893617	0.9430894309
0.2849636925	0.5517730496	0.9430894309
0.2848876761	0.5517730496	0.9433697785
0.2831849181	0.5523404255	0.9433697785
0.2829043434	0.5523404255	0.9436501262
0.2818234611	0.5529078014	0.9436501262
0.2813294625	0.5529078014	0.9439304738
0.2798336593	0.5543262411	0.9439304738
0.2785329800	0.5543262411	0.9447715167
0.2759696500	0.5565957447	0.9447715167
0.2754395841	0.5565957447	0.9450518643
0.2747557472	0.5574468085	0.9450518643
0.2739093859	0.5574468085	0.9456125596
0.2736902986	0.5580141844	0.9456125596
0.2735527373	0.5580141844	0.9458929072
0.2729084579	0.5582978723	0.9458929072
0.2724984134	0.5582978723	0.9461732548
0.2722219069	0.5585815603	0.9461732548
0.2713569389	0.5585815603	0.9467339501
0.2710059119	0.5591489362	0.9467339501
0.2702272563	0.5591489362	0.9470142977
0.2700256770	0.5594326241	0.9470142977
0.2691516069	0.5594326241	0.9472946454
0.2677851802	0.5617021277	0.9472946454
0.2675366979	0.5617021277	0.9475749930
0.2667075576	0.5628368794	0.9475749930
0.2666789149	0.5628368794	0.9478553406
0.2649377313	0.5653900709	0.9478553406
0.2645321481	0.5653900709	0.9484160359
0.2638575143	0.5668085106	0.9484160359
0.2625683395	0.5668085106	0.9489767311
0.2624658527	0.5670921986	0.9489767311
0.2623546581	0.5670921986	0.9492570788
0.2602379042	0.5685106383	0.9492570788
0.2600485861	0.5685106383	0.9495374264
0.2599271314	0.5687943262	0.9495374264
0.2593466677	0.5687943262	0.9498177740
0.2588432195	0.5693617021	0.9498177740
0.2586374150	0.5693617021	0.9500981217
0.2545795246	0.5724822695	0.9500981217
0.2543498362	0.5724822695	0.9503784693
0.2527820774	0.5736170213	0.9503784693
0.2527512571	0.5736170213	0.9506588169
0.2527082006	0.5739007092	0.9506588169
0.2525065519	0.5739007092	0.9512195122
0.2521465829	0.5744680851	0.9512195122
0.2515265797	0.5744680851	0.9514998598
0.2515256031	0.5747517730	0.9514998598
0.2506372966	0.5747517730	0.9526212504
0.2492098801	0.5770212766	0.9526212504
0.2491864940	0.5770212766	0.9529015980
0.2480025158	0.5778723404	0.9529015980
0.2477803874	0.5778723404	0.9531819456
0.2473376315	0.5781560284	0.9531819456
0.2473314004	0.5781560284	0.9534622932
0.2468686761	0.5787234043	0.9534622932
0.2460277585	0.5787234043	0.9537426409
0.2433424088	0.5812765957	0.9537426409
0.2429597214	0.5812765957	0.9543033361
0.2429239980	0.5815602837	0.9543033361
0.2421666436	0.5815602837	0.9545836838
0.2419894388	0.5821276596	0.9545836838
0.2417956695	0.5821276596	0.9551443790
0.2407829763	0.5835460993	0.9551443790
0.2407343207	0.5835460993	0.9554247267
0.2405640393	0.5838297872	0.9554247267
0.2405008824	0.5838297872	0.9559854219
0.2400870201	0.5846808511	0.9559854219
0.2399763365	0.5846808511	0.9562657696
0.2380125157	0.5869503546	0.9562657696
0.2374511788	0.5869503546	0.9568264648
0.2354934402	0.5895035461	0.9568264648
0.2354538946	0.5895035461	0.9571068124
0.2324090415	0.5923404255	0.9571068124
0.2310518768	0.5923404255	0.9573871601
0.2280735657	0.5948936170	0.9573871601
0.2277857394	0.5948936170	0.9579478553
0.2274638807	0.5948936170	0.9582282030
0.2271384824	0.5957446809	0.9582282030
0.2268424987	0.5957446809	0.9585085506
0.2258498633	0.5963120567	0.9585085506
0.2257662426	0.5963120567	0.9587888982
0.2244460770	0.5980141844	0.9587888982
0.2243158195	0.5980141844	0.9590692459
0.2241431016	0.5985815603	0.9590692459
0.2241149206	0.5985815603	0.9596299411
0.2238827248	0.5997163121	0.9596299411
0.2235853469	0.5997163121	0.9599102888
0.2231368999	0.6005673759	0.9599102888
0.2221251628	0.6005673759	0.9604709840
0.2220249862	0.6011347518	0.9604709840
0.2220199128	0.6011347518	0.9607513317
0.2201118372	0.6028368794	0.9607513317
0.2200135075	0.6028368794	0.9610316793
0.2194603508	0.6039716312	0.9610316793
0.2193018339	0.6039716312	0.9613120269
0.2192603404	0.6042553191	0.9613120269
0.2188440342	0.6042553191	0.9615923745
0.2185881315	0.6051063830	0.9615923745
0.2182647463	0.6051063830	0.9618727222
0.2175722011	0.6062411348	0.9618727222
0.2171283192	0.6062411348	0.9621530698
0.2167936543	0.6073758865	0.9621530698
0.2161788351	0.6073758865	0.9627137651
0.2161646169	0.6076595745	0.9627137651
0.2155163648	0.6076595745	0.9629941127
0.2147092749	0.6082269504	0.9629941127
0.2146606603	0.6082269504	0.9632744603
0.2142349013	0.6085106383	0.9632744603
0.2138546343	0.6085106383	0.9635548080
0.2130635971	0.6093617021	0.9635548080
0.2130027939	0.6093617021	0.9638351556
0.2109659847	0.6110638298	0.9638351556
0.2108364615	0.6110638298	0.9641155032
0.2101363717	0.6116312057	0.9641155032
0.2099094230	0.6116312057	0.9643958509
0.2089272797	0.6121985816	0.9643958509
0.2088718240	0.6121985816	0.9646761985
0.2085524823	0.6127659574	0.9646761985
0.2081723659	0.6127659574	0.9655172414
0.2077963536	0.6130496454	0.9655172414
0.2076892322	0.6130496454	0.9660779366
0.2055096554	0.6153191489	0.9660779366
0.2054508561	0.6153191489	0.9663582843
0.2053340450	0.6156028369	0.9663582843
0.2050469363	0.6156028369	0.9666386319
0.2048163255	0.6158865248	0.9666386319
0.2047977574	0.6158865248	0.9669189795
0.2029873978	0.6181560284	0.9669189795
0.2027871706	0.6181560284	0.9671993272
0.2024172648	0.6192907801	0.9671993272
0.2020557050	0.6192907801	0.9674796748
0.1968156572	0.6252482270	0.9674796748
0.1965063090	0.6252482270	0.9677600224
0.1938310143	0.6269503546	0.9677600224
0.1937023849	0.6269503546	0.9680403701
0.1936597935	0.6272340426	0.9680403701
0.1933616117	0.6272340426	0.9683207177
0.1912816489	0.6292198582	0.9683207177
0.1908288840	0.6292198582	0.9686010653
0.1907397055	0.6295035461	0.9686010653
0.1905246535	0.6295035461	0.9688814130
0.1892385382	0.6312056738	0.9688814130
0.1892190324	0.6312056738	0.9691617606
0.1876705574	0.6337588652	0.9691617606
0.1875306059	0.6337588652	0.9694421082
0.1865705801	0.6360283688	0.9694421082
0.1865262555	0.6360283688	0.9697224558
0.1850737535	0.6382978723	0.9697224558
0.1845546413	0.6382978723	0.9702831511
0.1844373347	0.6388652482	0.9702831511
0.1844280311	0.6388652482	0.9705634987
0.1826688597	0.6411347518	0.9705634987
0.1823039963	0.6411347518	0.9711241940
0.1795390787	0.6451063830	0.9711241940
0.1791896385	0.6451063830	0.9716848893
0.1766573008	0.6459574468	0.9716848893
0.1765080800	0.6459574468	0.9719652369
0.1764326299	0.6462411348	0.9719652369
0.1762552679	0.6462411348	0.9722455845
0.1751631024	0.6485106383	0.9722455845
0.1747053830	0.6485106383	0.9725259322
0.1744160933	0.6487943262	0.9725259322
0.1743139749	0.6487943262	0.9728062798
0.1730287420	0.6510638298	0.9728062798
0.1727778796	0.6510638298	0.9733669750
0.1727062804	0.6513475177	0.9733669750
0.1727033064	0.6513475177	0.9736473227
0.1701543256	0.6541843972	0.9736473227
0.1700697462	0.6541843972	0.9739276703
0.1696232202	0.6547517730	0.9739276703
0.1693755232	0.6547517730	0.9742080179
0.1678519172	0.6556028369	0.9742080179
0.1675089697	0.6556028369	0.9744883656
0.1667765716	0.6567375887	0.9744883656
0.1664648061	0.6567375887	0.9747687132
0.1658694312	0.6573049645	0.9747687132
0.1657693305	0.6573049645	0.9750490608
0.1651477597	0.6584397163	0.9750490608
0.1648765980	0.6584397163	0.9753294085
0.1640860761	0.6590070922	0.9753294085
0.1638250704	0.6590070922	0.9756097561
0.1637994269	0.6592907801	0.9756097561
0.1636548119	0.6592907801	0.9758901037
0.1628441329	0.6607092199	0.9758901037
0.1627671557	0.6607092199	0.9764507990
0.1611956102	0.6632624113	0.9764507990
0.1604655191	0.6632624113	0.9770114943
0.1582404633	0.6678014184	0.9770114943
0.1582007593	0.6678014184	0.9772918419
0.1578843430	0.6692198582	0.9772918419
0.1578455455	0.6692198582	0.9775721895
0.1562389615	0.6720567376	0.9775721895
0.1561300393	0.6720567376	0.9778525371
0.1551456456	0.6734751773	0.9778525371
0.1548122436	0.6734751773	0.9781328848
0.1515090644	0.6780141844	0.9781328848
0.1512420033	0.6780141844	0.9784132324
0.1498899640	0.6805673759	0.9784132324
0.1498097916	0.6805673759	0.9786935800
0.1495786452	0.6819858156	0.9786935800
0.1494526390	0.6819858156	0.9789739277
0.1459893858	0.6885106383	0.9789739277
0.1458150726	0.6885106383	0.9792542753
0.1426656089	0.6939007092	0.9792542753
0.1425177315	0.6939007092	0.9795346229
0.1420430994	0.6941843972	0.9795346229
0.1418759333	0.6941843972	0.9798149706
0.1417672712	0.6947517730	0.9798149706
0.1414949685	0.6947517730	0.9803756658
0.1391925159	0.6981560284	0.9803756658
0.1389420691	0.6981560284	0.9806560135
0.1389328873	0.6984397163	0.9806560135
0.1387756924	0.6984397163	0.9809363611
0.1378052267	0.6995744681	0.9809363611
0.1373715454	0.6995744681	0.9814970563
0.1370363977	0.7007092199	0.9814970563
0.1368857185	0.7007092199	0.9817774040
0.1347752079	0.7032624113	0.9817774040
0.1346211965	0.7032624113	0.9820577516
0.1344361667	0.7041134752	0.9820577516
0.1342843167	0.7041134752	0.9823380992
0.1315207394	0.7103546099	0.9823380992
0.1310178255	0.7103546099	0.9826184469
0.1285826591	0.7131914894	0.9826184469
0.1285040832	0.7131914894	0.9828987945
0.1272359995	0.7163120567	0.9828987945
0.1267401168	0.7163120567	0.9834594898
0.1206566473	0.7268085106	0.9834594898
0.1203969128	0.7268085106	0.9837398374
0.1199261376	0.7279432624	0.9837398374
0.1198480561	0.7279432624	0.9840201850
0.1177282522	0.7307801418	0.9840201850
0.1177126413	0.7307801418	0.9843005327
0.1171345368	0.7319148936	0.9843005327
0.1170224112	0.7319148936	0.9845808803
0.1166341346	0.7324822695	0.9845808803
0.1166305006	0.7324822695	0.9848612279
0.1136051232	0.7375886525	0.9848612279
0.1135945953	0.7375886525	0.9851415756
0.1119055052	0.7404255319	0.9851415756
0.1117028744	0.7404255319	0.9857022708
0.1105682521	0.7415602837	0.9857022708
0.1104973789	0.7415602837	0.9859826184
0.1103060443	0.7421276596	0.9859826184
0.1102353714	0.7421276596	0.9862629661
0.1080306042	0.7452482270	0.9862629661
0.1076573492	0.7452482270	0.9865433137
0.0990602596	0.7614184397	0.9865433137
0.0989471874	0.7614184397	0.9868236613
0.0956741031	0.7693617021	0.9868236613
0.0955751437	0.7693617021	0.9871040090
0.0800211877	0.7909219858	0.9871040090
0.0796768526	0.7909219858	0.9873843566
0.0738766574	0.8022695035	0.9873843566
0.0728532773	0.8022695035	0.9876647042
0.0707614954	0.8068085106	0.9876647042
0.0706111657	0.8068085106	0.9879450519
0.0696570440	0.8087943262	0.9879450519
0.0695680404	0.8087943262	0.9882253995
0.0687266802	0.8121985816	0.9882253995
0.0683793611	0.8121985816	0.9887860948
0.0680447047	0.8133333333	0.9887860948
0.0678953929	0.8133333333	0.9890664424
0.0636645196	0.8192907801	0.9890664424
0.0635623044	0.8192907801	0.9893467900
0.0634503395	0.8195744681	0.9893467900
0.0634282295	0.8195744681	0.9896271377
0.0625470475	0.8218439716	0.9896271377
0.0622198563	0.8218439716	0.9899074853
0.0609188831	0.8243971631	0.9899074853
0.0608504020	0.8243971631	0.9901878329
0.0585055800	0.8275177305	0.9901878329
0.0580058998	0.8275177305	0.9904681805
0.0573710004	0.8280851064	0.9904681805
0.0570777260	0.8280851064	0.9907485282
0.0552012255	0.8306382979	0.9907485282
0.0550272080	0.8306382979	0.9910288758
0.0519377842	0.8348936170	0.9910288758
0.0517430425	0.8348936170	0.9913092234
0.0463454581	0.8428368794	0.9913092234
0.0461547292	0.8428368794	0.9915895711
0.0430456907	0.8490780142	0.9915895711
0.0429797820	0.8490780142	0.9918699187
0.0414066370	0.8519148936	0.9918699187
0.0409446878	0.8519148936	0.9921502663
0.0397933003	0.8530496454	0.9921502663
0.0395848419	0.8530496454	0.9924306140
0.0391620796	0.8541843972	0.9924306140
0.0390618822	0.8541843972	0.9927109616
0.0358715218	0.8573049645	0.9927109616
0.0349371378	0.8573049645	0.9929913092
0.0318584878	0.8612765957	0.9929913092
0.0313151788	0.8612765957	0.9932716569
0.0312618375	0.8615602837	0.9932716569
0.0310453328	0.8615602837	0.9935520045
0.0310067504	0.8618439716	0.9935520045
0.0307419090	0.8618439716	0.9938323521
0.0305134119	0.8626950355	0.9938323521
0.0302915642	0.8626950355	0.9943930474
0.0242362588	0.8703546099	0.9943930474
0.0241639305	0.8703546099	0.9946733950
0.0216814691	0.8743262411	0.9946733950
0.0212855260	0.8743262411	0.9949537426
0.0198952220	0.8760283688	0.9949537426
0.0195890511	0.8760283688	0.9952340903
0.0171803597	0.8794326241	0.9952340903
0.0171654430	0.8794326241	0.9955144379
0.0014213257	0.8947517730	0.9955144379
0.0010253309	0.8947517730	0.9957947855
0.0000675087	0.8964539007	0.9957947855
-0.0000713413	0.8964539007	0.9960751332
-0.0020417403	0.8978723404	0.9960751332
-0.0020612679	0.8978723404	0.9963554808
-0.0026932467	0.8987234043	0.9963554808
-0.0031604708	0.8987234043	0.9966358284
-0.0084457840	0.9021276596	0.9966358284
-0.0088683162	0.9021276596	0.9969161761
-0.0109904549	0.9038297872	0.9969161761
-0.0110903579	0.9043971631	0.9969161761
-0.0126046122	0.9060992908	0.9969161761
-0.0126140814	0.9060992908	0.9971965237
-0.0143726900	0.9095035461	0.9971965237
-0.0145423649	0.9095035461	0.9974768713
-0.0148836469	0.9100709220	0.9974768713
-0.0176350081	0.9131914894	0.9974768713
-0.0184913686	0.9131914894	0.9977572190
-0.0199131007	0.9154609929	0.9977572190
-0.0206357065	0.9154609929	0.9980375666
-0.0225682140	0.9168794326	0.9980375666
-0.0225805948	0.9168794326	0.9983179142
-0.0234102442	0.9180141844	0.9983179142
-0.0234835143	0.9180141844	0.9985982618
-0.0255492759	0.9197163121	0.9985982618
-0.0258039575	0.9197163121	0.9988786095
-0.0259793386	0.9200000000	0.9988786095
-0.0261529875	0.9200000000	0.9991589571
-0.0336189900	0.9273758865	0.9991589571
-0.0336964925	0.9273758865	0.9994393047
-0.1020495056	0.9679432624	0.9994393047
-0.1026733258	0.9679432624	0.9997196524
-0.1098379316	0.9699290780	0.9997196524
-0.1112740786	0.9699290780	1.0000000000
-0.4710842680	1.0000000000	1.0000000000


==> chapters/data/matching/siftMatcherPRCurve.csv <==
threshold	fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0564759036	0.0119979920
0.9333333333	0.0625502008	0.0142068273
0.8666666667	0.0686746988	0.0183734940
0.8000000000	0.0746485944	0.0251004016
0.7333333333	0.0823795181	0.0336345382
0.6666666667	0.0894076305	0.0444779116
0.6000000000	0.0968373494	0.0593373494
0.5333333333	0.1034638554	0.0799196787
0.4666666667	0.1120983936	0.1048192771
0.4000000000	0.1217369478	0.1340361446
0.3333333333	0.1346385542	0.1799196787
0.2666666667	0.1578313253	0.2410642570
0.2000000000	0.2032128514	0.3424196787
0.1333333333	0.3139056225	0.5060742972
0.0666666667	0.5616967871	0.7494979920
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/matching/surfMatcherPRCurve.csv <==
threshold	fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0024096386	0.0252510040
0.9333333333	0.0030120482	0.0321787149
0.8666666667	0.0048694779	0.0410642570
0.8000000000	0.0070281124	0.0513052209
0.7333333333	0.0092369478	0.0658132530
0.6666666667	0.0134036145	0.0856425703
0.6000000000	0.0192771084	0.1066265060
0.5333333333	0.0288654618	0.1345883534
0.4666666667	0.0432730924	0.1716365462
0.4000000000	0.0671686747	0.2238955823
0.3333333333	0.1071285141	0.2983433735
0.2666666667	0.1774096386	0.4014056225
0.2000000000	0.2897088353	0.5442269076
0.1333333333	0.4694277108	0.7228915663
0.0666666667	0.7278614458	0.8990461847
0.0000000000	1.0000000000	1.0000000000


==> chapters/data/mds-test-embedding-arisNetCNN-BN-fc1-64.csv <==
x	y	classId
-0.0411	0.0046	2
-0.0356	0.0395	4
0.0340	0.0145	5
0.0378	-0.0401	8
0.0373	-0.0226	10
-0.0121	-0.0271	1
0.0497	0.0438	9
-0.0072	0.0134	0
0.0362	-0.0395	8
0.0405	-0.0178	10
-0.0197	-0.0339	1
-0.0492	0.0140	2
-0.0313	0.0254	3
0.0363	0.0142	5
-0.0466	-0.0221	6
0.0130	0.0302	6
0.0316	0.0062	5
-0.0438	-0.0166	6
-0.0613	0.0233	2
-0.0256	0.0527	4
0.0323	-0.0655	9
0.0556	0.0128	5
-0.0561	0.0117	2
0.0044	-0.0126	1
-0.0076	0.0240	0
0.0235	-0.0174	10
0.0114	-0.0589	7
0.0657	-0.0277	10
-0.0312	-0.0475	1
-0.0440	-0.0011	2
0.0306	0.0117	5
-0.0554	0.0008	2
0.0377	0.0126	5
0.0351	0.0109	5
-0.0472	0.0054	2
0.0294	-0.0252	10
-0.0141	-0.0301	1
-0.0509	-0.0028	2
0.0169	-0.0488	7
0.0454	-0.0196	10
-0.0102	0.0360	0
-0.0181	-0.0454	1
-0.0315	0.0466	4
-0.0114	0.0273	0
-0.0212	-0.0447	1
-0.0105	0.0290	0
-0.0413	0.0048	2
-0.0487	0.0294	8
0.0323	0.0536	6
0.0647	-0.0233	10
-0.0058	0.0249	0
-0.0400	-0.0299	8
-0.0380	0.0009	2
0.0349	0.0097	5
-0.0275	-0.0362	1
-0.0499	0.0068	2
-0.0507	0.0032	2
-0.0491	0.0015	2
0.0725	-0.0416	10
-0.0299	0.0383	4
0.0056	0.0542	3
0.0006	0.0543	3
-0.0087	0.0037	0
-0.0089	-0.0024	6
-0.0246	-0.0293	1
0.0151	-0.0505	7
0.0390	-0.0220	10
0.0311	0.0089	5
0.0379	0.0107	5
-0.0570	0.0060	2
0.0514	0.0176	5
-0.0014	-0.0225	6
-0.0205	0.0099	0
0.0366	0.0224	5
-0.0168	-0.0301	1
-0.0186	-0.0384	1
0.0539	0.0455	9
-0.0181	-0.0472	1
0.0647	0.0239	9
-0.0174	0.0237	0
-0.0425	0.0047	2
0.0319	0.0103	5
0.0635	-0.0276	10
-0.0339	0.0124	2
-0.0548	0.0201	2
0.0694	0.0064	9
0.0419	0.0395	8
0.0133	-0.0475	7
0.0315	0.0072	5
-0.0187	-0.0474	1
-0.0473	-0.0028	2
0.0082	0.0257	3
-0.0493	-0.0006	2
-0.0462	0.0101	2
0.0599	-0.0371	10
-0.0092	0.0195	0
-0.0002	0.0542	3
0.0011	0.0440	3
-0.0503	0.0105	2
-0.0421	0.0061	2
-0.0094	0.0297	0
0.0339	0.0068	5
0.0446	-0.0225	7
-0.0257	-0.0345	1
-0.0545	0.0106	2
-0.0140	0.0349	0
0.0358	0.0083	5
0.0115	0.0554	3
0.0207	-0.0111	10
0.0396	-0.0372	8
0.0111	0.0501	3
0.0077	0.0467	3
0.0259	0.0385	6
0.0208	-0.0458	7
0.0317	0.0034	5
-0.0454	0.0074	2
-0.0277	-0.0385	1
-0.0150	0.0148	0
0.0353	0.0129	5
-0.0150	-0.0344	1
0.0376	0.0083	5
-0.0369	0.0125	2
-0.0101	0.0183	0
0.0321	0.0094	5
0.0197	0.0569	3
-0.0339	0.0402	4
0.0079	0.0530	3
-0.0205	-0.0383	1
0.0001	0.0615	3
-0.0244	-0.0419	1
-0.0458	0.0072	2
0.0409	0.0151	5
-0.0564	-0.0230	6
-0.0288	0.0429	4
0.0407	0.0318	8
0.0443	0.0073	5
0.0436	-0.0406	8
-0.0515	0.0105	2
0.0473	-0.0156	10
-0.0483	0.0040	2
-0.0177	-0.0327	1
0.0450	-0.0237	10
-0.0056	0.0241	0
0.0154	-0.0498	7
-0.0126	0.0181	0
-0.0003	0.0580	3
0.0187	0.0003	5
-0.0266	-0.0548	1
0.0149	-0.0300	8
-0.0513	0.0087	2
0.0350	0.0115	5
-0.0286	-0.0432	1
0.0347	0.0165	5
0.0008	0.0522	3
-0.0236	-0.0379	1
0.0339	0.0168	5
0.0400	-0.0256	10
-0.0352	0.0421	4
-0.0146	0.0264	0
-0.0055	0.0223	0
-0.0219	-0.0380	1
-0.0208	0.0178	2
0.0198	-0.0465	7
-0.0136	0.0033	0
-0.0109	-0.0606	6
-0.0255	0.0008	2
0.0316	0.0169	5
-0.0313	0.0450	4
0.0097	0.0555	3
0.0308	-0.0125	10
-0.0039	0.0192	0
-0.0371	0.0375	4
0.0261	0.0151	5
0.0076	0.0486	3
0.0116	-0.0022	5
0.0384	0.0144	5
-0.0219	-0.0394	1
-0.0524	-0.0056	2
0.0320	0.0056	5
-0.0400	0.0029	2
0.0313	0.0133	5
0.0048	0.0515	3
-0.0503	-0.0041	2
0.0333	0.0059	5
0.0156	-0.0464	7
-0.0044	0.0251	0
0.0090	0.0532	3
0.0466	0.0326	8
-0.0354	-0.0164	6
-0.0331	0.0442	4
0.0504	0.0474	9
-0.0099	0.0082	0
-0.0068	0.0197	0
0.0011	0.0572	3
-0.0503	0.0012	2
-0.0143	-0.0407	1
0.0167	-0.0516	7
-0.0473	0.0213	6
-0.0216	-0.0305	1
0.0297	0.0140	5
-0.0208	-0.0356	1
-0.0411	-0.0341	1
0.0589	-0.0380	10
-0.0074	0.0209	0
0.0206	-0.0500	7
0.0180	-0.0543	7
0.0580	-0.0253	10
-0.0268	-0.0390	1
-0.0448	-0.0052	2
0.0160	-0.0430	7
0.0405	0.0096	5
0.0155	0.0524	3
-0.0471	-0.0014	2
0.0437	-0.0295	10
0.0026	0.0477	3
0.0321	0.0064	5
0.0486	-0.0213	10
-0.0124	0.0144	0
-0.0237	-0.0065	6
0.0180	-0.0481	7
0.0124	0.0479	3
-0.0172	-0.0322	1
0.0474	-0.0187	10
0.0432	-0.0257	10
-0.0447	-0.0041	2
0.0305	0.0125	5
0.0310	0.0098	5
0.0104	0.0465	3
0.0336	-0.0282	8
-0.0497	-0.0053	2
0.0416	0.0102	5
-0.0545	0.0050	2
-0.0389	-0.0070	2
0.0329	0.0120	5
-0.0053	-0.0093	6
-0.0366	0.0365	4
-0.0251	-0.0363	1
0.0618	-0.0305	10
0.0167	-0.0435	7
0.0035	0.0550	3
0.0420	0.0083	5
0.0363	-0.0173	10
-0.0560	-0.0366	9
-0.0136	0.0205	0
-0.0139	-0.0215	1
-0.0201	-0.0309	1
-0.0240	-0.0374	1
-0.0180	-0.0289	1
0.0130	-0.0499	7
0.0432	-0.0136	10
-0.0357	-0.0003	2
-0.0038	-0.0481	6
0.0266	-0.0608	7
-0.0157	-0.0258	1
0.0076	-0.0273	7
0.0013	0.0126	0
-0.0226	-0.0430	1
-0.0361	0.0390	4
-0.0352	0.0473	4
0.0248	-0.0244	10
0.0045	0.0031	3
0.0449	-0.0386	8
0.0153	-0.0444	7
0.0356	0.0099	5
-0.0176	-0.0424	1
0.0115	0.0350	6
0.0363	-0.0492	9
0.0407	0.0066	5
-0.0026	0.0222	0
0.0129	0.0537	3
0.0015	-0.0079	10
-0.0206	-0.0343	1
-0.0281	0.0290	4
0.0061	-0.0418	7
-0.0195	-0.0448	1
-0.0028	0.0266	0
0.0348	0.0055	5
0.0333	-0.0326	8
-0.0320	0.0230	4
0.0241	-0.0104	10
-0.0560	-0.0357	9
-0.0300	-0.0454	1
-0.0394	0.0426	4
0.0392	0.0202	5
0.0209	-0.0403	7
-0.0155	-0.0378	1
-0.0137	0.0187	0
-0.0068	0.0119	0
0.0125	-0.0514	7
0.0422	0.0172	5
-0.0455	0.0019	2
0.0306	0.0157	5
-0.0399	0.0025	2
0.0330	0.0159	5
-0.0150	-0.0370	1
0.0411	-0.0188	10
-0.0288	-0.0511	1
0.0265	-0.0420	7
-0.0237	-0.0471	1
-0.0231	-0.0443	1
-0.0073	0.0326	0
-0.0275	-0.0460	1
-0.0085	0.0142	0
0.0351	0.0034	5
0.0220	-0.0525	7
0.0283	0.0089	5
-0.0256	-0.0104	6
0.0064	0.0480	3
-0.0057	0.0200	0
-0.0105	0.0228	0
0.0225	-0.0152	10
-0.0374	0.0403	4
-0.0354	0.0454	4
-0.0235	-0.0301	1
-0.0133	-0.0349	1
0.0134	0.0503	3
-0.0482	0.0009	2
0.0408	0.0338	8
0.0052	-0.0275	10
0.0194	0.0444	3
-0.0303	0.0406	4
0.0114	0.0689	3
-0.0253	-0.0397	1
-0.0282	-0.0357	1
-0.0286	-0.0592	1
0.0188	-0.0162	10
0.0464	0.0112	5
0.0029	-0.0023	4
-0.0184	-0.0332	1
0.0192	-0.0074	10
0.0378	0.0157	5
0.0677	-0.0340	10
-0.0047	0.0148	0
0.0139	-0.0094	10
-0.0072	0.0290	0
-0.0114	0.0306	0
0.0290	0.0124	5
-0.0343	0.0034	2
-0.0146	0.0278	0
0.0588	-0.0263	10
0.0352	-0.0136	10
-0.0169	-0.0421	1
-0.0095	0.0155	0
0.0258	0.0092	5
-0.0118	0.0232	0
0.0070	0.0554	3
-0.0070	0.0340	0
-0.0452	0.0031	2
-0.0322	0.0363	4
0.0349	0.0156	5
-0.0088	-0.0370	1
0.0520	-0.0184	10
0.0145	0.0471	3
0.0523	-0.0653	10
0.0033	0.0365	3
0.0181	0.0493	3
0.0353	-0.0203	10
0.0140	0.0528	3
-0.0484	-0.0007	2
-0.0483	0.0074	2
0.0476	0.0145	5
-0.0349	0.0431	4
0.0141	0.0432	3
-0.0223	-0.0339	1
0.0290	-0.0197	10
-0.0345	0.0446	4
-0.0050	-0.0158	1
0.0588	-0.0041	8
-0.0407	0.0413	4
-0.0152	0.0378	0
0.0571	-0.0562	10
-0.0420	-0.0376	8
-0.0090	0.0214	0
-0.0272	0.0175	4
-0.0259	-0.0386	1
-0.0293	0.0458	4
-0.0076	-0.0255	1
0.0128	-0.0390	7
0.0186	-0.0417	7
0.0029	0.0407	3
-0.0013	0.0241	0
-0.0214	-0.0311	1
-0.0207	0.0275	0
-0.0421	0.0375	4
-0.0447	0.0087	2
-0.0282	0.0458	4
0.0257	-0.0126	10
-0.0422	0.0015	2
-0.0351	-0.0343	1
0.0364	0.0078	5
0.0326	0.0133	5
-0.0021	0.0309	0
-0.0138	-0.0163	6
0.0208	-0.0579	7
0.0485	0.0197	5


==> chapters/data/mds-test-embedding-arisNetCNN-Dropout-fc1-64.csv <==
x	y	classId
0.7648	0.1877	2
0.8319	-0.4056	4
-0.1281	-0.5867	5
-0.9478	0.0321	8
-0.7188	-0.0712	10
-0.6405	0.3338	1
-0.9270	0.1013	9
0.2405	0.7452	0
-0.3833	-0.9420	8
-0.4784	-0.5072	10
-0.7226	0.2572	1
0.6518	-0.0572	2
-0.0244	0.2627	3
-0.0647	-0.6402	5
0.6607	0.6842	6
0.5271	0.8442	6
-0.1616	-0.6388	5
0.5245	0.8193	6
0.8503	0.1962	2
0.9302	-0.2283	4
-0.9087	0.1658	9
-0.1113	-0.7800	5
0.7793	0.1270	2
0.2548	0.1783	1
0.0682	0.7563	0
-0.3907	-0.7641	10
0.4129	-0.7531	7
-0.6461	-0.6087	10
-0.6501	0.3807	1
0.6822	0.0468	2
-0.2252	-0.6142	5
0.8163	0.1501	2
0.2004	-0.3684	5
-0.0527	-0.6777	5
0.8216	0.1470	2
-0.5778	-0.3382	10
-0.6271	0.5872	1
0.8520	0.1677	2
0.5218	-0.7492	7
-0.6649	-0.6041	10
0.0434	0.9018	0
-0.6255	0.2624	1
0.7831	-0.3420	4
-0.0298	0.8466	0
-0.6689	0.4328	1
0.1014	0.8248	0
0.8074	0.1620	2
-0.5476	0.0195	8
0.6039	0.7522	6
-0.5841	-0.6002	10
0.0512	0.7736	0
-0.8729	-0.0882	8
0.8184	0.0086	2
-0.1011	-0.5969	5
-0.7065	0.3478	1
0.7921	0.1015	2
0.8275	0.1408	2
0.8151	0.1699	2
-0.5110	-0.6002	10
0.8286	-0.4751	4
-0.1814	0.3439	3
-0.3990	0.6189	3
0.3749	0.5832	0
0.6956	0.7142	6
-0.5314	0.4300	1
0.4570	-0.8027	7
-0.6054	-0.5353	10
-0.0187	-0.6359	5
-0.0910	-0.6584	5
0.7991	0.1414	2
-0.0855	-0.8219	5
0.5062	0.9149	6
0.2647	0.5548	0
0.0496	-0.4268	5
-0.4814	0.7681	1
-0.5571	0.2095	1
-0.9122	0.2291	9
-0.6117	0.2327	1
-0.7285	0.6022	9
0.1710	0.6804	0
0.7839	0.2210	2
-0.0624	-0.6955	5
-0.6172	-0.4860	10
0.8374	0.2257	2
0.8195	0.2074	2
-0.9126	0.2190	9
-0.8810	-0.3321	8
0.5271	-0.6992	7
-0.0683	-0.6004	5
-0.6245	0.3242	1
0.7773	0.2048	2
-0.1454	0.6526	3
0.8180	0.1550	2
0.5239	0.1928	2
-0.5621	-0.6402	10
0.2742	0.7427	0
0.0330	0.4373	3
-0.1142	0.3575	3
0.7887	0.0735	2
0.7951	0.1137	2
0.2250	0.7739	0
-0.1319	-0.5602	5
0.4944	-0.8061	7
-0.7082	0.2427	1
0.7179	0.0913	2
0.5098	0.4586	0
-0.0487	-0.6002	5
-0.0204	0.2148	3
-0.6776	-0.4626	10
-0.8662	-0.2550	8
0.0628	0.0765	3
0.0754	0.1976	3
0.6374	0.6971	6
0.4219	-0.8015	7
-0.0055	-0.3405	5
0.7294	0.2053	2
-0.6996	0.2660	1
-0.1474	0.8212	0
-0.1026	-0.7968	5
-0.6060	0.2846	1
-0.1872	-0.7950	5
0.5944	0.1995	2
0.1514	0.8689	0
-0.0478	-0.6345	5
-0.2593	0.2952	3
0.7914	-0.4931	4
-0.0373	0.0734	3
-0.5819	0.4081	1
0.3275	0.0352	3
-0.7330	0.3392	1
0.7674	0.1562	2
-0.1176	-0.6108	5
0.5909	0.7343	6
0.8638	-0.3213	4
-0.8570	-0.3871	8
0.0199	-0.7944	5
-0.8353	-0.1860	8
0.7223	0.3321	2
-0.6133	-0.5318	10
0.7676	0.1447	2
-0.6300	0.4289	1
-0.5841	-0.5066	10
0.0749	0.7337	0
0.4871	-0.7902	7
0.3800	0.6113	0
-0.1301	0.3871	3
-0.2998	-0.7699	5
-0.6956	0.1689	1
-1.0241	0.0809	8
0.7370	0.3076	2
-0.1594	-0.6257	5
-0.7101	0.2539	1
-0.1565	-0.7170	5
0.1820	0.3073	3
-0.6518	0.2042	1
-0.1634	-0.6728	5
-0.5433	-0.7053	10
0.8005	-0.4758	4
-0.1309	0.8215	0
0.1041	0.8150	0
-0.6494	0.2772	1
0.6320	0.2602	2
0.4716	-0.7466	7
0.1665	0.8073	0
0.6260	0.7219	6
0.8647	0.0698	2
-0.0756	-0.5589	5
0.8475	-0.4825	4
-0.1045	0.2662	3
-0.6342	-0.5241	10
0.1115	0.8680	0
0.8211	-0.5143	4
-0.2170	-0.6833	5
-0.3226	0.8011	3
0.1952	-0.4257	5
-0.0674	-0.5433	5
-0.7064	0.3308	1
0.8129	0.2208	2
-0.1383	-0.6734	5
0.8123	0.1798	2
-0.1769	-0.5180	5
-0.1610	0.4942	3
0.7796	0.2820	2
-0.2390	-0.7645	5
0.4818	-0.8007	7
0.1794	0.8725	0
-0.1695	0.4139	3
-0.8714	-0.2857	8
0.3186	0.5878	6
0.6682	-0.4272	4
-0.8995	0.1326	9
0.3302	0.5214	0
-0.1586	0.8276	0
0.1338	0.1400	3
0.8139	0.1748	2
-0.2700	0.7943	1
0.5410	-0.7440	7
0.5847	0.8228	6
-0.6006	0.4251	1
-0.1052	-0.5798	5
-0.6498	0.3137	1
-0.6133	0.3563	1
-0.6304	-0.5769	10
0.1317	0.7526	0
0.5113	-0.6953	7
0.5433	-0.7521	7
-0.5683	-0.7010	10
-0.6963	0.3638	1
0.7307	0.2501	2
0.4291	-0.8194	7
-0.1681	-0.8146	5
-0.3415	0.6217	3
0.8153	0.1639	2
-0.5679	-0.3199	10
0.4504	0.4508	3
-0.0618	-0.7029	5
-0.5549	-0.5750	10
0.0472	0.7442	0
0.8661	0.5113	6
0.4236	-0.7812	7
0.1755	-0.0045	3
-0.6600	0.5746	1
-0.7040	-0.5711	10
-0.6451	-0.6620	10
0.8385	0.2183	2
-0.0667	-0.6320	5
-0.0499	-0.6240	5
-0.1224	0.3432	3
-0.8598	-0.2306	8
0.6161	0.0543	2
-0.0863	-0.6874	5
0.4578	0.2615	2
0.8118	0.0757	2
-0.1333	-0.6509	5
0.6458	0.7896	6
0.5449	-0.1205	4
-0.6920	0.3408	1
-0.6036	-0.6303	10
0.4484	-0.8220	7
-0.0058	0.3478	3
-0.0276	-0.6161	5
-0.3618	-0.8379	10
-0.9094	0.3885	9
0.1075	0.7364	0
-0.5921	0.2521	1
-0.5024	0.4698	1
-0.6775	0.3041	1
-0.5438	0.3769	1
0.4624	-0.7485	7
-0.5710	-0.6087	10
0.8475	0.0416	2
0.6168	0.8179	6
0.4969	-0.7625	7
-0.6375	0.5739	1
0.5843	-0.7201	7
0.0149	0.7809	0
-0.6632	0.3684	1
0.8985	-0.1301	4
0.8506	-0.4673	4
-0.7151	-0.5277	10
-0.3321	0.6650	3
-0.8700	-0.3002	8
0.4285	-0.8161	7
0.0647	-0.6916	5
-0.6618	0.4363	1
0.6700	0.7256	6
-0.7872	0.5476	9
-0.0670	-0.5899	5
0.0426	0.7023	0
-0.0870	0.1654	3
0.7036	0.0622	10
-0.6956	0.2952	1
0.7963	-0.5170	4
0.5080	-0.7478	7
-0.7368	0.3644	1
-0.0753	0.8531	0
-0.1396	-0.6610	5
-0.9305	-0.0919	8
0.8028	-0.4183	4
-0.7263	-0.4932	10
-0.9055	0.2148	9
-0.6997	0.3146	1
0.8476	-0.4266	4
-0.1390	-0.7318	5
0.4510	-0.7863	7
-0.5975	0.4741	1
0.0370	0.8454	0
0.1950	0.7532	0
0.5073	-0.8022	7
-0.2118	-0.7325	5
0.8035	0.1694	2
0.3420	-0.2511	5
0.7552	0.1195	2
-0.0596	-0.6525	5
-0.3374	0.7218	1
-0.6034	-0.6002	10
-0.7064	0.3108	1
0.3991	-0.8100	7
-0.6945	0.3565	1
-0.4305	0.1352	1
0.1275	0.7259	0
-0.7152	0.4099	1
0.1153	0.7367	0
0.0016	-0.6153	5
0.4466	-0.8609	7
-0.0398	-0.6728	5
0.5324	0.8093	6
-0.4203	0.6500	3
0.0921	0.7732	0
0.0649	0.6883	0
-0.7845	-0.4692	10
0.8055	-0.4635	4
0.8892	-0.3473	4
-0.4899	0.3386	1
-0.4378	0.4926	1
-0.1786	0.5264	3
0.7944	0.0771	2
-0.8148	-0.1654	8
-0.1004	-1.0302	10
-0.2583	0.4000	3
0.6438	-0.1403	4
-0.2056	0.3439	3
-0.7056	0.3265	1
-0.7074	0.3301	1
-0.7443	0.2905	1
-0.6368	-0.2715	10
-0.3356	-0.1268	5
0.7637	0.3144	4
-0.5587	0.6068	1
-0.5459	-0.1431	10
-0.1509	-0.7291	5
-0.7590	-0.3891	10
0.2208	0.7300	0
-0.6183	-0.6876	10
0.0241	0.7937	0
0.0174	0.7999	0
0.0220	-0.5505	5
0.7761	0.0930	2
0.0565	0.6812	0
-0.5810	-0.6203	10
-0.5579	-0.4578	10
-0.4037	0.3274	1
0.2190	0.7058	0
-0.2314	-0.7797	5
-0.0666	0.8040	0
-0.1413	0.5493	3
0.0164	0.8653	0
0.7538	0.3256	2
0.8010	-0.4828	4
-0.0490	-0.7131	5
-0.6452	0.2484	1
-0.6689	-0.6001	10
-0.0809	0.4600	3
-0.4865	-0.3631	10
-0.1236	0.4222	3
-0.3597	0.0537	3
-0.5349	-0.6026	10
0.0522	0.3012	3
0.8103	0.1115	2
0.7894	0.0503	2
-0.0285	-0.6503	5
0.8316	-0.4942	4
-0.0986	0.1822	3
-0.6871	0.3307	1
0.3376	-0.1441	10
0.8449	-0.3551	4
-0.4685	0.4828	1
-0.8362	-0.2480	8
0.8266	-0.3424	4
0.1226	0.7541	0
-0.5680	-0.5279	10
-0.8245	-0.2932	8
-0.1572	0.8137	0
0.8124	-0.3822	4
-0.6985	0.3703	1
0.8671	-0.4406	4
-0.5627	0.2622	1
0.5899	-0.7332	7
0.3844	-0.8346	7
-0.1040	0.0740	3
0.1523	0.7166	0
-0.6748	0.3942	1
0.1193	0.8018	0
0.8591	-0.2989	4
0.7519	0.1989	2
0.7777	-0.5288	4
-0.3998	-0.5222	10
0.7042	0.1374	2
-0.6392	0.3709	1
-0.0024	-0.5281	5
0.0327	-0.5367	5
-0.4251	0.7716	0
0.6404	0.7094	6
0.4229	-0.8342	7
-0.1125	-0.6303	5


==> chapters/data/mds-test-embedding-arisNetCNN-Dropout-mp2-64.csv <==
x	y	classId
-0.5905	-0.0392	2
-0.0310	0.9118	4
0.7087	0.2921	5
0.2722	-0.8927	8
0.8640	0.6400	10
-0.3058	-0.9155	1
0.5879	0.7065	9
-0.0221	-0.2091	0
0.5546	0.5527	8
0.6495	-0.6566	10
-0.7189	-0.3894	1
0.1080	0.7259	2
-0.2794	0.9236	3
0.8268	-0.1409	5
0.4541	0.5537	6
0.4617	0.3019	6
0.7413	0.3917	5
0.3655	0.2221	6
-0.0328	0.2494	2
-0.5956	-0.7278	4
0.2526	0.8515	9
1.0356	0.0009	5
-0.7252	0.0717	2
-0.9101	-0.4507	1
-0.6151	0.5630	0
-0.2265	-0.9587	10
-0.0680	-0.7792	7
0.6061	-0.8449	10
-0.5495	-0.6099	1
0.1123	0.7491	2
0.6017	0.5378	5
-0.6204	0.2699	2
0.8652	-0.4617	5
0.8530	-0.2309	5
-0.6085	0.2440	2
0.4616	-0.7381	10
-0.5627	0.7262	1
-0.2704	0.3031	2
0.0995	-0.7888	7
0.6318	-0.8732	10
0.6764	0.7309	0
0.5979	-0.2909	1
-0.7428	-0.6890	4
-0.0511	0.4280	0
-0.8216	-0.2656	1
-0.0833	0.0293	0
-0.4977	0.0251	2
0.0394	0.1448	8
0.2717	0.4174	6
0.6239	-0.7981	10
-0.5768	0.5617	0
-0.8506	-0.3756	8
-0.4950	0.5062	2
0.7420	0.2156	5
-0.5533	-0.4003	1
-0.5427	0.2895	2
-0.6786	0.2167	2
-0.5547	0.1951	2
0.7651	-0.6855	10
0.1857	-0.4701	4
-0.4114	0.8147	3
-0.7901	0.0405	3
-0.0942	-0.4765	0
-0.8843	0.3766	6
0.5071	-0.1159	1
0.0829	-0.8396	7
0.4947	-0.9238	10
0.8591	-0.3651	5
0.7946	0.2901	5
-0.7461	0.1904	2
1.0086	0.1287	5
-0.6618	0.6457	6
-0.4738	0.3856	0
0.9434	0.2628	5
-0.7340	-0.1132	1
0.5414	-0.2260	1
0.8967	0.4432	9
0.6047	-0.3707	1
0.2737	0.9245	9
0.2626	-0.1718	0
-0.7656	0.3500	2
0.8113	-0.2597	5
0.5490	-0.8760	10
-0.1256	0.2071	2
-0.2264	-0.0243	2
0.2186	0.9175	9
0.4797	0.7981	8
-0.1071	-0.9602	7
0.8524	-0.0716	5
-0.3897	-0.8494	1
-0.7721	-0.0387	2
-0.0546	1.0239	3
-0.5730	0.1803	2
-0.0328	0.7176	2
0.6540	-0.6937	10
-0.2196	-0.1802	0
-0.1170	0.6941	3
-0.2864	0.7821	3
-0.6834	0.1382	2
-0.6865	0.3532	2
-0.2323	-0.1291	0
0.8988	0.3091	5
0.0250	-0.9283	7
-0.7801	-0.3295	1
-0.3380	0.3082	2
-0.9393	0.0838	0
0.8093	-0.3022	5
-0.3729	0.9068	3
0.7378	0.7681	10
0.3737	0.8615	8
0.1498	-0.3758	3
-0.4844	0.5808	3
0.3478	0.3940	6
-0.0380	-0.7417	7
0.9054	0.2351	5
-0.1274	-0.0465	2
-0.8124	-0.3917	1
-0.6627	0.5008	0
0.7933	0.1260	5
-0.3191	-0.6938	1
0.9264	0.1135	5
-0.3315	-0.0684	2
0.0454	0.2769	0
0.8880	-0.1072	5
-0.9452	-0.3251	3
-0.5519	0.7808	4
-0.8806	-0.1410	3
0.5117	-0.2992	1
-0.4551	0.8467	3
-0.2987	-0.4990	1
-0.5825	0.0020	2
0.6685	0.3997	5
0.3350	0.4717	6
-0.3162	-0.7687	4
0.4330	0.8481	8
0.9631	-0.0059	5
0.3446	0.9118	8
-0.4570	-0.0058	2
0.5715	-0.7886	10
-0.6048	0.1778	2
-0.4336	-0.8133	1
0.6469	-0.7722	10
-0.6436	0.5708	0
0.0661	-0.9015	7
-0.8582	0.1102	0
-0.3848	0.7647	3
0.9807	-0.3500	5
0.0215	-0.7369	1
0.6011	0.1065	8
-0.0515	0.1373	2
0.8757	0.3648	5
-0.7514	-0.2984	1
0.8280	0.0771	5
-0.9406	0.0405	3
0.8147	0.4849	1
0.8478	0.1985	5
0.4142	-0.6719	10
0.0023	0.8412	4
-0.2233	0.9882	0
-0.9715	0.2332	0
-0.2733	-0.8168	1
-0.4005	0.1292	2
0.0330	-0.8771	7
0.0479	-0.1365	0
0.2633	0.4993	6
-0.2628	0.1590	2
0.6883	0.2308	5
0.2092	0.7019	4
-0.2763	0.6048	3
0.6731	-0.7722	10
0.1419	0.3978	0
0.2525	-0.0569	4
0.7044	0.6328	5
-0.8038	0.5021	3
-0.9082	-0.2062	5
0.7392	0.1172	5
-0.5316	-0.4103	1
0.1354	0.1672	2
0.7492	0.3210	5
-0.5178	0.3353	2
0.8572	0.3342	5
-0.3140	0.7178	3
-0.0948	0.0938	2
0.6525	0.5655	5
-0.0569	-0.9271	7
-1.0172	-0.1107	0
-0.3158	0.8435	3
0.3354	0.8808	8
-0.5665	-0.8139	6
0.1581	-0.7167	4
0.4473	0.7235	9
-0.3345	-0.7193	0
0.4214	0.0781	0
-0.0747	0.8990	3
-0.7409	0.1552	2
-0.7154	0.6996	1
0.1312	-0.9293	7
0.3699	0.2923	6
-0.4071	-0.4697	1
0.6798	0.2567	5
-0.3343	-0.8193	1
-0.5205	-0.5265	1
0.5134	-0.8413	10
-0.0605	-0.3640	0
-0.0921	-0.8920	7
0.1035	-0.9555	7
0.4936	-0.8679	10
-0.5261	-0.3417	1
-0.9151	-0.1144	2
0.0088	-0.6678	7
1.0071	0.0570	5
-0.3787	0.7319	3
-0.7285	0.2738	2
0.3622	-0.9854	10
-0.2013	0.5648	3
0.8465	-0.2583	5
0.6924	-0.7215	10
-0.5854	0.5857	0
-0.9602	0.1502	6
-0.1226	-0.8206	7
0.1268	-0.4495	3
-0.7610	0.6130	1
0.6655	-0.8227	10
0.5218	-0.9125	10
0.1884	0.2182	2
0.8451	-0.1469	5
0.8341	-0.2592	5
-0.2798	0.7437	3
0.3111	0.8872	8
0.1043	0.3315	2
0.8094	0.3900	5
-0.8712	0.3104	2
-0.9199	-0.0218	2
0.6883	0.3866	5
0.3975	0.0032	6
0.2283	-0.3097	4
-0.5372	-0.3795	1
0.5879	-0.8497	10
0.0122	-0.9700	7
-0.0211	0.6410	3
0.8977	-0.3354	5
0.9991	-0.0800	10
0.5986	0.7307	9
-0.4433	0.2649	0
-0.9006	-0.3985	1
0.5139	0.7516	1
-0.3404	-0.8400	1
-0.5003	-0.6305	1
-0.0576	-0.9753	7
0.7448	-0.7653	10
-0.3499	0.4627	2
-0.9291	0.3044	6
0.0832	-0.9854	7
-0.4629	0.7606	1
-0.7147	-0.6391	7
0.2926	0.6769	0
-0.4701	-0.3919	1
-0.4682	-0.8049	4
0.1436	0.8427	4
0.3879	-0.8317	10
-0.6331	0.7111	3
0.4448	0.8575	8
-0.0611	-0.8492	7
0.5873	0.6377	5
-0.6606	-0.2406	1
0.3792	0.4142	6
-0.8261	0.6099	9
0.8562	-0.0911	5
0.3322	0.0083	0
-0.3181	0.9131	3
-0.9912	-0.0021	10
-0.6841	-0.4870	1
-0.1119	0.8589	4
-0.1289	-0.9339	7
-0.8554	-0.3079	1
0.0964	0.4624	0
0.7660	0.3273	5
0.9828	0.1379	8
0.0707	-0.2780	4
-1.0360	-0.1861	10
0.2506	0.8868	9
-0.7850	-0.4642	1
-0.5501	0.8149	4
0.8103	0.1685	5
0.2535	-0.7227	7
-0.3938	-0.4019	1
-0.0850	0.3841	0
-0.0728	-0.1554	0
-0.2104	-0.9969	7
0.6949	0.5948	5
-0.5992	0.3329	2
-0.5678	-0.9351	5
-0.1453	0.3981	2
0.8509	-0.1325	5
-0.2376	0.8212	1
0.6492	-0.8303	10
-0.7294	-0.4951	1
-0.0851	-0.7196	7
-0.6053	-0.4070	1
0.5381	-0.3912	1
-0.7243	0.4723	0
-0.6388	-0.2345	1
-0.7142	0.4914	0
0.8249	-0.3881	5
0.1429	-0.8998	7
0.8568	-0.2788	5
0.4392	0.2155	6
-0.7822	-0.5668	3
0.0131	0.5472	0
-0.3335	-0.2606	0
0.5161	-0.6233	10
0.1574	-0.0704	4
0.1099	0.6164	4
0.5031	-0.0746	1
0.4209	-0.4380	1
-0.1671	0.7928	3
-0.7602	0.2414	2
0.3433	0.8052	8
0.9804	-0.1930	10
-0.6615	-0.7265	3
-0.1630	-0.3905	4
-0.2798	0.8665	3
-0.5573	-0.4198	1
-0.5696	-0.3784	1
-0.7397	-0.5477	1
0.6021	0.8502	10
-0.6806	-0.8586	5
0.1675	-0.2235	4
-0.4976	0.8062	1
0.0934	0.9380	10
0.8458	0.0934	5
0.3854	-0.9111	10
-0.1014	-0.3178	0
0.3184	-0.6516	10
-0.4878	0.6161	0
-0.4316	0.6069	0
0.8036	-0.5189	5
-0.5836	0.3823	2
-0.8560	0.4372	0
0.7113	-0.7676	10
0.2919	-0.8428	10
0.5816	-0.3428	1
-0.3056	0.4536	0
0.6600	0.5978	5
-0.2583	0.5510	0
-0.4302	0.5381	3
-0.6915	-0.7024	0
-0.2056	0.0915	2
-0.0563	0.8342	4
0.8664	-0.2085	5
-0.5076	-0.7162	1
0.6093	-0.8897	10
-0.1223	0.9182	3
0.3357	-0.9619	10
-0.2202	0.7525	3
-0.9123	0.4522	3
0.7172	-0.6774	10
-0.3926	0.8634	3
-0.8129	0.1804	2
-0.3495	0.4922	2
0.8312	-0.3531	5
0.0197	0.7904	4
0.3030	-0.4030	3
-0.5576	-0.4506	1
0.0715	0.9725	10
-0.3793	-0.9414	4
0.3659	0.5536	1
0.3481	0.8635	8
-0.2752	-0.6020	4
-0.4168	0.2398	0
0.7990	-0.6719	10
0.7954	0.5488	8
-1.0039	0.1813	0
-0.8560	-0.0628	4
-0.5511	-0.3482	1
0.2604	-0.0089	4
0.5102	-0.4406	1
-0.8186	-0.5656	7
-0.0340	-0.9698	7
-0.1060	0.6026	3
0.0415	0.6881	0
-0.5655	-0.2973	1
-0.1891	0.2994	0
-0.1776	0.9353	4
-0.3076	0.0310	2
0.0240	0.9486	4
0.8648	-0.5311	10
-0.5667	0.4493	2
-0.5951	-0.5590	1
0.8026	-0.4511	5
0.7591	-0.5298	5
0.5232	0.0182	0
0.3992	0.3498	6
-0.0514	-0.6896	7
0.7321	0.2815	5


==> chapters/data/mds-test-embedding-classicNet5BN-bn1.csv <==
x	y	classId
-0.0662	0.2231	0
-0.2459	0.0757	0
-0.0875	0.2130	0
-0.1551	0.0735	0
-0.0230	-0.1055	0
-0.2207	0.0225	0
0.3235	0.2418	0
0.2380	0.2522	0
0.3207	0.2169	0
-0.3313	-0.2018	0
0.2099	0.2554	0
0.2632	-0.3244	0
-0.0568	0.2043	0
-0.1500	0.1385	0
-0.0718	0.2010	0
0.1259	0.2346	0
0.1853	-0.3261	0
0.2868	0.2175	0
-0.4652	0.2185	0
-0.2598	-0.3475	0
-0.3268	-0.3615	0
-0.1443	0.1533	0
0.4795	0.1715	0
0.2087	-0.1600	0
0.3459	0.2027	0
-0.1413	0.1260	0
-0.2252	0.1243	0
-0.3590	0.2692	0
-0.2372	-0.3369	0
-0.2884	0.2075	0
-0.2128	-0.4546	0
-0.2351	0.2222	0
-0.1785	0.1565	0
0.0518	0.1787	0
-0.0936	0.0524	0
-0.0466	-0.3824	0
-0.2178	-0.2363	0
-0.1327	0.1499	0
0.0522	0.0285	0
-0.0584	0.1701	0
0.0236	0.1008	0
-0.1269	0.1140	0
0.1387	0.2458	0
-0.2586	0.0122	0
-0.3878	0.0401	0
0.0085	0.1147	0
-0.2063	-0.2817	0
0.0425	-0.2815	0
-0.0447	0.2126	0
0.0820	0.2374	0
0.2909	0.1236	1
0.3684	0.1108	1
0.4082	0.0811	1
0.2360	-0.1340	1
0.5725	-0.0798	1
0.1701	-0.1065	1
-0.0168	0.1750	1
0.2780	-0.0633	1
0.2096	-0.0564	1
0.5004	-0.0840	1
0.1604	-0.1101	1
0.2964	0.1143	1
0.0949	0.2847	1
0.1497	0.0411	1
0.1550	-0.1070	1
0.0468	0.1980	1
0.3989	0.1322	1
0.4234	-0.0373	1
0.1451	-0.0122	1
0.0877	0.2898	1
0.0267	0.2017	1
0.4014	-0.1693	1
0.3170	0.0986	1
0.2617	-0.0489	1
0.2010	0.0764	1
0.1883	-0.0861	1
0.1238	-0.1386	1
0.1213	0.2495	1
0.3827	0.0810	1
0.1108	0.0384	1
0.5439	-0.0798	1
-0.0230	0.0440	1
0.0855	-0.1337	1
0.4341	-0.0488	1
0.4894	-0.0591	1
0.2194	0.0039	1
0.1664	-0.0642	1
0.3491	0.0904	1
0.5696	-0.1334	1
0.3681	0.0420	1
0.2915	-0.0404	1
0.0618	0.2457	1
0.1978	-0.0733	1
0.0381	0.0029	1
0.0081	0.2365	1
0.3625	0.1327	1
0.1770	-0.0219	1
0.1056	-0.0909	1
0.1783	-0.1178	1
0.3080	0.0731	1
-0.1292	-0.1339	2
-0.4581	-0.3206	2
-0.2671	-0.1621	2
-0.1170	-0.2952	2
0.0209	-0.3134	2
-0.1417	-0.3501	2
-0.2611	-0.4636	2
-0.2039	-0.1194	2
-0.0642	-0.2915	2
-0.1170	-0.0932	2
-0.1883	-0.0632	2
-0.0915	-0.1523	2
-0.1784	0.1970	2
-0.1896	-0.3152	2
-0.0702	-0.0862	2
-0.4715	-0.1026	2
-0.0691	-0.1229	2
-0.0932	-0.0699	2
-0.4574	-0.2025	2
-0.1843	-0.0434	2
-0.4130	-0.2869	2
-0.1506	-0.0967	2
-0.0201	-0.1354	2
-0.1198	-0.1923	2
-0.0276	-0.2154	2
-0.2348	-0.3856	2
-0.1683	-0.0969	2
-0.0263	-0.2248	2
-0.1906	-0.1545	2
-0.1175	-0.1545	2
0.1829	-0.1649	2
-0.2516	-0.2226	2
-0.2828	-0.3812	2
-0.1645	-0.1693	2
-0.1570	-0.2949	2
-0.1625	-0.2620	2
-0.3109	0.0670	2
-0.1006	-0.1921	2
-0.0803	-0.2948	2
-0.1155	-0.2704	2
-0.0324	-0.1403	2
-0.3212	-0.3983	2
-0.1304	-0.3027	2
-0.1852	-0.2079	2
-0.1065	-0.2699	2
-0.1461	-0.1263	2
-0.1929	-0.1443	2
-0.0935	-0.2222	2
-0.2144	-0.0434	2
-0.1053	-0.0223	2
0.3727	0.2350	3
-0.3063	0.0149	3
-0.0713	0.0352	3
-0.0184	-0.0443	3
-0.0831	-0.0307	3
-0.1236	-0.0445	3
-0.2465	-0.2719	3
0.3563	0.2891	3
-0.0029	-0.1464	3
-0.3256	-0.3257	3
-0.1837	0.0840	3
-0.1888	0.1280	3
-0.3090	0.0369	3
0.0062	0.0233	3
0.3857	0.2622	3
-0.3667	-0.0136	3
-0.0818	-0.0816	3
0.5290	0.1106	3
-0.0357	0.0304	3
-0.1159	0.3111	3
-0.2321	0.0862	3
0.3017	0.3109	3
-0.1389	0.1720	3
-0.3608	0.0374	3
-0.1666	0.0023	3
-0.3248	0.0355	3
-0.0456	-0.0856	3
-0.1998	0.0545	3
-0.1078	-0.1036	3
-0.1101	0.1085	3
0.4197	0.2258	3
-0.0069	0.1421	3
-0.0083	-0.0170	3
-0.3454	0.1953	3
-0.1212	0.0011	3
-0.3510	-0.0323	3
0.3954	0.2639	3
0.0162	-0.0448	3
-0.3380	0.1770	3
-0.1042	-0.2123	3
-0.1402	-0.0678	3
-0.1315	0.0716	3
-0.0252	0.2183	3
0.4969	0.1885	3
0.2282	0.3284	3
0.3306	-0.0913	3
-0.2973	0.0986	3
-0.3485	-0.2762	3
-0.1883	0.0781	3
0.4490	0.0857	3
0.2815	0.0022	4
0.1626	0.1514	4
0.1882	0.0953	4
0.0789	0.1192	4
0.2544	0.0183	4
-0.0540	0.1243	4
-0.0402	0.0935	4
0.2910	-0.0131	4
0.0157	0.0735	4
0.2923	0.2537	4
0.2279	-0.0345	4
0.0729	0.1592	4
0.1253	0.1012	4
0.1133	0.1589	4
0.0923	0.1234	4
0.1663	0.2355	4
0.2476	0.1799	4
0.2683	-0.1278	4
0.0921	0.1182	4
0.2508	-0.1230	4
0.1580	0.1233	4
0.2056	0.1959	4
0.1300	0.1604	4
0.0957	0.2041	4
0.0332	0.1591	4
0.1777	0.2255	4
0.3224	0.0256	4
-0.0150	0.1288	4
0.1776	0.2331	4
0.3582	0.1612	4
0.3234	-0.0324	4
-0.0094	0.0983	4
0.0985	0.1725	4
0.1415	0.0663	4
0.3035	0.1559	4
0.0354	0.0808	4
0.1254	-0.2469	4
0.0858	-0.2735	4
0.1801	0.1443	4
0.1201	-0.2011	4
0.1699	0.1873	4
0.0797	0.2124	4
0.0549	0.1061	4
0.1822	0.1605	4
0.2172	-0.0489	4
0.0763	0.1001	4
0.2561	0.1090	4
0.1667	0.1980	4
0.1051	-0.2570	4
0.0649	0.1314	4
-0.5319	0.1232	5
0.4108	-0.3602	5
0.4301	-0.2321	5
-0.3840	-0.4225	5
-0.1570	0.2435	5
-0.5774	0.0925	5
-0.4968	0.1249	5
0.2829	0.0219	5
-0.5291	0.2080	5
-0.5027	0.1022	5
-0.4823	0.1635	5
-0.4552	0.1377	5
-0.3374	0.2816	5
-0.5131	0.1699	5
-0.2483	0.2112	5
0.3582	-0.2785	5
0.4290	-0.2804	5
-0.6067	-0.2895	5
0.4767	-0.2448	5
-0.5524	0.2214	5
0.4364	-0.2784	5
0.5037	-0.2330	5
-0.3740	0.1474	5
-0.5259	0.0703	5
-0.2459	0.1672	5
-0.4564	-0.3661	5
0.5056	-0.1922	5
-0.3950	0.1831	5
0.4929	-0.2537	5
-0.5517	0.0283	5
-0.2093	0.1586	5
-0.2086	0.1728	5
-0.1015	0.2546	5
0.4150	-0.2907	5
-0.6113	-0.1953	5
0.3023	-0.2476	5
-0.0003	-0.5473	5
-0.0753	0.1564	5
-0.3928	0.2631	5
0.5087	-0.2085	5
0.4097	-0.2280	5
-0.1503	-0.5529	5
-0.5294	-0.2301	5
0.3771	-0.2944	5
0.3759	-0.3237	5
0.4082	-0.3102	5
0.2874	-0.2220	5
-0.5006	-0.0378	5
0.3657	0.4514	5
0.4886	-0.2829	5
-0.2453	-0.1929	6
-0.4065	-0.0790	6
-0.3931	-0.1723	6
-0.4003	0.1335	6
-0.2453	-0.1508	6
-0.3434	-0.0643	6
-0.4090	-0.1207	6
-0.3876	0.0899	6
-0.2796	-0.3108	6
-0.3272	-0.3793	6
-0.4253	-0.0983	6
-0.3376	-0.1120	6
-0.3686	-0.2196	6
-0.3203	-0.2669	6
-0.2827	0.0670	6
-0.3049	-0.1912	6
-0.2984	-0.1633	6
-0.1178	0.0241	6
-0.2734	-0.1007	6
-0.3731	-0.1753	6
-0.3576	-0.2359	6
-0.3250	-0.2919	6
-0.2998	-0.2323	6
-0.4086	-0.1602	6
-0.3799	-0.0405	6
-0.3238	-0.0470	6
-0.3601	-0.1610	6
-0.3994	0.0290	6
-0.2908	-0.2790	6
-0.0867	0.1747	6
-0.3309	-0.0040	6
-0.2739	-0.1448	6
-0.0528	-0.1944	6
-0.2981	-0.0358	6
-0.4034	0.0015	6
-0.2596	-0.0041	6
-0.1717	0.0141	6
-0.2989	-0.0546	6
-0.3002	-0.1248	6
-0.3621	-0.3016	6
-0.2387	0.0398	6
-0.4402	-0.1248	6
-0.2094	-0.0053	6
-0.2010	0.0027	6
0.0782	-0.1006	6
-0.3813	-0.2392	6
-0.2869	-0.0785	6
-0.0433	0.0002	6
-0.3469	0.0730	6
-0.2497	-0.0875	6
0.0226	-0.5355	7
-0.0095	-0.7092	7
0.1888	-0.5666	7
-0.1584	-0.5168	7
0.0916	-0.4607	7
0.3178	-0.3909	7
0.1362	-0.4130	7
0.0322	-0.4236	7
-0.0319	-0.4795	7
-0.0934	-0.4862	7
0.1570	-0.4976	7
-0.1419	-0.4495	7
0.2669	-0.4285	7
-0.1819	-0.4742	7
-0.0753	-0.4517	7
0.1513	-0.3691	7
-0.0909	-0.4939	7
-0.0057	-0.4800	7
-0.0190	-0.4592	7
0.2238	-0.4346	7
0.0319	-0.5241	7
0.1976	-0.4427	7
0.2149	-0.4290	7
0.0757	-0.5288	7
-0.0406	-0.4400	7
0.1213	-0.4391	7
0.2255	-0.4532	7
0.1315	-0.5371	7
0.5196	-0.1444	7
0.0602	-0.4602	7
-0.1228	-0.5223	7
0.2015	-0.5228	7
-0.1806	-0.4538	7
0.0182	-0.4624	7
0.0367	-0.6548	7
0.1096	-0.4848	7
0.1641	-0.5150	7
-0.0125	-0.4365	7
-0.0429	-0.5593	7
0.1441	-0.5105	7
0.0596	-0.6164	7
0.3133	-0.4366	7
0.2527	-0.4280	7
-0.0991	-0.4620	7
0.0872	-0.5069	7
-0.0506	-0.4767	7
-0.1542	-0.4803	7
0.2884	-0.4215	7
0.0999	-0.5429	7
-0.1188	-0.4788	7
0.3487	0.3174	8
-0.2855	0.3343	8
0.1654	0.4729	8
0.1139	0.4239	8
-0.1625	0.2711	8
-0.3056	0.1410	8
-0.0293	0.3320	8
-0.4000	0.1176	8
-0.3183	0.3219	8
-0.0686	0.3899	8
-0.3062	0.2176	8
0.1185	0.3137	8
0.1816	0.3014	8
0.5500	0.3053	8
-0.2651	0.1956	8
-0.2301	0.2530	8
-0.1785	0.3324	8
-0.1978	0.3084	8
0.6033	0.2220	8
0.4413	0.2760	8
0.1002	0.4105	8
-0.1347	0.3582	8
-0.3145	0.2907	8
0.0885	0.3156	8
0.1322	0.4661	8
-0.2833	0.3600	8
-0.2642	0.3867	8
-0.0855	0.2832	8
-0.2634	0.1677	8
-0.2535	0.2365	8
-0.2873	0.2598	8
-0.2661	0.3226	8
-0.1505	0.2671	8
0.0834	0.3894	8
-0.2726	0.3776	8
0.0152	0.3331	8
-0.2917	0.2388	8
-0.3374	0.1285	8
-0.0929	0.3769	8
-0.2387	0.2806	8
-0.2867	0.3291	8
-0.2360	0.2704	8
-0.2984	0.3179	8
-0.2766	0.3447	8
-0.2102	0.2270	8
-0.0675	0.3014	8
-0.3245	0.2062	8
0.2548	0.3201	8
-0.1900	0.2631	8
-0.2939	0.1457	8
-0.1941	0.4278	9
0.2319	0.4437	9
0.2599	0.4476	9
-0.0169	0.3841	9
-0.1384	0.4092	9
-0.0238	0.4476	9
-0.0116	0.4265	9
-0.2078	0.3546	9
-0.2217	0.4075	9
0.2598	0.4477	9
-0.1094	0.3604	9
0.1812	0.4516	9
-0.0036	0.4025	9
0.2061	0.4590	9
0.1812	0.4516	9
0.2280	0.4697	9
0.0733	0.4366	9
-0.1281	0.3676	9
0.1532	0.4345	9
-0.2122	0.3135	9
-0.0649	0.3723	9
-0.2218	0.4074	9
-0.0633	0.4276	9
-0.2395	0.3424	9
0.0903	0.4774	9
-0.1569	0.3882	9
-0.1692	0.3660	9
-0.1484	0.4391	9
-0.0167	0.3841	9
-0.1941	0.4278	9
0.0733	0.4366	9
0.2061	0.4590	9
-0.2216	0.4076	9
-0.2395	0.3424	9
-0.1761	0.3979	9
0.0733	0.4366	9
0.0212	0.4168	9
-0.2078	0.3546	9
-0.2122	0.3135	9
-0.0155	0.4243	9
-0.1692	0.3660	9
0.1531	0.4346	9
-0.0155	0.4243	9
-0.2027	0.4134	9
0.0903	0.4774	9
-0.1484	0.4391	9
-0.0116	0.4265	9
-0.1280	0.3676	9
-0.2027	0.4134	9
0.2061	0.4590	9
-0.0235	0.1862	10
0.5125	0.3890	10
0.6014	0.2871	10
-0.0100	0.3007	10
0.7000	-0.3865	10
0.1746	-0.2122	10
0.4245	-0.1529	10
0.0735	0.2410	10
0.5026	-0.5986	10
0.0658	-0.1844	10
-0.4086	-0.0237	10
0.2461	0.0594	10
0.3258	0.1125	10
0.3990	-0.1066	10
0.3819	-0.3820	10
0.4543	-0.7013	10
0.5089	-0.0341	10
0.2227	-0.3334	10
0.4432	-0.4055	10
0.0852	0.0018	10
0.1004	-0.0427	10
0.3958	-0.1427	10
-0.1590	0.1970	10
0.4608	0.0235	10
0.2306	0.3943	10
0.3201	-0.3504	10
0.3642	0.3545	10
0.3738	-0.4251	10
0.4287	0.1110	10
0.5787	-0.4221	10
0.3448	0.3960	10
-0.2892	0.1561	10
0.4299	0.0210	10
0.5557	-0.5514	10
-0.1439	0.0460	10
0.4345	-0.6230	10
0.5204	-0.4714	10
0.1739	0.0381	10
0.1451	-0.2301	10
0.4006	0.3252	10
0.2714	-0.1728	10
0.6395	0.0908	10
0.5571	0.0883	10
-0.1316	0.3123	10
0.5717	0.3487	10
0.5678	0.1285	10
0.5798	0.0110	10
0.4638	-0.5787	10
0.3648	-0.3344	10
0.3282	-0.5092	10


==> chapters/data/mds-test-embedding-classicNet5BN-bn2.csv <==
x	y	classId
-0.4107	-0.0629	0
-0.2887	0.0620	0
-0.3829	-0.0228	0
-0.2030	0.0411	0
-0.0091	-0.1500	0
-0.2524	-0.0306	0
-0.2801	-0.4900	0
-0.3355	-0.4008	0
-0.2702	-0.4792	0
0.1641	-0.0162	0
-0.3063	-0.4011	0
0.5298	0.1573	0
-0.3536	-0.0519	0
-0.4271	-0.0535	0
-0.3369	-0.0204	0
-0.3434	-0.3356	0
0.4868	0.1478	0
-0.2884	-0.4504	0
-0.0298	0.5203	0
0.3321	-0.0602	0
0.3883	0.2592	0
-0.3894	0.0004	0
0.0557	-0.6211	0
0.2189	-0.2215	0
-0.1979	-0.4964	0
-0.3913	-0.0575	0
-0.2957	0.0938	0
-0.2817	0.3824	0
0.3228	0.2349	0
-0.4521	0.0892	0
0.5180	0.1969	0
-0.4380	0.0845	0
-0.4221	-0.0017	0
-0.3059	-0.2550	0
-0.1907	-0.0442	0
0.4554	0.1692	0
-0.0167	-0.4323	0
-0.4038	-0.0256	0
0.0442	0.0501	0
-0.3457	-0.0675	0
-0.2858	-0.1856	0
-0.3828	-0.0873	0
-0.3549	-0.3425	0
-0.2372	0.0031	0
-0.0944	0.3149	0
-0.2615	-0.1336	0
0.0264	-0.4551	0
0.2799	0.2267	0
-0.3799	-0.1005	0
-0.3462	-0.3108	0
0.2391	-0.0579	1
-0.0661	-0.5330	1
-0.0247	-0.5622	1
0.0165	-0.4712	1
0.6275	0.1772	1
-0.0630	-0.4147	1
-0.3371	-0.1149	1
-0.1047	-0.4705	1
-0.1261	-0.4440	1
0.2746	-0.5193	1
-0.0461	-0.4118	1
0.2277	-0.1451	1
-0.3758	-0.2593	1
-0.2155	-0.3897	1
-0.0127	-0.3813	1
-0.3132	-0.1600	1
-0.0784	-0.5641	1
0.2412	-0.4316	1
-0.1475	-0.3844	1
-0.3646	-0.2483	1
-0.3063	-0.1358	1
0.3594	-0.4277	1
-0.1282	-0.4964	1
-0.1984	-0.4598	1
-0.1874	-0.4072	1
-0.1154	-0.4303	1
0.1717	-0.1716	1
-0.3667	-0.2727	1
-0.0930	-0.5500	1
-0.2950	-0.3084	1
0.6010	0.1134	1
-0.2575	-0.1566	1
0.0047	-0.2886	1
0.1727	-0.5342	1
0.2401	-0.5289	1
-0.1720	-0.4369	1
-0.1010	-0.4107	1
-0.0945	-0.5189	1
0.6463	0.1415	1
-0.0473	-0.5308	1
-0.1228	-0.4793	1
-0.3813	-0.2318	1
-0.0620	-0.4092	1
-0.2636	-0.2877	1
-0.4177	-0.1733	1
-0.0792	-0.5360	1
-0.2089	-0.4025	1
-0.0515	-0.3196	1
-0.0303	-0.4131	1
-0.0875	-0.4826	1
-0.0330	-0.2041	2
0.4597	0.0944	2
0.1375	0.0519	2
0.1633	-0.3452	2
0.2041	-0.3960	2
0.2717	-0.3094	2
0.5437	-0.1737	2
0.1042	-0.0215	2
0.1544	-0.3820	2
-0.0252	-0.1289	2
0.0329	0.0046	2
0.1188	-0.0872	2
-0.4107	0.0245	2
0.2878	-0.1710	2
0.0246	-0.0730	2
-0.0051	0.4350	2
0.0391	-0.1336	2
-0.0282	-0.1060	2
0.3097	-0.0423	2
-0.0541	-0.0228	2
0.1865	-0.4887	2
0.0055	-0.0801	2
0.1094	-0.1396	2
0.0857	-0.2014	2
0.0655	-0.3141	2
0.1268	-0.5217	2
-0.0078	-0.0630	2
0.0926	-0.2993	2
0.0259	-0.1507	2
0.0236	-0.2137	2
0.2114	-0.2943	2
0.2087	0.0208	2
0.4120	0.0162	2
0.0334	-0.1967	2
0.1472	-0.3587	2
0.1494	-0.2700	2
-0.1323	0.1533	2
0.1029	-0.1917	2
0.1408	-0.3965	2
0.1164	-0.3559	2
0.1186	-0.1275	2
0.4549	-0.0558	2
0.2553	-0.1812	2
0.1775	-0.0245	2
0.0930	-0.3758	2
0.0981	-0.0696	2
0.0509	-0.0821	2
0.0949	-0.2463	2
-0.0209	0.0644	2
-0.1401	-0.1475	2
-0.2143	-0.5545	3
-0.4289	-0.1302	3
-0.4335	-0.2550	3
-0.1005	-0.0182	3
-0.0463	0.0406	3
-0.1457	-0.2135	3
0.2702	-0.2171	3
0.1472	-0.5105	3
-0.3706	-0.2993	3
0.3507	0.2323	3
-0.3094	-0.0156	3
-0.4307	-0.0713	3
-0.4546	-0.1545	3
-0.4386	-0.2287	3
-0.2497	-0.5536	3
-0.4496	-0.2095	3
-0.0977	-0.2547	3
0.5885	-0.1512	3
-0.3155	-0.1901	3
-0.2153	0.2913	3
-0.3648	0.0067	3
-0.3498	-0.4770	3
-0.4327	-0.0860	3
-0.3967	0.0465	3
-0.2882	-0.1092	3
-0.1579	0.1071	3
-0.1029	-0.2814	3
-0.3311	-0.0126	3
-0.0667	-0.2203	3
-0.4144	-0.1034	3
0.4305	-0.0265	3
-0.3908	-0.2003	3
-0.4117	-0.2877	3
-0.2638	0.2873	3
-0.2461	-0.1537	3
-0.4234	-0.2093	3
-0.2601	-0.5615	3
-0.0913	-0.0598	3
-0.3602	0.1264	3
0.1434	-0.1114	3
-0.0869	-0.1740	3
-0.3875	-0.1284	3
-0.4434	-0.1543	3
0.5335	0.0197	3
-0.4019	-0.3654	3
0.3650	-0.0179	3
-0.1737	0.1336	3
0.1787	0.3624	3
-0.3348	-0.0554	3
0.4582	-0.0038	3
0.1652	-0.3012	4
-0.1104	-0.2188	4
-0.1116	-0.3169	4
-0.1491	-0.1597	4
0.1376	-0.2997	4
-0.2266	-0.0615	4
-0.1618	-0.0674	4
0.2535	-0.1991	4
-0.1603	-0.1358	4
0.0307	-0.4259	4
0.0637	-0.3378	4
-0.2363	-0.2047	4
-0.1335	-0.2385	4
-0.2225	-0.2482	4
-0.1905	-0.2189	4
-0.3107	-0.3420	4
-0.0584	-0.3590	4
0.2415	-0.2829	4
-0.1902	-0.2235	4
0.1866	-0.3399	4
-0.0221	-0.1726	4
-0.1664	-0.3398	4
-0.2367	-0.2774	4
-0.2921	-0.2341	4
-0.1918	-0.1057	4
-0.2699	-0.3341	4
0.1016	-0.4149	4
-0.1509	-0.0323	4
-0.1649	-0.2748	4
0.1325	-0.4559	4
0.2300	-0.3130	4
-0.1607	-0.0894	4
-0.2362	-0.2230	4
-0.0084	-0.1870	4
0.0691	-0.3906	4
-0.1408	-0.1285	4
0.3102	-0.0739	4
0.3177	-0.1046	4
-0.0371	-0.2460	4
0.2522	-0.1175	4
-0.2386	-0.3198	4
-0.2682	-0.2017	4
-0.1758	-0.1618	4
-0.1771	-0.2980	4
0.0542	-0.3519	4
-0.1650	-0.1879	4
0.0011	-0.3452	4
-0.2620	-0.3234	4
0.2863	-0.1347	4
-0.2052	-0.1934	4
-0.0046	0.5657	5
0.5035	0.4025	5
0.2164	0.5245	5
0.1790	0.5670	5
-0.3155	0.2009	5
0.0154	0.6289	5
-0.0390	0.5182	5
0.1987	0.2186	5
0.0593	0.5914	5
-0.0535	0.5353	5
-0.0894	0.5057	5
-0.1191	0.4637	5
-0.3018	0.3457	5
-0.0671	0.5534	5
-0.2881	0.2213	5
0.3904	0.3818	5
0.3347	0.4736	5
0.3125	0.6777	5
0.2724	0.5287	5
-0.1245	0.6131	5
0.3726	0.4573	5
0.4282	0.4542	5
-0.0491	0.3707	5
-0.0250	0.5505	5
-0.2145	0.2132	5
0.2036	0.5593	5
0.1712	0.5829	5
-0.1079	0.4173	5
0.4411	0.4492	5
-0.0798	0.5677	5
-0.2055	0.1719	5
-0.2245	0.1798	5
-0.3304	0.1495	5
0.4352	0.3879	5
0.2075	0.6629	5
0.3409	0.3296	5
0.3931	0.4619	5
-0.2219	0.1088	5
-0.2550	0.4244	5
0.2505	0.5578	5
0.2845	0.4581	5
0.3607	0.4939	5
0.1400	0.5775	5
0.3563	0.4135	5
0.4685	0.3589	5
0.4247	0.4131	5
0.3618	0.2894	5
0.0750	0.5058	5
0.2605	0.5406	5
0.4134	0.4771	5
0.1572	0.1044	6
-0.0314	0.3337	6
0.1394	0.2925	6
-0.0941	0.3780	6
0.1371	0.1182	6
-0.4050	-0.2651	6
0.0397	0.3215	6
-0.0279	0.3725	6
0.3464	0.1466	6
0.4296	0.1235	6
0.0095	0.3358	6
0.0631	0.2077	6
0.2420	0.1205	6
0.2685	0.1830	6
-0.4590	-0.1221	6
0.1618	0.1578	6
0.1667	0.1732	6
-0.3563	-0.1893	6
-0.3180	-0.3256	6
0.0811	0.2969	6
0.2374	0.0733	6
0.3025	0.1444	6
0.2175	0.1611	6
0.1816	0.3442	6
-0.0868	0.1062	6
-0.0950	0.0308	6
0.1187	0.2072	6
-0.1730	0.2434	6
0.2860	0.1224	6
-0.4559	-0.1889	6
-0.1874	0.0302	6
0.1007	0.1383	6
0.0912	-0.0367	6
0.0801	0.2356	6
0.0134	0.2650	6
-0.2619	-0.0699	6
-0.2297	-0.0876	6
0.0146	0.1756	6
0.0740	0.1449	6
0.3224	0.1562	6
-0.3030	-0.0020	6
0.1514	0.4117	6
-0.2178	-0.0344	6
-0.2045	-0.0239	6
-0.2481	-0.3957	6
0.2369	0.2805	6
-0.0625	-0.0006	6
-0.3584	-0.2808	6
-0.4547	-0.0246	6
0.0372	0.1241	6
0.5954	-0.1204	7
0.7046	0.3950	7
0.6847	-0.0600	7
0.3539	-0.4652	7
0.4626	-0.2547	7
0.3960	-0.4993	7
0.3088	-0.4487	7
0.4063	-0.2880	7
0.4313	-0.3073	7
0.3870	-0.3861	7
0.6107	-0.0576	7
0.3925	-0.3135	7
0.5129	-0.3374	7
0.4038	-0.3690	7
0.3779	-0.3500	7
0.2700	-0.4638	7
0.3880	-0.3731	7
0.4374	-0.3226	7
0.4688	-0.1795	7
0.3478	-0.5236	7
0.5788	-0.1001	7
0.5116	-0.3113	7
0.4988	-0.3273	7
0.6002	-0.0955	7
0.3901	-0.3168	7
0.3950	-0.4130	7
0.5420	-0.2782	7
0.6243	-0.1036	7
0.4515	-0.4565	7
0.5018	-0.1909	7
0.4528	-0.3545	7
0.6440	-0.1096	7
0.3319	-0.4167	7
0.4095	-0.3344	7
0.7461	0.0783	7
0.5663	-0.1156	7
0.6170	-0.0714	7
0.4144	-0.2740	7
0.6307	-0.0040	7
0.6094	-0.0910	7
0.7064	0.0474	7
0.5631	-0.3215	7
0.5436	-0.2709	7
0.3679	-0.3735	7
0.5906	-0.0565	7
0.4832	-0.2017	7
0.4751	-0.2004	7
0.4035	-0.4898	7
0.6259	-0.1309	7
0.4955	-0.2399	7
0.1795	0.3787	8
-0.4293	0.2493	8
-0.5958	-0.1352	8
-0.5581	-0.1619	8
-0.1597	0.1960	8
-0.1050	0.2757	8
0.0454	0.3623	8
0.0114	0.4088	8
-0.4363	0.2601	8
-0.5403	-0.0485	8
-0.1368	0.3265	8
-0.0446	0.1683	8
0.0509	0.1936	8
0.2832	0.6031	8
-0.1334	0.2666	8
-0.2685	0.1729	8
-0.4865	0.0409	8
-0.4907	0.0320	8
0.6050	0.2879	8
0.4652	0.0790	8
-0.5440	-0.1772	8
-0.5224	-0.0032	8
-0.4001	0.2375	8
-0.0406	0.1846	8
-0.5883	-0.1670	8
-0.5424	0.1637	8
-0.5594	0.1592	8
-0.1514	0.2305	8
-0.0495	0.2837	8
-0.1613	0.2866	8
-0.2300	0.2623	8
-0.4863	0.1442	8
-0.0557	0.3048	8
-0.5244	-0.1848	8
-0.5553	0.1632	8
-0.2139	0.1412	8
-0.1413	0.2729	8
-0.0867	0.3027	8
-0.5411	-0.0402	8
-0.3206	0.1809	8
-0.5127	0.1550	8
-0.3216	0.1679	8
-0.3969	0.2552	8
-0.5152	0.1716	8
-0.1049	0.2675	8
0.0561	0.3428	8
-0.1252	0.3368	8
0.1164	0.2801	8
-0.1845	0.1917	8
-0.1254	0.2479	8
-0.4352	0.3125	9
-0.2342	0.5040	9
-0.2168	0.5304	9
-0.4330	0.1568	9
-0.3622	0.2995	9
-0.2451	0.4043	9
-0.2318	0.3804	9
-0.4628	0.2081	9
-0.3353	0.3619	9
-0.2168	0.5304	9
-0.4252	0.1749	9
-0.3308	0.4394	9
-0.2314	0.3550	9
-0.3053	0.4724	9
-0.3308	0.4394	9
-0.3340	0.4797	9
-0.5234	0.1102	9
-0.4518	0.1755	9
-0.5648	0.0556	9
-0.3942	0.2062	9
-0.4224	0.1681	9
-0.3353	0.3619	9
-0.2076	0.3990	9
-0.4462	0.2209	9
-0.2063	0.4782	9
-0.4500	0.2311	9
-0.4608	0.1916	9
-0.3920	0.3340	9
-0.4330	0.1568	9
-0.4353	0.3125	9
-0.5234	0.1103	9
-0.3056	0.4722	9
-0.3353	0.3619	9
-0.4462	0.2209	9
-0.3818	0.2992	9
-0.5234	0.1102	9
-0.2620	0.3595	9
-0.4628	0.2081	9
-0.3942	0.2061	9
-0.2521	0.3673	9
-0.4608	0.1916	9
-0.5648	0.0557	9
-0.2521	0.3673	9
-0.4029	0.3214	9
-0.2063	0.4782	9
-0.3921	0.3339	9
-0.2318	0.3804	9
-0.4518	0.1755	9
-0.4029	0.3214	9
-0.3053	0.4724	9
-0.2604	0.0207	10
0.3555	0.6047	10
0.2902	-0.6721	10
-0.1963	0.1016	10
0.8190	0.1643	10
0.3137	0.2932	10
0.4690	-0.1526	10
-0.0390	0.1388	10
0.7905	0.4111	10
0.2252	0.2654	10
0.1141	0.3162	10
0.0740	-0.2745	10
0.2950	0.0649	10
0.4474	0.2037	10
0.5798	0.3239	10
0.8711	0.3799	10
0.5005	0.2748	10
0.4493	0.2814	10
0.6684	0.3307	10
0.0202	0.0406	10
0.0622	0.0586	10
0.4609	0.2236	10
-0.3639	0.0638	10
0.2864	0.4058	10
-0.0057	0.4809	10
0.5369	0.3472	10
0.1161	0.4888	10
0.5719	0.3977	10
0.3639	0.0950	10
0.6270	0.5364	10
0.0588	-0.5216	10
-0.2619	0.1931	10
0.4184	0.0969	10
0.8236	0.3851	10
-0.0090	0.1767	10
0.8113	0.3643	10
0.7752	0.3250	10
0.0253	0.0674	10
0.2845	0.3216	10
-0.3384	-0.5559	10
0.4117	0.1985	10
-0.1212	-0.7067	10
0.4937	0.3394	10
-0.5197	0.0146	10
-0.0685	-0.7661	10
0.6026	0.1260	10
0.5484	0.3820	10
0.7802	0.3627	10
0.5644	0.3103	10
0.6409	0.3490	10


==> chapters/data/mds-test-embedding-classicNet5BN-bn3.csv <==
x	y	classId
0.4885	0.1098	0
0.3213	0.2566	0
0.4201	0.1558	0
0.2100	0.1520	0
0.2447	-0.2964	0
0.3588	0.1029	0
0.4917	-0.4347	0
0.5491	-0.2923	0
0.4981	-0.4015	0
-0.1489	0.4178	0
0.4634	-0.3215	0
-0.4711	-0.0705	0
0.4071	0.0992	0
0.4790	0.1367	0
0.3736	0.1247	0
0.5002	-0.2377	0
-0.4492	-0.0349	0
0.4991	-0.3672	0
-0.1287	0.5725	0
-0.2796	0.3531	0
-0.4026	0.3167	0
0.3805	0.2263	0
0.0408	-0.6564	0
0.0450	-0.4867	0
0.4634	-0.4265	0
0.4494	0.1252	0
0.2792	0.2777	0
0.0654	0.5351	0
-0.3642	0.2507	0
0.4041	0.2869	0
-0.4989	0.0977	0
0.3920	0.2806	0
0.4192	0.2191	0
0.4243	-0.1811	0
0.2306	0.0423	0
-0.4393	0.0438	0
0.2304	-0.5079	0
0.4099	0.2085	0
-0.0462	0.0091	0
0.3937	0.0987	0
0.3927	-0.1015	0
0.4573	0.1060	0
0.5176	-0.2438	0
0.4744	0.1640	0
-0.0585	0.4849	0
0.3591	-0.0364	0
0.1119	-0.5510	0
-0.3316	0.1113	0
0.4545	0.0741	0
0.5264	-0.2122	0
0.0053	-0.4452	1
0.1900	-0.6071	1
0.1599	-0.6442	1
0.1212	-0.5305	1
-0.6049	-0.0719	1
0.2077	-0.4427	1
0.4482	0.0015	1
0.2923	-0.5018	1
0.2641	-0.4883	1
-0.1288	-0.6291	1
0.1834	-0.4604	1
0.0262	-0.4942	1
0.4753	-0.1972	1
0.3568	-0.4174	1
0.1424	-0.4584	1
0.4742	-0.0623	1
0.2089	-0.6238	1
-0.1468	-0.5502	1
0.2992	-0.4639	1
0.4935	-0.1679	1
0.4626	-0.0700	1
-0.1921	-0.5399	1
0.2652	-0.5571	1
0.3630	-0.4356	1
0.3316	-0.4299	1
0.2755	-0.4685	1
-0.1583	-0.2232	1
0.5573	-0.1588	1
0.2252	-0.6003	1
0.3946	-0.2860	1
-0.5685	-0.1068	1
0.3841	-0.0110	1
0.0985	-0.4039	1
-0.0001	-0.6480	1
-0.1022	-0.6400	1
0.3389	-0.4650	1
0.2422	-0.4459	1
0.2296	-0.5773	1
-0.6122	-0.1027	1
0.1741	-0.5865	1
0.2711	-0.5022	1
0.5442	-0.0959	1
0.2032	-0.4701	1
0.3696	-0.3293	1
0.5721	-0.0405	1
0.2000	-0.6108	1
0.3400	-0.3941	1
0.1393	-0.4101	1
0.1753	-0.4633	1
0.2380	-0.5535	1
0.0989	-0.2286	2
-0.3670	0.4484	2
-0.1319	-0.0382	2
-0.0396	-0.4079	2
-0.1082	-0.4863	2
-0.1526	-0.4425	2
-0.2986	-0.4563	2
-0.0508	-0.1174	2
-0.0344	-0.4561	2
0.0833	-0.1734	2
-0.0308	-0.0431	2
-0.0724	-0.1860	2
0.4330	0.1965	2
-0.1794	-0.3226	2
0.0016	-0.0805	2
-0.2034	0.0733	2
0.0060	-0.1700	2
0.0679	-0.1118	2
-0.2824	0.4296	2
0.0763	-0.0198	2
-0.0568	-0.5858	2
0.0245	-0.0884	2
-0.0526	-0.2496	2
0.0085	-0.2473	2
0.0530	-0.3758	2
-0.0030	-0.6095	2
0.0431	-0.0738	2
0.0177	-0.3531	2
0.0431	-0.1789	2
0.0563	-0.2367	2
-0.1403	-0.3802	2
-0.1862	-0.0962	2
-0.3949	-0.1107	2
0.0473	-0.2215	2
-0.0134	-0.3829	2
-0.0252	-0.3410	2
0.0721	0.1740	2
-0.0106	-0.2467	2
-0.0068	-0.4741	2
0.0199	-0.3740	2
-0.0880	-0.2175	2
-0.3958	-0.1737	2
-0.1507	-0.2741	2
-0.1311	-0.1001	2
0.0432	-0.3988	2
-0.0740	-0.1461	2
-0.0041	-0.1073	2
0.0065	-0.2974	2
0.0171	0.0540	2
0.2408	-0.0763	2
0.3754	-0.5266	3
0.4877	-0.0209	3
0.5714	-0.1167	3
0.1132	0.0611	3
0.0607	0.0101	3
0.2216	-0.2387	3
-0.1171	-0.4391	3
-0.0989	-0.5036	3
0.4379	-0.1640	3
-0.3399	-0.1115	3
0.3117	0.1169	3
0.4873	0.0324	3
0.5146	-0.0268	3
0.5773	-0.0244	3
0.4041	-0.5003	3
0.5514	-0.0801	3
0.2132	-0.3171	3
-0.4859	-0.1973	3
0.4035	-0.0717	3
0.2284	0.2335	3
0.4457	0.0337	3
0.5109	-0.3679	3
0.5156	0.0379	3
0.4122	0.0199	3
0.3125	0.0320	3
0.2849	0.0774	3
0.2064	-0.3202	3
0.3324	0.1362	3
0.1409	-0.2722	3
0.4978	0.0495	3
-0.3302	-0.1769	3
0.5612	-0.0642	3
0.5489	-0.1430	3
0.2380	0.2657	3
0.3027	-0.0170	3
0.4895	-0.1015	3
0.4206	-0.5180	3
0.3619	-0.0706	3
0.3394	0.1865	3
0.0661	-0.3188	3
0.1573	-0.2378	3
0.4693	0.0062	3
0.5636	0.0154	3
-0.4407	-0.1743	3
0.5351	-0.1813	3
-0.2947	-0.1969	3
0.2456	0.1196	3
-0.2953	-0.1256	3
0.3945	0.1371	3
-0.3756	-0.1696	3
-0.1553	-0.3323	4
0.1525	-0.1269	4
0.1788	-0.2868	4
0.1763	-0.0645	4
-0.1646	-0.2842	4
0.2309	-0.0087	4
0.1732	-0.0448	4
-0.2624	-0.2225	4
0.1929	-0.1079	4
0.0683	-0.4820	4
-0.0738	-0.3690	4
0.3053	-0.1416	4
0.1942	-0.1701	4
0.3091	-0.1918	4
0.2561	-0.1563	4
0.4392	-0.2648	4
0.1900	-0.3748	4
-0.2085	-0.3644	4
0.2560	-0.1631	4
-0.1732	-0.3952	4
0.0071	-0.1414	4
0.2817	-0.3363	4
0.3352	-0.2028	4
0.3557	-0.1512	4
0.2058	-0.0166	4
0.3729	-0.2701	4
-0.0127	-0.4851	4
0.1590	0.0358	4
0.1810	-0.1911	4
-0.0646	-0.5216	4
-0.2468	-0.3309	4
0.1812	-0.0208	4
0.3005	-0.1515	4
0.0845	-0.1478	4
-0.0914	-0.3273	4
0.1881	-0.0864	4
-0.3031	-0.2392	4
-0.2908	-0.2264	4
0.0962	-0.2665	4
-0.2186	-0.2764	4
0.3460	-0.2455	4
0.3036	-0.1012	4
0.2233	-0.1135	4
0.2645	-0.2174	4
-0.0588	-0.3907	4
0.2158	-0.1452	4
0.1095	-0.3616	4
0.3669	-0.2372	4
-0.2731	-0.2736	4
0.2676	-0.1256	4
-0.2645	0.5471	5
-0.5797	0.2010	5
-0.4251	0.4848	5
-0.4563	0.5062	5
0.1797	0.4461	5
-0.2986	0.5866	5
-0.2284	0.5260	5
-0.2980	0.0699	5
-0.3177	0.5601	5
-0.2165	0.5844	5
-0.1726	0.5452	5
-0.1377	0.5256	5
0.0149	0.5041	5
-0.2008	0.5708	5
0.1506	0.4057	5
-0.5010	0.2499	5
-0.4975	0.3729	5
-0.5848	0.3834	5
-0.4605	0.4692	5
-0.1551	0.6324	5
-0.5009	0.3382	5
-0.5399	0.3104	5
-0.1529	0.4823	5
-0.2429	0.5802	5
0.0699	0.3486	5
-0.4266	0.5128	5
-0.4566	0.5219	5
-0.1121	0.5538	5
-0.5473	0.3030	5
-0.2242	0.5713	5
0.0994	0.3132	5
0.1158	0.3340	5
0.2054	0.4198	5
-0.5501	0.2386	5
-0.5165	0.4039	5
-0.4789	0.1902	5
-0.5115	0.3221	5
0.1286	0.3135	5
-0.0480	0.5499	5
-0.5086	0.4493	5
-0.4590	0.3899	5
-0.5358	0.3528	5
-0.4077	0.5405	5
-0.5530	0.2740	5
-0.5615	0.1900	5
-0.5288	0.2622	5
-0.4625	0.1093	5
-0.2685	0.5011	5
-0.4645	0.4576	5
-0.5317	0.3347	5
-0.1803	0.1350	6
-0.1152	0.3841	6
-0.2421	0.2468	6
-0.0851	0.4372	6
-0.1730	0.0665	6
0.4741	-0.2357	6
-0.1951	0.3764	6
-0.1199	0.4143	6
-0.3829	0.0377	6
-0.4101	0.1757	6
-0.1870	0.4136	6
-0.1466	0.2105	6
-0.2944	0.3085	6
-0.3120	0.1583	6
0.5502	0.0403	6
-0.2157	0.1647	6
-0.2282	0.0733	6
0.4664	-0.1219	6
0.4305	-0.2978	6
-0.2572	0.3831	6
-0.2561	0.3473	6
-0.3236	0.1509	6
-0.2526	0.1534	6
-0.3126	0.2351	6
0.5481	-0.0238	6
0.4495	-0.2386	6
-0.2250	0.3304	6
0.0106	0.4235	6
-0.3145	0.1001	6
0.5804	0.0231	6
0.5269	-0.1134	6
-0.1361	0.1651	6
-0.0582	-0.1578	6
-0.1645	0.2320	6
-0.1250	0.3170	6
0.4831	-0.1396	6
0.4035	-0.1268	6
-0.0829	0.1115	6
-0.1331	0.1861	6
-0.3549	0.1501	6
0.3647	0.0187	6
-0.3282	0.2664	6
0.3111	-0.0497	6
0.2929	-0.0478	6
0.4135	-0.3741	6
-0.3153	0.1853	6
0.2627	-0.2494	6
0.5046	-0.2058	6
0.4904	0.1525	6
-0.0841	0.0854	6
-0.5568	-0.3136	7
-0.6967	0.0919	7
-0.6219	-0.2528	7
-0.4293	-0.5027	7
-0.3763	-0.4846	7
-0.2648	-0.6280	7
-0.2208	-0.5712	7
-0.4110	-0.4220	7
-0.4666	-0.4083	7
-0.4413	-0.4588	7
-0.5766	-0.2551	7
-0.4335	-0.4163	7
-0.3778	-0.5496	7
-0.4631	-0.4559	7
-0.4072	-0.4442	7
-0.1968	-0.5761	7
-0.4339	-0.4335	7
-0.4815	-0.4183	7
-0.4454	-0.3266	7
-0.2018	-0.6514	7
-0.5447	-0.3105	7
-0.3248	-0.5616	7
-0.3320	-0.5539	7
-0.5517	-0.2869	7
-0.4145	-0.4052	7
-0.2537	-0.5734	7
-0.4036	-0.5107	7
-0.5658	-0.2828	7
-0.5099	-0.4472	7
-0.4989	-0.3370	7
-0.4858	-0.4389	7
-0.5964	-0.2766	7
-0.4013	-0.4747	7
-0.3543	-0.5094	7
-0.6592	-0.1854	7
-0.5276	-0.2887	7
-0.5767	-0.2651	7
-0.4448	-0.3922	7
-0.5852	-0.2168	7
-0.5700	-0.2742	7
-0.6411	-0.1797	7
-0.3582	-0.5782	7
-0.3833	-0.5391	7
-0.4282	-0.4556	7
-0.5453	-0.2682	7
-0.4994	-0.3520	7
-0.4708	-0.3552	7
-0.3105	-0.6399	7
-0.5660	-0.3041	7
-0.2814	-0.5086	7
-0.3571	0.2719	8
0.3560	0.3875	8
0.6280	0.2480	8
0.6422	0.1676	8
0.0789	0.2355	8
-0.0029	0.3022	8
-0.1455	0.2690	8
-0.0869	0.3286	8
0.3620	0.3970	8
0.5986	0.2242	8
0.0120	0.3511	8
-0.0430	0.1521	8
-0.1408	0.0995	8
-0.6011	-0.0364	8
0.0369	0.2886	8
0.1854	0.2824	8
0.5056	0.2693	8
0.5153	0.2611	8
-0.6367	0.0435	8
-0.4563	0.2122	8
0.6424	0.1389	8
0.5515	0.2755	8
0.3131	0.3727	8
-0.0431	0.1610	8
0.6629	0.1902	8
0.5229	0.3788	8
0.5362	0.3775	8
0.0571	0.2597	8
-0.0364	0.2595	8
0.0508	0.3203	8
0.1026	0.3455	8
0.4667	0.3366	8
-0.0430	0.2804	8
0.6348	0.1147	8
0.5318	0.3714	8
0.1231	0.1872	8
-0.0063	0.3192	8
-0.0247	0.3218	8
0.5965	0.2300	8
0.2289	0.3214	8
0.4958	0.3533	8
0.2390	0.3076	8
0.3085	0.3837	8
0.4917	0.3706	8
0.0072	0.2793	8
-0.1324	0.2504	8
0.0308	0.3295	8
-0.2277	0.1008	8
0.1103	0.2420	8
0.0454	0.2828	8
0.2839	0.5371	9
0.0318	0.6015	9
0.0056	0.6143	9
0.3075	0.4455	9
0.2240	0.4863	9
0.0995	0.5042	9
0.0904	0.4916	9
0.4282	0.3737	9
0.1745	0.5253	9
0.0056	0.6143	9
0.3341	0.4269	9
0.1176	0.5864	9
0.1009	0.4634	9
0.0971	0.6026	9
0.1175	0.5864	9
0.0652	0.6191	9
0.3436	0.4856	9
0.4029	0.3694	9
0.3434	0.5125	9
0.3523	0.3531	9
0.3138	0.4313	9
0.1745	0.5253	9
0.0641	0.4686	9
0.4160	0.3654	9
0.0206	0.5648	9
0.3991	0.4101	9
0.3883	0.4251	9
0.2392	0.5340	9
0.3075	0.4455	9
0.2839	0.5371	9
0.3436	0.4856	9
0.0971	0.6026	9
0.1744	0.5253	9
0.4160	0.3654	9
0.2416	0.4976	9
0.3436	0.4856	9
0.1225	0.4930	9
0.4282	0.3737	9
0.3523	0.3531	9
0.1116	0.4906	9
0.3882	0.4252	9
0.3435	0.5124	9
0.1116	0.4906	9
0.2540	0.5205	9
0.0206	0.5648	9
0.2392	0.5340	9
0.0904	0.4916	9
0.4028	0.3695	9
0.2540	0.5204	9
0.0971	0.6026	9
0.2004	0.1310	10
-0.6462	0.1116	10
-0.7345	0.3625	10
0.0823	0.1846	10
-0.7814	-0.0604	10
-0.4060	0.0686	10
-0.4689	-0.2400	10
-0.0095	0.1297	10
-0.7835	0.0045	10
-0.3280	0.0504	10
-0.2898	0.1921	10
-0.1667	-0.4005	10
-0.3318	-0.0327	10
-0.5085	-0.0041	10
-0.6124	0.0775	10
-0.7896	0.0418	10
-0.5504	0.0659	10
-0.5067	0.0323	10
-0.6566	0.0473	10
-0.0531	0.0278	10
-0.2398	-0.0056	10
-0.4804	0.0088	10
0.2984	0.2043	10
-0.5137	0.0109	10
-0.2823	0.4482	10
-0.5939	0.0723	10
-0.3429	0.3518	10
-0.5896	0.0811	10
-0.3679	-0.0355	10
-0.6944	0.1708	10
-0.2294	0.6194	10
0.1597	0.2084	10
-0.4361	-0.0599	10
-0.7593	0.0484	10
-0.0497	0.1166	10
-0.7420	0.0426	10
-0.7173	0.0186	10
-0.2147	-0.0131	10
-0.4184	0.0785	10
0.5769	-0.4001	10
-0.4345	0.0029	10
0.3301	-0.6752	10
-0.5781	0.1581	10
0.5488	0.2606	10
0.1294	-0.7735	10
-0.5555	-0.0227	10
-0.6208	0.1182	10
-0.7272	0.0381	10
-0.5878	0.0550	10
-0.6397	0.0095	10


==> chapters/data/mds-test-embedding-classicNet5BN-bn4.csv <==
x	y	classId
-0.1298	0.3869	0
-0.1137	0.3104	0
-0.0848	0.3699	0
-0.0095	0.1809	0
-0.2569	0.1740	0
-0.2654	0.2545	0
-0.5052	0.2496	0
-0.3844	0.3700	0
-0.4767	0.2841	0
-0.2072	0.2519	0
-0.3325	0.3993	0
0.2176	-0.1167	0
-0.1134	0.3482	0
-0.1720	0.3190	0
-0.0875	0.3521	0
-0.3184	0.4062	0
0.2194	-0.1226	0
-0.4392	0.2998	0
0.3992	0.2654	0
-0.0955	0.1917	0
0.1907	-0.0567	0
-0.0535	0.3125	0
-0.5323	-0.1831	0
-0.3157	0.1717	0
-0.4405	0.3321	0
-0.1671	0.2926	0
0.0185	0.2632	0
0.0442	0.4231	0
0.1622	-0.0310	0
-0.0169	0.3448	0
0.2677	-0.1209	0
-0.0027	0.3564	0
-0.0674	0.3237	0
-0.3040	0.3132	0
-0.0914	0.1431	0
0.2307	-0.0974	0
-0.4479	0.2395	0
-0.0769	0.3199	0
0.1136	-0.0316	0
-0.0205	0.2068	0
-0.2013	0.1456	0
-0.1919	0.2878	0
-0.3130	0.4088	0
-0.2395	0.2855	0
0.0451	0.3181	0
-0.1134	0.1625	0
-0.4306	0.1712	0
0.2222	-0.0729	0
-0.1570	0.3390	0
-0.3412	0.3672	0
0.0518	0.0083	1
-0.5545	-0.0764	1
-0.5839	-0.0963	1
-0.4785	-0.0903	1
0.2993	-0.3620	1
-0.4413	-0.0140	1
-0.1877	0.3386	1
-0.4935	0.0668	1
-0.4894	0.0134	1
-0.4985	-0.2061	1
-0.4437	-0.0574	1
0.0310	-0.1056	1
-0.2296	0.3553	1
-0.4958	-0.0059	1
-0.4248	-0.0692	1
-0.2105	0.3761	1
-0.5833	-0.0663	1
-0.3214	-0.2927	1
-0.4867	-0.0463	1
-0.2126	0.4094	1
-0.1894	0.3751	1
-0.4150	-0.2958	1
-0.5378	-0.0335	1
-0.5116	0.1032	1
-0.4529	0.0080	1
-0.4842	0.0444	1
-0.0751	-0.1724	1
-0.2815	0.4042	1
-0.5756	-0.0456	1
-0.4045	0.1115	1
0.2661	-0.3747	1
-0.3539	0.0643	1
-0.3723	-0.0073	1
-0.5555	-0.1395	1
-0.5103	-0.1753	1
-0.5122	0.0478	1
-0.4640	-0.0095	1
-0.5392	-0.0574	1
0.2820	-0.4090	1
-0.5755	-0.0307	1
-0.5167	0.0383	1
-0.2398	0.3998	1
-0.4584	-0.0314	1
-0.4087	0.0744	1
-0.2533	0.4037	1
-0.5568	-0.0821	1
-0.4454	0.0831	1
-0.3978	0.0050	1
-0.4488	-0.0405	1
-0.5134	-0.0339	1
-0.3176	-0.1346	2
-0.4539	-0.3667	2
-0.1002	-0.1922	2
-0.4149	-0.2220	2
-0.3980	-0.2901	2
-0.3764	-0.2582	2
-0.3196	-0.3905	2
-0.2797	-0.1207	2
-0.4215	-0.2543	2
-0.2933	-0.0768	2
-0.1816	-0.2051	2
-0.2414	-0.1793	2
-0.0719	0.2538	2
-0.3441	-0.2678	2
-0.1784	-0.1293	2
-0.4532	-0.2810	2
-0.2133	-0.1584	2
-0.2556	-0.1277	2
-0.4605	-0.3074	2
-0.1989	-0.0938	2
-0.5105	-0.2477	2
-0.2065	-0.1299	2
-0.2263	-0.2343	2
-0.3446	-0.1304	2
-0.4104	-0.1873	2
-0.5456	-0.2091	2
-0.2399	-0.1444	2
-0.3777	-0.1926	2
-0.3522	-0.1011	2
-0.3333	-0.1661	2
-0.2160	-0.3432	2
-0.1328	-0.2123	2
0.0575	-0.4831	2
-0.3520	-0.1431	2
-0.4017	-0.1932	2
-0.4172	-0.2035	2
0.1033	-0.1145	2
-0.3293	-0.1232	2
-0.4414	-0.2196	2
-0.4260	-0.1628	2
-0.2563	-0.2435	2
-0.2316	-0.3406	2
-0.2962	-0.2471	2
-0.1514	-0.1781	2
-0.4386	-0.1818	2
-0.2698	-0.2309	2
-0.2836	-0.1659	2
-0.3391	-0.2108	2
0.0231	-0.0525	2
-0.3378	-0.0559	2
-0.5304	0.0909	3
-0.4247	0.2398	3
-0.5106	0.2267	3
-0.1725	-0.3873	3
-0.1082	-0.3543	3
-0.2876	0.0114	3
-0.3574	-0.4115	3
-0.0641	-0.4225	3
-0.4232	0.1498	3
0.1490	-0.4344	3
-0.0564	0.2021	3
-0.3333	0.2830	3
-0.3995	0.2646	3
-0.4054	-0.3540	3
-0.5211	0.1149	3
-0.4847	0.2068	3
-0.3251	-0.0079	3
0.1907	-0.4158	3
-0.3657	0.1250	3
-0.0506	0.4370	3
-0.3097	0.2553	3
0.5285	0.1071	3
-0.3432	0.3190	3
-0.3415	0.2198	3
-0.2634	0.0623	3
-0.2621	0.2814	3
-0.3115	-0.0251	3
-0.1066	0.2251	3
-0.2751	-0.0414	3
-0.4093	0.1801	3
0.2241	-0.2062	3
-0.2791	-0.3086	3
-0.4780	0.2154	3
0.0316	0.3708	3
-0.2720	0.0514	3
-0.3558	-0.3060	3
-0.5564	0.0704	3
-0.3068	0.1489	3
-0.1583	0.4430	3
-0.3309	-0.3492	3
-0.2738	-0.0155	3
-0.3858	0.1391	3
-0.3895	0.3063	3
0.2325	-0.3364	3
-0.3972	0.3484	3
0.0091	-0.2892	3
-0.1468	0.3807	3
0.0004	-0.4700	3
-0.0842	0.2674	3
0.2093	-0.3359	3
-0.0947	-0.3743	4
-0.0220	0.0207	4
-0.1538	-0.1542	4
-0.0461	0.0594	4
-0.0459	-0.3700	4
-0.0453	0.0405	4
-0.0387	-0.0114	4
0.2035	-0.3855	4
-0.0814	-0.0127	4
-0.0555	-0.1513	4
-0.1923	-0.3044	4
-0.1256	0.0553	4
-0.1345	-0.0047	4
-0.1225	0.0141	4
-0.1611	0.0465	4
-0.2317	0.0942	4
-0.0899	-0.1245	4
-0.1253	-0.3836	4
-0.1557	0.0375	4
-0.1991	-0.3820	4
-0.0101	-0.1151	4
-0.0833	-0.0982	4
-0.1560	0.0244	4
-0.1465	0.0965	4
-0.0181	0.0648	4
-0.2049	0.0871	4
-0.1570	-0.2662	4
0.0192	0.0459	4
-0.0327	-0.0758	4
-0.0955	-0.3363	4
0.1814	-0.4465	4
-0.0327	0.0255	4
-0.1252	0.0646	4
-0.0620	-0.0589	4
-0.1214	-0.2656	4
-0.0849	0.0208	4
0.0006	-0.3241	4
-0.0297	-0.2432	4
-0.0295	-0.1100	4
-0.0583	-0.2825	4
-0.1960	0.0296	4
-0.0995	0.1275	4
-0.1256	0.0393	4
-0.1000	0.0521	4
-0.2231	-0.2991	4
-0.1138	0.0170	4
-0.1258	-0.1091	4
-0.1900	0.0628	4
-0.0600	-0.3113	4
-0.0919	0.0268	4
0.5430	0.1902	5
0.3657	-0.2571	5
0.5595	0.0463	5
0.6049	0.0164	5
0.3758	0.2161	5
0.5561	0.2527	5
0.5179	0.1527	5
0.3382	-0.0881	5
0.5535	0.2263	5
0.5665	0.2094	5
0.4944	0.2125	5
0.4786	0.1525	5
0.4271	0.2296	5
0.5237	0.2416	5
0.3558	0.2122	5
0.4209	-0.1282	5
0.5150	-0.0507	5
0.6010	-0.0224	5
0.5628	0.0277	5
0.5582	0.1830	5
0.4908	-0.0598	5
0.5023	-0.0321	5
0.4293	0.1632	5
0.5561	0.2119	5
0.3073	0.1173	5
0.5779	0.0542	5
0.6162	0.0234	5
0.4748	0.2556	5
0.4880	-0.0434	5
0.5353	0.1661	5
0.2557	0.1348	5
0.2672	0.1491	5
0.3612	0.1496	5
0.3932	-0.2779	5
0.5438	0.0351	5
0.3766	-0.1735	5
0.4838	-0.0496	5
0.2556	0.0681	5
0.4765	0.1834	5
0.4046	-0.4118	5
0.5088	-0.0213	5
0.3948	-0.3246	5
0.5941	0.0634	5
0.3996	-0.3717	5
0.3526	-0.2792	5
0.4363	-0.1261	5
0.3525	-0.2121	5
0.4600	0.2192	5
0.5471	0.0062	5
0.5020	-0.0192	5
0.0470	-0.2641	6
0.0830	-0.3951	6
0.0790	-0.2805	6
0.1804	0.2069	6
0.0398	-0.2202	6
-0.2910	0.3257	6
0.1033	-0.4437	6
0.2444	0.1636	6
0.1090	-0.3601	6
0.1275	-0.2938	6
0.0895	-0.4591	6
0.0958	-0.1807	6
0.0841	-0.4191	6
0.0885	-0.3040	6
-0.2604	0.3574	6
0.0721	-0.2565	6
0.0767	-0.2361	6
-0.3604	0.2137	6
-0.3575	0.2587	6
0.1535	-0.4849	6
0.0356	-0.3956	6
0.0837	-0.2647	6
0.0867	-0.2549	6
0.1573	-0.2544	6
-0.3154	0.3640	6
-0.3564	0.2950	6
0.1237	-0.4596	6
-0.1805	0.4473	6
0.0644	-0.3592	6
-0.2958	0.3717	6
-0.3364	0.3366	6
0.0666	-0.2153	6
-0.1861	0.1534	6
0.1189	0.1035	6
0.0362	0.2377	6
-0.3503	0.2739	6
-0.3094	0.2210	6
0.0627	-0.1425	6
0.0466	-0.2363	6
0.0770	-0.3286	6
-0.2633	0.2000	6
0.1771	-0.2386	6
-0.2729	0.1255	6
-0.2611	0.1362	6
-0.4855	0.1551	6
0.1117	-0.3087	6
-0.1935	0.2219	6
-0.4017	0.2214	6
-0.1589	0.3884	6
0.0264	-0.1790	6
0.0256	-0.5566	7
0.3279	-0.4284	7
0.1369	-0.5583	7
-0.2039	-0.5380	7
-0.1402	-0.5714	7
-0.3993	-0.4577	7
-0.3122	-0.4363	7
-0.0864	-0.5691	7
-0.0943	-0.5723	7
-0.1273	-0.5557	7
0.0969	-0.5608	7
-0.1604	-0.5288	7
-0.0478	-0.5298	7
-0.1667	-0.5476	7
-0.1405	-0.5433	7
-0.3269	-0.4304	7
-0.1525	-0.5130	7
-0.0785	-0.5910	7
-0.0500	-0.5200	7
-0.4526	-0.4389	7
0.0353	-0.5483	7
-0.2451	-0.4767	7
-0.2323	-0.4799	7
0.0518	-0.5668	7
-0.1221	-0.5313	7
-0.2818	-0.4230	7
-0.0311	-0.5510	7
0.0771	-0.5621	7
-0.3608	-0.4761	7
-0.0074	-0.5500	7
-0.1214	-0.5684	7
0.1146	-0.5684	7
-0.1944	-0.5172	7
-0.2063	-0.5617	7
0.2029	-0.5079	7
0.0466	-0.5446	7
0.1038	-0.5592	7
-0.0917	-0.5550	7
0.0874	-0.5252	7
0.0852	-0.5551	7
0.1843	-0.5102	7
-0.2817	-0.4892	7
-0.0278	-0.5245	7
-0.1495	-0.5376	7
0.0622	-0.5430	7
-0.0470	-0.5528	7
-0.1078	-0.5246	7
-0.3169	-0.5129	7
0.0616	-0.5628	7
-0.2550	-0.4134	7
0.3800	-0.0270	8
0.2876	0.3491	8
-0.0650	0.6062	8
-0.1557	0.5715	8
0.1472	0.2074	8
0.2907	0.1907	8
0.3071	0.1057	8
0.3088	0.2030	8
0.3910	0.3001	8
-0.1106	0.5750	8
0.2916	0.2690	8
0.1828	0.0840	8
0.2194	0.0350	8
0.4443	-0.0319	8
0.2263	0.2480	8
0.1230	0.2913	8
-0.0572	0.5165	8
-0.0624	0.5015	8
0.5084	-0.1444	8
0.4429	-0.0965	8
-0.1751	0.5522	8
-0.0712	0.5506	8
0.3350	0.2729	8
0.1853	0.0975	8
-0.1331	0.6106	8
0.0211	0.5821	8
0.0538	0.5946	8
0.2006	0.2403	8
0.2456	0.2145	8
0.2555	0.2704	8
0.2986	0.1851	8
0.0245	0.5235	8
0.2622	0.1995	8
-0.1852	0.5260	8
0.0474	0.5717	8
0.1155	0.2140	8
0.2909	0.1085	8
0.2747	0.2102	8
-0.1176	0.5646	8
0.1261	0.3187	8
0.0096	0.5285	8
0.1076	0.3299	8
0.3211	0.3134	8
0.0321	0.5527	8
0.2390	0.2403	8
0.2664	0.1108	8
0.2221	0.2866	8
0.2477	0.0232	8
0.1319	0.2312	8
0.2354	0.2206	8
0.3459	0.4618	9
0.2607	0.4861	9
0.2697	0.5164	9
0.0989	0.5022	9
0.2737	0.4317	9
0.3219	0.3768	9
0.2677	0.3916	9
0.1285	0.4710	9
0.3554	0.3897	9
0.2696	0.5165	9
0.1565	0.4774	9
0.2296	0.5022	9
0.2496	0.3752	9
0.2068	0.5351	9
0.2296	0.5023	9
0.2245	0.5339	9
0.0872	0.5386	9
0.1029	0.4607	9
0.0990	0.5549	9
0.1797	0.3857	9
0.1205	0.4945	9
0.3554	0.3897	9
0.3242	0.3517	9
0.1301	0.4479	9
0.3922	0.3642	9
0.1655	0.5107	9
0.1843	0.4807	9
0.3212	0.4415	9
0.0989	0.5022	9
0.3459	0.4618	9
0.0872	0.5386	9
0.2068	0.5352	9
0.3554	0.3897	9
0.1301	0.4479	9
0.3092	0.4250	9
0.0872	0.5386	9
0.2384	0.4101	9
0.1285	0.4710	9
0.1797	0.3857	9
0.2570	0.3986	9
0.1843	0.4807	9
0.0990	0.5549	9
0.2570	0.3986	9
0.3449	0.4384	9
0.3922	0.3642	9
0.3212	0.4415	9
0.2677	0.3916	9
0.1029	0.4607	9
0.3449	0.4384	9
0.2069	0.5351	9
0.1934	0.0368	10
0.6009	-0.1667	10
0.4626	-0.5312	10
0.3221	0.0090	10
0.6124	-0.3154	10
0.3677	-0.1577	10
0.3193	-0.4866	10
0.3176	0.0236	10
0.4747	-0.4170	10
0.3506	-0.1318	10
0.3098	-0.2015	10
0.2874	-0.3171	10
0.4734	-0.2056	10
0.5352	-0.3068	10
0.4281	-0.3187	10
0.5210	-0.3938	10
0.4375	-0.2567	10
0.4138	-0.2273	10
0.4699	-0.3199	10
0.2915	-0.0641	10
0.5084	-0.2272	10
0.4455	-0.2366	10
0.1432	0.1702	10
0.3249	-0.3276	10
0.5108	-0.1173	10
0.4832	-0.3007	10
0.5370	-0.0800	10
0.4599	-0.2520	10
0.4706	-0.1809	10
0.5452	-0.2656	10
0.5595	-0.1932	10
0.1418	0.1054	10
0.4230	-0.2659	10
0.4980	-0.3654	10
0.2622	-0.0320	10
0.4819	-0.3705	10
0.4896	-0.3496	10
0.5452	-0.2116	10
0.4150	-0.1695	10
-0.4349	0.4098	10
0.4074	-0.2340	10
-0.4330	0.5185	10
0.5251	-0.1948	10
-0.0151	0.4359	10
0.6553	-0.0997	10
0.5660	-0.2279	10
0.4877	-0.2715	10
0.4748	-0.3629	10
0.4660	-0.2726	10
0.4192	-0.2863	10


==> chapters/data/mds-test-embedding-classicNet5BN-bn5.csv <==
x	y	classId
-0.1731	0.0078	0
-0.1080	0.1057	0
-0.1344	-0.0112	0
-0.0650	-0.0181	0
-0.0198	0.1104	0
-0.0758	0.1285	0
-0.1266	0.2447	0
-0.2230	0.1527	0
-0.1150	0.2001	0
-0.0334	0.1902	0
-0.1495	0.0840	0
-0.0028	-0.1160	0
-0.1428	-0.0129	0
-0.0748	0.0888	0
-0.1510	0.0088	0
-0.1605	0.0721	0
0.0099	-0.1130	0
-0.1586	0.1458	0
-0.2325	-0.0301	0
-0.0372	0.1405	0
-0.0514	-0.0053	0
-0.1039	0.0240	0
0.1643	0.0775	0
-0.1071	0.1328	0
-0.2562	0.1800	0
-0.0621	0.0780	0
-0.1375	0.0261	0
-0.2437	-0.0030	0
-0.0444	-0.0458	0
-0.1408	-0.0256	0
0.0321	-0.1275	0
-0.1697	-0.0132	0
-0.1115	0.0238	0
-0.0967	0.0673	0
-0.0295	0.0391	0
0.0154	-0.1175	0
-0.0164	0.2303	0
-0.0958	0.0360	0
0.0177	-0.0779	0
-0.0883	-0.0512	0
-0.0647	0.0684	0
-0.0480	0.0926	0
-0.1710	0.0853	0
-0.1217	0.1356	0
-0.1689	0.0507	0
-0.0719	-0.0137	0
-0.0046	0.1919	0
0.0125	-0.0962	0
-0.1362	0.0469	0
-0.1273	0.0763	0
-0.0844	0.1653	1
0.2857	0.0675	1
0.2703	0.2634	1
0.2279	0.1561	1
0.1020	-0.1608	1
0.2004	0.1543	1
-0.1978	0.1108	1
0.2100	0.2078	1
0.2233	0.2023	1
0.2237	0.0521	1
0.2098	0.1533	1
-0.0749	0.2316	1
0.1284	-0.0971	1
0.1878	0.1344	1
0.2101	0.1849	1
-0.2092	0.1460	1
0.3499	0.0054	1
0.2326	-0.0122	1
0.1920	0.1165	1
0.1422	-0.1226	1
-0.2238	0.0885	1
0.2725	0.1038	1
0.2303	0.1237	1
0.2140	0.2601	1
0.1875	0.0916	1
0.2137	0.2179	1
0.1382	-0.0407	1
-0.2317	0.1213	1
0.2664	0.2309	1
0.1692	-0.0022	1
0.1121	-0.1239	1
0.1517	0.1380	1
0.1384	0.0424	1
0.2843	0.2516	1
0.2223	0.0798	1
0.2183	0.2342	1
0.2174	0.1762	1
0.2512	0.1316	1
0.1391	-0.1472	1
0.2428	0.2456	1
0.2332	0.2074	1
-0.2362	0.0907	1
0.2278	0.1960	1
0.1761	0.1838	1
-0.2144	0.1176	1
0.2790	0.0526	1
0.1797	0.0396	1
0.1673	0.0077	1
0.2132	0.1575	1
0.2083	0.0925	1
0.0973	0.1963	2
0.1669	0.3669	2
0.0315	0.2370	2
0.1099	0.2863	2
0.1437	0.1691	2
0.0891	0.2604	2
0.1329	0.2941	2
0.0133	0.2130	2
0.1363	0.3038	2
0.0617	0.1502	2
0.0480	0.2349	2
0.0263	0.1799	2
-0.1287	0.1977	2
0.0440	0.2766	2
0.1077	0.0797	2
0.0977	0.3853	2
0.1109	0.0981	2
0.1161	0.1187	2
0.1386	0.3517	2
0.0796	0.1266	2
0.1299	0.3317	2
0.1173	0.1137	2
0.0577	0.1900	2
0.1073	0.2242	2
0.1550	0.2561	2
0.1597	0.3144	2
0.0785	0.1508	2
0.1453	0.2346	2
0.0771	0.2375	2
0.1292	0.2199	2
0.2407	0.0254	2
0.0408	0.2661	2
0.3532	-0.0205	2
0.0961	0.2156	2
0.1166	0.2711	2
0.1141	0.3000	2
-0.0364	0.2079	2
0.1038	0.2127	2
0.1467	0.2907	2
0.1000	0.2651	2
0.0858	0.1584	2
0.0750	0.2732	2
0.1042	0.1922	2
0.0471	0.2218	2
0.1083	0.2655	2
0.1108	0.1815	2
0.1010	0.2157	2
0.1328	0.2030	2
-0.0145	0.1638	2
0.1243	0.1680	2
0.2785	-0.1186	3
-0.2105	0.2710	3
-0.2470	0.3214	3
0.0868	0.3305	3
-0.0212	0.2616	3
0.0547	0.1116	3
-0.1364	0.3239	3
-0.2468	0.2239	3
-0.1619	0.2723	3
-0.0296	0.2716	3
-0.0443	0.0554	3
-0.2005	0.2459	3
-0.2155	0.2747	3
-0.0813	0.3681	3
0.2531	-0.1078	3
-0.2032	0.2953	3
0.0475	0.1265	3
0.1647	-0.0588	3
-0.0622	0.2996	3
-0.2626	0.0571	3
-0.2013	0.2410	3
0.3451	-0.1775	3
-0.2320	0.2387	3
-0.1855	0.2245	3
0.0288	0.1160	3
-0.2257	0.2071	3
0.0846	0.0970	3
-0.0063	0.1301	3
0.0703	0.0984	3
-0.0880	0.3389	3
0.0336	-0.1460	3
-0.0714	0.2887	3
-0.2217	0.3004	3
-0.2807	0.0724	3
0.0430	0.0913	3
-0.1920	0.3017	3
0.2802	-0.1068	3
-0.1783	0.2709	3
-0.2525	0.1257	3
-0.1434	0.3145	3
0.0552	0.0994	3
-0.0410	0.2993	3
-0.2010	0.2586	3
0.0745	-0.1418	3
-0.2670	0.2119	3
-0.1637	0.2146	3
-0.2408	0.1393	3
0.1489	0.2820	3
-0.1052	0.0651	3
0.1033	-0.1151	3
0.1988	-0.1161	4
0.0214	-0.0594	4
0.1424	-0.0601	4
-0.0044	-0.0155	4
0.2296	-0.1241	4
0.0050	-0.0332	4
0.0257	-0.0400	4
0.2545	-0.1518	4
0.0061	0.0047	4
0.1169	-0.0256	4
0.2138	-0.0712	4
0.0372	0.0121	4
0.0293	0.0203	4
0.0347	-0.0201	4
0.0174	0.0356	4
0.0520	0.0392	4
0.1033	0.0121	4
0.2279	-0.0921	4
0.0115	0.0452	4
0.2542	-0.0807	4
0.0897	-0.0361	4
0.0969	0.0023	4
0.0573	0.0155	4
0.0141	0.0290	4
0.0046	-0.0628	4
0.0454	0.0425	4
0.1077	-0.0257	4
-0.0217	-0.0782	4
0.0928	-0.0410	4
0.1506	-0.0308	4
0.2729	-0.1446	4
0.0283	-0.0582	4
0.0299	0.0141	4
0.0656	-0.0129	4
0.1759	-0.0761	4
0.0304	-0.0254	4
0.1982	-0.0744	4
0.1639	-0.0806	4
0.0862	-0.0151	4
0.0931	-0.0623	4
0.0841	0.0228	4
-0.0212	-0.0045	4
0.0138	0.0062	4
0.0163	-0.0246	4
0.2180	-0.0574	4
-0.0016	-0.0012	4
0.0773	-0.0275	4
0.0698	0.0152	4
0.1867	-0.0432	4
0.0393	-0.0047	4
-0.1302	-0.2769	5
0.1418	-0.2168	5
0.1979	-0.2220	5
0.2708	-0.2128	5
-0.0573	-0.2064	5
-0.1356	-0.2828	5
-0.0832	-0.2505	5
0.0666	-0.2542	5
-0.1234	-0.2963	5
-0.3359	-0.0066	5
-0.1447	-0.2604	5
-0.0580	-0.2186	5
-0.0696	-0.2179	5
-0.1645	-0.2868	5
-0.0852	-0.1853	5
0.1489	-0.2171	5
0.2104	-0.2327	5
-0.1030	-0.3452	5
0.2039	-0.2217	5
-0.1944	-0.3057	5
0.1796	-0.2352	5
0.0856	-0.2287	5
-0.0859	-0.2460	5
-0.1353	-0.3060	5
-0.0309	-0.1726	5
0.2162	-0.2321	5
0.2819	-0.2206	5
-0.1320	-0.2416	5
0.1215	-0.2195	5
-0.1560	-0.2866	5
-0.0550	-0.1653	5
-0.0624	-0.1383	5
-0.0063	-0.1889	5
0.1796	-0.2148	5
0.1576	-0.3117	5
0.1295	-0.2187	5
0.1683	-0.2246	5
0.0269	-0.1764	5
-0.0488	-0.2449	5
0.2422	-0.1980	5
0.1883	-0.2215	5
0.2078	-0.2069	5
0.2615	-0.2300	5
0.2379	-0.2086	5
0.1546	-0.2020	5
0.1623	-0.2230	5
0.1104	-0.2415	5
-0.3185	0.0112	5
0.2028	-0.2101	5
0.1153	-0.2236	5
-0.0877	0.3137	6
0.0128	0.3474	6
-0.0909	0.3523	6
-0.1375	-0.0947	6
-0.0646	0.2834	6
-0.1859	0.1553	6
0.0220	0.3733	6
-0.1644	-0.0847	6
-0.0926	0.3381	6
0.0006	0.3048	6
-0.0246	0.3808	6
-0.1258	0.3118	6
-0.0024	0.3647	6
-0.0667	0.3347	6
-0.2033	0.1302	6
-0.0594	0.3114	6
-0.1035	0.2913	6
-0.1405	0.2313	6
-0.1590	0.1711	6
0.0856	0.3687	6
0.0025	0.3530	6
-0.0249	0.3096	6
-0.0840	0.3315	6
-0.1603	0.2976	6
-0.2758	0.1857	6
-0.2177	0.1872	6
0.0288	0.3529	6
-0.2858	0.1585	6
-0.0658	0.3515	6
-0.2221	0.1677	6
-0.2466	0.1797	6
-0.0800	0.2937	6
-0.0691	0.0311	6
-0.1685	0.0196	6
-0.2224	0.0613	6
-0.1859	0.1747	6
-0.1476	0.1730	6
-0.1368	0.2252	6
-0.1061	0.3023	6
-0.0249	0.3445	6
-0.1480	0.1944	6
-0.2234	0.2290	6
-0.0895	0.2111	6
-0.0851	0.1844	6
-0.0063	0.2869	6
-0.0940	0.3141	6
-0.1434	0.1190	6
-0.1414	0.2402	6
-0.2369	0.0782	6
-0.0933	0.2801	6
0.3288	0.0692	7
0.2004	-0.1637	7
0.3328	0.0366	7
0.3596	0.1124	7
0.2989	0.1897	7
0.3610	-0.0457	7
0.3160	-0.0315	7
0.3271	0.1726	7
0.3325	0.1567	7
0.3440	0.1446	7
0.3354	0.1722	7
0.3067	0.1422	7
0.2892	-0.0460	7
0.3080	0.1608	7
0.3242	0.1590	7
0.2871	-0.0283	7
0.3534	0.1107	7
0.3634	0.1585	7
0.3511	0.0368	7
0.4124	0.0126	7
0.3332	0.0630	7
0.2981	-0.0358	7
0.3023	-0.0526	7
0.3472	0.0811	7
0.3405	0.1652	7
0.2981	-0.0931	7
0.3273	-0.0579	7
0.3379	0.0516	7
0.3715	-0.0692	7
0.3233	0.0923	7
0.3400	0.1376	7
0.3320	0.0762	7
0.2982	0.1269	7
0.3022	0.1960	7
0.2564	-0.0380	7
0.3271	0.0636	7
0.3245	0.0512	7
0.3058	0.1579	7
0.2912	0.0295	7
0.3600	0.0813	7
0.2892	-0.0154	7
0.3413	-0.1113	7
0.2460	-0.0266	7
0.3284	0.1310	7
0.3327	0.0544	7
0.3181	0.1043	7
0.2923	0.1078	7
0.4028	-0.0303	7
0.3314	0.0354	7
0.2603	-0.0045	7
-0.0400	-0.2756	8
-0.2486	-0.1662	8
-0.3445	-0.1871	8
-0.3417	0.0804	8
-0.1792	-0.0414	8
-0.1062	-0.1968	8
-0.1150	-0.2499	8
-0.1823	-0.1986	8
-0.2332	-0.2310	8
0.2832	-0.2007	8
-0.1769	-0.2189	8
-0.1066	-0.1235	8
-0.0833	-0.1299	8
-0.0685	-0.3032	8
-0.1514	-0.1765	8
-0.1961	-0.0645	8
-0.3457	0.0888	8
-0.3315	0.0996	8
-0.0522	-0.3287	8
-0.0360	-0.3263	8
-0.3406	0.1199	8
-0.3623	0.0823	8
-0.3084	-0.0106	8
-0.1163	-0.1277	8
-0.3913	0.0607	8
-0.4186	0.0228	8
-0.3949	-0.0193	8
-0.1610	-0.1962	8
-0.1301	-0.1974	8
-0.1842	-0.2126	8
-0.1969	-0.1258	8
-0.3818	0.0145	8
-0.1436	-0.2240	8
-0.3192	0.1268	8
-0.3794	-0.0036	8
-0.1569	-0.1052	8
-0.1648	-0.1366	8
-0.1392	-0.1949	8
-0.3685	0.1118	8
-0.2680	0.0053	8
-0.3787	0.0421	8
-0.2132	-0.0396	8
-0.2357	-0.1846	8
-0.3993	-0.0041	8
-0.1601	-0.2043	8
-0.1219	-0.1935	8
-0.2961	-0.0373	8
-0.0826	-0.1498	8
-0.1933	-0.0356	8
-0.1416	-0.2070	8
-0.3540	-0.0836	9
-0.2727	-0.2038	9
-0.2527	-0.2799	9
-0.2927	-0.1000	9
-0.2910	-0.1104	9
-0.2718	-0.1791	9
-0.2825	-0.1563	9
-0.2848	-0.0504	9
-0.2741	-0.1234	9
-0.2527	-0.2799	9
-0.2755	-0.0594	9
-0.2860	-0.2352	9
-0.2657	-0.1577	9
-0.2978	-0.2402	9
-0.2859	-0.2353	9
-0.2882	-0.2465	9
-0.3000	-0.1835	9
-0.2969	-0.0762	9
-0.3444	-0.1355	9
-0.2340	-0.0972	9
-0.2892	-0.0773	9
-0.2741	-0.1234	9
-0.2538	-0.1539	9
-0.2595	-0.0576	9
-0.2443	-0.2535	9
-0.3313	-0.0570	9
-0.3234	-0.0532	9
-0.3267	-0.1103	9
-0.2927	-0.1001	9
-0.3539	-0.0838	9
-0.3001	-0.1834	9
-0.2978	-0.2402	9
-0.2741	-0.1234	9
-0.2595	-0.0577	9
-0.3095	-0.1060	9
-0.3028	-0.1799	9
-0.2637	-0.1600	9
-0.2848	-0.0504	9
-0.2340	-0.0972	9
-0.2874	-0.1542	9
-0.3234	-0.0533	9
-0.3445	-0.1352	9
-0.2874	-0.1542	9
-0.3384	-0.0967	9
-0.2443	-0.2535	9
-0.3266	-0.1106	9
-0.2824	-0.1564	9
-0.2969	-0.0762	9
-0.3384	-0.0967	9
-0.2978	-0.2402	9
0.0336	-0.2415	10
-0.0330	-0.4269	10
0.1852	-0.4248	10
0.0215	-0.3299	10
0.1411	-0.4367	10
0.0512	-0.2988	10
0.2615	-0.3010	10
-0.0060	-0.2911	10
0.1751	-0.3395	10
0.0351	-0.3043	10
0.0777	-0.3044	10
0.1960	-0.2637	10
0.0466	-0.3835	10
0.0894	-0.4409	10
0.1373	-0.3350	10
0.1086	-0.3929	10
0.0997	-0.3343	10
0.0575	-0.3389	10
0.0925	-0.3596	10
0.0443	-0.2945	10
0.0687	-0.4241	10
0.0654	-0.3662	10
-0.0209	-0.2826	10
0.0179	-0.2605	10
-0.0109	-0.3747	10
0.0631	-0.3845	10
0.1298	-0.3798	10
0.0583	-0.3719	10
0.0251	-0.3780	10
0.0206	-0.4245	10
0.1193	-0.4430	10
-0.0222	-0.1784	10
0.1228	-0.3609	10
0.0880	-0.3650	10
0.0268	-0.2545	10
0.0993	-0.3592	10
0.0903	-0.3618	10
0.0487	-0.4434	10
0.0281	-0.3536	10
0.2364	0.2698	10
0.0745	-0.3382	10
0.2286	-0.3063	10
-0.0020	-0.3377	10
-0.1613	-0.1259	10
0.2900	-0.3102	10
0.0297	-0.4110	10
0.0875	-0.3153	10
0.1008	-0.3723	10
0.0756	-0.3654	10
0.0732	-0.3189	10


==> chapters/data/mds-test-embedding-classicNet5BN-fc1.csv <==
x	y	classId
0.0211	0.0186	0
0.0059	0.0486	0
0.0246	0.0237	0
-0.0523	-0.0123	0
-0.0801	-0.0576	0
-0.0488	-0.0063	0
-0.0351	-0.0233	0
-0.0050	0.0360	0
-0.0428	0.0116	0
-0.0421	-0.0034	0
0.0025	-0.0101	0
-0.0519	0.0075	0
0.0088	0.0142	0
-0.0208	-0.0202	0
0.0038	0.0025	0
-0.0019	-0.0073	0
-0.0562	0.0176	0
-0.0287	-0.0003	0
0.0684	0.0463	0
-0.0792	0.0187	0
-0.0608	0.0212	0
0.0441	0.0203	0
-0.0118	-0.0291	0
-0.0155	-0.0001	0
-0.0218	0.0357	0
-0.0233	-0.0236	0
0.0026	0.0326	0
0.0778	0.0270	0
-0.0196	0.0221	0
0.0141	0.0353	0
-0.0383	0.0342	0
0.0467	0.0125	0
0.0237	0.0101	0
-0.0405	-0.0236	0
-0.0927	-0.0495	0
-0.0411	0.0258	0
-0.0653	-0.0324	0
0.0288	0.0065	0
-0.0520	-0.0062	0
-0.0299	0.0262	0
0.0367	0.0200	0
-0.0394	-0.0320	0
-0.0237	-0.0275	0
-0.0361	0.0292	0
0.0208	0.0434	0
0.0045	0.0164	0
-0.0814	-0.0062	0
-0.0137	0.0083	0
-0.0077	-0.0096	0
-0.0607	-0.0237	0
0.0224	-0.1473	1
-0.0245	-0.1190	1
0.0471	-0.1491	1
0.0022	-0.1538	1
0.0694	-0.1887	1
0.0144	-0.1058	1
0.0338	-0.0728	1
-0.0046	-0.0950	1
0.0304	-0.1461	1
0.0348	-0.0684	1
0.0073	-0.1235	1
0.0341	-0.1760	1
0.0426	-0.1767	1
0.0130	-0.1232	1
0.0118	-0.1316	1
0.0964	-0.0817	1
-0.0124	-0.1448	1
0.0320	-0.0924	1
0.0069	-0.1366	1
0.0403	-0.1670	1
0.0520	-0.0603	1
0.0015	-0.1449	1
0.0250	-0.1426	1
0.0257	-0.1363	1
-0.0163	-0.1448	1
0.0278	-0.1104	1
-0.0601	-0.1055	1
0.0617	-0.0668	1
0.0324	-0.1483	1
0.0558	-0.1869	1
0.0544	-0.1939	1
0.0024	-0.1012	1
0.0549	-0.1105	1
0.0400	-0.0934	1
0.0375	-0.0810	1
0.0227	-0.1178	1
0.0234	-0.1110	1
-0.0095	-0.1197	1
0.0645	-0.1023	1
0.0505	-0.1292	1
-0.0064	-0.1003	1
0.0452	-0.0663	1
0.0326	-0.1187	1
0.0257	-0.0788	1
0.0335	-0.1054	1
-0.0113	-0.1126	1
-0.0060	-0.1351	1
0.0448	-0.1177	1
0.0069	-0.1011	1
0.0093	-0.0787	1
-0.0320	-0.2786	2
-0.0817	-0.2425	2
-0.0196	-0.2425	2
-0.0056	-0.2648	2
-0.0721	-0.2367	2
-0.0774	-0.2532	2
-0.0546	-0.2961	2
-0.0706	-0.2666	2
-0.0403	-0.2971	2
-0.0674	-0.2263	2
-0.0105	-0.2708	2
-0.0755	-0.2599	2
0.0421	-0.2374	2
-0.0766	-0.2817	2
-0.0563	-0.1930	2
0.0049	-0.2427	2
-0.0431	-0.1905	2
-0.0578	-0.2262	2
-0.0548	-0.2785	2
-0.0520	-0.2089	2
-0.1005	-0.2612	2
-0.0543	-0.2266	2
-0.0449	-0.2545	2
-0.0517	-0.2259	2
-0.0302	-0.2587	2
-0.0055	-0.2913	2
-0.0429	-0.2389	2
-0.0215	-0.2613	2
-0.0106	-0.2379	2
-0.0123	-0.2559	2
-0.1145	-0.2412	2
-0.0354	-0.2394	2
-0.1355	-0.2761	2
-0.0366	-0.2280	2
-0.0204	-0.2171	2
-0.0197	-0.2842	2
0.0161	-0.2373	2
-0.0519	-0.2208	2
-0.0472	-0.2666	2
-0.0052	-0.2271	2
-0.1112	-0.2813	2
-0.0385	-0.2203	2
-0.1035	-0.2210	2
-0.0207	-0.2254	2
-0.0009	-0.2444	2
-0.1108	-0.2935	2
-0.0479	-0.2761	2
-0.0257	-0.2614	2
0.0130	-0.2543	2
-0.0296	-0.2386	2
0.1170	-0.1783	3
0.1889	-0.2092	3
-0.1298	0.2482	3
0.1795	-0.1535	3
0.1311	-0.1205	3
0.1538	-0.1533	3
0.1600	-0.2001	3
0.1402	-0.2512	3
0.1624	-0.1295	3
0.1436	-0.1761	3
0.1480	-0.1517	3
0.1331	-0.1304	3
0.1817	-0.1835	3
0.1554	-0.2199	3
0.1057	-0.1651	3
0.1884	-0.1797	3
0.1561	-0.1749	3
0.1217	-0.0975	3
0.1383	-0.1566	3
0.1655	-0.1276	3
0.1834	-0.1476	3
0.1714	-0.1606	3
0.1409	-0.1378	3
0.1543	-0.1909	3
0.1520	-0.1476	3
0.2006	-0.1734	3
0.1399	-0.1628	3
0.1701	-0.1326	3
0.1336	-0.1481	3
0.1572	-0.2145	3
0.1310	-0.1736	3
0.1508	-0.1077	3
0.1999	-0.1645	3
0.1554	-0.0931	3
0.1210	-0.1279	3
0.1916	-0.1675	3
0.1132	-0.1418	3
0.1659	-0.1209	3
0.1706	-0.1498	3
0.1924	-0.1502	3
0.1445	-0.1413	3
0.1261	-0.1437	3
0.1632	-0.0835	3
0.1314	-0.1826	3
0.2082	-0.2251	3
0.1348	-0.1415	3
0.1834	-0.2058	3
0.1431	-0.1955	3
0.1829	-0.1216	3
0.1017	-0.1392	3
-0.1657	-0.1406	4
-0.1297	-0.1316	4
-0.2012	-0.1742	4
-0.1263	-0.1088	4
-0.1830	-0.1661	4
-0.1472	-0.1043	4
-0.1533	-0.1136	4
-0.1945	-0.1335	4
-0.1144	-0.1076	4
-0.1476	-0.1762	4
-0.1980	-0.1668	4
-0.1426	-0.1500	4
-0.1224	-0.1188	4
-0.1410	-0.1618	4
-0.1253	-0.1429	4
-0.1454	-0.1424	4
-0.1805	-0.1876	4
-0.1810	-0.1203	4
-0.1295	-0.1497	4
-0.2122	-0.1422	4
-0.1416	-0.1232	4
-0.1683	-0.1747	4
-0.1380	-0.1501	4
-0.1403	-0.1643	4
-0.1305	-0.0996	4
-0.1474	-0.1470	4
-0.1821	-0.1549	4
-0.1324	-0.1433	4
-0.1667	-0.1850	4
-0.1426	-0.1320	4
-0.1999	-0.1444	4
-0.1371	-0.0966	4
-0.1439	-0.1575	4
-0.1354	-0.1076	4
-0.1221	-0.1620	4
-0.1219	-0.1043	4
-0.1851	-0.1136	4
-0.1585	-0.1415	4
-0.1475	-0.1367	4
-0.1478	-0.1237	4
-0.1669	-0.1679	4
-0.1017	-0.1179	4
-0.1179	-0.1364	4
-0.1320	-0.1177	4
-0.2024	-0.1584	4
-0.1201	-0.1318	4
-0.1768	-0.1777	4
-0.1572	-0.1562	4
-0.1868	-0.1088	4
-0.1249	-0.1335	4
-0.0490	0.1886	5
-0.0532	0.1289	5
-0.0478	0.1989	5
-0.0532	0.1837	5
-0.0665	0.2085	5
-0.0597	0.2556	5
-0.0500	0.1915	5
-0.0664	0.1605	5
-0.0407	0.2802	5
-0.0481	0.2283	5
-0.0501	0.1731	5
-0.0687	0.1806	5
-0.0483	0.2186	5
-0.0416	0.1719	5
-0.0650	0.1715	5
-0.0468	0.1596	5
-0.0661	0.1904	5
-0.0964	0.2991	5
-0.0401	0.2111	5
-0.0503	0.3070	5
-0.0552	0.1864	5
-0.0582	0.2106	5
-0.0729	0.2370	5
-0.0498	0.2363	5
-0.0697	0.1351	5
-0.0460	0.2244	5
-0.0614	0.1948	5
-0.0367	0.2613	5
-0.0738	0.2207	5
-0.0549	0.2181	5
-0.0812	0.1607	5
-0.0636	0.1505	5
-0.0889	0.2051	5
-0.0593	0.1468	5
-0.0733	0.2927	5
-0.0709	0.1518	5
-0.0689	0.2176	5
-0.0794	0.1481	5
-0.0891	0.2469	5
-0.0681	0.2390	5
-0.0451	0.1622	5
-0.0720	0.1890	5
-0.0493	0.2507	5
-0.0826	0.1679	5
-0.0581	0.1330	5
-0.0562	0.1706	5
-0.0767	0.1303	5
-0.0380	0.1581	5
-0.0444	0.2420	5
-0.0777	0.2247	5
0.2315	0.0147	6
0.2430	-0.0343	6
0.2470	-0.0000	6
0.1386	0.0109	6
0.1849	0.0027	6
0.2469	-0.0209	6
0.2680	-0.0120	6
0.1743	0.0185	6
0.2199	0.0126	6
0.1576	0.0026	6
0.2760	-0.0261	6
0.2662	0.0072	6
0.2737	-0.0247	6
0.2465	0.0132	6
0.1999	-0.0103	6
0.2174	0.0090	6
0.1933	0.0082	6
0.2224	-0.0391	6
0.2556	-0.0290	6
0.2460	0.0279	6
0.2382	-0.0500	6
0.2184	-0.0107	6
0.2395	0.0143	6
0.2264	0.0297	6
0.2502	-0.0055	6
0.2232	-0.0296	6
0.2714	0.0015	6
0.2401	0.0001	6
0.2277	0.0028	6
0.2244	-0.0446	6
0.2304	-0.0223	6
0.2249	0.0073	6
0.1580	0.0054	6
0.1561	-0.0129	6
0.1468	-0.0021	6
0.1758	-0.0209	6
0.1950	-0.0440	6
0.1993	0.0036	6
0.2389	0.0185	6
0.2387	-0.0157	6
0.1705	-0.0321	6
0.2310	0.0321	6
0.1838	-0.0386	6
0.1996	-0.0364	6
0.2248	-0.0658	6
0.2446	-0.0060	6
0.1692	0.0097	6
0.2336	-0.0400	6
0.1845	0.0117	6
0.1975	-0.0057	6
-0.2470	-0.0143	7
-0.1350	0.0551	7
-0.1984	-0.0064	7
0.0613	-0.2566	7
-0.2073	-0.0042	7
-0.2780	-0.0826	7
-0.2517	-0.0383	7
-0.2126	-0.0514	7
-0.2152	-0.0235	7
0.0427	-0.2612	7
-0.2243	-0.0414	7
-0.1935	-0.0018	7
-0.2419	-0.0315	7
-0.2150	-0.0111	7
-0.2211	-0.0444	7
-0.2396	-0.0705	7
-0.2681	-0.0379	7
-0.2521	-0.0130	7
-0.2385	-0.0555	7
-0.2504	-0.0440	7
-0.2274	-0.0055	7
-0.2780	-0.0163	7
-0.2790	-0.0118	7
-0.2048	-0.0114	7
-0.1972	-0.0451	7
-0.2346	0.0222	7
-0.2466	-0.0516	7
-0.2034	-0.0006	7
-0.2879	-0.0872	7
-0.2074	-0.0201	7
-0.2290	-0.0171	7
-0.1712	-0.0177	7
-0.1998	0.0149	7
-0.1932	0.0223	7
-0.2147	0.0338	7
-0.2020	-0.0079	7
-0.1821	-0.0223	7
-0.1898	-0.0228	7
-0.1825	0.0011	7
-0.2208	-0.0262	7
-0.1798	0.0124	7
-0.2272	0.0297	7
-0.2436	-0.0314	7
-0.2278	-0.0203	7
-0.2333	-0.0117	7
-0.2373	-0.0004	7
-0.2369	-0.0205	7
-0.2854	-0.0849	7
-0.2183	-0.0001	7
-0.1930	-0.0555	7
0.0560	0.1551	8
0.0796	0.1266	8
0.1255	0.1922	8
0.1289	0.1439	8
0.1384	0.0834	8
0.0459	0.1148	8
0.0504	0.1702	8
0.0740	0.1026	8
0.0470	0.2461	8
0.1033	0.2911	8
0.0885	0.1609	8
0.1338	0.1066	8
0.1219	0.0971	8
0.0519	0.2204	8
0.0765	0.1418	8
0.1018	0.0998	8
0.2832	-0.0532	8
0.1850	0.0782	8
0.0310	0.1730	8
0.0466	0.1539	8
0.1705	0.0983	8
0.2829	-0.0892	8
0.0584	0.2320	8
0.1242	0.1135	8
0.1097	0.2122	8
0.0923	0.2200	8
0.0850	0.1667	8
0.0761	0.1559	8
0.0677	0.1179	8
0.0786	0.1915	8
0.0825	0.1428	8
0.2424	0.0997	8
0.0628	0.1722	8
0.1502	0.1088	8
0.0726	0.1140	8
0.0953	0.1096	8
0.0755	0.1616	8
0.0709	0.1301	8
0.0922	0.2600	8
0.1202	0.1221	8
0.1008	0.2069	8
0.1242	0.0969	8
0.0640	0.1950	8
0.1180	0.1334	8
0.0778	0.1740	8
0.0537	0.1364	8
0.0886	0.1871	8
0.1121	0.1090	8
0.1147	0.0926	8
0.0594	0.1398	8
0.2183	0.1803	9
0.2281	0.1580	9
0.1941	0.2548	9
0.1712	0.2063	9
0.2037	0.1781	9
0.1786	0.2357	9
0.2132	0.1885	9
0.1678	0.2020	9
0.1555	0.2057	9
0.1941	0.2548	9
0.1518	0.1671	9
0.2417	0.2060	9
0.1978	0.1777	9
0.2320	0.2194	9
0.2417	0.2060	9
0.2369	0.2179	9
0.1915	0.2215	9
0.1938	0.1951	9
0.2313	0.1748	9
0.1712	0.1299	9
0.1640	0.1798	9
0.1555	0.2057	9
0.1618	0.2359	9
0.1639	0.2249	9
0.1569	0.2683	9
0.1456	0.2073	9
0.1595	0.1578	9
0.1849	0.1877	9
0.1711	0.2063	9
0.2183	0.1803	9
0.1915	0.2215	9
0.2320	0.2193	9
0.1555	0.2057	9
0.1639	0.2249	9
0.1880	0.1654	9
0.1915	0.2215	9
0.2382	0.1717	9
0.1678	0.2020	9
0.1712	0.1299	9
0.2101	0.1950	9
0.1595	0.1578	9
0.2313	0.1748	9
0.2101	0.1950	9
0.2140	0.1659	9
0.1569	0.2683	9
0.1849	0.1877	9
0.2132	0.1885	9
0.1938	0.1951	9
0.2140	0.1659	9
0.2320	0.2193	9
-0.1629	0.1388	10
-0.1640	0.2257	10
-0.2323	0.2024	10
-0.1761	0.1480	10
-0.2531	0.1878	10
-0.1484	0.1217	10
-0.2514	0.0833	10
-0.1428	0.1308	10
-0.2208	0.1418	10
-0.1436	0.1019	10
-0.2397	0.1072	10
-0.2270	0.0911	10
-0.2257	0.1730	10
-0.2489	0.1807	10
-0.1688	0.0954	10
-0.2368	0.1492	10
-0.1770	0.1258	10
-0.2217	0.1192	10
-0.1993	0.1607	10
-0.1958	0.1426	10
-0.2626	0.1916	10
-0.1778	0.1543	10
-0.1945	0.1714	10
-0.1557	0.1109	10
-0.1973	0.2033	10
-0.2012	0.1510	10
-0.1993	0.2514	10
-0.1995	0.1437	10
-0.2229	0.1581	10
-0.2354	0.1880	10
-0.2278	0.2216	10
-0.1478	0.1134	10
-0.2113	0.1505	10
-0.1984	0.1272	10
-0.1638	0.1205	10
-0.2057	0.1421	10
-0.1946	0.1344	10
-0.2522	0.2214	10
-0.2061	0.1304	10
-0.1540	0.1513	10
-0.1783	0.1112	10
-0.2373	0.1248	10
-0.1438	0.1596	10
-0.1460	0.1378	10
-0.1947	0.2140	10
-0.2031	0.2008	10
-0.1415	0.1285	10
-0.2180	0.1579	10
-0.1927	0.1520	10
-0.2009	0.1310	10


==> chapters/data/mds-test-embedding-classicNet5DO-fc1.csv <==
x	y	classId
-0.5009	-0.8021	0
-0.1896	-0.8351	0
-0.4547	-0.8200	0
-0.2159	-0.7615	0
-0.1518	-0.8485	0
-0.1824	-0.8134	0
-0.1898	-0.8734	0
-0.3476	-0.8689	0
-0.2383	-0.9043	0
-0.1047	-0.8813	0
-0.3605	-0.7424	0
-0.5675	-0.7554	0
-0.4679	-0.8055	0
-0.2985	-0.7921	0
-0.4762	-0.8049	0
-0.4228	-0.7697	0
-0.4678	-0.7404	0
-0.1846	-0.9069	0
-0.4046	-0.8678	0
-0.0538	-0.8657	0
-0.1162	-0.8354	0
-0.3005	-0.8452	0
-0.5745	-0.8014	0
-0.1297	-0.9499	0
-0.2489	-0.8764	0
-0.2835	-0.7929	0
-0.2822	-0.7645	0
-0.3749	-0.9033	0
-0.2086	-0.8286	0
-0.3750	-0.8352	0
-0.3882	-0.7656	0
-0.4680	-0.8523	0
-0.3102	-0.8272	0
-0.3571	-0.8595	0
-0.1561	-0.7898	0
-0.3954	-0.7442	0
-0.0836	-0.8739	0
-0.2787	-0.8444	0
-0.3049	-0.9291	0
-0.2892	-0.8675	0
-0.1049	-0.9258	0
-0.3134	-0.8007	0
-0.4140	-0.6920	0
-0.1535	-0.8383	0
-0.3232	-0.7604	0
-0.1943	-0.9093	0
-0.1633	-0.8618	0
-0.3038	-0.5921	0
-0.5165	-0.7937	0
-0.3693	-0.8636	0
-0.6909	-0.4447	1
-0.6799	-0.3893	1
-0.6687	-0.3989	1
-0.6296	-0.3985	1
-0.7069	-0.3573	1
-0.5720	-0.3993	1
-0.7440	-0.4929	1
-0.5479	-0.3912	1
-0.5560	-0.4367	1
-0.5849	-0.3342	1
-0.5776	-0.4120	1
-0.6845	-0.4406	1
-0.6267	-0.3760	1
-0.6295	-0.4486	1
-0.5719	-0.4375	1
-0.7868	-0.4714	1
-0.6708	-0.3792	1
-0.5520	-0.3480	1
-0.6098	-0.4357	1
-0.6628	-0.3970	1
-0.7905	-0.4324	1
-0.5975	-0.3811	1
-0.6799	-0.4192	1
-0.5705	-0.3787	1
-0.6385	-0.4121	1
-0.5525	-0.4275	1
-0.5737	-0.4133	1
-0.7106	-0.5386	1
-0.6437	-0.4034	1
-0.6660	-0.4460	1
-0.6828	-0.4449	1
-0.6427	-0.4633	1
-0.6104	-0.4429	1
-0.6073	-0.4058	1
-0.5639	-0.3343	1
-0.5576	-0.4637	1
-0.5848	-0.4226	1
-0.6625	-0.4069	1
-0.6801	-0.4766	1
-0.6159	-0.4150	1
-0.5784	-0.3909	1
-0.6846	-0.5417	1
-0.5619	-0.4205	1
-0.5948	-0.4768	1
-0.7025	-0.5754	1
-0.6777	-0.3822	1
-0.6097	-0.3847	1
-0.6271	-0.4585	1
-0.5584	-0.4084	1
-0.6358	-0.4390	1
0.5462	0.0618	2
0.4447	0.2090	2
0.6430	0.0462	2
0.6154	0.1097	2
0.6929	0.1549	2
0.7221	0.1896	2
0.6178	0.1123	2
0.6415	0.1759	2
0.6128	0.1454	2
0.5661	0.0360	2
0.4121	0.1958	2
0.6322	0.2316	2
0.3667	-0.2039	2
0.6312	0.1490	2
0.5177	0.0545	2
0.5166	0.2106	2
0.5496	0.1082	2
0.4817	0.1148	2
0.5239	0.1871	2
0.4641	0.0755	2
0.5285	0.1455	2
0.5151	0.0689	2
0.4501	0.1618	2
0.5811	0.0782	2
0.5768	0.1071	2
0.6183	0.1641	2
0.4885	0.0550	2
0.5727	0.0654	2
0.4971	0.0967	2
0.5108	0.0847	2
0.5228	-0.1492	2
0.6336	0.1366	2
0.4879	0.2184	2
0.5132	0.1109	2
0.6150	0.1311	2
0.5615	0.1327	2
0.4231	-0.0484	2
0.5888	0.0632	2
0.6441	0.1580	2
0.5848	0.1236	2
0.6859	0.2838	2
0.5505	0.0276	2
0.6791	0.1578	2
0.6785	0.1166	2
0.5937	0.0991	2
0.5807	0.2254	2
0.4877	0.1269	2
0.5504	0.1200	2
0.4751	-0.0797	2
0.4421	0.1110	2
-0.2023	-0.3647	3
0.1993	-0.6274	3
0.0591	-0.5398	3
0.1626	-0.7600	3
0.1688	-0.7187	3
0.0774	-0.4575	3
0.1657	-0.6408	3
0.0976	-0.3851	3
0.1998	-0.5814	3
0.1080	-0.6111	3
0.1369	-0.4505	3
0.1108	-0.6034	3
0.1262	-0.5627	3
0.0969	-0.5589	3
-0.1890	-0.5933	3
0.2474	-0.6584	3
0.0624	-0.4404	3
0.1229	-0.6964	3
0.2051	-0.6924	3
-0.0411	-0.1708	3
0.0749	-0.5962	3
0.0852	-0.7901	3
0.0120	-0.5111	3
0.1405	-0.6378	3
0.1053	-0.4942	3
0.1377	-0.5329	3
0.0561	-0.4285	3
0.0471	-0.5315	3
0.1533	-0.4212	3
0.0313	-0.5605	3
-0.0681	-0.3401	3
0.1494	-0.7185	3
0.0678	-0.5498	3
0.1285	-0.4665	3
0.0311	-0.5209	3
0.2172	-0.6146	3
-0.1617	-0.5488	3
0.1296	-0.5849	3
0.0959	-0.5097	3
0.1934	-0.6150	3
0.0965	-0.4604	3
0.1794	-0.7261	3
0.0227	-0.6044	3
-0.0194	-0.3673	3
0.0465	-0.3615	3
0.0181	-0.6120	3
0.0365	-0.3757	3
0.1118	-0.6775	3
0.1540	-0.5058	3
0.0641	-0.4639	3
0.9603	0.0073	4
0.8302	-0.1059	4
0.8759	-0.1755	4
0.7745	-0.1299	4
0.9588	0.0241	4
0.7886	-0.1662	4
0.7613	-0.1993	4
0.9618	0.0532	4
0.7714	-0.2585	4
0.8726	-0.0730	4
0.8782	-0.1048	4
0.8558	-0.1936	4
0.7999	-0.2481	4
0.8470	-0.2029	4
0.7968	-0.2878	4
0.8456	-0.1776	4
0.8854	-0.0751	4
0.9156	0.0116	4
0.8204	-0.2849	4
0.9318	0.1300	4
0.8995	-0.0264	4
0.9057	-0.0704	4
0.8701	-0.1405	4
0.8043	-0.2258	4
0.7685	-0.1635	4
0.8282	-0.1955	4
0.8494	-0.1273	4
0.7205	-0.1529	4
0.8805	-0.0578	4
0.9189	-0.0448	4
0.9639	0.0084	4
0.8106	-0.1040	4
0.8566	-0.1846	4
0.8401	-0.2412	4
0.8519	-0.0569	4
0.8369	-0.2242	4
0.8747	0.0154	4
0.8078	-0.0483	4
0.8994	-0.0563	4
0.8636	-0.2248	4
0.8672	-0.1422	4
0.7758	-0.2878	4
0.8008	-0.3083	4
0.8014	-0.1547	4
0.9005	0.0229	4
0.7928	-0.2651	4
0.8280	-0.1423	4
0.8766	-0.1259	4
0.8202	-0.1219	4
0.8722	-0.1426	4
0.0236	0.8489	5
-0.0895	0.8395	5
0.0015	0.8062	5
-0.0302	0.7957	5
0.0558	0.7979	5
0.0257	0.7908	5
0.0452	0.8344	5
-0.0389	0.7191	5
0.0142	0.8554	5
0.0405	0.8541	5
0.0586	0.8484	5
0.0675	0.8523	5
-0.0420	0.7639	5
0.0223	0.8602	5
0.0914	0.8863	5
-0.0285	0.8511	5
-0.0241	0.8237	5
0.0258	0.7537	5
0.0035	0.8130	5
-0.0601	0.7807	5
-0.0086	0.8278	5
0.0365	0.8189	5
0.0892	0.8503	5
0.0617	0.8669	5
0.1227	0.8453	5
0.0044	0.8015	5
-0.0322	0.8000	5
0.0375	0.8757	5
0.0432	0.8137	5
0.0712	0.8464	5
0.1610	0.8706	5
0.1494	0.8834	5
-0.0547	0.8023	5
-0.0445	0.8569	5
0.0814	0.8087	5
-0.0595	0.8459	5
-0.0029	0.8159	5
0.0822	0.8395	5
0.0981	0.8033	5
-0.0155	0.7821	5
-0.0211	0.8216	5
-0.0397	0.8122	5
-0.0010	0.7962	5
0.0448	0.7620	5
-0.0630	0.8345	5
-0.0174	0.8389	5
-0.0839	0.8658	5
0.0778	0.8973	5
-0.0093	0.7998	5
0.0453	0.8074	5
0.6138	-0.6496	6
0.5869	-0.5167	6
0.5500	-0.6337	6
0.6271	-0.5867	6
0.6175	-0.6274	6
0.5002	-0.6390	6
0.5802	-0.5474	6
0.5396	-0.5934	6
0.5967	-0.6535	6
0.5737	-0.7263	6
0.5424	-0.5985	6
0.6280	-0.6301	6
0.5967	-0.5933	6
0.5930	-0.6424	6
0.4709	-0.5988	6
0.5737	-0.6381	6
0.5977	-0.6477	6
0.4576	-0.6841	6
0.5003	-0.6605	6
0.6648	-0.5232	6
0.5903	-0.5649	6
0.5769	-0.6485	6
0.5708	-0.6447	6
0.5646	-0.6691	6
0.5702	-0.6174	6
0.5526	-0.6848	6
0.5740	-0.5888	6
0.5490	-0.5893	6
0.5947	-0.6619	6
0.5027	-0.5772	6
0.5662	-0.6207	6
0.5888	-0.6649	6
0.4264	-0.7953	6
0.6266	-0.6098	6
0.6472	-0.5852	6
0.5334	-0.6986	6
0.5209	-0.6593	6
0.5527	-0.6647	6
0.6015	-0.6337	6
0.6131	-0.5959	6
0.4418	-0.7336	6
0.5336	-0.6750	6
0.4795	-0.6467	6
0.4814	-0.6594	6
0.5070	-0.7262	6
0.6179	-0.5769	6
0.3914	-0.8837	6
0.4722	-0.6955	6
0.4723	-0.6302	6
0.5779	-0.5939	6
0.6061	0.5607	7
0.3937	0.7169	7
0.5295	0.6176	7
0.5633	0.6391	7
0.5093	0.6362	7
0.3531	0.6737	7
0.6942	0.5561	7
0.5366	0.6357	7
0.6005	0.5549	7
0.6174	0.5922	7
0.5505	0.6142	7
0.5917	0.5472	7
0.6277	0.5737	7
0.5634	0.5539	7
0.5904	0.6290	7
0.6948	0.5734	7
0.5498	0.6565	7
0.5782	0.5723	7
0.6229	0.6171	7
0.4804	0.6188	7
0.5748	0.6045	7
0.4674	0.6586	7
0.4675	0.6733	7
0.5394	0.6116	7
0.5978	0.5742	7
0.4557	0.7243	7
0.5891	0.6594	7
0.5281	0.6297	7
0.3333	0.7466	7
0.5216	0.6834	7
0.5768	0.6257	7
0.5319	0.5840	7
0.5855	0.6211	7
0.5412	0.6441	7
0.6096	0.6280	7
0.5459	0.5984	7
0.5211	0.5860	7
0.5950	0.5857	7
0.6352	0.5765	7
0.5366	0.6299	7
0.6395	0.5925	7
0.4277	0.6613	7
0.6586	0.5656	7
0.5798	0.5906	7
0.5577	0.5998	7
0.6059	0.6099	7
0.6342	0.5830	7
0.5043	0.7110	7
0.5865	0.5865	7
0.7510	0.5114	7
-0.4299	0.2954	8
-0.2358	0.2612	8
-0.5766	0.1519	8
-0.4651	0.0394	8
-0.1331	0.1002	8
-0.1901	0.2896	8
-0.4059	0.2723	8
-0.2383	0.0133	8
-0.2283	0.1815	8
-0.3874	0.1680	8
-0.2309	0.2159	8
-0.1781	0.3364	8
-0.2011	0.3332	8
-0.5099	0.3792	8
-0.2913	0.2509	8
-0.2414	0.1677	8
-0.3113	0.1309	8
-0.2749	0.0988	8
-0.4659	0.3451	8
-0.5436	0.2058	8
-0.3834	0.0577	8
-0.3527	0.1379	8
-0.1196	0.1147	8
-0.2106	0.3379	8
-0.5453	0.0503	8
-0.2825	0.1932	8
-0.4115	0.2304	8
-0.3563	0.1975	8
-0.3085	0.2139	8
-0.2484	0.2941	8
-0.0800	0.2493	8
-0.3347	0.1552	8
-0.3319	0.1976	8
-0.2335	0.0632	8
-0.3768	0.2557	8
-0.2495	0.1320	8
-0.0273	0.2209	8
-0.1534	0.1635	8
-0.3516	0.1330	8
-0.2026	0.1824	8
-0.2583	0.0947	8
-0.1779	0.2590	8
-0.2130	0.2762	8
-0.3240	0.2298	8
-0.2677	0.2658	8
-0.3195	0.2286	8
-0.1855	0.0774	8
-0.3302	0.4193	8
-0.1552	0.1494	8
-0.2110	0.1419	8
-0.4741	0.7621	9
-0.5784	0.6119	9
-0.6328	0.6377	9
-0.5822	0.7479	9
-0.5105	0.7696	9
-0.4961	0.7351	9
-0.5325	0.6701	9
-0.6133	0.6985	9
-0.4755	0.8035	9
-0.6328	0.6377	9
-0.5610	0.7658	9
-0.5639	0.6726	9
-0.5322	0.6642	9
-0.6454	0.6175	9
-0.5639	0.6726	9
-0.6288	0.6222	9
-0.6213	0.6739	9
-0.6984	0.6234	9
-0.6578	0.5683	9
-0.5744	0.7056	9
-0.5630	0.7572	9
-0.4755	0.8035	9
-0.5217	0.7535	9
-0.6488	0.7210	9
-0.5012	0.6883	9
-0.6819	0.6046	9
-0.5933	0.6869	9
-0.4991	0.7481	9
-0.5822	0.7479	9
-0.4741	0.7621	9
-0.6213	0.6739	9
-0.6454	0.6175	9
-0.4755	0.8035	9
-0.6488	0.7210	9
-0.4926	0.7846	9
-0.6213	0.6739	9
-0.5327	0.6951	9
-0.6133	0.6985	9
-0.5744	0.7056	9
-0.5291	0.6750	9
-0.5933	0.6869	9
-0.6578	0.5683	9
-0.5291	0.6750	9
-0.4767	0.7673	9
-0.5012	0.6883	9
-0.4991	0.7481	9
-0.5325	0.6701	9
-0.6984	0.6234	9
-0.4767	0.7673	9
-0.6454	0.6175	9
-0.5556	-0.0895	10
-0.8760	0.2372	10
-0.8160	0.2983	10
-0.7548	0.0871	10
-0.7520	0.1232	10
-0.8835	0.1270	10
-0.8924	0.2764	10
-0.8659	0.0736	10
-0.8308	0.2791	10
-0.8387	0.0997	10
-0.8161	-0.0023	10
-0.5210	0.2936	10
-0.8498	0.0273	10
-0.8624	0.1230	10
-0.8850	0.1740	10
-0.8497	0.1811	10
-0.8164	0.1932	10
-0.8759	0.1564	10
-0.8302	0.1583	10
-0.8316	-0.0333	10
-0.8684	0.1263	10
-0.8553	0.1234	10
-0.7871	-0.0143	10
-0.7422	0.2851	10
-0.8971	0.0396	10
-0.8487	0.1428	10
-0.7817	0.0264	10
-0.8292	0.1479	10
-0.8843	0.0532	10
-0.7865	0.1975	10
-0.8723	-0.0045	10
-0.6647	-0.0170	10
-0.8539	0.0932	10
-0.8360	0.1450	10
-0.7691	0.0961	10
-0.8353	0.1695	10
-0.8393	0.1555	10
-0.8837	0.1141	10
-0.8608	0.1430	10
-0.8708	0.3856	10
-0.8743	0.1260	10
-0.8843	-0.0380	10
-0.8279	0.0220	10
-0.9365	-0.0460	10
-0.9542	-0.0321	10
-0.8314	0.0410	10
-0.8771	0.0771	10
-0.8311	0.1639	10
-0.8364	0.1833	10
-0.8592	0.1908	10


==> chapters/data/mds-test-embedding-classicNet5DO-mp1.csv <==
x	y	classId
-0.0394	0.0626	0
-0.1995	-0.0053	0
-0.0598	0.0717	0
-0.1395	0.0194	0
-0.0392	-0.1666	0
-0.1707	-0.0799	0
0.3667	-0.0575	0
0.2687	-0.0241	0
0.3525	-0.0722	0
-0.2904	-0.2349	0
0.2398	-0.0827	0
-0.2231	-0.3332	0
-0.0371	0.0589	0
-0.0916	0.0031	0
-0.0507	0.0725	0
0.1445	-0.0723	0
0.3219	0.0497	0
0.3141	-0.0619	0
-0.4182	0.2091	0
-0.2693	-0.3384	0
-0.4349	-0.1688	0
-0.1080	0.0357	0
0.4967	-0.0433	0
0.2791	-0.1135	0
0.3778	-0.0241	0
-0.0872	-0.0030	0
-0.1830	0.0415	0
-0.2972	0.2494	0
-0.4114	-0.0800	0
-0.2096	0.1081	0
-0.4502	-0.0957	0
-0.1798	0.1138	0
-0.1291	0.0377	0
0.0818	-0.0620	0
-0.0681	-0.0337	0
-0.3994	-0.1200	0
-0.1907	-0.3001	0
-0.0965	0.0238	0
0.0551	0.0782	0
-0.0107	0.0675	0
0.0640	-0.0246	0
-0.0733	-0.0207	0
0.1602	-0.0708	0
-0.2118	-0.0867	0
-0.3499	0.0241	0
0.0432	0.0066	0
-0.1811	-0.3382	0
0.0459	0.2591	0
-0.0271	0.0384	0
0.1069	-0.0802	0
0.2994	0.1187	1
0.3722	-0.1443	1
0.3981	-0.1752	1
0.2373	-0.2554	1
0.5035	0.1368	1
0.1641	-0.2409	1
0.0221	0.0499	1
0.2454	-0.2517	1
0.2123	-0.2170	1
0.4803	-0.1827	1
0.1683	-0.2299	1
-0.3137	-0.0084	1
0.1720	-0.0964	1
0.1498	-0.1446	1
0.1501	-0.2319	1
0.0889	0.0768	1
0.4037	-0.1387	1
0.4313	-0.1124	1
0.1655	-0.1649	1
0.1929	-0.0753	1
0.0644	0.0825	1
0.3997	-0.2375	1
0.3203	-0.1473	1
0.2086	-0.2601	1
0.2039	-0.1358	1
0.1630	-0.2565	1
0.2108	-0.1186	1
0.1697	0.0539	1
0.3682	-0.1758	1
0.1452	-0.1244	1
0.5009	0.0970	1
-0.0041	-0.0775	1
0.1119	-0.2220	1
0.4116	-0.2146	1
0.4624	-0.1968	1
0.1895	-0.2155	1
0.1675	-0.2118	1
0.3472	-0.1564	1
0.5327	0.0704	1
0.3444	-0.1978	1
0.2564	-0.2373	1
0.1139	0.0356	1
0.1940	-0.2231	1
0.0559	-0.1363	1
0.0473	0.0460	1
0.3731	-0.1343	1
0.2069	-0.1733	1
0.1359	-0.1952	1
0.1751	-0.2444	1
0.2989	-0.1634	1
-0.0911	-0.2306	2
-0.4795	-0.2136	2
-0.2864	-0.1642	2
-0.1147	-0.3637	2
0.0400	-0.3766	2
-0.1538	-0.3952	2
-0.2419	-0.4442	2
-0.1996	-0.1969	2
-0.0599	-0.3685	2
-0.1054	-0.1850	2
-0.2079	-0.0725	2
-0.1202	-0.2266	2
-0.1279	0.0658	2
-0.2128	-0.3545	2
-0.0708	-0.1551	2
-0.4445	-0.1303	2
-0.0551	-0.2231	2
-0.0599	-0.1724	2
-0.4049	-0.2639	2
-0.1573	-0.1206	2
-0.2998	-0.3835	2
-0.1255	-0.1865	2
-0.0267	-0.2396	2
-0.1145	-0.2698	2
-0.0073	-0.3027	2
-0.1919	-0.4293	2
-0.1480	-0.1749	2
-0.0108	-0.3074	2
-0.1807	-0.2299	2
-0.0900	-0.2457	2
0.2641	-0.2015	2
-0.2651	-0.2404	2
-0.3624	-0.3028	2
-0.1412	-0.2557	2
-0.1497	-0.3591	2
-0.1584	-0.3304	2
-0.2491	0.0343	2
-0.1055	-0.2710	2
-0.0779	-0.3684	2
-0.1172	-0.3427	2
-0.0268	-0.2341	2
-0.3311	-0.3643	2
-0.1530	-0.3473	2
-0.2072	-0.2421	2
-0.0990	-0.3458	2
-0.1458	-0.2137	2
-0.1840	-0.2099	2
-0.0702	-0.3021	2
-0.2052	-0.0508	2
-0.0517	-0.1423	2
0.4172	-0.0672	3
-0.2126	-0.1092	3
0.0305	-0.1598	3
0.0202	-0.1206	3
-0.0296	-0.1014	3
-0.0682	-0.1748	3
-0.0220	-0.3456	3
0.4002	0.1124	3
0.0096	-0.2495	3
-0.3128	-0.3021	3
-0.1261	-0.0339	3
-0.1170	0.0009	3
-0.1707	-0.1360	3
0.0680	-0.1087	3
0.4404	-0.0065	3
-0.2551	-0.1760	3
-0.0309	-0.2041	3
0.5026	0.0516	3
0.0297	-0.1072	3
-0.0574	0.2484	3
-0.1558	-0.0070	3
0.4023	0.0493	3
-0.0737	0.0186	3
-0.2708	-0.0252	3
-0.1053	-0.1230	3
-0.2558	-0.0166	3
-0.0041	-0.2140	3
-0.1383	-0.0558	3
-0.0652	-0.2161	3
-0.0331	-0.0107	3
0.4122	0.1540	3
0.0531	-0.0678	3
0.0428	-0.1926	3
-0.3040	0.1325	3
-0.0686	-0.1264	3
-0.2422	-0.1819	3
0.4450	-0.0308	3
0.0440	-0.1740	3
-0.2775	0.0479	3
-0.0481	-0.2946	3
-0.0873	-0.1882	3
-0.0528	-0.0665	3
0.0139	-0.0161	3
0.4725	0.1425	3
0.2915	0.1455	3
0.3508	0.0408	3
-0.1578	0.0837	3
-0.2856	-0.3139	3
-0.1215	-0.0608	3
0.4176	0.0920	3
0.3059	-0.0957	4
0.1882	0.0288	4
0.2093	-0.0973	4
0.1016	-0.0056	4
0.2953	-0.0645	4
-0.0022	0.0516	4
0.0094	0.0369	4
0.3308	-0.0193	4
0.0486	-0.0123	4
0.3344	0.0830	4
0.2558	-0.1653	4
0.1038	0.0362	4
0.1533	-0.0210	4
0.1448	0.0261	4
0.1175	-0.0057	4
0.1995	0.0411	4
0.2783	0.0249	4
0.3014	-0.1982	4
0.1215	-0.0033	4
0.2857	-0.2153	4
0.1774	0.0821	4
0.2393	0.0537	4
0.1611	0.0101	4
0.1263	0.0600	4
0.0635	0.0585	4
0.2100	0.0472	4
0.3379	-0.0652	4
0.0007	0.0236	4
0.2000	0.1046	4
0.3781	0.0135	4
0.3523	-0.1004	4
0.0227	0.0096	4
0.1325	0.0455	4
0.1750	-0.0194	4
0.3274	0.0012	4
0.0635	-0.0036	4
0.1173	-0.2946	4
0.0713	-0.3186	4
0.2034	0.0783	4
0.1196	-0.2641	4
0.2007	0.0175	4
0.1093	0.0778	4
0.0841	0.0054	4
0.2097	-0.0118	4
0.2393	-0.1796	4
0.1062	0.0024	4
0.2859	-0.0243	4
0.1974	0.0275	4
0.1125	-0.3154	4
0.0995	0.0195	4
-0.4214	0.2983	5
0.3324	0.3524	5
-0.0985	0.5144	5
-0.1538	0.5254	5
-0.0924	0.1810	5
-0.3929	0.3848	5
-0.3896	0.2839	5
0.1629	0.2345	5
-0.4079	0.3377	5
-0.4050	0.2703	5
-0.4068	0.2445	5
-0.3850	0.2126	5
-0.2559	0.2915	5
-0.4237	0.2814	5
-0.1838	0.1697	5
0.2456	0.3864	5
0.0357	0.5245	5
-0.4177	0.4794	5
-0.4720	0.2991	5
-0.3832	0.4164	5
0.0445	0.5157	5
-0.5382	0.0820	5
-0.3284	0.1839	5
-0.4484	0.2309	5
-0.1739	0.1531	5
-0.1901	0.5270	5
-0.1152	0.5494	5
-0.3533	0.1938	5
-0.5244	0.1174	5
-0.4894	0.1918	5
-0.1498	0.1255	5
-0.1545	0.1313	5
-0.0321	0.1794	5
0.3655	0.3282	5
-0.5788	0.2061	5
0.2880	0.2727	5
0.1013	0.5157	5
-0.0207	0.1390	5
-0.3016	0.2937	5
-0.3041	0.4740	5
0.0279	0.5016	5
-0.0922	0.5285	5
-0.2533	0.4967	5
-0.5182	0.0156	5
0.3618	0.2813	5
0.0872	0.4970	5
0.2248	0.2638	5
-0.4601	0.1055	5
-0.1419	0.5336	5
-0.5302	0.1527	5
-0.2855	-0.1727	6
-0.3771	-0.0551	6
-0.3921	-0.1027	6
-0.3579	0.0932	6
-0.2768	-0.1139	6
-0.2209	-0.2394	6
-0.3926	-0.0844	6
-0.3386	0.1053	6
0.2407	0.0982	6
-0.3664	-0.3104	6
-0.3966	-0.0654	6
-0.3321	-0.0585	6
-0.3672	-0.2076	6
-0.3624	-0.1833	6
-0.1860	-0.1264	6
-0.3295	-0.1424	6
-0.3212	-0.0913	6
-0.0499	-0.1170	6
-0.1694	-0.2567	6
-0.2989	-0.2506	6
-0.3336	-0.2591	6
-0.3556	-0.2366	6
-0.3384	-0.1658	6
-0.4087	-0.0221	6
-0.3154	-0.1144	6
-0.2446	-0.1492	6
-0.3527	-0.1411	6
-0.3420	-0.0083	6
-0.3439	-0.2091	6
-0.0326	-0.0661	6
-0.2531	-0.1088	6
-0.2903	-0.1150	6
-0.1616	-0.2389	6
-0.2829	0.0161	6
-0.3570	-0.0040	6
-0.1764	-0.1125	6
-0.1056	-0.0960	6
-0.2909	-0.0279	6
-0.3006	-0.0888	6
-0.3861	-0.2383	6
-0.1664	-0.0543	6
-0.4222	0.0089	6
-0.1397	-0.1000	6
-0.1338	-0.0910	6
0.0930	-0.2485	6
-0.3989	-0.1670	6
-0.2285	-0.1971	6
0.0136	-0.1655	6
-0.2812	-0.0520	6
-0.2580	-0.0650	6
0.0746	-0.5176	7
-0.5172	-0.2781	7
0.2910	-0.4725	7
-0.0118	-0.5399	7
0.2077	-0.4470	7
0.4291	-0.3303	7
0.2497	-0.4188	7
0.1524	-0.4354	7
0.1006	-0.4853	7
0.0762	-0.4996	7
0.2228	-0.4525	7
-0.0292	-0.4802	7
0.3970	-0.3599	7
-0.0465	-0.5032	7
0.0698	-0.4689	7
0.2677	-0.3724	7
0.0387	-0.5107	7
0.1287	-0.4816	7
0.0011	-0.4799	7
0.3090	-0.4290	7
0.0284	-0.5113	7
0.3193	-0.3999	7
0.3418	-0.3902	7
0.1515	-0.4945	7
0.0741	-0.4600	7
0.3608	-0.3441	7
0.3581	-0.3834	7
0.2193	-0.4825	7
0.3935	-0.3887	7
0.1428	-0.4780	7
0.0360	-0.5305	7
0.3268	-0.4295	7
-0.0543	-0.4899	7
0.1204	-0.4678	7
-0.1997	-0.5277	7
0.1876	-0.4524	7
0.2552	-0.4518	7
0.0904	-0.4569	7
-0.1164	-0.5106	7
0.2379	-0.4554	7
-0.1321	-0.5383	7
0.4677	-0.3002	7
0.3915	-0.3438	7
0.0448	-0.4809	7
0.1648	-0.4626	7
-0.0077	-0.4956	7
-0.0796	-0.4990	7
0.4433	-0.3226	7
0.1787	-0.5028	7
-0.1167	-0.4751	7
0.3595	0.2292	8
-0.2232	0.2767	8
0.2625	0.3030	8
0.2047	0.2265	8
-0.2202	0.1328	8
-0.2824	0.1174	8
-0.0607	0.2873	8
-0.3687	0.1332	8
-0.2489	0.2640	8
-0.0131	0.1962	8
-0.2798	0.1999	8
0.1236	0.2156	8
0.1688	0.2182	8
0.4490	0.3447	8
-0.2478	0.1613	8
-0.2574	0.0959	8
-0.1552	0.1708	8
-0.1571	0.1426	8
0.4638	0.3441	8
0.4263	0.2273	8
0.2042	0.1956	8
-0.1117	0.1768	8
-0.2499	0.2137	8
0.1027	0.2179	8
0.2307	0.2773	8
-0.2216	0.2564	8
-0.1894	0.2905	8
-0.0802	0.2164	8
-0.2335	0.1549	8
-0.2427	0.1928	8
-0.2388	0.2029	8
-0.2175	0.2188	8
-0.1471	0.2247	8
0.1865	0.1642	8
-0.1968	0.2796	8
0.0470	0.2164	8
-0.2304	0.1806	8
-0.3221	0.1092	8
-0.0531	0.1710	8
-0.2596	0.1325	8
-0.2235	0.2264	8
-0.2574	0.1140	8
-0.2372	0.2677	8
-0.2229	0.2466	8
-0.1925	0.1960	8
-0.1033	0.2434	8
-0.3000	0.1730	8
0.2391	0.2373	8
-0.2451	0.1107	8
-0.2864	0.1025	8
-0.1835	0.3540	9
0.1777	0.4106	9
0.1773	0.4420	9
-0.0058	0.2898	9
-0.1415	0.3297	9
-0.0419	0.3808	9
-0.0285	0.3577	9
-0.1393	0.2809	9
-0.2249	0.3417	9
0.1773	0.4420	9
-0.0934	0.2535	9
0.1484	0.4003	9
-0.0170	0.3337	9
0.1526	0.4244	9
0.1484	0.4003	9
0.1635	0.4459	9
0.0864	0.3380	9
-0.0939	0.2752	9
0.1584	0.3400	9
-0.1595	0.2327	9
-0.0481	0.2716	9
-0.2249	0.3417	9
-0.0808	0.3603	9
-0.1722	0.2730	9
0.0671	0.4197	9
-0.1231	0.3071	9
-0.1383	0.2658	9
-0.1585	0.3671	9
-0.0058	0.2898	9
-0.1835	0.3540	9
0.0864	0.3380	9
0.1526	0.4244	9
-0.2249	0.3417	9
-0.1722	0.2730	9
-0.1694	0.3234	9
0.0864	0.3380	9
0.0133	0.3476	9
-0.1393	0.2809	9
-0.1594	0.2328	9
-0.0248	0.3533	9
-0.1383	0.2658	9
0.1584	0.3400	9
-0.0248	0.3533	9
-0.1955	0.3435	9
0.0671	0.4197	9
-0.1585	0.3671	9
-0.0285	0.3577	9
-0.0939	0.2752	9
-0.1955	0.3435	9
0.1526	0.4244	9
0.0334	0.1220	10
0.4104	0.4639	10
0.3259	0.4808	10
0.0111	0.1662	10
0.5972	0.1059	10
0.0643	0.2478	10
0.4720	-0.1497	10
0.0808	0.1899	10
-0.4345	-0.4955	10
0.0061	0.2238	10
-0.3401	0.0680	10
0.2836	0.0729	10
0.2916	0.1614	10
0.3433	0.1950	10
0.2383	0.4019	10
0.5240	0.3340	10
0.2896	0.3472	10
0.1382	0.3184	10
0.2954	0.3355	10
0.0944	0.1227	10
0.1232	0.1625	10
0.3177	0.2035	10
-0.0794	0.1139	10
0.2504	0.3625	10
0.0806	0.3954	10
-0.0107	0.4198	10
0.3548	0.3051	10
0.2286	0.4325	10
0.3740	0.1845	10
-0.0121	0.6302	10
0.2712	0.2120	10
-0.2120	0.0989	10
0.3749	0.1444	10
0.3638	0.4386	10
-0.1103	0.1009	10
0.4733	0.2908	10
0.4480	0.2771	10
0.1570	0.1732	10
0.0270	0.2816	10
0.4721	-0.0587	10
0.2048	0.1587	10
0.5388	-0.1356	10
0.3851	0.3882	10
-0.0704	0.1515	10
0.6454	0.0503	10
0.5370	0.1722	10
0.3407	0.3948	10
0.4982	0.2782	10
0.2281	0.3377	10
-0.5012	0.0433	10


==> chapters/data/mds-test-embedding-classicNet5DO-mp2.csv <==
x	y	classId
-0.1863	-0.0499	0
-0.4125	-0.0928	0
-0.1986	-0.0825	0
-0.3060	-0.0763	0
-0.3694	0.2393	0
-0.4153	0.0590	0
0.1049	0.4092	0
0.0065	0.2761	0
0.0842	0.4021	0
-0.5898	0.0908	0
-0.1003	0.3685	0
0.5142	-0.0077	0
-0.1902	-0.0442	0
-0.2706	-0.0193	0
-0.2008	-0.0762	0
-0.0913	0.2603	0
0.3658	-0.3171	0
0.0593	0.3575	0
-0.0622	-0.6807	0
-0.5944	0.2860	0
-0.6870	-0.2626	0
-0.2725	-0.0877	0
0.5316	0.2952	0
-0.2105	0.5313	0
0.0275	0.4687	0
-0.2686	-0.0096	0
-0.3631	-0.1445	0
-0.0926	-0.5509	0
-0.6190	-0.3129	0
-0.3412	-0.2263	0
0.1480	-0.6342	0
-0.2946	-0.2135	0
-0.2879	-0.0880	0
-0.1125	0.1941	0
-0.2468	0.0531	0
-0.5378	-0.4357	0
-0.4980	0.3344	0
-0.2673	-0.0636	0
0.0717	-0.0621	0
-0.0861	-0.0765	0
-0.0287	0.0815	0
-0.2560	0.0235	0
-0.0852	0.2768	0
-0.4798	0.0320	0
-0.5100	-0.2617	0
-0.0330	0.0201	0
-0.4769	0.3604	0
0.1004	-0.5245	0
-0.1824	-0.0101	0
-0.1124	0.2271	0
0.3736	-0.0363	1
0.1232	0.5469	1
0.0652	0.6247	1
-0.0461	0.5616	1
0.7435	0.0808	1
-0.1100	0.5031	1
-0.1214	-0.0172	1
-0.1302	0.5656	1
-0.0806	0.4967	1
0.5827	0.2985	1
-0.0607	0.4764	1
0.3813	0.0066	1
0.0947	0.2183	1
-0.0419	0.3475	1
-0.0873	0.4919	1
-0.0499	0.0188	1
0.1414	0.5549	1
0.4534	0.2863	1
-0.0195	0.4186	1
0.1142	0.2150	1
-0.0722	-0.0215	1
0.4378	0.4513	1
0.0896	0.4957	1
-0.1791	0.5470	1
-0.0092	0.3768	1
-0.1301	0.4978	1
0.2263	0.2498	1
-0.0072	0.1653	1
0.0688	0.5801	1
0.0461	0.2587	1
0.7166	0.1217	1
-0.1428	0.1553	1
0.0560	0.3706	1
0.0502	0.6998	1
0.1621	0.6626	1
-0.1169	0.4856	1
-0.0789	0.4632	1
0.0894	0.5439	1
0.7556	0.1291	1
0.0409	0.5761	1
-0.1048	0.5541	1
-0.0833	0.1043	1
-0.0589	0.4940	1
-0.1234	0.2927	1
-0.1145	0.0193	1
0.1440	0.5259	1
0.0315	0.3802	1
0.1084	0.3226	1
-0.0978	0.5184	1
0.0284	0.5134	1
-0.3310	0.3050	2
-0.7368	0.0872	2
-0.5813	0.1119	2
-0.3721	0.4956	2
-0.2113	0.5958	2
-0.3362	0.5636	2
-0.5035	0.5626	2
-0.4624	0.2586	2
-0.3287	0.5244	2
-0.3405	0.2729	2
-0.4750	0.0519	2
-0.4205	0.3340	2
-0.2863	-0.1200	2
-0.4479	0.4748	2
-0.2554	0.2662	2
-0.6684	0.0665	2
-0.2729	0.3308	2
-0.2656	0.2785	2
-0.6539	0.2228	2
-0.3861	0.1294	2
-0.5379	0.4463	2
-0.3492	0.2623	2
-0.3888	0.3796	2
-0.3646	0.3776	2
-0.2721	0.4669	2
-0.3930	0.5708	2
-0.3831	0.2163	2
-0.2745	0.4635	2
-0.4335	0.2829	2
-0.3328	0.3396	2
0.0832	0.5167	2
-0.5802	0.2084	2
-0.7067	-0.0351	2
-0.3896	0.3321	2
-0.4039	0.4697	2
-0.4249	0.4304	2
-0.4010	-0.1900	2
-0.3581	0.3883	2
-0.3244	0.5312	2
-0.3844	0.4700	2
-0.2624	0.3962	2
-0.6127	0.3747	2
-0.3395	0.4979	2
-0.5097	0.2751	2
-0.3569	0.4635	2
-0.4200	0.3084	2
-0.4314	0.2484	2
-0.3098	0.4254	2
-0.4296	-0.0117	2
-0.2542	0.2272	2
0.2459	0.3633	3
-0.4863	0.0941	3
-0.4359	0.1609	3
-0.1581	0.2364	3
-0.2300	0.1493	3
-0.2740	0.2453	3
-0.5488	0.2900	3
0.4272	0.0565	3
-0.5094	0.2057	3
-0.6203	0.3274	3
-0.2915	0.0134	3
-0.3637	-0.0259	3
-0.4436	0.0905	3
-0.1475	0.1811	3
0.3750	0.2627	3
-0.5441	0.1314	3
-0.2277	0.3171	3
0.6589	0.2075	3
-0.2107	0.1721	3
-0.4125	-0.3213	3
-0.3867	-0.0352	3
0.4191	0.1206	3
-0.3574	-0.0351	3
-0.4950	-0.0138	3
-0.2989	0.1484	3
-0.4595	-0.0641	3
-0.2097	0.3369	3
-0.3247	0.0283	3
-0.2631	0.3210	3
-0.2265	0.0238	3
0.5513	0.0591	3
-0.1295	0.1185	3
-0.4738	0.1733	3
-0.4429	-0.3176	3
-0.2684	0.1893	3
-0.5459	0.1478	3
0.3330	0.3084	3
-0.4703	0.1869	3
-0.4570	-0.1848	3
-0.5475	0.2301	3
-0.2908	0.2617	3
-0.3230	0.0812	3
-0.1966	0.0536	3
0.6110	0.1076	3
-0.4978	-0.3011	3
0.4560	0.1131	3
-0.4170	-0.1727	3
-0.5516	0.3812	3
-0.3001	0.0473	3
0.5537	0.1295	3
0.3129	0.2873	4
0.1412	0.0456	4
0.1362	0.2541	4
0.0370	0.0265	4
0.3300	0.2444	4
-0.0562	-0.0456	4
-0.0217	-0.0359	4
0.4381	0.1891	4
-0.0000	0.0389	4
0.3547	0.0483	4
0.2014	0.3542	4
0.0326	0.0497	4
0.1121	0.1308	4
0.0872	0.0616	4
0.0428	0.0948	4
0.1315	0.0552	4
0.2569	0.1180	4
0.3141	0.3740	4
0.0528	0.0909	4
0.2730	0.4139	4
0.2168	0.0211	4
0.2317	0.0643	4
0.0774	0.1079	4
0.0605	0.0114	4
0.0071	-0.0216	4
0.1565	0.0659	4
0.3115	0.2627	4
-0.0079	-0.0650	4
0.2253	-0.0133	4
0.4508	0.1492	4
0.3960	0.2858	4
-0.0629	0.0218	4
0.0714	0.0376	4
0.1893	0.1139	4
0.3101	0.1700	4
-0.0099	0.0750	4
0.4889	0.1847	4
0.4385	0.2100	4
0.2331	0.0318	4
0.3912	0.2061	4
0.1319	0.0965	4
0.0382	-0.0210	4
0.0156	0.0673	4
0.1340	0.1298	4
0.1848	0.3770	4
0.0600	0.0682	4
0.2552	0.1885	4
0.1303	0.0706	4
0.4146	0.2547	4
0.0248	0.0711	4
-0.2792	-0.6726	5
0.6239	-0.3978	5
0.3981	-0.6061	5
0.4365	-0.5781	5
-0.0340	-0.3153	5
-0.0286	-0.7633	5
-0.2655	-0.6467	5
0.4034	-0.2273	5
-0.0693	-0.7479	5
-0.2887	-0.6721	5
-0.3800	-0.5784	5
-0.3691	-0.5498	5
-0.1533	-0.5539	5
-0.3541	-0.6264	5
-0.2217	-0.3504	5
0.5638	-0.4204	5
0.5185	-0.4933	5
0.1665	-0.8457	5
0.3904	-0.6283	5
-0.0904	-0.7579	5
0.5348	-0.4889	5
0.5913	-0.4671	5
0.0463	-0.6007	5
-0.3321	-0.6653	5
-0.1519	-0.3240	5
0.3955	-0.6303	5
0.4365	-0.5845	5
-0.0987	-0.6281	5
0.5781	-0.4783	5
-0.2400	-0.6825	5
-0.1957	-0.2808	5
-0.2136	-0.2892	5
0.0306	-0.2697	5
0.6167	-0.3817	5
0.0550	-0.8088	5
0.5462	-0.3440	5
0.5363	-0.5045	5
0.0333	-0.2176	5
-0.1444	-0.5968	5
0.4633	-0.5697	5
0.5085	-0.4703	5
0.5047	-0.5223	5
0.3647	-0.6391	5
0.6965	-0.0135	5
0.6032	-0.3766	5
0.5767	-0.4396	5
0.5545	-0.2823	5
-0.1831	-0.7205	5
0.4243	-0.6108	5
0.5609	-0.5074	5
-0.5761	-0.0356	6
-0.5430	-0.2126	6
-0.6030	-0.1735	6
-0.4521	-0.3971	6
-0.5517	-0.0574	6
-0.3011	0.3660	6
-0.5731	-0.2078	6
-0.4209	-0.4297	6
-0.6482	-0.1138	6
-0.6960	0.1578	6
-0.5577	-0.2022	6
-0.5448	-0.1601	6
-0.6555	0.0256	6
-0.6293	-0.0714	6
-0.3519	0.1466	6
-0.5823	-0.0814	6
-0.5644	-0.1166	6
-0.2406	0.1768	6
-0.2276	0.4009	6
0.2019	-0.2484	6
-0.6471	0.1232	6
-0.6571	0.0398	6
-0.6034	-0.0730	6
-0.5669	-0.3238	6
-0.5355	0.0519	6
-0.4870	0.1387	6
-0.5718	-0.1578	6
-0.4864	-0.1985	6
-0.6532	-0.0489	6
-0.2230	0.0999	6
-0.4804	0.0849	6
-0.5565	-0.0859	6
-0.1808	0.4350	6
-0.4779	-0.2742	6
-0.5192	-0.2424	6
-0.3755	0.1390	6
-0.3124	0.1297	6
-0.4903	-0.1616	6
-0.5345	-0.1245	6
-0.6703	0.0083	6
-0.3475	0.0547	6
-0.5624	-0.3740	6
-0.2938	0.1179	6
-0.2826	0.1142	6
-0.0745	0.4149	6
-0.6550	-0.1295	6
-0.4150	0.3676	6
-0.1773	0.2668	6
-0.4199	-0.0042	6
-0.4983	-0.1047	6
0.5304	0.5614	7
0.4937	-0.6645	7
0.6377	0.4440	7
0.3198	0.6370	7
0.2445	0.6432	7
-0.0389	0.7672	7
-0.0410	0.7022	7
0.3957	0.4909	7
0.3892	0.5290	7
0.3836	0.5609	7
0.5951	0.4466	7
0.2872	0.5920	7
0.4088	0.6421	7
0.2746	0.6171	7
0.3613	0.5473	7
0.0121	0.6720	7
0.3386	0.6040	7
0.4129	0.5103	7
0.4175	0.5847	7
-0.0889	0.7490	7
0.5561	0.5107	7
0.1102	0.7521	7
0.1669	0.7352	7
0.5311	0.5146	7
0.3557	0.5317	7
-0.0176	0.7359	7
0.3045	0.6896	7
0.5402	0.5152	7
0.0110	0.7733	7
0.4667	0.5496	7
0.3772	0.5995	7
0.6124	0.4429	7
0.2965	0.6109	7
0.2216	0.6366	7
0.6708	0.4167	7
0.5371	0.4761	7
0.5998	0.4196	7
0.3234	0.5508	7
0.2837	0.7230	7
0.5861	0.4499	7
0.6838	0.3555	7
0.1621	0.7829	7
0.5071	0.5092	7
0.3461	0.5600	7
0.5509	0.4673	7
0.4586	0.5663	7
0.2716	0.6792	7
0.6187	0.3657	7
0.5232	0.5618	7
-0.1729	0.7078	7
0.4508	-0.1989	8
-0.2820	-0.4234	8
0.2617	-0.3843	8
0.1547	-0.2484	8
-0.1092	-0.2482	8
-0.3117	-0.3509	8
0.1058	-0.4486	8
-0.3919	-0.4732	8
-0.3022	-0.4106	8
-0.1159	-0.1932	8
-0.1453	-0.4599	8
0.2040	-0.1846	8
0.2537	-0.1768	8
0.6835	-0.1247	8
-0.1399	-0.4036	8
-0.3164	-0.2255	8
-0.2690	-0.2243	8
-0.2782	-0.1972	8
0.7262	-0.1246	8
0.5740	-0.1044	8
0.1294	-0.1698	8
-0.2253	-0.2066	8
-0.3164	-0.3356	8
0.1796	-0.2028	8
0.2134	-0.3109	8
-0.3287	-0.3713	8
-0.2976	-0.3996	8
0.0030	-0.3445	8
-0.0868	-0.3764	8
-0.1144	-0.4263	8
-0.2782	-0.3355	8
-0.3379	-0.3264	8
-0.0307	-0.4283	8
0.0865	-0.1293	8
-0.2995	-0.3889	8
0.0812	-0.2161	8
-0.1171	-0.3028	8
-0.3788	-0.3752	8
-0.1851	-0.1746	8
-0.2740	-0.2498	8
-0.3301	-0.3266	8
-0.3102	-0.2354	8
-0.2933	-0.4197	8
-0.3293	-0.3776	8
-0.0841	-0.4034	8
0.0580	-0.4204	8
-0.1084	-0.4707	8
0.3162	-0.1982	8
-0.1885	-0.2297	8
-0.1640	-0.3386	8
-0.2499	-0.5220	9
0.2465	-0.5439	9
0.2365	-0.6003	9
0.0071	-0.3958	9
-0.1451	-0.4920	9
0.0208	-0.5752	9
0.0307	-0.5320	9
-0.2213	-0.3941	9
-0.2305	-0.5542	9
0.2365	-0.6003	9
-0.1179	-0.3749	9
0.2432	-0.5228	9
0.0323	-0.5032	9
0.2294	-0.5591	9
0.2432	-0.5228	9
0.2407	-0.5799	9
0.1322	-0.4187	9
-0.1446	-0.3665	9
0.1794	-0.4289	9
-0.2484	-0.3527	9
-0.0536	-0.3832	9
-0.2305	-0.5542	9
-0.0287	-0.5532	9
-0.2606	-0.4062	9
0.1721	-0.5950	9
-0.2236	-0.4537	9
-0.2010	-0.4128	9
-0.2165	-0.5382	9
0.0071	-0.3958	9
-0.2499	-0.5220	9
0.1322	-0.4187	9
0.2294	-0.5591	9
-0.2305	-0.5542	9
-0.2606	-0.4062	9
-0.1982	-0.4940	9
0.1322	-0.4187	9
0.0775	-0.4999	9
-0.2213	-0.3941	9
-0.2484	-0.3527	9
0.0319	-0.5259	9
-0.2010	-0.4128	9
0.1794	-0.4289	9
0.0319	-0.5259	9
-0.2601	-0.5191	9
0.1721	-0.5950	9
-0.2165	-0.5382	9
0.0307	-0.5320	9
-0.1446	-0.3665	9
-0.2601	-0.5191	9
0.2294	-0.5591	9
0.1343	-0.1188	10
0.7670	-0.0809	10
0.7167	0.0245	10
0.1210	-0.1923	10
0.8548	-0.0229	10
0.4725	-0.2649	10
0.6898	0.1843	10
0.2707	-0.2262	10
0.8980	-0.2307	10
0.4370	-0.2509	10
0.2852	-0.3327	10
0.4621	-0.0212	10
0.5753	-0.1225	10
0.6900	-0.1596	10
0.7293	-0.2557	10
0.9154	-0.1762	10
0.6165	-0.1866	10
0.6441	-0.2218	10
0.7419	-0.2445	10
0.3102	-0.0950	10
0.5125	-0.1581	10
0.6601	-0.1703	10
-0.0335	-0.1894	10
0.6622	-0.0377	10
0.4985	-0.3444	10
0.6675	-0.2750	10
0.5360	-0.2406	10
0.6994	-0.2805	10
0.6247	-0.1118	10
0.7808	-0.3905	10
0.3501	-0.1859	10
-0.1667	-0.2541	10
0.6070	-0.0769	10
0.8335	-0.2642	10
0.0620	-0.2641	10
0.8458	-0.2210	10
0.8366	-0.1617	10
0.5284	-0.1464	10
0.5141	-0.2647	10
0.2690	0.3771	10
0.5899	-0.1543	10
0.5423	0.2385	10
0.6666	-0.3612	10
-0.1239	-0.1781	10
0.7535	0.2068	10
0.7225	-0.0366	10
0.7463	-0.1582	10
0.8645	-0.1352	10
0.7055	-0.2351	10
0.7338	-0.2040	10


==> chapters/data/mds-test-embedding-classicNet5DO-mp3.csv <==
x	y	classId
0.0138	-0.1501	0
0.0112	-0.4560	0
0.0495	-0.1823	0
0.0007	-0.3625	0
-0.3171	-0.4660	0
-0.1597	-0.4751	0
-0.2398	0.3156	0
-0.1819	0.0814	0
-0.2273	0.2826	0
-0.1364	-0.5795	0
-0.4012	-0.0227	0
-0.6067	-0.4726	0
0.0002	-0.1658	0
-0.0151	-0.2490	0
0.0206	-0.1966	0
-0.2830	-0.0111	0
-0.4736	-0.6144	0
-0.2525	0.1983	0
0.6874	-0.2234	0
-0.2679	-0.6394	0
0.0420	-0.8137	0
0.0765	-0.2808	0
-0.0656	0.6659	0
-0.2980	0.2447	0
-0.2026	0.3033	0
-0.0283	-0.2397	0
0.1270	-0.3935	0
0.5653	-0.2065	0
0.1440	-0.7447	0
0.2058	-0.2708	0
-0.3098	-0.7046	0
0.2280	-0.2271	0
0.0597	-0.2842	0
-0.2270	-0.0380	0
-0.1234	-0.2476	0
-0.3263	-0.6918	0
-0.3536	-0.5560	0
0.0454	-0.2854	0
0.1272	0.1366	0
0.0792	-0.1039	0
-0.0856	0.0156	0
-0.0559	-0.2253	0
-0.3109	0.0007	0
-0.1280	-0.5185	0
0.1852	-0.5983	0
-0.0547	-0.0494	0
-0.3613	-0.5236	0
0.1242	-0.6939	0
-0.0442	-0.1404	0
-0.2624	-0.0526	0
0.1976	0.4220	1
-0.4300	0.3849	1
-0.6404	0.2334	1
-0.5731	0.1355	1
0.5651	0.4925	1
-0.5253	0.0654	1
0.0411	-0.0345	1
-0.6148	0.0191	1
-0.5529	0.0664	1
-0.2182	0.6594	1
-0.4969	0.1127	1
0.1700	0.4290	1
-0.1992	0.1966	1
-0.3882	0.1084	1
-0.5226	0.0888	1
0.0983	0.0628	1
-0.3814	0.4262	1
-0.2518	0.5370	1
-0.4901	0.1469	1
-0.1894	0.2201	1
0.0482	-0.0108	1
-0.3414	0.6038	1
-0.5035	0.2458	1
-0.5682	-0.0254	1
-0.4345	0.1553	1
-0.5425	0.0320	1
-0.1738	0.4083	1
-0.1461	0.0684	1
-0.5227	0.2867	1
-0.2764	0.1453	1
0.1200	0.7252	1
-0.2871	-0.0832	1
-0.4475	0.1450	1
-0.5471	0.4778	1
-0.2400	0.6267	1
-0.5526	0.0089	1
-0.4762	0.0946	1
-0.5482	0.2501	1
0.0967	0.7736	1
-0.5618	0.2256	1
-0.5798	0.0524	1
-0.1042	-0.0365	1
-0.5247	0.1015	1
-0.3860	-0.0270	1
0.0077	-0.0184	1
-0.4080	0.4043	1
-0.3896	0.1620	1
-0.3802	0.2130	1
-0.5467	0.0835	1
-0.5642	0.1683	1
-0.3393	-0.2701	2
-0.2209	-0.7227	2
-0.2883	-0.5690	2
-0.5559	-0.3087	2
-0.6758	-0.0730	2
-0.6609	-0.2745	2
-0.6631	-0.4406	2
-0.4678	-0.3291	2
-0.6079	-0.2455	2
-0.3323	-0.2892	2
-0.2662	-0.4692	2
-0.5272	-0.2516	2
0.0730	-0.2303	2
-0.6076	-0.3849	2
-0.3269	-0.1742	2
-0.2190	-0.6510	2
-0.4117	-0.2043	2
-0.3389	-0.1497	2
-0.3467	-0.6349	2
-0.2077	-0.3028	2
-0.5126	-0.5465	2
-0.3191	-0.2333	2
-0.6100	-0.1901	2
-0.4282	-0.3178	2
-0.5123	-0.1474	2
-0.6668	-0.3322	2
-0.2663	-0.2962	2
-0.5058	-0.1494	2
-0.3199	-0.3802	2
-0.3731	-0.2575	2
-0.2678	0.4581	2
-0.4069	-0.5314	2
-0.5442	-0.4798	2
-0.3658	-0.3322	2
-0.5119	-0.3350	2
-0.4791	-0.3707	2
0.1672	-0.2569	2
-0.4314	-0.3076	2
-0.6047	-0.2546	2
-0.5210	-0.3430	2
-0.5664	-0.1238	2
-0.4187	-0.6170	2
-0.6171	-0.2318	2
-0.4077	-0.4669	2
-0.5071	-0.3000	2
-0.5093	-0.2423	2
-0.2879	-0.3565	2
-0.4847	-0.1947	2
-0.1183	-0.4477	2
-0.2502	-0.1410	2
-0.1939	0.4561	3
-0.1554	-0.3903	3
-0.2122	-0.1200	3
-0.2750	0.0727	3
-0.2293	0.0198	3
-0.3233	-0.3146	3
-0.5588	-0.1963	3
0.1364	0.4810	3
-0.3715	-0.2172	3
-0.0300	0.4903	3
-0.0920	-0.3481	3
-0.0731	-0.2248	3
-0.1285	-0.2761	3
0.0886	0.1578	3
-0.0680	0.5466	3
-0.2352	-0.4761	3
-0.4335	-0.2560	3
-0.0311	0.7299	3
-0.2296	-0.0084	3
0.3219	-0.1317	3
-0.0500	-0.2824	3
-0.6982	0.0216	3
-0.0566	-0.2002	3
0.0719	-0.1504	3
-0.1864	-0.3465	3
-0.0662	-0.4307	3
-0.4494	-0.2037	3
-0.0706	-0.3497	3
-0.4158	-0.3356	3
-0.0183	-0.0680	3
0.1358	0.5870	3
-0.1375	0.0285	3
-0.3564	-0.1386	3
0.2523	-0.4991	3
-0.2372	-0.2870	3
-0.3001	-0.4627	3
-0.1195	0.5102	3
-0.3773	-0.1192	3
0.0198	-0.4738	3
-0.5244	-0.2037	3
-0.3594	-0.3627	3
-0.1501	-0.0907	3
-0.0607	-0.0719	3
0.1099	0.6447	3
0.2152	0.3047	3
-0.6916	-0.1164	3
0.2211	-0.1451	3
-0.5605	-0.4067	3
-0.1183	-0.3832	3
0.0422	0.6165	3
-0.1698	0.5091	4
0.0050	0.2185	4
-0.2776	0.2149	4
-0.0382	0.0659	4
-0.1209	0.5377	4
0.0587	0.0394	4
0.0591	0.0907	4
-0.0828	0.6275	4
-0.0522	0.1057	4
0.0602	0.4696	4
-0.3536	0.3269	4
0.0078	0.1683	4
-0.0457	0.2346	4
-0.0034	0.2142	4
-0.0329	0.1636	4
0.0692	0.2318	4
0.0107	0.3908	4
-0.3047	0.4869	4
-0.0465	0.1744	4
-0.3351	0.4722	4
0.0531	0.3720	4
0.0368	0.3869	4
0.0406	0.2211	4
0.0332	0.1504	4
0.0329	0.0777	4
0.0320	0.2623	4
-0.1500	0.4504	4
-0.0973	-0.1076	4
0.0907	0.3574	4
-0.0266	0.5971	4
-0.1443	0.5973	4
-0.0149	0.0431	4
0.0188	0.1790	4
-0.0464	0.2836	4
-0.0499	0.4450	4
-0.0510	0.1280	4
-0.2279	0.5472	4
-0.5385	0.2060	4
0.0630	0.3860	4
-0.6946	-0.0920	4
0.0428	0.2555	4
0.0051	0.0842	4
-0.0393	0.1427	4
-0.0760	0.2047	4
-0.4002	0.3014	4
-0.0675	0.1552	4
-0.1086	0.3569	4
0.0639	0.2379	4
-0.6624	0.0695	4
-0.0008	0.1782	4
0.5595	-0.5232	5
0.6222	0.5170	5
0.7676	0.0439	5
0.7397	0.1954	5
0.4160	-0.2949	5
0.7331	-0.3674	5
0.5637	-0.4849	5
0.4782	0.3666	5
0.6504	-0.5000	5
0.5819	-0.5073	5
0.4675	-0.5573	5
0.4865	-0.5083	5
0.5893	-0.3127	5
0.5216	-0.5471	5
0.3753	-0.4467	5
0.6602	0.4123	5
0.6726	0.3229	5
0.8956	-0.1522	5
0.7696	0.0908	5
0.7402	-0.2776	5
0.6894	0.3243	5
0.7067	0.3722	5
0.4732	-0.5409	5
0.5304	-0.5730	5
0.3634	-0.3987	5
0.7758	0.0360	5
0.7432	0.1902	5
0.4436	-0.5909	5
0.7142	0.3635	5
0.4691	-0.6263	5
0.2503	-0.4135	5
0.2748	-0.4467	5
0.4172	-0.0454	5
0.6439	0.4795	5
0.8133	-0.2859	5
0.5809	0.4615	5
0.7068	0.3103	5
0.3507	-0.0369	5
0.6290	-0.2895	5
0.7330	0.2322	5
0.6610	0.3184	5
0.6692	0.3391	5
0.7686	0.0146	5
0.6130	0.4610	5
0.6087	0.5074	5
0.6692	0.4038	5
0.4973	0.5167	5
0.3863	-0.7285	5
0.7620	0.1333	5
0.7308	0.3208	5
-0.0355	-0.6242	6
0.1738	-0.5865	6
0.0869	-0.6495	6
0.2638	-0.6119	6
-0.0352	-0.6025	6
-0.4103	-0.4213	6
0.1574	-0.6302	6
0.3247	-0.5964	6
-0.0354	-0.7047	6
-0.1836	-0.7250	6
0.1441	-0.6158	6
0.0875	-0.5960	6
-0.1080	-0.7113	6
-0.0186	-0.6693	6
-0.2305	-0.3829	6
0.0188	-0.6209	6
0.0060	-0.6307	6
-0.2647	-0.1560	6
-0.4478	-0.3832	6
0.4010	0.1158	6
-0.1648	-0.6811	6
-0.1159	-0.6891	6
-0.0155	-0.6411	6
0.2008	-0.6857	6
-0.2414	-0.5700	6
-0.3275	-0.5185	6
0.1050	-0.6424	6
-0.0762	-0.5842	6
-0.0681	-0.6888	6
-0.1492	-0.2291	6
-0.2782	-0.5204	6
0.0325	-0.5968	6
-0.5702	-0.2510	6
0.0225	-0.6623	6
-0.1185	-0.6235	6
-0.2950	-0.4181	6
-0.2647	-0.3541	6
0.0756	-0.5707	6
0.0709	-0.5946	6
-0.1241	-0.6869	6
-0.1798	-0.2992	6
0.2493	-0.6899	6
-0.2491	-0.1993	6
-0.2467	-0.2151	6
-0.4673	0.0354	6
-0.0084	-0.7038	6
-0.4566	-0.4586	6
-0.3275	-0.0705	6
-0.1286	-0.4799	6
0.0170	-0.5492	6
-0.6388	0.5644	7
-0.6420	-0.6308	7
-0.4163	0.7199	7
-0.4754	0.5505	7
-0.6286	0.3593	7
-0.2403	0.7405	7
-0.7519	0.1667	7
-0.5348	0.4548	7
-0.5723	0.4412	7
-0.4851	0.5011	7
-0.4254	0.6947	7
-0.5889	0.3862	7
-0.3244	0.7252	7
-0.6188	0.3856	7
-0.5085	0.4741	7
-0.6997	0.2072	7
-0.5391	0.5052	7
-0.5587	0.4526	7
-0.7171	0.4154	7
-0.8007	0.1332	7
-0.6058	0.5811	7
-0.7788	0.2692	7
-0.7533	0.3171	7
-0.5434	0.6001	7
-0.5329	0.4246	7
-0.7853	0.1134	7
-0.3812	0.7234	7
-0.4497	0.6620	7
-0.8378	0.0720	7
-0.4908	0.6159	7
-0.5658	0.4793	7
-0.3942	0.7013	7
-0.4568	0.5191	7
-0.6277	0.3344	7
-0.8141	0.2389	7
-0.4775	0.6298	7
-0.3954	0.6896	7
-0.5742	0.4130	7
-0.7143	0.4407	7
-0.4379	0.6800	7
-0.3444	0.7511	7
-0.2761	0.7930	7
-0.2899	0.7245	7
-0.5142	0.4591	7
-0.5736	0.5660	7
-0.5342	0.6149	7
-0.7155	0.3657	7
-0.4829	0.6404	7
-0.5328	0.6335	7
-0.7930	-0.0658	7
0.4200	0.3903	8
0.4006	-0.3136	8
0.4704	0.2055	8
0.3176	0.1397	8
0.0927	-0.4439	8
0.2414	-0.4809	8
0.5408	-0.1702	8
0.2844	-0.5797	8
0.4113	-0.2749	8
0.1484	-0.1733	8
0.3332	-0.4817	8
0.2675	0.1609	8
0.2760	0.2176	8
0.5472	0.5497	8
0.2788	-0.4771	8
0.0655	-0.4591	8
0.1415	-0.3489	8
0.1284	-0.3283	8
0.5826	0.5736	8
0.4958	0.4486	8
0.2345	0.1305	8
0.1366	-0.3229	8
0.3319	-0.3249	8
0.2659	0.0986	8
0.3863	0.1856	8
0.3288	-0.2838	8
0.3751	-0.2299	8
0.2935	-0.3057	8
0.2477	-0.4599	8
0.3204	-0.4508	8
0.2865	-0.3858	8
0.2500	-0.3400	8
0.3450	-0.3977	8
0.1849	0.0827	8
0.3640	-0.2346	8
0.1995	-0.0355	8
0.2516	-0.3845	8
0.2191	-0.5259	8
0.1220	-0.2328	8
0.0951	-0.4517	8
0.2942	-0.2905	8
0.0758	-0.4425	8
0.3919	-0.3226	8
0.3305	-0.3052	8
0.3131	-0.4273	8
0.3985	-0.4098	8
0.3038	-0.5146	8
0.3012	0.3085	8
0.0739	-0.4572	8
0.2159	-0.4672	8
0.5230	-0.2976	9
0.6645	0.0378	9
0.6708	0.0690	9
0.4674	-0.0788	9
0.4654	-0.3307	9
0.6344	-0.1311	9
0.5886	-0.0989	9
0.4300	-0.1786	9
0.5146	-0.3820	9
0.6708	0.0690	9
0.4046	-0.2148	9
0.6132	0.1054	9
0.5659	-0.0888	9
0.6325	0.0831	9
0.6132	0.1053	9
0.6532	0.0874	9
0.5069	0.0413	9
0.4153	-0.1246	9
0.4949	0.0772	9
0.3731	-0.2136	9
0.4397	-0.1382	9
0.5146	-0.3820	9
0.5974	-0.1897	9
0.4545	-0.1984	9
0.6234	0.1448	9
0.4770	-0.2228	9
0.4324	-0.2648	9
0.5374	-0.3251	9
0.4674	-0.0788	9
0.5230	-0.2976	9
0.5069	0.0413	9
0.6325	0.0831	9
0.5146	-0.3820	9
0.4545	-0.1984	9
0.4825	-0.3291	9
0.5069	0.0413	9
0.5677	-0.0390	9
0.4300	-0.1786	9
0.3731	-0.2136	9
0.5895	-0.1003	9
0.4324	-0.2648	9
0.4949	0.0772	9
0.5895	-0.1003	9
0.5133	-0.3271	9
0.6234	0.1448	9
0.5374	-0.3251	9
0.5886	-0.0989	9
0.4153	-0.1246	9
0.5133	-0.3271	9
0.6325	0.0831	9
0.2529	0.1085	10
0.2604	0.8164	10
0.1296	0.8232	10
0.2794	0.0202	10
0.4384	0.8957	10
0.4234	0.4860	10
-0.1122	0.8432	10
0.3762	0.2229	10
-0.8699	0.5400	10
0.3915	0.4367	10
0.6305	-0.0105	10
0.0869	0.6350	10
0.3409	0.6363	10
0.3792	0.7392	10
0.2987	0.8246	10
0.3868	0.9569	10
0.2763	0.6599	10
0.3715	0.7111	10
0.4550	0.7566	10
0.2471	0.3119	10
0.3503	0.5551	10
0.3869	0.6877	10
0.2862	-0.0882	10
0.1510	0.8048	10
0.4967	0.5736	10
0.4698	0.6986	10
0.3859	0.5148	10
0.4656	0.7150	10
0.3239	0.6535	10
0.6017	0.7368	10
0.4185	0.3127	10
0.2602	-0.2148	10
0.2970	0.6434	10
0.4655	0.8431	10
0.3670	-0.0604	10
0.4146	0.8803	10
0.3820	0.8666	10
0.3395	0.5723	10
0.4268	0.5521	10
-0.0600	0.4934	10
0.3556	0.6270	10
-0.7469	0.0452	10
0.6707	0.4996	10
0.2247	-0.1071	10
0.0191	0.8291	10
0.2805	0.7570	10
0.5000	0.6823	10
0.3339	0.9062	10
0.4340	0.7442	10
0.3207	0.7725	10


==> chapters/data/mds-test-embedding-classicNet5DO-mp4.csv <==
x	y	classId
-0.3948	0.3482	0
-0.0591	0.4045	0
-0.2627	0.3419	0
-0.1311	0.3681	0
-0.2570	0.1560	0
-0.1378	0.2040	0
-0.6829	-0.1793	0
-0.4961	0.1462	0
-0.6968	-0.0471	0
0.0272	0.2414	0
-0.4249	-0.2669	0
0.3333	-0.2311	0
-0.3428	0.3082	0
-0.2847	0.4128	0
-0.3682	0.3246	0
-0.4728	0.0208	0
0.3564	-0.1750	0
-0.5964	0.0342	0
0.4660	0.5668	0
0.0138	0.1919	0
0.4266	0.2919	0
-0.1494	0.4736	0
-0.6855	-0.5011	0
-0.7065	0.0049	0
-0.6390	0.0517	0
-0.3162	0.4052	0
-0.0508	0.4896	0
0.1284	0.6020	0
0.4064	0.2941	0
-0.1377	0.5949	0
0.4674	-0.0439	0
-0.1489	0.5732	0
-0.1889	0.4419	0
-0.4569	0.0578	0
-0.3421	0.2267	0
0.4463	-0.0383	0
-0.1536	0.1332	0
-0.1664	0.4563	0
-0.3538	0.0800	0
-0.4353	0.3978	0
-0.5542	0.1548	0
-0.3320	0.3713	0
-0.4800	-0.0170	0
-0.0612	0.1699	0
0.1045	0.4194	0
-0.4943	0.2480	0
-0.0760	0.0524	0
0.4909	0.1155	0
-0.4414	0.3222	0
-0.4001	0.0212	0
-0.7088	0.2232	1
-0.2657	-0.7709	1
-0.2109	-0.8315	1
-0.1682	-0.7284	1
-0.6176	0.5526	1
-0.1749	-0.6477	1
-0.5756	0.3144	1
-0.0968	-0.6209	1
-0.1993	-0.6309	1
-0.0740	-0.8436	1
-0.1893	-0.6753	1
-0.7243	0.2092	1
-0.5690	-0.5544	1
-0.2776	-0.6155	1
-0.1560	-0.6517	1
-0.6731	0.3176	1
-0.2521	-0.8015	1
-0.1040	-0.8036	1
-0.2490	-0.6425	1
-0.6049	-0.5442	1
-0.6073	0.3291	1
-0.1361	-0.8583	1
-0.2816	-0.7494	1
-0.0727	-0.5978	1
-0.2929	-0.6019	1
-0.1397	-0.5951	1
-0.5369	-0.6744	1
-0.6463	0.2050	1
-0.2284	-0.8029	1
-0.5004	-0.5445	1
0.4279	-0.3065	1
-0.0778	-0.4599	1
-0.3775	-0.6706	1
-0.1604	-0.8609	1
-0.0870	-0.8363	1
-0.1130	-0.5896	1
-0.2004	-0.6444	1
-0.2499	-0.7451	1
-0.7052	0.4883	1
-0.2047	-0.7996	1
-0.1343	-0.6604	1
-0.5582	0.2635	1
-0.1619	-0.6537	1
-0.1502	-0.5067	1
-0.5825	0.2336	1
-0.2741	-0.7830	1
-0.3764	-0.6077	1
-0.3958	-0.6941	1
-0.1713	-0.6761	1
-0.2223	-0.7367	1
-0.2434	-0.1862	2
0.4375	0.0228	2
0.0180	-0.1689	2
-0.2737	-0.4042	2
-0.3407	-0.5774	2
-0.0488	-0.4617	2
-0.1188	-0.3532	2
-0.4666	-0.3773	2
-0.3249	-0.4501	2
-0.2615	-0.1527	2
0.0520	-0.1837	2
-0.4974	-0.4252	2
-0.2882	0.3737	2
-0.0115	-0.4508	2
-0.0848	-0.2973	2
0.2550	-0.1289	2
-0.2261	-0.3641	2
-0.2332	-0.3116	2
0.2132	-0.1746	2
-0.1002	-0.1162	2
0.1057	-0.2541	2
-0.0604	-0.2543	2
-0.5737	-0.4308	2
-0.2486	-0.2425	2
-0.3368	-0.3911	2
-0.0138	-0.4139	2
-0.0941	-0.2079	2
-0.3013	-0.3748	2
-0.1321	-0.1562	2
-0.2015	-0.2621	2
-0.5319	-0.5393	2
0.0694	-0.2550	2
0.3833	-0.3751	2
-0.1505	-0.2554	2
-0.1987	-0.3319	2
-0.2816	-0.3394	2
0.1726	0.2751	2
-0.2631	-0.2521	2
-0.3023	-0.4353	2
-0.3367	-0.3491	2
-0.0737	-0.7146	2
0.1441	-0.1888	2
-0.1554	-0.4266	2
-0.0180	-0.2297	2
-0.3385	-0.3588	2
-0.5479	-0.4867	2
-0.0922	-0.2260	2
-0.2156	-0.3808	2
-0.1043	0.1111	2
-0.2882	-0.2064	2
-0.4940	-0.6006	3
-0.6203	0.4371	3
-0.7367	0.2810	3
0.3495	-0.3438	3
-0.8015	0.1279	3
-0.1161	-0.0275	3
-0.7874	0.2227	3
-0.8242	0.0687	3
-0.6685	0.2875	3
0.2274	-0.3828	3
-0.1489	0.2815	3
-0.6472	0.3824	3
-0.6275	0.4052	3
-0.8040	0.2035	3
-0.4493	-0.5945	3
-0.6707	0.3493	3
-0.1644	-0.1196	3
-0.8348	-0.1966	3
-0.7530	0.1003	3
-0.3917	0.6656	3
-0.6580	0.4292	3
0.5636	-0.4772	3
-0.6544	0.4078	3
-0.6206	0.4558	3
-0.1154	0.0804	3
-0.5949	0.4986	3
-0.1564	-0.1890	3
-0.1089	0.2693	3
-0.0579	-0.1242	3
-0.7281	0.3480	3
-0.8477	-0.0096	3
-0.7623	0.1526	3
-0.7337	0.2874	3
-0.3882	0.6805	3
-0.1407	0.0308	3
-0.7064	0.3208	3
-0.4454	-0.6030	3
-0.7599	0.1955	3
-0.5115	0.5743	3
-0.7469	0.2354	3
-0.0910	-0.0237	3
-0.7250	0.1639	3
-0.6120	0.3818	3
-0.8411	-0.0823	3
-0.6782	0.4442	3
-0.7836	0.0686	3
-0.5424	0.5681	3
-0.8362	-0.0275	3
-0.1586	0.2821	3
-0.8005	-0.2014	3
-0.5565	-0.6272	4
-0.5712	-0.1795	4
-0.5009	-0.3453	4
-0.4821	-0.0830	4
-0.4923	-0.6483	4
-0.5577	0.0580	4
-0.6577	0.0080	4
0.0738	-0.8123	4
-0.6668	-0.0900	4
-0.6993	-0.2804	4
-0.4573	-0.5159	4
-0.6916	-0.1148	4
-0.5267	-0.1523	4
-0.7066	-0.1286	4
-0.5791	-0.0943	4
-0.5742	-0.1397	4
-0.7042	-0.2672	4
-0.4433	-0.6586	4
-0.6267	-0.1192	4
-0.3589	-0.7057	4
-0.6325	-0.3614	4
-0.6818	-0.3242	4
-0.6290	-0.1759	4
-0.6547	-0.0641	4
-0.5827	-0.0481	4
-0.5959	-0.1530	4
-0.6070	-0.3449	4
-0.3821	-0.0977	4
-0.6668	-0.2673	4
-0.6971	-0.4047	4
-0.0103	-0.7972	4
-0.5461	-0.0421	4
-0.6678	-0.1233	4
-0.6115	-0.2052	4
-0.6161	-0.4545	4
-0.6009	-0.0933	4
0.2415	-0.4557	4
0.1817	-0.4396	4
-0.6714	-0.3367	4
-0.5593	-0.3941	4
-0.6045	-0.1869	4
-0.6420	-0.0331	4
-0.6439	-0.0943	4
-0.5355	-0.1837	4
-0.4334	-0.5299	4
-0.5930	-0.1144	4
-0.5853	-0.2997	4
-0.5985	-0.1727	4
0.1525	-0.4864	4
-0.6570	-0.1636	4
0.5815	0.4958	5
0.8085	-0.0606	5
0.6742	0.2960	5
0.7235	0.2790	5
0.4098	0.4603	5
0.6233	0.5671	5
0.5750	0.4505	5
0.6956	-0.0117	5
0.6010	0.5105	5
0.5757	0.4591	5
0.5345	0.5066	5
0.5433	0.4360	5
0.4832	0.6156	5
0.5508	0.5324	5
0.3793	0.4999	5
0.7906	0.0543	5
0.7181	0.1265	5
0.8185	0.4491	5
0.6826	0.2680	5
0.6567	0.5384	5
0.7452	0.1352	5
0.8038	0.1716	5
0.5906	0.4240	5
0.5663	0.4492	5
0.4436	0.4207	5
0.6822	0.2923	5
0.7219	0.2824	5
0.5654	0.4960	5
0.7811	0.1458	5
0.6143	0.4533	5
0.3286	0.4196	5
0.3198	0.4299	5
0.4794	0.4478	5
0.8238	0.0046	5
0.8011	0.3975	5
0.7924	-0.0173	5
0.7447	0.1618	5
0.4226	0.3645	5
0.5331	0.5526	5
0.7171	0.2184	5
0.7294	0.1420	5
0.7249	0.1204	5
0.6850	0.3019	5
0.7895	0.0233	5
0.7966	-0.0599	5
0.7758	0.0624	5
0.7784	-0.1103	5
0.6146	0.5281	5
0.6858	0.2453	5
0.7658	0.1746	5
0.1941	0.0454	6
0.4079	0.2167	6
0.2645	0.1414	6
0.2229	0.3877	6
0.1304	0.0365	6
-0.2797	-0.0127	6
0.4155	0.1681	6
0.3361	0.5197	6
0.2561	-0.0528	6
0.3035	-0.0420	6
0.3644	0.1332	6
0.1942	0.1736	6
0.2899	0.0740	6
0.2405	0.0498	6
-0.4080	0.2467	6
0.2140	0.0920	6
0.1700	0.0310	6
-0.6492	0.1306	6
-0.3047	-0.0695	6
0.5446	0.0112	6
0.3241	0.0594	6
0.2184	-0.0033	6
0.2197	0.0690	6
0.3146	0.1807	6
-0.2999	0.1776	6
-0.3559	0.1266	6
0.4130	0.1195	6
-0.1770	0.3244	6
0.2106	-0.0239	6
-0.4707	0.3035	6
-0.3474	0.1455	6
0.1810	0.1156	6
0.0576	-0.3519	6
-0.0467	0.3525	6
-0.0509	0.2141	6
-0.3968	0.1014	6
-0.4925	0.1287	6
0.1140	0.1192	6
0.1984	0.1440	6
0.2044	-0.0616	6
-0.6081	0.2471	6
0.3115	0.2374	6
-0.6835	0.1264	6
-0.6665	0.1402	6
-0.6469	-0.3224	6
0.2667	-0.0151	6
-0.3679	-0.0453	6
-0.6581	0.0856	6
-0.2522	0.2646	6
0.1063	0.1003	6
0.3931	-0.6944	7
0.6109	-0.3818	7
0.3715	-0.7234	7
0.4260	-0.6364	7
0.1576	-0.6590	7
0.0658	-0.8795	7
-0.0197	-0.8453	7
0.2080	-0.6797	7
0.2359	-0.6427	7
0.2933	-0.6241	7
0.3361	-0.7412	7
0.2882	-0.5901	7
0.2578	-0.8655	7
0.3432	-0.5723	7
0.2652	-0.6282	7
-0.0480	-0.8496	7
0.3656	-0.6514	7
0.2140	-0.6506	7
0.4086	-0.7643	7
0.0196	-0.8787	7
0.3972	-0.6746	7
0.1749	-0.8503	7
0.2034	-0.8561	7
0.3391	-0.6763	7
0.2270	-0.6533	7
0.1466	-0.8131	7
0.1798	-0.8940	7
0.2930	-0.7414	7
0.1143	-0.8866	7
0.4461	-0.6585	7
0.3004	-0.6167	7
0.3289	-0.7350	7
0.3921	-0.5655	7
0.2107	-0.5792	7
0.4458	-0.5750	7
0.2937	-0.7088	7
0.3011	-0.7473	7
0.2175	-0.6367	7
0.4438	-0.6233	7
0.3403	-0.7202	7
0.4999	-0.6210	7
0.5219	-0.7201	7
0.2346	-0.8572	7
0.3194	-0.5900	7
0.2640	-0.7239	7
0.4367	-0.7128	7
0.4155	-0.6551	7
0.3217	-0.8707	7
0.3222	-0.6869	7
-0.3567	-0.7932	7
0.7871	0.2625	8
-0.2264	0.7247	8
-0.3960	0.7359	8
-0.4742	0.5820	8
0.1239	0.2942	8
0.3191	0.4763	8
0.4823	0.4652	8
-0.0509	0.5768	8
-0.2593	0.7549	8
-0.3709	0.5388	8
0.2680	0.5878	8
0.4355	-0.1584	8
0.4549	-0.1751	8
0.8915	0.1196	8
0.2099	0.5313	8
0.0537	0.3566	8
-0.3086	0.5526	8
-0.3214	0.5354	8
0.9088	0.1399	8
0.8222	0.2616	8
-0.4878	0.5222	8
-0.3125	0.5571	8
-0.2040	0.6874	8
0.4148	-0.1189	8
-0.4659	0.6513	8
-0.3055	0.6969	8
-0.3045	0.7208	8
0.2216	0.4836	8
0.2577	0.4694	8
0.2033	0.5771	8
0.0194	0.5539	8
-0.2657	0.6395	8
0.2891	0.5149	8
-0.4827	0.4921	8
-0.3094	0.7059	8
0.1756	0.2275	8
0.0556	0.5247	8
0.2568	0.4951	8
-0.3668	0.5333	8
0.0857	0.3566	8
-0.3142	0.6791	8
0.0382	0.3754	8
-0.2150	0.7292	8
-0.2800	0.7044	8
0.2385	0.5485	8
0.4382	0.4347	8
-0.1361	0.6340	8
0.5193	-0.2684	8
0.1005	0.3136	8
0.1745	0.5133	8
0.0070	0.7183	9
0.2012	0.8002	9
0.2921	0.7895	9
0.0997	0.7522	9
0.1495	0.6293	9
0.3605	0.6721	9
0.3388	0.7347	9
-0.1443	0.7817	9
0.1532	0.6583	9
0.2921	0.7895	9
0.0734	0.6809	9
0.2563	0.7785	9
0.3318	0.7301	9
0.2275	0.7980	9
0.2563	0.7785	9
0.2632	0.7973	9
0.1015	0.8174	9
-0.1624	0.7779	9
0.0039	0.7956	9
-0.1708	0.7231	9
0.0944	0.7218	9
0.1532	0.6583	9
0.3135	0.6590	9
-0.1528	0.7938	9
0.4503	0.7128	9
-0.1132	0.7582	9
-0.0464	0.7183	9
0.0435	0.7114	9
0.0997	0.7522	9
0.0070	0.7183	9
0.1015	0.8174	9
0.2275	0.7980	9
0.1532	0.6583	9
-0.1528	0.7938	9
0.0821	0.6549	9
0.1015	0.8174	9
0.3097	0.7366	9
-0.1443	0.7817	9
-0.1708	0.7231	9
0.3438	0.7326	9
-0.0464	0.7183	9
0.0039	0.7956	9
0.3438	0.7326	9
0.0239	0.6969	9
0.4503	0.7128	9
0.0435	0.7114	9
0.3388	0.7347	9
-0.1624	0.7779	9
0.0239	0.6969	9
0.2275	0.7980	9
-0.4486	0.5755	10
0.8928	-0.1277	10
0.7203	-0.5537	10
0.3548	0.2640	10
0.8683	-0.4977	10
0.7609	-0.2085	10
0.6342	-0.6688	10
-0.0508	0.6509	10
0.7911	-0.5514	10
0.7278	-0.2118	10
0.7291	-0.0774	10
0.0956	-0.7317	10
0.8666	-0.0963	10
0.8799	-0.3244	10
0.8175	-0.4683	10
0.9481	-0.4000	10
0.7541	-0.3331	10
0.8366	-0.3628	10
0.9034	-0.3065	10
0.5045	-0.2260	10
0.8049	-0.2732	10
0.8672	-0.2997	10
-0.2952	0.7460	10
0.6546	-0.4645	10
0.7412	-0.3979	10
0.8990	-0.2902	10
0.6615	-0.3068	10
0.9081	-0.2643	10
0.7844	-0.2991	10
0.9485	-0.2215	10
0.8312	0.0945	10
-0.2291	0.6255	10
0.7412	-0.3407	10
0.9198	-0.3550	10
0.4078	0.5937	10
0.9363	-0.3665	10
0.9125	-0.3765	10
0.8094	-0.3011	10
0.8372	-0.2228	10
-0.7855	-0.3217	10
0.8118	-0.3190	10
-0.4777	-0.7667	10
0.8664	0.0247	10
-0.1863	0.5547	10
-0.7928	-0.4750	10
0.8757	-0.1773	10
0.7923	-0.2476	10
0.9021	-0.4219	10
0.9042	-0.3164	10
0.8200	-0.3994	10


==> chapters/data/mds-test-embedding-classicNet5DO-mp5.csv <==
x	y	classId
-0.3961	-0.2690	0
-0.4460	-0.0057	0
-0.4682	-0.2620	0
-0.3379	-0.0993	0
-0.0384	-0.0472	0
-0.3325	0.0668	0
-0.1230	0.1836	0
-0.2654	0.0314	0
-0.1093	0.1517	0
-0.1261	-0.1201	0
0.0969	-0.0647	0
-0.2019	-0.3141	0
-0.4124	-0.2639	0
-0.2854	-0.1662	0
-0.4368	-0.1693	0
-0.1952	-0.1293	0
-0.1744	-0.3075	0
-0.1865	0.1316	0
-0.0444	-0.5049	0
-0.2305	-0.0629	0
-0.4206	-0.0985	0
-0.3622	-0.2320	0
0.2411	-0.1016	0
-0.1089	0.0966	0
-0.0916	0.0813	0
-0.2451	-0.1577	0
-0.5374	-0.0488	0
-0.2363	-0.3922	0
-0.0661	-0.2679	0
-0.5822	-0.2644	0
-0.1452	-0.2889	0
-0.4909	-0.3367	0
-0.3289	-0.2059	0
-0.4713	-0.1665	0
-0.0701	-0.0472	0
-0.1718	-0.2654	0
-0.1416	-0.0339	0
-0.3559	-0.2044	0
0.1713	-0.1541	0
-0.3705	0.0293	0
-0.1827	0.1738	0
-0.2318	-0.1448	0
-0.0992	-0.1096	0
-0.3409	0.0916	0
-0.3924	-0.0726	0
-0.2731	0.1324	0
-0.1634	-0.1054	0
-0.0916	-0.3001	0
-0.4038	-0.1855	0
-0.3238	-0.1528	0
0.4529	-0.0977	1
0.9082	-0.0588	1
0.8670	-0.0202	1
0.8601	0.0388	1
0.4523	-0.2545	1
0.8487	0.0676	1
-0.6238	0.0016	1
0.7981	0.0637	1
0.8032	0.1367	1
0.8269	-0.1519	1
0.8239	0.0844	1
0.4530	-0.0861	1
0.6728	-0.0222	1
0.7618	0.0105	1
0.8868	0.0709	1
-0.5425	-0.1130	1
0.9056	-0.0730	1
0.8624	-0.1190	1
0.8010	0.0792	1
0.7005	-0.0811	1
-0.6274	-0.0741	1
0.8032	-0.0881	1
0.9088	-0.0217	1
0.8436	0.0086	1
0.7427	0.0258	1
0.8381	0.0938	1
0.6873	0.1346	1
-0.2199	0.0394	1
0.8537	-0.0455	1
0.7735	-0.0908	1
0.4684	-0.1627	1
0.7493	-0.0316	1
0.9125	0.1253	1
0.7666	-0.0604	1
0.8618	-0.1374	1
0.7573	0.0497	1
0.8512	0.0524	1
0.8807	-0.0510	1
0.5004	-0.1965	1
0.8746	-0.0320	1
0.7984	0.0364	1
-0.4866	0.0199	1
0.8596	0.0773	1
0.7720	-0.0201	1
-0.5595	0.0010	1
0.9120	-0.0664	1
0.9091	0.0416	1
0.9241	0.1063	1
0.8559	0.0828	1
0.8348	-0.0078	1
-0.0743	0.8377	2
-0.1853	0.8486	2
-0.2888	0.7667	2
0.0281	0.8266	2
0.2771	0.7700	2
0.1963	0.8198	2
-0.0766	0.6906	2
-0.2786	0.8647	2
0.0726	0.8697	2
-0.0731	0.7618	2
-0.0646	0.6160	2
-0.1448	0.8683	2
-0.5859	0.5861	2
-0.1380	0.7605	2
0.1477	0.7685	2
-0.2058	0.8700	2
0.0813	0.7516	2
0.1560	0.7957	2
-0.1600	0.9125	2
-0.0250	0.7763	2
-0.0829	0.8960	2
0.0437	0.8590	2
-0.1881	0.8043	2
-0.0435	0.7933	2
0.1185	0.8145	2
0.1012	0.8930	2
0.0610	0.7978	2
0.1097	0.8107	2
-0.0922	0.7761	2
0.0538	0.8460	2
0.4374	0.4569	2
-0.2631	0.7497	2
0.2862	0.8267	2
-0.0468	0.8449	2
-0.0092	0.8283	2
-0.0098	0.7763	2
-0.3407	0.8068	2
-0.0192	0.7274	2
0.0787	0.8491	2
-0.0158	0.8268	2
0.1795	0.8759	2
-0.1010	0.7111	2
0.1208	0.7316	2
-0.2617	0.8184	2
0.0129	0.7915	2
-0.1806	0.9083	2
-0.0354	0.8848	2
0.1061	0.8682	2
-0.3910	0.7338	2
0.1663	0.7824	2
0.6238	0.0022	3
-0.7942	0.4063	3
-0.7817	0.4253	3
-0.5037	0.7552	3
-0.6145	0.6505	3
-0.6269	0.1325	3
-0.5535	0.6968	3
-0.7804	0.2893	3
-0.7173	0.4786	3
0.2345	0.7055	3
-0.8113	0.1102	3
-0.7815	0.3518	3
-0.7504	0.3729	3
-0.7048	0.3851	3
0.5613	-0.0351	3
-0.7455	0.4973	3
-0.7067	0.1370	3
-0.2200	0.3611	3
-0.6354	0.5939	3
-0.8153	0.0140	3
-0.7623	0.3183	3
0.3619	-0.2361	3
-0.7905	0.3079	3
-0.7854	0.3694	3
-0.6739	0.1009	3
-0.8465	0.2729	3
-0.6800	0.1370	3
-0.7699	0.0652	3
-0.5699	0.1654	3
-0.7415	0.3476	3
0.1889	-0.0398	3
-0.6574	0.5678	3
-0.7568	0.4525	3
-0.8729	0.0773	3
-0.6140	0.1093	3
-0.7383	0.4911	3
0.5867	0.0271	3
-0.7131	0.5147	3
-0.8713	0.2148	3
-0.6692	0.5381	3
-0.6672	0.1428	3
-0.6474	0.5422	3
-0.7367	0.2450	3
-0.7801	0.2053	3
-0.8359	0.2182	3
-0.6657	0.3591	3
-0.8450	0.1797	3
0.2578	0.7107	3
-0.7932	0.1045	3
0.2222	0.0941	3
0.5319	0.3281	4
0.1967	0.2284	4
0.1824	0.4758	4
0.1540	0.2971	4
0.6884	0.3053	4
0.0974	0.3236	4
0.1652	0.2653	4
0.7532	0.2837	4
0.1275	0.5007	4
0.2387	0.1998	4
0.4073	0.2848	4
0.0501	0.4077	4
-0.0113	0.4803	4
0.0634	0.3829	4
-0.0466	0.4684	4
0.0356	0.3622	4
0.2616	0.4137	4
0.5555	0.2839	4
-0.0184	0.5045	4
0.5902	0.2674	4
0.3442	0.3308	4
0.3171	0.3427	4
0.1346	0.3946	4
-0.0170	0.3848	4
0.1335	0.2006	4
0.0233	0.3796	4
0.3244	0.2674	4
-0.0244	0.1939	4
0.2627	0.2880	4
0.4672	0.2770	4
0.6328	0.3066	4
0.1629	0.3896	4
0.0681	0.4286	4
0.0615	0.4591	4
0.2955	0.1774	4
0.0224	0.4508	4
0.3232	0.0677	4
0.3167	-0.0089	4
0.3058	0.3112	4
0.2920	0.4134	4
0.1176	0.3944	4
-0.0014	0.2807	4
-0.0577	0.4663	4
0.1711	0.3360	4
0.4105	0.3211	4
0.0714	0.4790	4
0.2819	0.3690	4
0.1258	0.3632	4
0.3182	0.1071	4
0.1447	0.4309	4
0.0285	-0.8666	5
0.4537	-0.6688	5
0.2294	-0.8313	5
0.2815	-0.8441	5
-0.0035	-0.7368	5
0.0071	-0.8999	5
0.0715	-0.8566	5
0.4620	-0.5980	5
-0.0174	-0.8779	5
0.0554	-0.8412	5
0.0064	-0.7813	5
0.0603	-0.8145	5
-0.0434	-0.8752	5
-0.0270	-0.8251	5
-0.0844	-0.6837	5
0.4209	-0.7284	5
0.3669	-0.7726	5
0.1891	-0.8733	5
0.2492	-0.8293	5
0.1095	-0.8685	5
0.3533	-0.7843	5
0.3189	-0.7336	5
0.0043	-0.8166	5
0.0213	-0.8259	5
0.0210	-0.7008	5
0.2380	-0.8370	5
0.2785	-0.8360	5
-0.0227	-0.7635	5
0.3438	-0.7253	5
0.0489	-0.7691	5
-0.1255	-0.5318	5
-0.1315	-0.5316	5
0.0965	-0.7991	5
0.4643	-0.7152	5
0.1973	-0.6832	5
0.4524	-0.7748	5
0.3528	-0.7585	5
0.0940	-0.7015	5
0.0893	-0.9324	5
0.2869	-0.7649	5
0.3409	-0.7616	5
0.3654	-0.8021	5
0.2302	-0.8131	5
0.4995	-0.5677	5
0.4480	-0.6059	5
0.4167	-0.7492	5
0.4706	-0.6333	5
-0.0719	-0.6380	5
0.2643	-0.8118	5
0.3290	-0.7632	5
-0.3796	0.5876	6
-0.3044	0.6899	6
-0.3329	0.4953	6
-0.5813	0.3298	6
-0.4114	0.5870	6
-0.3844	0.3445	6
-0.3057	0.6616	6
-0.8287	0.3024	6
-0.4304	0.6011	6
-0.2680	0.5024	6
-0.4113	0.6785	6
-0.4092	0.5503	6
-0.3606	0.6064	6
-0.3523	0.5296	6
-0.5476	0.3345	6
-0.3343	0.5136	6
-0.4724	0.5952	6
-0.6027	0.4796	6
-0.3626	0.3682	6
0.2079	0.6049	6
-0.2924	0.5841	6
-0.3257	0.5203	6
-0.3420	0.4896	6
-0.4623	0.5405	6
-0.4927	0.4525	6
-0.4825	0.4239	6
-0.3086	0.6311	6
-0.5598	0.4025	6
-0.4364	0.5926	6
-0.6067	0.2921	6
-0.5163	0.4686	6
-0.3715	0.5664	6
-0.2494	0.2095	6
-0.5530	0.3883	6
-0.3889	0.3033	6
-0.4942	0.4283	6
-0.5027	0.3970	6
-0.5092	0.6081	6
-0.3739	0.5460	6
-0.4261	0.6749	6
-0.6403	0.4742	6
-0.5490	0.5663	6
-0.5832	0.5020	6
-0.5791	0.4681	6
-0.1739	0.4147	6
-0.4546	0.6606	6
-0.3749	0.1683	6
-0.4815	0.3878	6
-0.5120	0.2979	6
-0.4639	0.5582	6
0.5355	0.6926	7
0.3878	-0.1405	7
0.5192	0.7453	7
0.6734	0.5397	7
0.6209	0.6486	7
0.8371	0.3166	7
0.5512	0.5584	7
0.6108	0.6076	7
0.6174	0.5652	7
0.6742	0.5865	7
0.4800	0.7421	7
0.6317	0.5367	7
0.7319	0.5086	7
0.6256	0.4919	7
0.6788	0.5975	7
0.7449	0.4312	7
0.6452	0.5587	7
0.6043	0.5740	7
0.4699	0.7637	7
0.8116	0.3374	7
0.5837	0.6903	7
0.7099	0.4200	7
0.7244	0.4191	7
0.5622	0.7182	7
0.6378	0.5707	7
0.7815	0.3652	7
0.6991	0.4758	7
0.5479	0.7416	7
0.8220	0.2809	7
0.6402	0.6652	7
0.6611	0.6055	7
0.4928	0.7726	7
0.6464	0.5045	7
0.5947	0.6310	7
0.4756	0.6107	7
0.5386	0.7263	7
0.4685	0.7441	7
0.6359	0.6031	7
0.5053	0.6687	7
0.5122	0.7250	7
0.6429	0.4748	7
0.7654	0.3617	7
0.5038	0.6151	7
0.6632	0.5499	7
0.5039	0.7563	7
0.5500	0.6834	7
0.5492	0.6578	7
0.8305	0.3691	7
0.6023	0.7099	7
0.4431	0.5310	7
0.1793	-0.7353	8
-0.8240	-0.4086	8
-0.3962	-0.5801	8
-0.7132	-0.2228	8
-0.7754	-0.1382	8
-0.6409	-0.4223	8
-0.4857	-0.4619	8
-0.7175	-0.3065	8
-0.8109	-0.4585	8
-0.7520	-0.2704	8
-0.7212	-0.4330	8
0.0701	-0.3449	8
0.1151	-0.3508	8
0.2271	-0.5393	8
-0.6814	-0.3775	8
-0.7589	-0.2391	8
-0.8337	-0.1462	8
-0.8563	-0.0972	8
0.3035	-0.5369	8
0.3350	-0.8064	8
-0.8259	-0.0741	8
-0.7645	-0.2008	8
-0.9000	-0.2687	8
0.0050	-0.3794	8
-0.5986	-0.5087	8
-0.8565	-0.2978	8
-0.7614	-0.4645	8
-0.6480	-0.4617	8
-0.7333	-0.3669	8
-0.7100	-0.4491	8
-0.8846	-0.1431	8
-0.8538	-0.2256	8
-0.6395	-0.4503	8
-0.8489	-0.0274	8
-0.7589	-0.4321	8
-0.7597	-0.1548	8
-0.8900	-0.0628	8
-0.6918	-0.3568	8
-0.8245	-0.1717	8
-0.7947	-0.2300	8
-0.8852	-0.1879	8
-0.8239	-0.2177	8
-0.8293	-0.4166	8
-0.8476	-0.3201	8
-0.6898	-0.4361	8
-0.5453	-0.4333	8
-0.8116	-0.2743	8
0.2472	-0.4245	8
-0.7900	-0.1806	8
-0.7211	-0.3481	8
-0.5960	-0.6676	9
-0.2677	-0.6991	9
-0.2051	-0.7237	9
-0.3820	-0.7787	9
-0.4914	-0.7318	9
-0.3228	-0.8443	9
-0.2678	-0.8328	9
-0.4691	-0.6780	9
-0.5626	-0.7170	9
-0.2051	-0.7237	9
-0.4597	-0.7196	9
-0.2799	-0.7574	9
-0.2517	-0.8239	9
-0.2654	-0.6797	9
-0.2799	-0.7574	9
-0.2487	-0.7050	9
-0.3377	-0.7761	9
-0.3974	-0.6622	9
-0.3186	-0.6602	9
-0.5076	-0.5346	9
-0.4310	-0.7871	9
-0.5626	-0.7170	9
-0.3677	-0.8288	9
-0.4553	-0.6407	9
-0.2741	-0.8654	9
-0.4331	-0.6058	9
-0.5621	-0.6216	9
-0.5246	-0.6878	9
-0.3820	-0.7787	9
-0.5960	-0.6676	9
-0.3377	-0.7761	9
-0.2654	-0.6797	9
-0.5626	-0.7170	9
-0.4553	-0.6407	9
-0.5746	-0.6820	9
-0.3377	-0.7761	9
-0.3049	-0.8357	9
-0.4691	-0.6780	9
-0.5076	-0.5346	9
-0.2583	-0.8289	9
-0.5621	-0.6216	9
-0.3186	-0.6602	9
-0.2583	-0.8289	9
-0.6047	-0.6506	9
-0.2741	-0.8654	9
-0.5246	-0.6878	9
-0.2678	-0.8328	9
-0.3974	-0.6622	9
-0.6047	-0.6506	9
-0.2654	-0.6797	9
0.3121	-0.3811	10
0.5275	-0.6629	10
0.7670	-0.3551	10
0.1985	-0.4867	10
0.7683	-0.4712	10
0.6330	-0.5971	10
0.7316	-0.3110	10
0.2368	-0.6265	10
0.7272	-0.3969	10
0.6670	-0.6239	10
0.5685	-0.6301	10
0.7803	-0.2874	10
0.6346	-0.6547	10
0.6858	-0.5723	10
0.7537	-0.4574	10
0.7349	-0.5475	10
0.7410	-0.5201	10
0.7339	-0.5852	10
0.6862	-0.5595	10
0.5635	-0.4043	10
0.6840	-0.5852	10
0.6686	-0.5672	10
0.0284	-0.5837	10
0.3939	-0.4049	10
0.5683	-0.7393	10
0.7259	-0.6002	10
0.6778	-0.4010	10
0.6860	-0.5383	10
0.6526	-0.6215	10
0.6931	-0.6255	10
0.5443	-0.5597	10
0.1601	-0.4161	10
0.6424	-0.5341	10
0.7133	-0.5525	10
0.1721	-0.5704	10
0.7337	-0.5533	10
0.7329	-0.5670	10
0.6890	-0.5972	10
0.6985	-0.6473	10
0.2840	-0.3023	10
0.6967	-0.6051	10
0.5704	-0.2409	10
0.5548	-0.7145	10
-0.2457	-0.4900	10
0.4618	-0.3973	10
0.6167	-0.6826	10
0.6221	-0.6369	10
0.7342	-0.5139	10
0.7074	-0.5642	10
0.7746	-0.5215	10


==> chapters/data/mds-test-embedding-tinyNet-module0.csv <==
x	y	classId
-0.2372	-0.0614	0
-0.3093	0.2069	0
-0.2694	-0.0403	0
-0.2977	0.1840	0
0.0976	0.3022	0
-0.2307	0.2675	0
0.2577	-0.3253	0
0.1600	-0.2790	0
0.2817	-0.2851	0
-0.0797	0.5836	0
0.1578	-0.1944	0
0.8932	-0.0743	0
-0.2299	-0.0702	0
-0.2427	0.1031	0
-0.2625	-0.0628	0
0.0693	-0.1176	0
0.2536	0.8809	0
0.2386	-0.2693	0
-0.7925	-0.3427	0
0.0629	0.6904	0
-0.2978	0.8676	0
-0.2605	0.0686	0
0.4307	-0.5002	0
0.4801	-0.0737	0
0.3017	-0.3879	0
-0.2316	0.1081	0
-0.3602	0.1325	0
-0.5815	-0.3757	0
-0.3885	0.7749	0
-0.4473	0.1384	0
0.8593	0.0137	0
-0.4276	0.0912	0
-0.3003	0.0975	0
-0.0204	-0.0702	0
-0.1536	0.1509	0
0.7882	0.0406	0
0.0477	0.5280	0
-0.2362	0.0716	0
-0.1923	-0.2679	0
-0.2271	-0.0898	0
-0.0287	-0.0436	0
-0.2017	0.1143	0
0.0801	-0.1428	0
-0.2514	0.2883	0
-0.5168	0.3748	0
-0.0998	-0.0938	0
0.0623	0.4890	0
-0.5775	0.6307	0
-0.2083	-0.0525	0
0.0047	-0.0747	0
0.2213	-0.5718	1
0.4117	-0.2070	1
0.5009	-0.1798	1
0.4498	0.1034	1
0.5764	-0.7988	1
0.3401	0.0915	1
-0.1757	-0.0781	1
0.3879	0.0141	1
0.3027	0.0176	1
0.7581	-0.1265	1
0.3470	0.1176	1
0.2631	-0.5211	1
-0.1318	-0.3210	1
0.1607	0.0024	1
0.3406	0.1513	1
-0.1377	-0.2336	1
0.4559	-0.2269	1
0.6593	-0.1461	1
0.2312	0.0720	1
-0.1470	-0.3478	1
-0.1665	-0.2075	1
0.7852	-0.0489	1
0.3413	-0.1647	1
0.3438	-0.0025	1
0.2135	-0.0514	1
0.3025	0.0993	1
0.4040	0.2020	1
-0.0557	-0.2905	1
0.4639	-0.1573	1
0.1117	-0.0071	1
0.6867	-0.5962	1
-0.0196	0.0978	1
0.3147	0.2126	1
0.6850	-0.0857	1
0.7539	-0.0765	1
0.2715	0.0059	1
0.2942	0.0712	1
0.3884	-0.1685	1
0.7408	-0.6077	1
0.4730	-0.1179	1
0.4003	0.0340	1
-0.0959	-0.1855	1
0.3260	0.0412	1
0.0821	0.0749	1
-0.1600	-0.1159	1
0.4015	-0.2195	1
0.2493	0.0436	1
0.2885	0.1649	1
0.3729	0.1166	1
0.3575	-0.1033	1
0.0456	0.3817	2
-0.2524	0.8270	2
-0.1313	0.6152	2
0.2410	0.5484	2
0.4152	0.4339	2
0.2509	0.6651	2
0.2151	0.8721	2
-0.0895	0.5479	2
0.2862	0.5116	2
0.0070	0.3765	2
-0.1759	0.4375	2
0.0423	0.5507	2
-0.3566	0.0726	2
0.1591	0.7027	2
-0.0693	0.3766	2
-0.4040	0.6555	2
0.0786	0.3575	2
-0.0254	0.3314	2
-0.2422	0.7353	2
-0.1468	0.3694	2
0.0546	0.7176	2
-0.0577	0.4098	2
0.1403	0.3889	2
0.1256	0.4847	2
0.2604	0.4028	2
0.1995	0.6786	2
-0.0595	0.4363	2
0.2728	0.3957	2
0.0043	0.4815	2
0.0856	0.4165	2
0.5056	0.1596	2
-0.0080	0.6802	2
-0.4466	0.7609	2
0.0532	0.4696	2
0.1904	0.5958	2
0.1603	0.5779	2
-0.4533	0.3127	2
0.1429	0.4762	2
0.2742	0.5383	2
0.2043	0.5443	2
0.1734	0.3540	2
0.0933	0.8290	2
0.2109	0.6481	2
0.0330	0.6277	2
0.2173	0.5063	2
-0.0474	0.5063	2
-0.0185	0.4933	2
0.1751	0.4556	2
-0.2338	0.4459	2
-0.0444	0.2520	2
0.2313	-0.3855	3
-0.3432	0.3654	3
-0.0136	0.1334	3
-0.0921	0.2062	3
-0.2904	0.3382	3
-0.0191	0.2798	3
0.2921	0.4988	3
0.1351	-0.6656	3
0.1413	0.2425	3
-0.0523	0.8926	3
-0.2523	0.1991	3
-0.3290	0.1470	3
-0.3422	0.3174	3
0.0230	0.0555	3
0.2073	-0.4876	3
-0.3579	0.4506	3
0.0394	0.2948	3
0.3016	-0.8369	3
-0.0606	0.0979	3
-0.5996	0.2140	3
-0.3717	0.2348	3
0.0865	-0.6060	3
-0.3069	0.0616	3
-0.4725	0.4155	3
-0.1191	0.2653	3
-0.4463	0.3865	3
0.0789	0.2671	3
-0.2059	0.2244	3
0.0289	0.3477	3
-0.2693	0.1019	3
0.1476	-0.7802	3
-0.0761	-0.0066	3
0.0430	0.1443	3
-0.6378	0.2344	3
-0.0727	0.2235	3
-0.3459	0.4692	3
0.2192	-0.4512	3
0.0840	0.1342	3
-0.4889	0.2344	3
0.1876	0.3928	3
-0.0439	0.3482	3
-0.2050	0.1646	3
-0.1807	-0.0209	3
0.2478	-0.8084	3
-0.0155	-0.5618	3
0.3362	-0.5761	3
-0.4882	0.3132	3
0.0333	0.8061	3
-0.1963	0.2077	3
0.2890	-0.7265	3
0.4040	-0.3089	4
0.0378	-0.3117	4
0.2002	-0.1360	4
-0.0188	-0.1708	4
0.3630	-0.2683	4
-0.2481	-0.0041	4
-0.2070	0.0214	4
0.4217	-0.3626	4
-0.0531	0.0050	4
0.1406	-0.5718	4
0.4091	-0.0764	4
-0.0527	-0.1929	4
0.1141	-0.1695	4
0.0021	-0.2263	4
0.0261	-0.1606	4
0.0275	-0.2926	4
0.1435	-0.4040	4
0.5658	-0.0481	4
0.0287	-0.1499	4
0.5462	-0.0063	4
0.0124	-0.4131	4
0.0542	-0.3854	4
0.0333	-0.2309	4
-0.0652	-0.2436	4
-0.1430	-0.1730	4
0.0210	-0.3294	4
0.4408	-0.3081	4
-0.1948	-0.1399	4
-0.0259	-0.4346	4
0.3608	-0.5211	4
0.5088	-0.2493	4
-0.1344	-0.0376	4
-0.0336	-0.2361	4
0.2037	-0.2235	4
0.3222	-0.4223	4
-0.0442	-0.0693	4
0.6576	0.0585	4
0.6584	0.1562	4
0.0294	-0.4091	4
0.5932	0.0876	4
0.0735	-0.2902	4
-0.0974	-0.2649	4
-0.0370	-0.1165	4
0.1044	-0.2702	4
0.4388	-0.0173	4
0.0062	-0.1504	4
0.2813	-0.3435	4
0.0619	-0.2895	4
0.5923	0.1716	4
-0.0387	-0.1525	4
-0.8898	0.1810	5
1.0152	-0.2412	5
-0.4955	-0.8051	5
0.7229	-0.3677	5
-0.4512	-0.0869	5
-0.9879	-0.0096	5
-0.8644	0.1575	5
0.0013	-0.7020	5
-0.9683	0.0703	5
-0.8450	0.2625	5
-0.8158	0.2098	5
-0.7667	0.2658	5
-0.7170	-0.0683	5
-0.8652	0.2007	5
-0.5619	0.0473	5
0.7649	-0.5309	5
0.5775	-0.7100	5
-0.9722	-0.5429	5
0.4583	-0.7613	5
-0.9291	-0.1181	5
0.6456	-0.6612	5
0.8342	-0.4795	5
-0.7897	-0.0367	5
-0.8413	0.3202	5
-0.5639	0.1228	5
-0.6832	-0.6880	5
0.7170	-0.3842	5
-0.7574	0.1674	5
0.7217	-0.6750	5
-0.8073	0.4030	5
-0.4927	0.0964	5
-0.5054	0.0911	5
-0.4006	-0.1553	5
0.8787	-0.3360	5
-0.2095	-1.0018	5
-0.1182	0.9623	5
0.7904	-0.4807	5
-0.3255	-0.1352	5
-0.7759	0.0225	5
-0.6073	-0.7687	5
0.6305	-0.5675	5
0.8667	-0.2823	5
-0.7356	-0.6033	5
0.7992	0.4213	5
0.9644	-0.2615	5
0.7649	-0.6070	5
0.5142	-0.6997	5
-0.7502	0.5500	5
-0.5726	-0.7975	5
0.5688	-0.8001	5
-0.1577	0.6424	6
-0.4271	0.5766	6
-0.3364	0.6822	6
-0.6396	0.3361	6
-0.2072	0.5873	6
-0.1117	0.5036	6
-0.3805	0.6154	6
-0.6632	0.3719	6
-0.0753	0.8168	6
-0.0327	0.8585	6
-0.4099	0.5785	6
-0.3512	0.5881	6
-0.1792	0.7406	6
-0.1536	0.7688	6
-0.1819	0.2564	6
-0.2172	0.6563	6
-0.3084	0.6411	6
-0.0805	0.1999	6
0.2198	0.3075	6
-0.0398	0.6912	6
-0.1010	0.7240	6
-0.1334	0.8031	6
-0.1893	0.7014	6
-0.4958	0.6834	6
-0.4042	0.4778	6
-0.2836	0.4616	6
-0.2495	0.6449	6
-0.5084	0.4195	6
-0.1170	0.7484	6
-0.1095	0.0676	6
-0.3396	0.4080	6
-0.2310	0.5929	6
0.3050	0.3693	6
-0.5504	0.4614	6
-0.5595	0.4574	6
-0.2660	0.3802	6
-0.1677	0.2934	6
-0.4274	0.4895	6
-0.2673	0.5735	6
-0.1864	0.7946	6
-0.3075	0.3107	6
-0.5682	0.6365	6
-0.2079	0.3513	6
-0.2228	0.3354	6
0.2483	0.1725	6
-0.3107	0.7473	6
-0.3801	0.5349	6
0.0253	0.1734	6
-0.3960	0.3602	6
-0.2710	0.5187	6
0.7763	0.6280	7
1.1604	0.0409	7
1.0029	0.2853	7
0.6387	0.4980	7
0.6952	0.4219	7
0.7533	0.2267	7
0.6136	0.3840	7
0.5868	0.4662	7
0.6007	0.5478	7
0.5586	0.6242	7
0.9391	0.2832	7
0.4869	0.6616	7
0.8260	0.2098	7
0.4574	0.7211	7
0.5341	0.5679	7
0.6091	0.3238	7
0.5516	0.6439	7
0.5862	0.5407	7
0.5562	0.7360	7
0.6871	0.4179	7
0.7519	0.6458	7
0.7600	0.3473	7
0.7803	0.3169	7
0.8099	0.5352	7
0.5516	0.5518	7
0.4126	0.7569	7
0.8214	0.2626	7
0.9035	0.3939	7
0.3631	0.8195	7
0.6751	0.6308	7
0.5699	0.6712	7
0.9590	0.2233	7
0.4411	0.6999	7
0.4914	0.6923	7
0.9870	0.5005	7
0.8241	0.4370	7
0.9336	0.2974	7
0.5798	0.5307	7
0.6874	0.7652	7
0.9087	0.3541	7
0.9266	0.5763	7
0.9073	0.0877	7
0.8573	0.1857	7
0.5233	0.6170	7
0.8224	0.5040	7
0.6766	0.6148	7
0.5037	0.7680	7
0.8300	0.1340	7
0.8657	0.4741	7
0.3789	0.7918	7
-0.0120	-0.7635	8
-0.5950	-0.1101	8
-0.2005	-0.6165	8
-0.2131	-0.4634	8
-0.5551	0.0640	8
-0.6128	0.2517	8
-0.6774	-0.3832	8
-0.7258	0.3405	8
-0.6234	-0.0675	8
-0.3521	-0.2112	8
-0.7060	0.0676	8
-0.2374	-0.4572	8
-0.1299	-0.5444	8
0.0127	-0.9489	8
-0.6417	0.1013	8
-0.5069	0.1229	8
-0.4538	-0.0524	8
-0.4299	-0.0279	8
0.0844	-0.9832	8
0.0543	-0.8380	8
-0.2221	-0.4180	8
-0.4073	-0.1200	8
-0.5849	-0.0142	8
-0.2881	-0.4316	8
-0.2146	-0.5370	8
-0.5431	-0.0831	8
-0.5392	-0.1496	8
-0.5044	-0.2923	8
-0.6456	0.1256	8
-0.6754	0.0291	8
-0.6353	0.0059	8
-0.5204	-0.0532	8
-0.7144	-0.1221	8
-0.2273	-0.3704	8
-0.5487	-0.1279	8
-0.3366	-0.3349	8
-0.6427	0.0370	8
-0.6427	0.2902	8
-0.3656	-0.1473	8
-0.5157	0.0407	8
-0.5248	-0.0465	8
-0.4953	0.0542	8
-0.6255	-0.0773	8
-0.5429	-0.0673	8
-0.6618	0.0033	8
-0.7334	-0.1996	8
-0.7364	0.0904	8
-0.1158	-0.6272	8
-0.5435	0.0927	8
-0.6236	0.1885	8
-0.6003	-0.2546	9
-0.2512	-0.7440	9
-0.2296	-0.7811	9
-0.4115	-0.3852	9
-0.5813	-0.2704	9
-0.5887	-0.4760	9
-0.5468	-0.4710	9
-0.5720	-0.1413	9
-0.6748	-0.2426	9
-0.2296	-0.7811	9
-0.4401	-0.2400	9
-0.3212	-0.6883	9
-0.5149	-0.4574	9
-0.2772	-0.7211	9
-0.3212	-0.6883	9
-0.2725	-0.7498	9
-0.3610	-0.5349	9
-0.4819	-0.2322	9
-0.2688	-0.6016	9
-0.5274	-0.1085	9
-0.4290	-0.3124	9
-0.6748	-0.2426	9
-0.6234	-0.4095	9
-0.6166	-0.1024	9
-0.4802	-0.6479	9
-0.5286	-0.2523	9
-0.4857	-0.2057	9
-0.5928	-0.3171	9
-0.4115	-0.3852	9
-0.6003	-0.2546	9
-0.3610	-0.5349	9
-0.2772	-0.7211	9
-0.6748	-0.2426	9
-0.6166	-0.1025	9
-0.5806	-0.2341	9
-0.3610	-0.5349	9
-0.4792	-0.5010	9
-0.5720	-0.1413	9
-0.5274	-0.1085	9
-0.5349	-0.4622	9
-0.4857	-0.2057	9
-0.2688	-0.6016	9
-0.5349	-0.4622	9
-0.6159	-0.2399	9
-0.4802	-0.6479	9
-0.5928	-0.3171	9
-0.5469	-0.4710	9
-0.4819	-0.2322	9
-0.6159	-0.2399	9
-0.2772	-0.7211	9
-0.2519	-0.2483	10
-0.0827	-1.0008	10
0.0897	0.9367	10
-0.3675	-0.2620	10
0.7827	-0.8807	10
-0.1211	-0.9095	10
0.8621	-0.1545	10
-0.1804	-0.5356	10
1.1295	-0.5750	10
-0.1280	-0.8204	10
-0.7903	0.2717	10
0.2856	-0.4755	10
0.1195	-0.7987	10
0.4619	-0.9113	10
0.9136	-0.6691	10
1.2230	-0.5075	10
0.2046	-0.9779	10
0.9158	-0.4500	10
0.9324	-0.7974	10
-0.0325	-0.5066	10
0.0616	-0.6792	10
0.6658	-0.7381	10
-0.4239	0.0404	10
-0.1016	-0.9566	10
-0.3857	-0.8009	10
0.5795	-0.9447	10
-0.4065	-0.7905	10
0.5836	-0.9704	10
0.1664	-0.8604	10
0.9772	-0.7090	10
-0.3107	-0.5158	10
-0.5675	0.2231	10
0.2452	-0.8674	10
1.2674	-0.3703	10
-0.5718	0.2673	10
1.2462	-0.4344	10
1.2296	-0.3217	10
-0.0367	-0.7065	10
-0.3074	-0.9216	10
0.1786	-0.4984	10
0.4538	-0.8152	10
0.4945	-0.3795	10
0.1925	-0.9777	10
-0.3922	-0.0770	10
0.2010	-0.8381	10
0.3073	-0.9192	10
0.3231	-1.0487	10
1.2125	-0.3629	10
0.9360	-0.6498	10
1.0880	-0.4195	10


==> chapters/data/mds-test-embedding-tinyNet-module1.csv <==
x	y	classId
-0.1251	-0.1853	0
-0.3242	-0.3104	0
-0.1511	-0.2173	0
-0.2947	-0.2404	0
-0.4136	0.1080	0
-0.3945	-0.1425	0
0.0803	0.4043	0
-0.0020	0.2456	0
0.1235	0.3645	0
-0.5853	-0.1002	0
-0.1293	0.2452	0
-0.6948	0.6750	0
-0.1416	-0.1757	0
-0.2406	-0.2134	0
-0.1313	-0.2087	0
-0.1258	0.1494	0
-0.7565	0.5442	0
0.0760	0.3349	0
-0.0054	-0.8512	0
-0.7070	0.0530	0
-0.8645	-0.2855	0
-0.2221	-0.2662	0
0.4130	0.6037	0
-0.3018	0.4839	0
0.1920	0.3982	0
-0.2485	-0.2014	0
-0.2815	-0.3552	0
-0.2879	-0.6748	0
-0.8345	-0.2359	0
-0.2572	-0.4642	0
-0.8031	0.5041	0
-0.2386	-0.4408	0
-0.2439	-0.2858	0
-0.1599	0.0901	0
-0.2888	-0.0883	0
-0.8090	0.4346	0
-0.5589	0.0780	0
-0.2176	-0.2387	0
-0.0213	0.1139	0
0.0479	-0.1809	0
0.1009	-0.0290	0
-0.2585	-0.1636	0
-0.1035	0.1656	0
-0.4150	-0.2105	0
-0.4198	-0.5225	0
0.0724	-0.0623	0
-0.5412	0.1238	0
-0.8212	0.1641	0
-0.1301	-0.1424	0
-0.1880	0.1192	0
0.3148	0.4980	1
0.1154	0.4908	1
0.0810	0.5670	1
-0.2111	0.4952	1
0.6558	0.7359	1
-0.2398	0.3759	1
-0.0496	-0.1130	1
-0.1703	0.4393	1
-0.1601	0.3530	1
0.3219	0.6979	1
-0.2282	0.3979	1
0.3023	0.4829	1
0.2623	-0.0930	1
-0.1032	0.2358	1
-0.2104	0.3899	1
0.1385	-0.1088	1
0.1378	0.5294	1
0.2673	0.6326	1
-0.0780	0.3205	1
0.2777	-0.0914	1
0.0605	-0.1177	1
0.2630	0.7398	1
0.0380	0.4392	1
-0.2874	0.3739	1
-0.0539	0.2834	1
-0.2120	0.3315	1
-0.0449	0.5168	1
0.0727	0.1189	1
0.0716	0.5126	1
-0.0028	0.1443	1
0.5160	0.7931	1
-0.1469	-0.0078	1
-0.1030	0.3917	1
0.1310	0.7014	1
0.2859	0.7071	1
-0.1334	0.3301	1
-0.1923	0.3415	1
0.0626	0.4746	1
0.5499	0.8145	1
0.0304	0.5116	1
-0.1949	0.4323	1
-0.0279	0.0229	1
-0.1520	0.3808	1
-0.1734	0.0835	1
-0.0347	-0.0856	1
0.1242	0.4945	1
0.0332	0.2848	1
-0.0210	0.3443	1
-0.2394	0.4142	1
-0.0262	0.4374	1
-0.4824	0.1557	2
-0.8661	0.0063	2
-0.6478	-0.1254	2
-0.6354	0.3511	2
-0.4436	0.4965	2
-0.5756	0.4284	2
-0.8503	0.3551	2
-0.6529	0.0978	2
-0.5850	0.3704	2
-0.5115	0.1396	2
-0.6031	-0.0634	2
-0.6559	0.1980	2
-0.2358	-0.3133	2
-0.6415	0.3134	2
-0.5261	0.1006	2
-0.7631	-0.1366	2
-0.4995	0.2027	2
-0.4800	0.1145	2
-0.7898	0.0642	2
-0.4979	-0.0442	2
-0.7553	0.2196	2
-0.5588	0.0534	2
-0.5658	0.2964	2
-0.5839	0.2346	2
-0.5033	0.3357	2
-0.6789	0.3720	2
-0.5376	0.0305	2
-0.4990	0.3427	2
-0.5968	0.1065	2
-0.5095	0.1805	2
-0.3312	0.5875	2
-0.7110	0.0245	2
-0.7381	-0.4909	2
-0.5676	0.1708	2
-0.6727	0.3029	2
-0.6576	0.2577	2
-0.3960	-0.4174	2
-0.5855	0.2464	2
-0.6020	0.3795	2
-0.6263	0.3240	2
-0.4956	0.3735	2
-0.8288	0.1331	2
-0.5616	0.3870	2
-0.6753	0.1017	2
-0.5912	0.3241	2
-0.6511	0.1698	2
-0.5890	0.0892	2
-0.5449	0.2494	2
-0.4945	-0.1855	2
-0.4120	0.0518	2
0.3312	0.2896	3
-0.5457	-0.1930	3
-0.5254	-0.0597	3
-0.3864	0.2230	3
-0.5596	-0.1734	3
-0.3580	0.0475	3
-0.5146	0.4572	3
0.4183	0.5554	3
-0.6535	-0.0215	3
-0.9198	-0.0811	3
-0.2760	-0.1668	3
-0.3863	-0.2748	3
-0.5045	-0.2097	3
-0.4899	-0.1537	3
0.4102	0.2509	3
-0.6565	-0.1016	3
-0.3716	0.1284	3
0.5249	0.7317	3
-0.3371	0.0545	3
-0.3483	-0.5575	3
-0.4244	-0.2680	3
0.6402	-0.2797	3
-0.3665	-0.2763	3
-0.6016	-0.3010	3
-0.3303	-0.0635	3
-0.5379	-0.2946	3
-0.3462	0.1621	3
-0.2875	-0.2015	3
-0.3799	0.1082	3
-0.3793	-0.3084	3
0.5504	0.5815	3
-0.1652	0.0069	3
-0.5991	-0.0388	3
-0.3841	-0.6017	3
-0.3063	-0.0053	3
-0.6755	-0.1000	3
0.3777	0.2676	3
-0.4609	0.2268	3
-0.4532	-0.4485	3
-0.7126	-0.0360	3
-0.4068	0.0410	3
-0.4237	-0.1937	3
-0.2322	-0.1234	3
0.5615	0.6477	3
0.3943	0.3043	3
0.3704	0.6091	3
-0.4393	-0.3800	3
-0.8823	-0.0096	3
-0.2929	-0.1310	3
0.5144	0.6544	3
0.2872	0.4324	4
0.2168	0.1250	4
0.1217	0.2572	4
0.0901	0.0233	4
0.3159	0.3856	4
0.0109	-0.1429	4
0.0259	-0.0974	4
0.4417	0.4075	4
0.0380	0.0084	4
0.4591	0.1908	4
0.1384	0.3955	4
0.1192	0.0160	4
0.1323	0.1442	4
0.1632	0.0822	4
0.0995	0.0813	4
0.2155	0.0617	4
0.3300	0.2381	4
0.1976	0.5457	4
0.1113	0.0790	4
0.1788	0.5207	4
0.3323	0.1147	4
0.3218	0.1501	4
0.1769	0.0978	4
0.1560	0.0030	4
0.1158	-0.0680	4
0.2380	0.0673	4
0.3195	0.4297	4
0.0908	-0.1004	4
0.3307	0.0622	4
0.4355	0.4796	4
0.3479	0.4702	4
-0.0001	-0.0486	4
0.1578	0.0362	4
0.2372	0.1818	4
0.3011	0.3023	4
0.0335	0.0356	4
0.5049	0.3295	4
0.4703	0.3709	4
0.3373	0.1439	4
0.2614	0.5237	4
0.2242	0.1075	4
0.1688	-0.0482	4
0.0581	0.0398	4
0.1808	0.1584	4
0.1074	0.4231	4
0.1271	0.0757	4
0.2678	0.3169	4
0.2197	0.0980	4
0.3686	0.4013	4
0.0877	0.0397	4
-0.2040	-0.8366	5
0.7827	0.5883	5
0.7129	-0.4432	5
0.6714	-0.5416	5
0.1249	-0.3928	5
0.0476	-0.9390	5
-0.1742	-0.8048	5
0.5891	0.0322	5
-0.1513	-0.9160	5
-0.2398	-0.7979	5
-0.2450	-0.7504	5
-0.2142	-0.7163	5
-0.0045	-0.6925	5
-0.2229	-0.8037	5
-0.1227	-0.4854	5
0.7398	0.4477	5
0.7507	0.3655	5
0.5034	-0.9177	5
0.7661	-0.3745	5
0.1688	-0.8704	5
0.8658	-0.1378	5
0.8335	0.3736	5
0.2451	-0.6185	5
-0.2798	-0.7975	5
-0.1272	-0.4985	5
0.6937	-0.5262	5
0.6529	-0.5602	5
-0.1719	-0.7009	5
0.8029	0.4423	5
-0.0698	-0.8231	5
-0.0923	-0.4175	5
-0.1210	-0.4341	5
0.1770	-0.3502	5
0.7098	0.5235	5
0.0694	-1.0097	5
0.7146	0.3111	5
0.7886	0.3487	5
0.1772	-0.2756	5
-0.0441	-0.7354	5
0.7690	-0.3950	5
0.8052	-0.1537	5
0.8463	-0.2783	5
0.5728	-0.6450	5
0.6478	0.4651	5
0.7351	0.5759	5
0.7634	0.4912	5
0.7614	0.2290	5
-0.3627	-0.7732	5
0.7644	-0.4278	5
0.8164	0.3803	5
-0.6273	-0.2482	6
-0.5019	-0.4825	6
-0.5987	-0.4384	6
-0.3177	-0.5719	6
-0.5915	-0.2819	6
-0.2566	0.1433	6
-0.5266	-0.4563	6
-0.3330	-0.6162	6
-0.7417	-0.3360	6
-0.8245	-0.0813	6
-0.4906	-0.4483	6
-0.5352	-0.4193	6
-0.7126	-0.2484	6
-0.7093	-0.3240	6
-0.2085	-0.0964	6
-0.6092	-0.3211	6
-0.6154	-0.4016	6
-0.2049	0.0083	6
-0.2100	0.2095	6
-0.5679	-0.4746	6
-0.7047	-0.1701	6
-0.7465	-0.2113	6
-0.6650	-0.3140	6
-0.5721	-0.5837	6
-0.4743	-0.1167	6
-0.4261	-0.0251	6
-0.5397	-0.3915	6
-0.3835	-0.3968	6
-0.7183	-0.2948	6
-0.1247	-0.0661	6
-0.3851	-0.0813	6
-0.5701	-0.3232	6
0.3774	-0.0083	6
-0.4377	-0.5228	6
-0.4242	-0.4754	6
-0.3431	-0.0332	6
-0.2593	-0.0029	6
-0.4744	-0.4876	6
-0.5421	-0.3526	6
-0.7350	-0.2464	6
-0.3137	-0.1766	6
-0.5431	-0.6367	6
-0.2476	-0.0601	6
-0.2293	-0.0606	6
-0.1480	0.2877	6
-0.6659	-0.4184	6
-0.3381	0.2378	6
-0.1969	0.0932	6
-0.1588	-0.2830	6
-0.5104	-0.3621	6
0.0192	0.9092	7
-1.1394	-0.0192	7
0.1752	0.9614	7
-0.0606	0.7250	7
-0.2857	0.7607	7
-0.5663	0.6570	7
-0.4336	0.6429	7
-0.1125	0.7231	7
-0.0978	0.7283	7
-0.1985	0.7120	7
0.0817	0.9122	7
-0.2698	0.6751	7
-0.1091	0.8754	7
-0.2884	0.6848	7
-0.1889	0.6954	7
-0.4024	0.6421	7
-0.2106	0.7308	7
-0.0824	0.7233	7
-0.2298	0.8143	7
-0.5227	0.6964	7
0.1055	0.8643	7
-0.4124	0.7964	7
-0.3289	0.8300	7
-0.0225	0.9093	7
-0.1984	0.6855	7
-0.4835	0.7093	7
-0.1410	0.8628	7
0.0399	0.9150	7
-0.5540	0.6616	7
-0.0263	0.8257	7
-0.2375	0.7458	7
0.2053	0.8886	7
-0.3469	0.6437	7
-0.3637	0.7067	7
-0.2433	1.0325	7
0.0467	0.8661	7
0.0915	0.8986	7
-0.1294	0.7012	7
0.1415	0.9174	7
0.1135	0.8973	7
0.3088	0.9332	7
-0.4100	0.8523	7
-0.0766	0.8817	7
-0.2340	0.6936	7
-0.0050	0.8998	7
0.0529	0.7786	7
-0.3516	0.7486	7
-0.1704	0.8572	7
0.1244	0.9084	7
-0.5525	0.6268	7
0.6670	0.0309	8
0.0347	-0.5342	8
0.5189	-0.2892	8
0.3599	-0.2281	8
0.0167	-0.3458	8
-0.1636	-0.6287	8
0.4221	-0.5985	8
0.0532	-0.7758	8
0.0319	-0.5054	8
0.0811	-0.2871	8
-0.0890	-0.6670	8
0.3572	-0.1455	8
0.4344	-0.0859	8
0.8852	-0.2904	8
-0.1048	-0.6143	8
-0.1581	-0.4018	8
-0.0628	-0.3464	8
-0.0904	-0.3381	8
0.9533	-0.1732	8
0.7472	0.1767	8
0.3024	-0.1847	8
-0.0080	-0.3195	8
-0.0993	-0.4873	8
0.3315	-0.1949	8
0.4445	-0.2511	8
-0.0274	-0.5016	8
0.0417	-0.5048	8
0.2549	-0.4301	8
-0.0857	-0.6315	8
0.0187	-0.6227	8
-0.1249	-0.5088	8
-0.0656	-0.4648	8
0.2388	-0.5785	8
0.2515	-0.1577	8
0.0158	-0.5119	8
0.2421	-0.2611	8
-0.1741	-0.4922	8
-0.2186	-0.6174	8
0.0163	-0.2801	8
-0.0329	-0.3765	8
-0.0572	-0.4609	8
-0.1316	-0.3942	8
0.0009	-0.5484	8
-0.0500	-0.5070	8
0.1570	-0.5159	8
0.3577	-0.5425	8
-0.0680	-0.6973	8
0.5138	-0.1288	8
-0.0063	-0.3573	8
-0.1875	-0.5836	8
0.1068	-0.6468	9
0.6221	-0.4250	9
0.6382	-0.4708	9
0.2749	-0.4983	9
0.1490	-0.6028	9
0.3451	-0.6845	9
0.3508	-0.6273	9
0.0039	-0.5987	9
0.1088	-0.7023	9
0.6381	-0.4709	9
0.1289	-0.4909	9
0.5535	-0.4992	9
0.3447	-0.6013	9
0.5752	-0.4769	9
0.5535	-0.4992	9
0.5966	-0.4911	9
0.4212	-0.4815	9
0.1162	-0.5355	9
0.4927	-0.4041	9
-0.0436	-0.5334	9
0.2001	-0.4963	9
0.1088	-0.7023	9
0.2809	-0.6960	9
-0.0426	-0.6257	9
0.5159	-0.6457	9
0.0997	-0.5984	9
0.0721	-0.5428	9
0.1502	-0.6517	9
0.2750	-0.4983	9
0.1068	-0.6468	9
0.4212	-0.4815	9
0.5752	-0.4769	9
0.1088	-0.7023	9
-0.0426	-0.6257	9
0.0926	-0.6079	9
0.4212	-0.4815	9
0.3936	-0.5783	9
0.0039	-0.5987	9
-0.0436	-0.5334	9
0.3444	-0.6159	9
0.0721	-0.5428	9
0.4927	-0.4041	9
0.3444	-0.6159	9
0.0860	-0.6546	9
0.5159	-0.6457	9
0.1502	-0.6517	9
0.3509	-0.6273	9
0.1163	-0.5355	9
0.0860	-0.6546	9
0.5752	-0.4769	9
0.3677	-0.1655	10
0.9418	-0.0892	10
0.8486	-0.2454	10
0.4075	-0.2293	10
1.0340	-0.0047	10
0.7985	-0.0241	10
0.6713	0.3782	10
0.5302	-0.1157	10
0.9761	0.7285	10
0.6984	-0.0940	10
0.5907	-0.2562	10
0.5417	0.1145	10
0.7381	0.0475	10
0.8428	0.0241	10
0.9336	0.2298	10
0.8928	0.9586	10
0.8757	0.0509	10
0.8879	-0.1052	10
0.9818	0.4045	10
0.5371	-0.0448	10
0.6967	-0.0485	10
0.8507	0.1105	10
0.2457	-0.3358	10
0.8274	0.1571	10
0.7375	-0.1932	10
0.9487	0.0924	10
0.7554	-0.2145	10
0.9972	0.1771	10
0.7810	0.0242	10
1.0916	-0.2764	10
0.6286	-0.1396	10
-0.0754	-0.5274	10
0.7677	0.0976	10
0.9251	0.8408	10
0.3454	-0.3318	10
0.9631	0.8084	10
1.0165	0.5903	10
0.6941	-0.0678	10
0.7870	-0.0880	10
0.4459	0.2444	10
0.7918	0.1276	10
0.5613	0.1338	10
0.8931	-0.0381	10
0.0995	-0.3270	10
0.7298	0.3039	10
0.8810	0.1228	10
0.9996	0.0997	10
1.1026	0.4007	10
0.9302	0.1696	10
1.0098	0.3286	10


==> chapters/data/mds-test-embedding-tinyNet-module2.csv <==
x	y	classId
0.0805	0.3714	0
-0.1543	0.4325	0
0.0723	0.3974	0
-0.1031	0.3821	0
-0.2618	0.2145	0
-0.1774	0.3738	0
-0.2000	-0.0157	0
-0.1205	0.1184	0
-0.2161	0.0206	0
-0.3672	0.4200	0
-0.0931	0.0610	0
-0.7989	-0.0199	0
0.0532	0.3693	0
-0.0194	0.4627	0
0.0474	0.3740	0
-0.0375	0.1375	0
-0.7663	0.0148	0
-0.1751	0.0450	0
-0.2961	0.7380	0
-0.5415	0.3063	0
-0.7392	0.2012	0
-0.0107	0.4220	0
-0.3148	-0.3221	0
-0.4430	0.0042	0
-0.2757	0.4207	0
-0.0355	0.4435	0
-0.0738	0.4583	0
-0.0244	0.7045	0
-0.7243	0.1515	0
0.0796	0.5781	0
-0.7754	-0.0062	0
0.0973	0.5564	0
-0.0053	0.4718	0
-0.0537	0.1874	0
-0.1113	0.3216	0
-0.7571	0.0480	0
-0.3410	0.3452	0
0.0045	0.4166	0
-0.2630	-0.0507	0
0.3340	0.1395	0
0.3259	-0.0335	0
-0.0598	0.4205	0
-0.0265	0.1302	0
-0.1941	0.3917	0
-0.2630	0.5431	0
0.3087	0.0475	0
-0.3443	0.2836	0
-0.6799	0.0687	0
0.0570	0.3356	0
-0.0611	0.1738	0
-0.5242	-0.0497	1
-0.0454	-0.3928	1
-0.1414	-0.3939	1
-0.3175	-0.1897	1
-0.5005	-0.6555	1
-0.2333	-0.1150	1
0.0932	0.2783	1
-0.1442	-0.1737	1
-0.1367	-0.1225	1
-0.2018	-0.5416	1
-0.2471	-0.1117	1
-0.4807	-0.0862	1
0.3728	-0.1345	1
-0.0579	-0.0520	1
-0.2065	-0.1510	1
0.0989	0.1808	1
-0.0343	-0.4329	1
-0.1958	-0.4726	1
-0.0411	-0.2007	1
0.4059	-0.1096	1
0.1379	0.2347	1
-0.2846	-0.5026	1
-0.0660	-0.3257	1
-0.1132	-0.0472	1
-0.0370	-0.1577	1
-0.1720	-0.1154	1
0.0478	-0.3678	1
0.1465	0.1570	1
-0.1055	-0.3855	1
0.2505	-0.0337	1
-0.8064	-0.2137	1
0.0125	0.1380	1
-0.0708	-0.2110	1
-0.2661	-0.4128	1
-0.2317	-0.5109	1
-0.1070	-0.1391	1
-0.1905	-0.1134	1
-0.0559	-0.3749	1
-0.6245	-0.5941	1
-0.0879	-0.3479	1
-0.2027	-0.1768	1
0.1273	0.1959	1
-0.1656	-0.1470	1
-0.0223	0.0775	1
0.1337	0.2820	1
-0.0716	-0.3937	1
0.0444	-0.1946	1
-0.0022	-0.2518	1
-0.2560	-0.1478	1
-0.1276	-0.2912	1
-0.3525	0.2142	2
-0.6622	0.4006	2
-0.3932	0.3412	2
-0.5763	0.1978	2
-0.5157	-0.0764	2
-0.5563	0.0593	2
-0.7433	0.2570	2
-0.4597	0.3067	2
-0.5586	0.1624	2
-0.3760	0.2138	2
-0.3884	0.3076	2
-0.5044	0.2251	2
0.0506	0.5098	2
-0.5624	0.0842	2
-0.4148	0.1145	2
-0.5042	0.4697	2
-0.3746	0.0918	2
-0.3649	0.1529	2
-0.5745	0.4160	2
-0.3156	0.2891	2
-0.6186	0.3091	2
-0.4091	0.1724	2
-0.4908	0.1471	2
-0.4741	0.2063	2
-0.4953	0.1021	2
-0.6365	0.2414	2
-0.3714	0.2767	2
-0.4904	0.1010	2
-0.4187	0.3156	2
-0.3975	0.1975	2
-0.5491	-0.0829	2
-0.4739	0.2882	2
-0.7556	0.1472	2
-0.4242	0.2362	2
-0.5957	0.2360	2
-0.5429	0.2522	2
-0.1925	0.5544	2
-0.5015	0.1991	2
-0.5599	0.1409	2
-0.5724	0.2218	2
-0.4842	0.0593	2
-0.6689	0.3090	2
-0.4980	0.0505	2
-0.4642	0.2706	2
-0.5463	0.1904	2
-0.5139	0.1667	2
-0.4325	0.2797	2
-0.4566	0.1283	2
-0.2407	0.3544	2
-0.2461	0.2382	2
0.3769	-0.4135	3
-0.1900	0.6408	3
-0.2358	0.6041	3
-0.2122	0.5142	3
-0.2485	0.5728	3
-0.1636	0.2006	3
-0.5018	0.5616	3
-0.6682	0.0434	3
-0.2889	0.5745	3
-0.4651	0.6290	3
0.0288	0.3614	3
-0.0757	0.6061	3
-0.1169	0.6465	3
-0.1293	0.6054	3
0.4000	-0.4412	3
-0.2574	0.6033	3
-0.1977	0.1320	3
-0.4117	-0.5910	3
-0.1646	0.5323	3
-0.1067	0.7169	3
-0.1082	0.6102	3
0.5362	-0.1866	3
-0.0714	0.5981	3
-0.1704	0.6938	3
-0.0809	0.3073	3
-0.1957	0.6677	3
-0.2056	0.0933	3
-0.0382	0.3689	3
-0.2313	0.1243	3
-0.1065	0.5843	3
-0.3469	-0.4483	3
-0.0933	0.4956	3
-0.2864	0.6303	3
-0.0414	0.7210	3
-0.0759	0.2554	3
-0.2980	0.6027	3
0.4115	-0.4165	3
-0.2183	0.5959	3
-0.2149	0.7026	3
-0.3363	0.6036	3
-0.1860	0.2006	3
-0.1053	0.5639	3
-0.0415	0.5617	3
-0.7608	-0.1059	3
-0.6246	0.1631	3
-0.6055	0.0053	3
-0.1674	0.6703	3
-0.5188	0.5955	3
0.0273	0.3476	3
-0.3871	-0.4376	3
0.2237	-0.5267	4
0.1783	-0.1671	4
0.2150	-0.3072	4
0.2099	-0.0345	4
0.1876	-0.5083	4
0.2176	0.1395	4
0.2000	0.0776	4
0.2586	-0.6219	4
0.1305	-0.0525	4
0.2612	-0.3435	4
0.0814	-0.4328	4
0.1623	0.0380	4
0.1217	-0.1394	4
0.2302	-0.0872	4
0.1420	-0.0479	4
0.2398	-0.1018	4
0.1453	-0.3299	4
0.0603	-0.5341	4
0.1707	-0.0553	4
0.0044	-0.5289	4
0.1275	-0.2829	4
0.2179	-0.2769	4
0.1724	-0.0213	4
0.2161	0.0309	4
0.2213	0.0056	4
0.2310	-0.1522	4
0.1696	-0.4283	4
0.3225	-0.1005	4
0.2795	-0.2690	4
0.1176	-0.4784	4
0.2140	-0.5966	4
0.1746	0.0845	4
0.1592	-0.0017	4
0.1608	-0.2619	4
0.2865	-0.4465	4
0.1206	0.0245	4
0.1449	-0.6270	4
0.0705	-0.6047	4
0.1689	-0.2899	4
0.0918	-0.5036	4
0.1838	-0.1057	4
0.2974	-0.0264	4
0.1260	0.0076	4
0.2455	-0.1486	4
0.0523	-0.4350	4
0.1595	-0.1295	4
0.2022	-0.3478	4
0.2067	-0.0849	4
0.1583	-0.5667	4
0.1390	0.0307	4
0.1552	0.7927	5
-0.3097	-0.7960	5
-0.0924	-0.6367	5
-0.0962	-0.6677	5
0.5391	0.3166	5
0.0356	0.8671	5
0.1846	0.7441	5
0.2230	-0.6422	5
0.7235	0.4057	5
0.1552	0.7594	5
0.2088	0.7361	5
0.2257	0.7081	5
0.5285	0.5350	5
0.2229	0.7843	5
0.3585	0.4843	5
-0.1080	-0.7684	5
-0.1367	-0.7505	5
-0.9081	-0.0928	5
-0.1076	-0.6906	5
0.4208	0.7341	5
-0.1296	-0.7595	5
-0.0353	-0.8111	5
0.5542	-0.1977	5
0.1210	0.7795	5
0.4399	0.3634	5
-0.0259	-0.6814	5
0.0159	-0.6911	5
0.6315	0.3275	5
-0.2242	-0.7911	5
0.7007	0.4494	5
0.3154	0.3397	5
0.3202	0.3675	5
0.5527	0.2579	5
-0.1748	-0.7910	5
-0.8832	0.0819	5
0.0029	-0.7583	5
-0.1766	-0.7497	5
0.4547	0.0308	5
0.4856	0.6521	5
-0.1824	-0.7260	5
0.0052	-0.7287	5
-0.2305	-0.7503	5
-0.0336	-0.6339	5
-0.1124	-0.7251	5
-0.2746	-0.7864	5
-0.2557	-0.7590	5
0.1079	-0.7598	5
0.6976	0.3257	5
-0.1639	-0.6948	5
-0.0928	-0.8117	5
-0.4331	0.3890	6
-0.2019	0.6059	6
-0.4308	0.5498	6
0.4228	0.2515	6
-0.4316	0.4188	6
0.1881	0.5300	6
-0.2972	0.4943	6
0.4736	0.1021	6
-0.6360	0.3536	6
-0.6838	0.2675	6
-0.3045	0.5360	6
-0.3895	0.4969	6
-0.5255	0.3945	6
-0.5531	0.4358	6
0.1988	0.3646	6
-0.4231	0.4496	6
-0.4934	0.4128	6
0.0432	0.2675	6
0.4851	-0.1900	6
-0.3813	0.5486	6
-0.4291	0.4825	6
-0.5649	0.3433	6
-0.5031	0.4544	6
-0.5694	0.4627	6
0.0061	0.6261	6
-0.1610	0.2951	6
-0.3298	0.4175	6
0.0442	0.6665	6
-0.6027	0.3585	6
0.1795	0.3246	6
0.0250	0.5621	6
-0.3430	0.4415	6
0.5267	-0.3116	6
0.0799	-0.1999	6
-0.0014	0.6504	6
0.0212	0.5010	6
-0.0256	0.2678	6
-0.3612	0.4664	6
-0.3766	0.4831	6
-0.5942	0.3379	6
0.0714	0.4611	6
-0.5577	0.5080	6
0.0376	0.3012	6
0.0894	0.3013	6
0.0086	-0.1570	6
-0.5775	0.3797	6
0.4215	-0.0500	6
0.0502	0.1901	6
0.2552	0.4242	6
-0.3801	0.4078	6
-0.6167	-0.4938	7
-0.8829	-0.3929	7
-0.7026	-0.4868	7
-0.4241	-0.4956	7
-0.6220	-0.2476	7
-0.7397	-0.1495	7
-0.5232	-0.2639	7
-0.5320	-0.3542	7
-0.5370	-0.3778	7
-0.5062	-0.4174	7
-0.6880	-0.4593	7
-0.5017	-0.4059	7
-0.4805	-0.5917	7
-0.4874	-0.4495	7
-0.4995	-0.3588	7
-0.4653	-0.2919	7
-0.4598	-0.4441	7
-0.5643	-0.3594	7
-0.4375	-0.5227	7
-0.6753	-0.1928	7
-0.5993	-0.5240	7
-0.7161	-0.2479	7
-0.6264	-0.2969	7
-0.6989	-0.3539	7
-0.5460	-0.3153	7
-0.6431	-0.2026	7
-0.4587	-0.6158	7
-0.6775	-0.4373	7
-0.7406	-0.1622	7
-0.5071	-0.5274	7
-0.5438	-0.4079	7
-0.6400	-0.5314	7
-0.4576	-0.4067	7
-0.6038	-0.2176	7
-0.8263	-0.3002	7
-0.6564	-0.3787	7
-0.6527	-0.4639	7
-0.5357	-0.3460	7
-0.7366	-0.3539	7
-0.6771	-0.4568	7
-0.5697	-0.6578	7
-0.5315	-0.5743	7
-0.3896	-0.6312	7
-0.4857	-0.4177	7
-0.7115	-0.3809	7
-0.4419	-0.5686	7
-0.5731	-0.4213	7
-0.3595	-0.6307	7
-0.7014	-0.3955	7
-0.7229	-0.2001	7
0.3941	-0.5415	8
0.4670	0.5732	8
0.7623	0.0357	8
0.6936	0.1215	8
0.3772	0.1538	8
0.4650	0.1940	8
0.5370	-0.4044	8
0.7211	0.1776	8
0.4574	0.5787	8
0.4367	0.4138	8
0.6157	0.2637	8
0.4426	-0.2781	8
0.4345	-0.3664	8
0.3831	-0.7113	8
0.5111	0.1770	8
0.3297	0.2995	8
0.3239	0.4918	8
0.2807	0.5196	8
0.2674	-0.8048	8
0.3407	-0.6410	8
0.5923	0.1185	8
0.3741	0.4441	8
0.3389	0.5802	8
0.4297	-0.2511	8
0.7512	0.0860	8
0.3688	0.6363	8
0.4025	0.6461	8
0.5621	-0.0626	8
0.4854	-0.0194	8
0.5952	0.2359	8
0.4188	0.3174	8
0.3527	0.5641	8
0.5462	-0.1064	8
0.5164	0.1271	8
0.3898	0.6507	8
0.4979	-0.1148	8
0.3637	0.2262	8
0.5312	0.1934	8
0.3586	0.4547	8
0.3904	0.3137	8
0.3270	0.6088	8
0.3481	0.3199	8
0.4381	0.5677	8
0.3775	0.6196	8
0.5282	0.0406	8
0.4691	-0.3862	8
0.6735	0.2578	8
0.4416	-0.4367	8
0.3562	0.2053	8
0.5389	0.2278	8
0.5048	0.5099	9
0.7195	-0.0701	9
0.7029	-0.1643	9
0.5228	0.2798	9
0.4988	0.3912	9
0.6740	0.1615	9
0.6088	0.1659	9
0.3065	0.5923	9
0.4945	0.4377	9
0.7029	-0.1643	9
0.4298	0.4046	9
0.6937	-0.0646	9
0.5855	0.1701	9
0.6844	-0.1053	9
0.6937	-0.0646	9
0.7040	-0.1146	9
0.6632	0.0721	9
0.3430	0.5273	9
0.6577	0.0270	9
0.2561	0.5474	9
0.4913	0.3459	9
0.4945	0.4377	9
0.6370	0.2203	9
0.2936	0.6259	9
0.7232	-0.0302	9
0.3970	0.5416	9
0.3839	0.5005	9
0.4310	0.4990	9
0.5228	0.2798	9
0.5048	0.5099	9
0.6632	0.0721	9
0.6844	-0.1053	9
0.4945	0.4377	9
0.2936	0.6259	9
0.4854	0.4487	9
0.6632	0.0721	9
0.6074	0.0875	9
0.3065	0.5923	9
0.2561	0.5474	9
0.6115	0.1739	9
0.3839	0.5005	9
0.6577	0.0270	9
0.6115	0.1739	9
0.4839	0.4966	9
0.7232	-0.0302	9
0.4310	0.4990	9
0.6088	0.1659	9
0.3430	0.5273	9
0.4839	0.4966	9
0.6844	-0.1053	9
0.6952	-0.2662	10
0.6292	-0.7872	10
0.9917	-0.2962	10
0.7965	-0.2750	10
0.5368	-1.0069	10
0.3468	-0.7696	10
0.6974	-0.6778	10
0.5393	-0.4599	10
-0.2598	-1.0793	10
0.4622	-0.6578	10
0.7066	-0.4226	10
0.6369	-0.5184	10
0.6398	-0.6046	10
0.8752	-0.6212	10
0.2602	-0.9942	10
-0.4194	-1.0734	10
0.2617	-0.8830	10
0.5970	-0.7515	10
0.0246	-1.0272	10
0.6032	-0.4599	10
0.8162	-0.4021	10
0.5408	-0.8059	10
0.7090	0.2544	10
0.4426	-0.6779	10
0.7626	-0.4633	10
0.2839	-0.9585	10
0.7141	-0.5224	10
0.2443	-1.0194	10
0.6268	-0.6191	10
0.1211	-1.0933	10
0.9275	-0.2576	10
0.5947	0.3982	10
0.5341	-0.7435	10
-0.3882	-1.0063	10
0.6389	-0.2945	10
-0.4024	-1.0274	10
-0.1274	-1.0974	10
0.8302	-0.3786	10
0.5150	-0.7038	10
0.5832	-0.2990	10
0.4050	-0.7862	10
0.8590	-0.3683	10
0.4574	-0.7882	10
0.5357	0.3891	10
0.7773	-0.4857	10
0.6889	-0.7344	10
0.2994	-0.8925	10
-0.1572	-1.1255	10
0.4027	-0.9278	10
0.1228	-1.0148	10


==> chapters/data/mds-test-embedding-tinyNet-module3.csv <==
x	y	classId
-0.5153	-0.0483	0
-0.6208	-0.1286	0
-0.5673	-0.0437	0
-0.4968	-0.3010	0
-0.2547	-0.4964	0
-0.4980	-0.2225	0
-0.0724	-0.2238	0
-0.3379	-0.0924	0
-0.1049	-0.2101	0
-0.4275	-0.4192	0
-0.3196	-0.2664	0
0.1983	-0.9422	0
-0.5228	-0.0937	0
-0.5713	-0.1900	0
-0.5022	-0.1424	0
-0.3481	-0.2126	0
0.1058	-0.8929	0
-0.1951	-0.2031	0
-0.8302	-0.2160	0
-0.2453	-0.6033	0
-0.1390	-0.7406	0
-0.5934	-0.1799	0
0.2111	-0.6911	0
-0.0825	-0.7701	0
-0.0305	-0.4648	0
-0.5396	-0.2026	0
-0.6085	-0.0691	0
-0.7916	-0.2297	0
-0.2543	-0.7678	0
-0.7443	-0.0811	0
0.1635	-0.8922	0
-0.7152	-0.0654	0
-0.6216	-0.1913	0
-0.3596	-0.2081	0
-0.4263	-0.3249	0
0.0319	-0.8742	0
-0.4151	-0.4568	0
-0.5694	-0.1755	0
0.0395	-0.6509	0
-0.1166	0.3772	0
-0.0238	0.3024	0
-0.5370	-0.2085	0
-0.3386	-0.2178	0
-0.4984	-0.1952	0
-0.6755	-0.2107	0
-0.0427	0.3189	0
-0.3372	-0.3471	0
-0.1336	-0.8003	0
-0.4470	-0.1530	0
-0.3903	-0.1427	0
0.1098	-0.6457	1
0.3643	-0.1306	1
0.3108	-0.2201	1
0.1523	-0.5373	1
0.8194	-0.4393	1
0.1196	-0.4067	1
-0.4322	0.0046	1
0.1747	-0.3249	1
0.1393	-0.3234	1
0.4952	-0.3045	1
0.0840	-0.3709	1
0.1258	-0.5898	1
0.2137	0.3006	1
0.0684	-0.1853	1
0.1531	-0.2796	1
-0.3047	0.0070	1
0.3812	-0.1864	1
0.3120	-0.3278	1
0.2306	-0.0332	1
0.0964	0.3738	1
-0.4145	0.0525	1
0.3929	-0.5094	1
0.2792	-0.0987	1
0.0118	-0.3251	1
0.1966	-0.0938	1
0.0999	-0.2530	1
0.4353	-0.0090	1
-0.2672	0.0365	1
0.3191	-0.2247	1
0.0795	0.0411	1
0.7689	-0.5009	1
-0.1129	-0.1380	1
0.1757	-0.1832	1
0.3015	-0.4506	1
0.3290	-0.4553	1
0.0967	-0.1863	1
0.1027	-0.3410	1
0.2990	-0.1228	1
0.5791	-0.7940	1
0.2768	-0.2536	1
0.1658	-0.4082	1
-0.3579	0.0770	1
0.1130	-0.2637	1
-0.0386	-0.1557	1
-0.3809	0.1304	1
0.3501	-0.1586	1
0.1038	-0.0332	1
0.1642	-0.0407	1
0.1257	-0.4119	1
0.2317	-0.1618	1
-0.3827	-0.4704	2
-0.5474	-0.5436	2
-0.3314	-0.3595	2
-0.4136	-0.6427	2
0.0854	-0.6331	2
-0.0541	-0.6156	2
-0.3010	-0.7790	2
-0.2216	-0.5363	2
-0.3740	-0.6242	2
-0.3908	-0.5075	2
-0.2969	-0.4732	2
-0.2598	-0.6332	2
-0.5623	-0.0934	2
-0.0977	-0.6206	2
-0.3109	-0.5888	2
-0.5647	-0.4498	2
-0.2024	-0.3990	2
-0.3182	-0.5312	2
-0.4967	-0.4413	2
-0.4492	-0.5114	2
-0.4581	-0.4713	2
-0.3526	-0.5109	2
-0.1762	-0.5789	2
-0.4527	-0.6321	2
-0.3149	-0.6463	2
-0.3516	-0.6164	2
-0.4412	-0.5333	2
-0.3337	-0.6484	2
-0.5159	-0.5346	2
-0.4122	-0.5577	2
0.0542	-0.7505	2
-0.2289	-0.4534	2
-0.3372	-0.7722	2
-0.4772	-0.5328	2
-0.4457	-0.6471	2
-0.4778	-0.5847	2
-0.6515	-0.3588	2
-0.4336	-0.6343	2
-0.3809	-0.6284	2
-0.4415	-0.6099	2
-0.0734	-0.6063	2
-0.2790	-0.6889	2
-0.0283	-0.5998	2
-0.2197	-0.4984	2
-0.3980	-0.6009	2
-0.1434	-0.5867	2
-0.4770	-0.5640	2
-0.2824	-0.5641	2
-0.4204	-0.2962	2
-0.3453	-0.3844	2
0.3312	0.3005	3
-0.6485	-0.4396	3
-0.5766	-0.4154	3
-0.0684	-0.7362	3
-0.3385	-0.6921	3
-0.3468	-0.0504	3
-0.6082	-0.5870	3
-0.2226	-0.7499	3
-0.6189	-0.3651	3
-0.2405	-0.8357	3
-0.4508	0.0514	3
-0.6293	-0.3037	3
-0.6443	-0.3753	3
-0.3035	-0.6243	3
0.4164	0.2123	3
-0.6188	-0.2656	3
-0.1786	-0.0770	3
0.3260	-0.8338	3
-0.3231	-0.6008	3
-0.7866	-0.1963	3
-0.6691	-0.3991	3
-0.0059	-0.8904	3
-0.6175	-0.3115	3
-0.6968	-0.3890	3
-0.4725	0.0361	3
-0.6996	-0.3986	3
-0.1977	-0.0773	3
-0.4919	-0.0172	3
-0.2773	-0.0626	3
-0.5805	-0.3819	3
0.0978	-0.8298	3
-0.1454	-0.2888	3
-0.5787	-0.4304	3
-0.8033	-0.1666	3
-0.3626	-0.0006	3
-0.5882	-0.3595	3
0.3890	0.2438	3
-0.5076	-0.5564	3
-0.7331	-0.0990	3
-0.5759	-0.5070	3
-0.2725	-0.0419	3
-0.5823	-0.4602	3
-0.6882	-0.2369	3
0.1945	-0.8450	3
-0.6537	-0.3261	3
0.0084	-0.7342	3
-0.7074	-0.2997	3
-0.3632	-0.8128	3
-0.4628	0.0767	3
0.1349	-0.8312	3
0.4885	0.0021	4
0.1668	0.2226	4
0.2646	0.2531	4
-0.0047	0.2650	4
0.5008	-0.0255	4
-0.1454	0.3037	4
-0.0575	0.2507	4
0.6507	0.1555	4
-0.0204	0.1706	4
0.2494	0.1838	4
0.4068	0.0322	4
-0.0404	0.1579	4
0.0861	0.2116	4
-0.0241	0.1605	4
-0.0019	0.1878	4
-0.0059	0.2065	4
0.2012	0.0776	4
0.5363	0.0379	4
0.0158	0.2080	4
0.5540	-0.1012	4
0.2836	0.0146	4
0.1868	0.1006	4
-0.0222	0.1329	4
-0.1204	0.2238	4
-0.0097	0.3024	4
0.0428	0.2741	4
0.3908	0.0665	4
0.0916	0.4217	4
0.1686	0.1942	4
0.4139	-0.0609	4
0.5834	-0.0011	4
-0.0187	0.2763	4
-0.0601	0.1632	4
0.2266	0.1528	4
0.3428	0.1684	4
0.0665	0.1677	4
0.5631	0.2471	4
0.5924	0.1408	4
0.2287	0.0670	4
0.4618	0.0808	4
0.0361	0.1296	4
-0.0939	0.2972	4
0.0127	0.1408	4
0.0739	0.1800	4
0.4046	0.0146	4
0.0493	0.1683	4
0.2572	0.1100	4
-0.0065	0.1052	4
0.5031	0.2044	4
0.0336	0.1593	4
-0.0329	0.6774	5
0.9933	-0.2066	5
0.7240	-0.0141	5
0.7251	0.0068	5
-0.1769	0.5929	5
-0.7959	0.4361	5
-0.1122	0.6253	5
0.7151	0.3597	5
-0.0467	0.7315	5
-0.4609	0.3852	5
-0.1394	0.5914	5
-0.6124	0.2363	5
-0.4628	0.5890	5
-0.0805	0.7125	5
-0.3062	0.5205	5
0.9259	-0.1256	5
0.8662	-0.1086	5
0.9363	0.1587	5
0.8184	-0.0614	5
-0.8755	0.3743	5
0.9293	-0.1055	5
0.9394	-0.0359	5
0.1163	0.5399	5
-0.4719	0.3636	5
-0.1136	0.5172	5
0.7444	-0.0615	5
0.7128	0.1109	5
-0.0581	0.6150	5
0.9613	-0.1696	5
0.0633	0.8566	5
-0.1791	0.4155	5
-0.2288	0.4506	5
-0.0745	0.6229	5
0.9398	-0.1470	5
0.8357	0.2473	5
0.9078	0.0696	5
0.9270	-0.0928	5
0.0309	0.5399	5
-0.4416	0.7289	5
0.8085	0.0584	5
0.8430	0.0446	5
0.9276	-0.1768	5
-0.7711	0.1720	5
0.8433	-0.1307	5
0.9876	-0.1045	5
0.9305	-0.1270	5
0.8925	0.1859	5
0.4012	0.4520	5
0.8152	-0.0144	5
0.9523	-0.0649	5
-0.1980	-0.4167	6
-0.5402	-0.1290	6
-0.5386	-0.3500	6
-0.3669	0.3651	6
-0.2750	-0.3866	6
0.1435	0.3497	6
-0.2048	-0.2760	6
-0.3557	0.3948	6
-0.0975	-0.6736	6
-0.0612	-0.8018	6
-0.2635	-0.1897	6
-0.5275	-0.3260	6
-0.0905	-0.4664	6
-0.1688	-0.5451	6
-0.3145	0.1309	6
-0.3076	-0.4112	6
-0.3368	-0.3998	6
-0.1542	-0.0147	6
0.2349	0.3896	6
0.1793	-0.5168	6
-0.0829	-0.4488	6
-0.1464	-0.6564	6
-0.2367	-0.4668	6
-0.2431	-0.7087	6
-0.2506	0.1449	6
-0.1198	0.0919	6
-0.0061	-0.3446	6
-0.3568	0.2302	6
-0.1257	-0.4841	6
-0.3154	0.1459	6
-0.2311	0.1833	6
-0.3934	-0.3697	6
0.4953	0.3952	6
-0.2592	0.1144	6
-0.4730	0.1550	6
-0.1769	0.0852	6
-0.2038	-0.0363	6
-0.5856	-0.1429	6
-0.3857	-0.3271	6
-0.1219	-0.5905	6
-0.3222	0.0438	6
-0.8043	-0.1244	6
-0.1934	0.0104	6
-0.1690	0.0182	6
0.1896	-0.1314	6
-0.2012	-0.6238	6
0.2803	0.3544	6
-0.0757	-0.0763	6
-0.2509	0.3027	6
-0.4283	-0.2678	6
0.6895	-0.4505	7
1.0098	-0.4635	7
0.6917	-0.6116	7
0.4948	-0.3422	7
0.3599	-0.5662	7
0.2810	-0.6692	7
0.3929	-0.4831	7
0.4768	-0.2249	7
0.4705	-0.3443	7
0.5082	-0.3686	7
0.6410	-0.6111	7
0.4564	-0.4183	7
0.6547	-0.5067	7
0.4354	-0.4110	7
0.4013	-0.3792	7
0.3413	-0.5739	7
0.4885	-0.3767	7
0.4649	-0.2949	7
0.6596	-0.4301	7
0.2811	-0.7032	7
0.7131	-0.4127	7
0.4632	-0.7319	7
0.5111	-0.6355	7
0.6202	-0.5769	7
0.4080	-0.4785	7
0.3726	-0.6764	7
0.6972	-0.4697	7
0.6101	-0.5900	7
0.3072	-0.6898	7
0.6626	-0.4481	7
0.5101	-0.4608	7
0.6923	-0.5402	7
0.4206	-0.4330	7
0.3284	-0.6195	7
0.6982	-0.7429	7
0.5833	-0.5720	7
0.6515	-0.5813	7
0.4344	-0.3501	7
0.6122	-0.6405	7
0.6446	-0.5991	7
0.8488	-0.4453	7
0.5116	-0.7493	7
0.6813	-0.3712	7
0.4778	-0.4025	7
0.5817	-0.6580	7
0.6795	-0.3524	7
0.4917	-0.5169	7
0.6301	-0.3960	7
0.5830	-0.6396	7
0.4155	-0.6566	7
0.4174	0.5816	8
-0.4918	0.6638	8
-0.1230	0.7977	8
-0.2335	0.6944	8
-0.0631	0.5628	8
0.0908	0.6029	8
0.3214	0.7426	8
0.3715	0.6666	8
-0.4866	0.6555	8
-0.3462	0.5619	8
0.0496	0.7725	8
0.1981	0.6436	8
0.3235	0.5919	8
0.5957	0.5854	8
0.0380	0.7214	8
-0.2435	0.5613	8
-0.3748	0.5407	8
-0.4235	0.4800	8
0.7876	0.3994	8
0.6226	0.4270	8
-0.2605	0.6411	8
-0.3968	0.5691	8
-0.4993	0.5332	8
0.2182	0.6289	8
-0.2367	0.7782	8
-0.5954	0.5646	8
-0.6347	0.5667	8
0.0719	0.7721	8
0.1715	0.6366	8
0.0551	0.7288	8
-0.2077	0.5806	8
-0.5332	0.5559	8
0.1794	0.6893	8
-0.2212	0.6334	8
-0.6317	0.5797	8
0.0422	0.6608	8
-0.1498	0.5316	8
0.1656	0.6608	8
-0.3896	0.5434	8
-0.2458	0.6024	8
-0.5645	0.5585	8
-0.2833	0.5863	8
-0.4571	0.6614	8
-0.6015	0.5710	8
0.1093	0.6911	8
0.4207	0.6320	8
0.1484	0.7942	8
0.3562	0.5977	8
-0.0671	0.5717	8
0.1331	0.6585	8
-0.6637	0.3803	9
-0.8149	0.1978	9
-0.1899	0.7985	9
-0.5082	0.3428	9
-0.5849	0.4859	9
-0.4596	0.7129	9
-0.5599	0.4561	9
-0.6655	0.3284	9
-0.6785	0.4212	9
-0.1902	0.7985	9
-0.5222	0.3732	9
-0.2284	0.7141	9
-0.5527	0.4116	9
-0.3016	0.7125	9
-0.2284	0.7141	9
-0.2845	0.7381	9
-0.4490	0.5320	9
-0.6750	0.2352	9
-0.3528	0.6742	9
-0.6432	0.2313	9
-0.5333	0.3888	9
-0.6785	0.4212	9
-0.5368	0.6155	9
-0.6939	0.3001	9
-0.3145	0.8145	9
-0.6284	0.2839	9
-0.5853	0.3251	9
-0.7286	0.3400	9
-0.5082	0.3428	9
-0.6637	0.3803	9
-0.4489	0.5320	9
-0.2709	0.7202	9
-0.6785	0.4212	9
-0.6939	0.3001	9
-0.6247	0.4252	9
-0.4490	0.5320	9
-0.5836	0.4562	9
-0.6655	0.3284	9
-0.6432	0.2313	9
-0.4970	0.4766	9
-0.5853	0.3251	9
-0.3528	0.6742	9
-0.4970	0.4766	9
-0.6600	0.3572	9
-0.3145	0.8145	9
-0.7286	0.3400	9
-0.5598	0.4562	9
-0.6750	0.2352	9
-0.6600	0.3572	9
-0.3014	0.7125	9
0.2941	0.7965	10
0.4164	0.9302	10
0.1633	0.9955	10
0.1772	0.9255	10
0.7195	0.7880	10
0.7951	0.6181	10
0.7364	0.5412	10
0.4772	0.7472	10
1.1441	0.1789	10
0.7460	0.6572	10
0.5250	0.7678	10
0.4900	0.5761	10
0.6058	0.7461	10
0.6213	0.8015	10
0.9063	0.5330	10
1.1773	0.2139	10
0.8069	0.6011	10
0.8055	0.7008	10
1.0253	0.3225	10
0.5566	0.7193	10
0.4578	0.8035	10
0.7675	0.6526	10
0.1165	0.7713	10
0.8312	0.4357	10
0.3012	1.0088	10
0.8659	0.5760	10
0.5612	0.8463	10
0.9895	0.4241	10
0.6706	0.6970	10
0.9614	0.5621	10
0.1892	0.8997	10
-0.0990	0.8203	10
0.6858	0.6778	10
1.1636	0.0219	10
0.5052	0.7782	10
1.1783	0.0450	10
1.0867	0.2795	10
0.4289	0.8356	10
0.6935	0.7495	10
-0.7818	0.1440	10
0.8132	0.5853	10
0.6922	0.4138	10
0.7873	0.5412	10
-0.4669	0.5808	10
0.4440	0.7645	10
0.7222	0.7087	10
0.9278	0.4100	10
1.0743	0.3899	10
0.8485	0.5831	10
0.9999	0.4204	10


==> chapters/data/mds-test-embedding-tinyNet-module4.csv <==
x	y	classId
0.4428	-0.1838	0
0.0360	-0.1595	0
0.3210	-0.1017	0
0.2969	-0.1712	0
-0.0148	-0.2662	0
0.0934	-0.3189	0
-0.2383	-0.3573	0
-0.1826	-0.2183	0
-0.2070	-0.2931	0
0.1574	-0.2714	0
-0.1452	-0.3726	0
-0.3574	0.2532	0
0.4846	-0.1557	0
0.3050	-0.2359	0
0.4247	-0.1186	0
-0.0662	-0.3816	0
-0.3787	0.1077	0
-0.2034	-0.2558	0
0.6061	-0.3141	0
0.1145	-0.3098	0
-0.1924	-0.0305	0
0.1145	-0.0465	0
-0.3855	-0.5496	0
0.0702	-0.2810	0
-0.3268	-0.2064	0
0.3655	-0.2617	0
0.1603	-0.1590	0
-0.3935	0.3059	0
-0.0032	0.2854	0
0.2684	-0.0942	0
-0.5256	0.2018	0
0.2082	0.0653	0
0.3521	-0.1750	0
-0.0584	-0.2820	0
0.3850	-0.3175	0
-0.4378	0.2492	0
0.0179	-0.3829	0
0.1703	-0.0569	0
0.3899	-0.1028	0
0.4218	0.2137	0
0.2548	0.2353	0
0.3206	-0.2618	0
-0.0912	-0.3640	0
0.0636	-0.2575	0
-0.1621	0.0551	0
0.2479	0.3909	0
0.1772	-0.3935	0
-0.3233	0.0973	0
0.3226	-0.1417	0
-0.0177	-0.2380	0
-0.5030	0.1592	1
-0.7018	-0.1995	1
-0.7009	-0.1657	1
-0.6183	-0.1339	1
-0.7704	0.1527	1
-0.7091	-0.0278	1
0.2361	0.1215	1
-0.5595	-0.2032	1
-0.5584	-0.1202	1
-0.9029	0.0935	1
-0.7203	-0.0614	1
-0.6010	0.0682	1
-0.4947	0.1262	1
-0.6584	-0.0577	1
-0.8011	0.0228	1
0.0803	0.3524	1
-0.7101	-0.1426	1
-0.8187	0.0990	1
-0.3940	0.0193	1
-0.0924	0.3403	1
0.1873	0.1356	1
-0.8907	-0.0101	1
-0.6648	-0.1961	1
-0.4805	-0.0952	1
-0.3656	-0.1479	1
-0.6538	-0.0031	1
-0.4026	-0.9179	1
-0.2953	0.2256	1
-0.7346	-0.2143	1
-0.2765	0.0357	1
-0.7412	0.1276	1
-0.3707	-0.0453	1
-0.4945	0.0517	1
-0.8990	-0.0793	1
-0.8302	0.0485	1
-0.4493	-0.0476	1
-0.7917	-0.0110	1
-0.6287	-0.1734	1
-0.7054	0.2303	1
-0.7830	-0.1554	1
-0.7251	-0.1083	1
-0.0966	0.0537	1
-0.8201	-0.0203	1
-0.4394	0.0060	1
0.1582	0.1946	1
-0.7257	-0.2293	1
-0.3921	0.1943	1
-0.5420	-0.2410	1
-0.7378	-0.0655	1
-0.7932	-0.1283	1
0.1779	-0.5861	2
0.2676	-0.5074	2
0.1851	-0.4850	2
0.2204	-0.7531	2
-0.2092	-0.8077	2
0.0716	-0.6678	2
0.3858	-0.7395	2
0.3143	-0.5741	2
0.2235	-0.7692	2
0.2035	-0.6380	2
0.3141	-0.5247	2
0.2611	-0.5618	2
0.5784	-0.3866	2
-0.1801	-0.6670	2
0.3165	-0.6859	2
0.3982	-0.5672	2
0.1340	-0.5754	2
0.3578	-0.7303	2
0.2316	-0.5019	2
0.3975	-0.6931	2
0.0884	-0.5545	2
0.3462	-0.6957	2
0.3874	-0.6448	2
0.2373	-0.6955	2
0.1341	-0.7476	2
0.0883	-0.6891	2
0.4208	-0.7241	2
0.1951	-0.7482	2
0.1702	-0.6294	2
0.3352	-0.6526	2
0.2357	-0.6116	2
0.2575	-0.5772	2
0.7072	-0.6318	2
0.2049	-0.6968	2
0.1259	-0.7247	2
0.2537	-0.7150	2
0.5517	-0.5438	2
0.2002	-0.7137	2
0.2006	-0.8304	2
0.1242	-0.6748	2
0.0562	-0.8101	2
0.4122	-0.6671	2
0.0811	-0.6297	2
0.3674	-0.6211	2
0.1215	-0.7109	2
0.1527	-0.7505	2
0.3867	-0.7493	2
0.2995	-0.7537	2
0.2478	-0.4287	2
0.2760	-0.5369	2
0.0161	0.1065	3
0.4543	-0.4090	3
0.4501	-0.5711	3
0.5858	-0.5186	3
0.6180	-0.4888	3
0.0177	-0.4449	3
0.5025	-0.5720	3
0.5194	-0.4856	3
0.4038	-0.4344	3
0.6196	-0.6911	3
0.1427	-0.0974	3
0.4809	-0.3592	3
0.5676	-0.4594	3
0.6484	-0.5278	3
-0.0780	-0.0341	3
0.3906	-0.4062	3
-0.1019	-0.4526	3
-0.1853	-0.5711	3
0.5453	-0.5882	3
0.7127	-0.3956	3
0.4543	-0.2662	3
0.7084	-0.4942	3
0.5902	-0.4104	3
0.5544	-0.3371	3
0.2598	-0.3131	3
0.5353	-0.4290	3
-0.1042	-0.4293	3
0.1115	-0.1629	3
-0.0844	-0.4612	3
0.5059	-0.4509	3
-0.6081	0.1822	3
0.3469	-0.4194	3
0.4185	-0.6136	3
0.6561	-0.3285	3
0.2326	-0.2770	3
0.4038	-0.5011	3
-0.0650	-0.1003	3
0.6206	-0.5788	3
0.5392	-0.3802	3
0.5344	-0.6388	3
-0.0989	-0.4909	3
0.4454	-0.5371	3
0.6132	-0.4262	3
0.1346	-0.8298	3
0.5162	-0.3882	3
0.6395	-0.3003	3
0.5547	-0.2624	3
0.5961	-0.7811	3
0.0704	-0.1222	3
-0.2784	-0.4891	3
-0.9079	-0.2644	4
-0.2682	0.3274	4
-0.0483	-0.8816	4
-0.1568	0.3578	4
-0.2762	-0.8449	4
0.4681	0.2176	4
0.2025	0.2423	4
0.7600	-0.0954	4
-0.0017	-0.0409	4
-0.8343	-0.1136	4
-0.0859	-0.6655	4
0.4170	0.1277	4
-0.0847	0.1281	4
0.6401	0.0112	4
-0.1081	-0.1453	4
-0.1371	0.1402	4
-0.5809	-0.4132	4
-0.2667	-0.7144	4
-0.2024	-0.1531	4
-0.4107	-0.7871	4
-0.5578	-0.3403	4
-0.4602	-0.7146	4
0.2208	0.1517	4
0.0631	0.2799	4
0.3214	0.4038	4
-0.2527	0.1010	4
-0.7780	0.0132	4
0.6107	0.4007	4
-0.3227	-0.7239	4
-0.6934	-0.3892	4
-0.3737	-0.9145	4
0.3028	0.2603	4
0.1690	0.3646	4
-0.4389	-0.2156	4
-0.5462	-0.2847	4
0.4392	0.0784	4
-0.7743	0.2490	4
-0.2758	0.1391	4
-0.6244	-0.0535	4
-0.5545	0.0043	4
-0.2823	-0.3053	4
-0.1270	0.2818	4
0.0902	0.0100	4
-0.0943	0.1858	4
-0.2142	-0.7651	4
-0.1792	-0.1419	4
-0.5734	0.1038	4
0.0346	0.1776	4
-0.8042	0.1151	4
0.3428	0.2096	4
-0.4476	0.8384	5
-0.8757	0.4782	5
-0.7579	0.6154	5
-0.7115	0.7279	5
0.2438	0.5461	5
-0.6256	0.7126	5
-0.5025	0.8149	5
-0.4033	0.5151	5
-0.5488	0.8395	5
-0.3069	0.8963	5
-0.5006	0.7991	5
-0.2449	0.7556	5
0.0761	0.8846	5
-0.6729	0.6359	5
-0.1364	0.7046	5
-0.6226	0.8360	5
-0.8109	0.5353	5
-0.6755	0.8022	5
-0.8353	0.4209	5
-0.6104	0.7880	5
-0.7821	0.4516	5
-0.6968	0.3727	5
-0.2726	0.6051	5
-0.4571	0.9087	5
0.1004	0.9013	5
-0.8192	0.6075	5
-0.5917	0.7293	5
-0.3924	0.9207	5
-0.8302	0.3195	5
0.2032	0.9902	5
-0.1131	0.6056	5
-0.3243	0.5873	5
0.1895	0.8730	5
-0.9296	0.3804	5
-0.6591	0.7627	5
-0.4607	0.6931	5
-0.7325	0.4067	5
0.2378	0.7568	5
0.1159	1.0406	5
-0.8672	0.6171	5
-0.7273	0.5010	5
-0.8490	0.5317	5
-0.7390	0.6707	5
-0.8931	0.3656	5
-0.7590	0.4793	5
-0.7355	0.5367	5
-0.2147	0.8391	5
-0.7048	0.5911	5
-0.7582	0.5928	5
-0.8197	0.3767	5
-0.1701	-0.5056	6
0.0503	-0.4305	6
0.0448	-0.8519	6
0.0425	0.4557	6
-0.0427	-0.5654	6
0.3213	-0.0052	6
-0.1585	-0.8345	6
-0.1100	0.5111	6
-0.2578	-0.5153	6
-0.3426	-0.3672	6
-0.1238	-0.9072	6
0.2860	-0.8281	6
-0.2141	-0.6609	6
-0.0429	-0.6893	6
0.2534	-0.0321	6
-0.0016	-0.6548	6
-0.0045	-0.6916	6
0.3098	-0.1941	6
0.4321	-0.0195	6
-0.0882	-0.8787	6
-0.1293	-0.5439	6
-0.3230	-0.4533	6
-0.0381	-0.7104	6
0.0646	-0.8300	6
-0.1666	0.0256	6
-0.1120	-0.7594	6
-0.3248	-0.7921	6
0.3480	0.1454	6
-0.1510	-0.7040	6
0.2422	-0.1252	6
0.6113	-0.2606	6
0.1509	-0.4057	6
0.6415	0.1595	6
-0.4294	0.1565	6
-0.2649	-0.0963	6
0.4586	-0.7290	6
0.3753	-0.0276	6
0.0445	-0.5694	6
0.0820	-0.8031	6
-0.3488	-0.4861	6
0.5285	-0.0037	6
0.6283	-0.1982	6
0.5793	-0.1465	6
0.5859	-0.0584	6
-0.3927	-0.3917	6
-0.4311	-0.5378	6
-0.6647	0.1433	6
-0.1039	-0.2735	6
0.4539	0.0207	6
0.0003	-0.5482	6
-0.8865	-0.4677	7
-1.0062	0.1441	7
-0.8552	-0.5881	7
-0.6038	-0.7701	7
-0.7044	-0.4683	7
-0.3128	-0.8520	7
-0.5970	-0.7381	7
-0.7244	-0.5489	7
-0.7337	-0.6631	7
-0.7076	-0.7072	7
-0.8104	-0.5977	7
-0.6375	-0.6712	7
-0.8384	-0.4365	7
-0.7335	-0.6379	7
-0.7469	-0.6784	7
-0.5054	-0.6840	7
-0.6095	-0.7456	7
-0.8193	-0.5649	7
-0.5661	-0.8421	7
-0.8908	-0.2864	7
-0.8954	-0.4797	7
-0.4804	-0.8061	7
-0.6193	-0.6224	7
-0.8512	-0.5199	7
-0.7085	-0.6891	7
-0.4142	-0.4660	7
-0.5861	-0.8383	7
-0.7783	-0.5456	7
-0.3909	-0.6926	7
-0.7010	-0.6037	7
-0.8759	-0.5199	7
-0.8322	-0.6372	7
-0.5990	-0.6650	7
-0.8186	-0.4545	7
-1.0004	-0.3022	7
-0.7919	-0.4845	7
-0.9054	-0.4311	7
-0.8869	-0.4910	7
-0.7990	-0.5105	7
-0.8706	-0.5573	7
-0.7441	-0.5874	7
-0.6823	-0.3371	7
-0.7543	-0.5768	7
-0.6853	-0.6445	7
-0.8843	-0.4304	7
-0.6783	-0.7543	7
-0.6412	-0.7378	7
-1.0030	-0.2683	7
-0.8256	-0.5463	7
-0.3914	-0.7413	7
0.8167	0.2170	8
0.7469	0.4350	8
-0.0972	0.6444	8
0.2195	0.5082	8
0.3516	0.6177	8
0.3909	0.7516	8
0.6414	0.7793	8
0.5877	0.7363	8
0.8659	0.1684	8
0.4793	0.6080	8
0.4871	0.8303	8
0.3580	0.5699	8
0.3161	0.6337	8
0.3305	0.9776	8
0.2930	0.7863	8
0.4339	0.4871	8
0.4762	0.5270	8
0.4999	0.4436	8
0.9449	0.0515	8
0.1145	0.9889	8
0.2419	0.4889	8
0.5216	0.6496	8
0.5065	0.5322	8
0.3507	0.7364	8
0.1751	0.5744	8
0.6685	0.2842	8
0.5432	0.7882	8
0.5471	0.7073	8
0.4780	0.8003	8
0.4966	0.7413	8
0.3259	0.7789	8
0.3953	0.6091	8
0.3884	0.9050	8
0.2814	0.4528	8
0.9461	-0.1379	8
0.5522	0.5602	8
0.3177	0.7885	8
0.4321	0.7535	8
0.6046	0.3143	8
0.5788	0.3308	8
0.6440	0.3962	8
0.5574	0.4167	8
0.6279	0.5177	8
0.5107	0.4084	8
0.4370	0.8875	8
0.3695	0.8410	8
0.5196	0.8653	8
0.6498	0.5921	8
0.4275	0.6748	8
0.4421	0.6254	8
-0.0503	0.9927	9
-0.4397	0.5941	9
-0.3873	0.7473	9
-0.0262	0.6411	9
-0.0268	0.6925	9
-0.3450	0.6781	9
-0.3429	0.7782	9
0.1405	0.8415	9
0.0264	0.7515	9
-0.3873	0.7473	9
-0.0579	0.8212	9
-0.4734	0.5145	9
-0.3946	0.7028	9
-0.4822	0.6188	9
-0.4734	0.5145	9
-0.5294	0.5676	9
-0.2559	0.4704	9
-0.0560	0.7086	9
-0.2240	0.6213	9
0.0703	0.5922	9
-0.0829	0.8562	9
0.0264	0.7515	9
-0.1497	0.8537	9
0.1422	0.6740	9
-0.6023	0.4772	9
0.0511	0.7910	9
0.0051	0.9057	9
-0.1317	0.9165	9
-0.0262	0.6411	9
-0.0503	0.9927	9
-0.2559	0.4704	9
-0.4822	0.6188	9
0.0264	0.7515	9
0.1422	0.6740	9
-0.0882	0.8149	9
-0.2559	0.4704	9
-0.2522	0.8181	9
0.1405	0.8415	9
0.0703	0.5922	9
-0.3227	0.7902	9
0.0051	0.9057	9
-0.2240	0.6213	9
-0.3227	0.7902	9
0.0210	0.8433	9
-0.6023	0.4772	9
-0.1317	0.9165	9
-0.3429	0.7782	9
-0.0560	0.7086	9
0.0210	0.8433	9
-0.4822	0.6188	9
0.9023	0.4788	10
0.9916	0.5458	10
1.1203	0.0086	10
1.0079	0.2456	10
1.1740	0.1129	10
0.8761	0.6370	10
1.0332	0.4587	10
0.8023	0.6413	10
1.0850	-0.0317	10
0.9219	0.6043	10
0.7878	0.5030	10
0.8348	0.4281	10
0.9919	0.3843	10
1.1277	0.2869	10
1.0027	0.3247	10
1.0359	-0.0952	10
0.8643	0.5325	10
0.9979	0.2878	10
1.0483	0.1610	10
0.9236	0.6624	10
1.0550	0.3120	10
0.9686	0.4695	10
0.8296	0.1130	10
0.7240	0.7068	10
0.9351	0.3499	10
0.9062	0.5596	10
0.9740	0.5958	10
1.1149	0.1918	10
1.0264	0.3156	10
1.1570	0.0685	10
1.0260	-0.0069	10
0.8285	0.1907	10
0.9131	0.3712	10
1.0360	-0.2384	10
0.7880	0.6840	10
1.0620	-0.2258	10
1.0751	-0.2033	10
1.0841	0.2822	10
0.9410	0.5662	10
0.0431	0.0054	10
0.9675	0.4177	10
1.0466	-0.1217	10
1.0170	0.1763	10
0.8105	-0.1536	10
0.9236	-0.0872	10
1.0559	0.4382	10
0.8176	0.7148	10
1.1078	0.1304	10
1.0415	0.4391	10
1.1516	0.0429	10


==> chapters/data/mds-train-embedding-arisNetCNN-BN-fc1-64.csv <==
x	y	classId
0.0279	0.0417	5
-0.0494	0.0143	3
-0.0324	-0.0288	2
-0.0064	-0.0445	4
0.0150	-0.0541	8
-0.0492	0.0048	3
-0.0314	-0.0332	2
-0.0032	-0.0335	4
0.0308	-0.0001	10
0.0261	0.0267	5
-0.0259	0.0539	8
-0.0184	0.0057	0
0.0274	-0.0291	1
0.0210	-0.0334	1
0.0221	0.0264	5
0.0172	-0.0337	1
-0.0064	-0.0135	6
-0.0309	-0.0391	2
0.0458	0.0156	10
-0.0223	-0.0343	2
-0.0530	0.0033	3
-0.0233	-0.0383	2
0.0266	0.0345	5
0.0217	-0.0320	1
0.0224	-0.0360	1
0.0210	-0.0375	1
-0.0457	-0.0048	3
-0.0212	-0.0545	6
-0.0258	-0.0397	2
-0.0223	0.0132	0
-0.0271	-0.0241	2
-0.0214	0.0262	0
0.0281	-0.0261	1
-0.0326	-0.0327	2
-0.0249	0.0161	0
0.0246	0.0358	5
-0.0050	-0.0487	4
0.0245	-0.0406	1
-0.0622	0.0168	3
-0.0072	-0.0512	4
0.0148	0.0079	10
0.0255	-0.0407	1
0.0221	0.0049	10
-0.0077	-0.0379	4
0.0316	-0.0422	1
-0.0156	-0.0127	4
-0.0185	0.0223	0
-0.0232	0.0207	0
-0.0133	0.0079	0
-0.0576	0.0181	3
-0.0426	-0.0125	4
0.0230	-0.0270	1
0.0469	0.0174	10
0.0524	-0.0035	8
-0.0067	-0.0031	6
0.0544	-0.0124	8
-0.0041	0.0491	7
-0.0272	0.0208	0
0.0256	-0.0381	1
-0.0123	0.0488	7
0.0093	0.0332	5
0.0164	-0.0296	1
0.0286	-0.0277	1
-0.0317	-0.0234	2
-0.0489	0.0098	3
0.0239	0.0129	10
0.0211	-0.0247	1
-0.0195	0.0432	7
-0.0101	-0.0191	6
-0.0007	0.0536	7
0.0225	-0.0363	1
0.0161	0.0304	5
0.0198	0.0291	5
0.0183	0.0296	5
-0.0399	-0.0394	2
0.0767	0.0277	10
-0.0313	-0.0355	2
0.0615	0.0110	10
-0.0295	-0.0380	2
0.0032	0.0546	7
-0.0043	0.0537	7
-0.0300	-0.0384	2
0.0516	-0.0271	8
-0.0215	-0.0512	6
0.0435	0.0089	10
0.0351	-0.0316	1
0.0189	-0.0364	1
0.0264	-0.0291	1
-0.0385	-0.0044	3
0.0326	0.0136	10
-0.0086	0.0025	0
-0.0539	0.0188	3
0.0313	0.0393	5
0.0237	-0.0455	1
0.0610	-0.0313	9
0.0236	-0.0260	1
-0.0298	-0.0283	2
-0.0257	0.0253	0
-0.0075	-0.0497	4
0.0194	0.0335	5
-0.0059	0.0169	0
-0.0264	0.0452	8
-0.0251	0.0138	0
-0.0309	-0.0354	2
0.0318	-0.0337	1
0.0162	0.0289	5
0.0518	-0.0103	8
-0.0241	0.0162	0
0.0622	-0.0346	9
0.0512	0.0236	10
0.0227	0.0295	5
0.0211	0.0323	5
0.0549	-0.0084	8
0.0803	0.0276	10
-0.0413	-0.0298	2
0.0248	-0.0334	1
0.0240	0.0336	5
-0.0209	0.0180	0
-0.0487	0.0041	3
0.0446	-0.0157	4
-0.0403	0.0003	3
-0.0199	0.0163	0
-0.0317	-0.0287	2
-0.0034	0.0543	7
0.0374	0.0115	10
0.0600	0.0156	10
-0.0240	0.0200	0
0.0122	0.0190	5
-0.0253	0.0270	0
-0.0177	0.0160	0
-0.0544	0.0073	3
-0.0261	-0.0363	2
0.0225	-0.0291	1
-0.0355	0.0539	9
0.0356	0.0156	10
-0.0259	-0.0157	2
-0.0455	-0.0459	2
-0.0161	0.0148	0
-0.0277	-0.0371	2
-0.0482	0.0123	3
-0.0193	0.0264	0
0.0011	0.0571	7
-0.0290	-0.0299	2
0.0277	0.0095	10
-0.0328	0.0478	8
-0.0176	0.0220	0
-0.0136	0.0338	7
-0.0205	-0.0291	2
0.0612	0.0063	10
0.0167	-0.0353	1
0.0221	0.0363	5
-0.0086	0.0539	7
0.0171	0.0156	5
0.0597	0.0302	10
-0.0523	0.0076	3
0.0180	0.0373	5
0.0327	0.0373	5
0.0423	-0.0023	8
0.0201	-0.0383	1
-0.0180	0.0107	0
-0.0124	0.0567	7
-0.0432	0.0528	9
-0.0349	-0.0281	2
0.0315	-0.0407	1
-0.0033	-0.0510	4
-0.0038	0.0594	7
0.0332	-0.0269	1
-0.0300	0.0187	0
-0.0396	0.0540	9
-0.0349	-0.0352	2
-0.0496	-0.0214	6
0.0234	-0.0307	1
-0.0437	-0.0426	2
-0.0182	0.0122	0
0.0138	0.0356	5
-0.0087	0.0084	0
0.0253	-0.0263	1
0.0263	-0.0202	1
-0.0578	0.0084	3
0.0224	0.0281	5
-0.0276	-0.0557	6
0.0321	0.0543	9
0.0216	-0.0292	1
0.0214	-0.0233	1
0.0243	-0.0288	1
0.0224	0.0324	5
-0.0139	-0.0568	6
-0.0076	-0.0009	0
0.0599	-0.0128	10
0.0212	0.0400	5
-0.0123	0.0113	0
-0.0500	0.0016	3
0.0567	0.0150	10
-0.0214	0.0186	0
-0.0217	0.0152	0
0.0198	0.0338	5
-0.0040	0.0560	7
0.0392	0.0315	10
0.0197	0.0289	5
0.0222	-0.0371	1
0.0010	0.0514	7
-0.0290	0.0290	0
0.0257	0.0328	5
-0.0282	-0.0322	2
-0.0348	0.0019	3
0.0184	-0.0177	1
0.0192	-0.0270	1
0.0491	0.0267	10
-0.0141	0.0470	7
0.0233	-0.0222	1
0.0039	-0.0009	6
0.0571	-0.0096	8
0.0594	0.0346	10
0.0505	0.0092	10
-0.0506	0.0127	3
0.0254	0.0295	5
-0.0493	-0.0278	6
-0.0352	-0.0246	2
0.0250	-0.0301	1
-0.0094	-0.0537	4
0.0558	-0.0085	8
0.0213	-0.0256	1
0.0606	0.0083	10
-0.0228	-0.0543	6
0.0192	0.0325	5
-0.0520	0.0036	3
-0.0529	0.0280	4
0.0151	0.0327	5
0.0218	-0.0370	1
-0.0344	-0.0357	2
-0.0076	0.0047	0
-0.0226	0.0503	8
-0.0410	0.0010	3
-0.0303	-0.0306	2
-0.0450	-0.0329	2
0.0184	-0.0435	1
-0.0099	-0.0527	4
0.0276	-0.0256	1
0.0557	-0.0097	8
-0.0193	-0.0244	2
0.0184	0.0276	5
0.0270	-0.0216	1
-0.0637	0.0116	3
0.0207	-0.0390	1
0.0210	0.0442	5
0.0467	0.0204	8
-0.0349	-0.0336	2
-0.0527	-0.0205	6
0.0153	-0.0501	9
-0.0507	0.0026	3
-0.0236	0.0091	0
0.0432	0.0274	10
-0.0189	0.0206	0
0.0246	-0.0384	1
0.0081	-0.0183	1
-0.0049	0.0031	0
-0.0379	-0.0414	2
-0.0490	0.0305	6
-0.0110	-0.0331	6
-0.0191	0.0233	0
-0.0310	-0.0311	2
-0.0013	0.0571	7
-0.0307	-0.0293	2
-0.0323	-0.0313	2
0.0216	-0.0326	1
-0.0283	-0.0366	2
0.0583	-0.0224	8
0.0260	0.0209	5
0.0339	0.0112	10
-0.0046	0.0676	7
0.0154	0.0258	5
-0.0372	0.0252	7
0.0406	0.0062	10
0.0181	0.0386	5
-0.0378	0.0114	3
-0.0322	-0.0191	2
-0.0511	-0.0123	4
-0.0129	-0.0128	3
0.0302	-0.0235	1
0.0283	-0.0297	1
-0.0217	0.0229	0
-0.0241	-0.0304	2
-0.0585	0.0084	3
0.0145	0.0359	5
0.0347	0.0313	10
-0.0333	0.0229	0
-0.0505	-0.0240	6
-0.0516	0.0147	3
-0.0377	-0.0210	2
-0.0511	0.0140	3
-0.0212	0.0240	0
0.0011	0.0562	7
0.0162	-0.0320	1
0.0224	-0.0316	1
0.0205	0.0222	5
0.0525	0.0195	10
-0.0083	0.0506	7
0.0427	-0.0387	6
-0.0297	-0.0239	2
0.0539	-0.0133	8
0.0554	0.0152	10
0.0317	0.0131	10
0.0650	0.0165	10
0.0612	-0.0247	9
0.0034	0.0716	7
0.0558	0.0103	10
-0.0501	0.0070	3
-0.0251	-0.0248	2
0.0183	-0.0280	1
-0.0342	-0.0320	2
0.0269	0.0288	5
0.0233	0.0232	5
0.0264	-0.0313	1
-0.0393	-0.0358	2
0.0228	0.0272	5
-0.0292	-0.0404	2
-0.0305	-0.0308	2
-0.0494	0.0074	3
0.0409	-0.0015	10
-0.0104	-0.0500	4
-0.0215	0.0586	8
0.0094	0.0026	10
-0.0307	0.0264	0
-0.0264	0.0188	0
-0.0319	-0.0367	2
-0.0366	0.0073	3
-0.0046	0.0511	7
0.0387	-0.0362	1
0.0399	0.0106	10
0.0199	-0.0031	4
0.0149	-0.0217	1
-0.0297	-0.0246	2
-0.0053	0.0519	7
0.0314	-0.0245	1
-0.0065	-0.0102	6
-0.0276	0.0197	0
-0.0385	-0.0112	2
0.0429	-0.0164	6
-0.0549	0.0054	3
0.0220	-0.0270	1
-0.0519	0.0120	3
0.0542	0.0403	10
-0.0008	-0.0493	4
0.0175	0.0290	5
-0.0256	-0.0340	2
-0.0187	-0.0638	6
0.0705	0.0272	10
0.0250	-0.0246	1
0.0167	-0.0335	1
0.0259	0.0376	5
0.0532	0.0209	10
-0.0144	-0.0407	6
0.0158	0.0342	5
0.0440	-0.0261	6
-0.0318	-0.0280	2
0.0200	0.0245	5
0.0254	0.0099	10
0.0191	0.0271	5
0.0286	-0.0267	1
0.0192	-0.0380	1
0.0214	0.0274	5
-0.0495	0.0237	4
0.0511	0.0269	10
-0.0304	-0.0290	2
-0.0515	0.0102	3
0.0393	0.0041	9
-0.0193	0.0099	0
-0.0194	0.0194	0
-0.0297	0.0199	0
0.0452	0.0172	10
0.0176	-0.0365	1
-0.0083	-0.0450	4
-0.0164	0.0210	0
0.0246	-0.0309	1
-0.0553	0.0142	3
0.0258	-0.0316	1
-0.0193	0.0536	7
-0.0135	0.0129	0
0.0154	0.0314	5
0.0571	0.0210	10
0.0184	0.0395	5
0.0524	-0.0160	8
0.0291	-0.0319	1
0.0258	0.0340	5
-0.0634	-0.0005	3
0.0336	-0.0348	1
-0.0243	-0.0319	2
-0.0129	0.0531	7
0.0331	-0.0474	8
-0.0156	0.0183	0
-0.0183	0.0567	7
-0.0089	0.0514	7
0.0244	-0.0280	1
-0.0196	0.0109	0
-0.0110	0.0548	7
0.0165	-0.0286	1
0.0264	0.0393	5
-0.0060	0.0547	7
-0.0156	-0.0525	6
-0.0384	-0.0326	2
-0.0462	-0.0398	2
0.0562	-0.0104	8
0.0263	-0.0365	1
0.0622	-0.0188	9
0.0189	-0.0260	1
-0.0497	-0.0266	6
-0.0091	-0.0377	4
0.0729	0.0372	10
0.0597	0.0174	10
0.0246	-0.0310	1
-0.0369	-0.0265	2
-0.0249	-0.0283	2
0.0541	-0.0032	8
0.0170	-0.0251	1
0.0523	0.0335	10
0.0147	-0.0040	1
-0.0028	-0.0543	4
0.0545	-0.0199	9
0.0187	0.0386	5
-0.0247	0.0493	8
-0.0346	-0.0358	2
-0.0409	-0.0033	3
0.0183	0.0257	5
-0.0037	0.0537	7
-0.0224	0.0442	7
-0.0517	0.0092	3
-0.0179	-0.0014	0
-0.0348	-0.0323	2
-0.0467	0.0067	3
-0.0050	-0.0427	4
0.0363	0.0128	10
-0.0019	-0.0484	4
-0.0372	-0.0374	2
0.0238	0.0223	5
0.0182	-0.0301	1
0.0278	-0.0285	1
0.0242	0.0256	5
0.0467	0.0216	10
0.0159	0.0269	5
-0.0025	-0.0154	6
0.0230	-0.0375	1
-0.0054	0.0035	0
-0.0481	-0.0235	6
0.0267	0.0065	10
-0.0542	0.0127	3
-0.0213	0.0143	0
0.0668	0.0145	10
0.0035	0.0576	7
-0.0253	0.0235	0
0.0310	0.0100	10
0.0200	-0.0279	1
-0.0331	-0.0133	2
-0.0137	0.0159	0
-0.0677	0.0092	3
0.0229	-0.0359	1
-0.0294	-0.0228	2
0.0341	0.0006	8
0.0277	-0.0276	1
0.0356	0.0088	10
-0.0015	0.0392	7
0.0132	0.0503	10
0.0320	-0.0236	1
0.0218	0.0375	5
0.0436	0.0463	9
0.0222	0.0251	5
-0.0130	-0.0023	0
-0.0425	-0.0497	2
0.0298	-0.0262	1
-0.0092	0.0569	7
-0.0307	-0.0213	2
0.0185	-0.0124	1
-0.0370	-0.0344	2
0.0410	0.0157	10
-0.0104	0.0564	7
-0.0059	-0.0637	6
0.0211	0.0305	5
0.0210	-0.0305	1
-0.0039	-0.0653	6
-0.0083	0.0533	7
-0.0173	0.0079	0
-0.0061	0.0537	7
0.0223	-0.0303	1
-0.0312	0.0183	0
0.0358	-0.0257	1
-0.0554	0.0113	3
0.0211	-0.0306	1
-0.0188	0.0203	0
-0.0295	-0.0262	2
0.0360	0.0113	10
0.0152	0.0178	5
0.0260	-0.0405	1
-0.0256	0.0177	0
-0.0247	-0.0512	4
-0.0129	-0.0112	6
0.0269	0.0070	10
0.0207	-0.0316	1
0.0391	0.0220	10
-0.0131	0.0008	3
-0.0173	0.0384	4
0.0266	-0.0357	1
0.0266	-0.0298	1
-0.0480	-0.0097	4
-0.0045	0.0576	7
0.0174	0.0322	5
-0.0532	0.0256	3
-0.0406	-0.0279	2
0.0451	0.0124	10
0.0152	0.0357	5
0.0182	0.0226	5
-0.0331	-0.0266	2
-0.0171	0.0129	0
-0.0362	-0.0310	2
-0.0154	0.0507	7
-0.0113	-0.0499	4
0.0552	0.0145	10
-0.0603	0.0057	3
0.0604	-0.0305	9
-0.0501	0.0093	3
-0.0159	0.0121	0
0.0572	-0.0197	8
0.0214	-0.0305	1
0.0219	0.0230	5
0.0472	0.0069	10
-0.0185	0.0165	0
-0.0241	-0.0208	2
0.0576	-0.0076	8
-0.0237	0.0266	0
-0.0525	-0.0189	6
-0.0541	-0.0222	6
-0.0120	0.0550	7
0.0135	-0.0183	1
-0.0081	0.0343	7
-0.0016	0.0561	7
-0.0243	-0.0254	2
0.0187	0.0341	5
-0.0073	0.0658	7
0.0215	-0.0283	1
0.0214	-0.0360	1
-0.0688	-0.0035	3
-0.0345	0.0297	0
-0.0174	-0.0475	6
-0.0030	-0.0511	6
-0.0470	0.0123	3
-0.0171	-0.0507	6
0.0071	0.0561	7
-0.0089	0.0566	7
0.0305	0.0420	5
-0.0337	0.0220	0
-0.0181	0.0065	0
-0.0549	0.0030	3
-0.0570	-0.0320	2
-0.0058	-0.0507	4
-0.0206	0.0130	0
-0.0149	0.0210	0
0.0224	0.0352	5
0.0015	0.0550	7
0.0279	-0.0386	1
-0.0175	0.0113	0
-0.0084	-0.0481	4
-0.0288	-0.0258	2
0.0186	0.0277	5
-0.0413	-0.0290	2
-0.0089	0.0493	7
0.0265	-0.0269	1
0.0182	-0.0344	1
0.0158	-0.0251	1
-0.0394	-0.0275	2
-0.0237	0.0220	0
-0.0433	0.0218	6
0.0214	-0.0293	1
0.0195	0.0303	5
-0.0129	0.0089	0
-0.0496	-0.0230	6
0.0070	-0.0099	1
-0.0352	-0.0361	2
-0.0507	-0.0199	6
0.0016	-0.0558	4
-0.0178	0.0156	0
-0.0500	0.0075	3
-0.0126	0.0169	0
-0.0239	-0.0282	2
-0.0062	0.0574	7
-0.0029	0.0601	7
-0.0408	-0.0351	2
0.0371	0.0133	10
0.0276	-0.0400	1
0.0282	-0.0264	1
0.0211	-0.0235	1
0.0579	-0.0186	8
0.0184	0.0202	5
-0.0238	0.0249	0
0.0144	-0.0122	1
0.0625	0.0113	10
0.0264	0.0405	5
-0.0463	-0.0188	6
0.0282	-0.0607	9
-0.0039	-0.0541	4
-0.0181	-0.0476	6
-0.0154	0.0189	0
0.0330	-0.0270	1
0.0167	0.0276	5
-0.0291	-0.0314	2
0.0160	0.0251	5
0.0608	0.0255	10
0.0325	-0.0234	1
-0.0029	0.0549	7
0.0600	-0.0195	8
0.0164	0.0204	5
0.0187	-0.0285	1
-0.0585	0.0139	3
-0.0024	-0.0508	4
0.0262	-0.0109	1
-0.0590	0.0166	3
0.0228	-0.0181	1
0.0232	0.0331	5
0.0319	-0.0240	1
-0.0512	-0.0187	6
-0.0473	0.0122	3
0.0296	-0.0300	1
0.0205	-0.0342	1
0.0210	0.0343	5
0.0193	-0.0339	1
-0.0381	-0.0366	2
-0.0305	0.0251	0
-0.0624	0.0026	3
-0.0459	-0.0197	6
-0.0154	-0.0514	6
0.0196	-0.0314	1
-0.0138	0.0210	0
-0.0487	-0.0246	6
0.0199	-0.0317	1
-0.0385	0.0170	3
0.0182	0.0242	5
-0.0130	0.0071	0
-0.0188	0.0191	0
0.0195	-0.0357	1
-0.0353	-0.0341	2
-0.0111	0.0528	7
-0.0213	0.0257	0
0.0792	-0.0070	10
0.0526	-0.0096	8
0.0215	-0.0377	1
0.0301	0.0320	5
-0.0533	0.0115	3
0.0217	-0.0263	1
-0.0210	0.0183	0
-0.0200	0.0157	0
0.0522	-0.0109	8
-0.0252	-0.0262	2
-0.0276	-0.0346	2
0.0530	-0.0082	8
0.0164	0.0238	5
-0.0343	-0.0367	2
-0.0125	0.0544	7
-0.0085	-0.0460	4
0.0748	0.0154	10
-0.0232	0.0181	0
-0.0306	-0.0329	2
0.0647	0.0212	10
0.0216	0.0450	5
0.0494	0.0125	10
-0.0293	0.0234	0
0.0168	0.0208	5
0.0017	0.0586	7
-0.0258	0.0156	0
-0.0020	0.0498	7
0.0423	0.0096	10
-0.0454	0.0104	3
-0.0283	-0.0352	2
0.0224	-0.0292	1
-0.0076	0.0534	7
-0.0236	0.0278	0
0.0498	0.0223	10
0.0469	0.0198	10
0.0251	-0.0317	1
-0.0238	-0.0579	6
0.0221	-0.0324	1
0.0730	0.0266	10
0.0288	-0.0281	1
0.0186	0.0270	5
0.0490	-0.0054	8
0.0779	0.0203	10
-0.0207	0.0172	0
0.0521	0.0171	10
-0.0102	0.0538	7
-0.0005	0.0609	7
-0.0502	0.0015	3
0.0234	-0.0409	1
0.0135	-0.0097	1
0.0249	-0.0311	1
-0.0165	-0.0519	6
0.0635	0.0155	10
-0.0355	-0.0271	2
0.0238	-0.0341	1
0.0151	0.0070	10
0.0240	-0.0273	1
0.0593	0.0309	10
0.0256	-0.0340	1
-0.0322	-0.0294	2
0.0278	0.0144	10
-0.0019	0.0540	7
-0.0262	-0.0260	2
0.0338	-0.0458	1
-0.0156	-0.0471	6
-0.0590	0.0084	3
0.0327	-0.0328	1
-0.0288	0.0068	0
0.0074	0.0588	7
-0.0298	-0.0329	2
-0.0336	-0.0300	2
0.0475	0.0192	10
-0.0433	-0.0252	2
0.0510	-0.0105	8
-0.0495	0.0046	3
0.0161	0.0260	5
-0.0493	-0.0062	3
0.0248	0.0402	5
-0.0286	-0.0244	2
0.0635	-0.0174	9
-0.0299	-0.0129	6
-0.0446	-0.0294	2
-0.0155	0.0213	0
-0.0418	-0.0324	2
0.0212	0.0060	10
0.0208	0.0245	5
0.0231	-0.0215	1
0.0224	-0.0174	1
-0.0358	-0.0323	2
0.0326	-0.0355	1
0.0164	0.0050	10
0.0274	-0.0284	1
0.0512	0.0267	10
0.0608	-0.0246	9
-0.0006	0.0554	7
0.0591	0.0181	10
0.0511	-0.0117	8
-0.0293	-0.0298	2
-0.0387	-0.0267	2
0.0437	0.0776	10
0.0183	-0.0216	1
0.0483	-0.0107	8
0.0170	-0.0304	1
-0.0161	-0.0457	6
0.0211	-0.0377	1
-0.0515	-0.0351	4
0.0177	0.0237	5
0.0260	0.0393	5
-0.0159	-0.0501	6
0.0203	-0.0273	1
0.0460	0.0185	10
0.0307	-0.0280	1
-0.0471	-0.0292	2
0.0231	-0.0247	1
0.0147	0.0274	5
-0.0214	-0.0333	2
-0.0254	0.0192	0
0.0308	-0.0344	1
0.0308	-0.0267	1
0.0314	0.0593	8
-0.0080	0.0573	7
-0.0045	0.0224	0
0.0192	-0.0214	1
0.0175	-0.0152	1
0.0546	0.0028	10
-0.0074	0.0545	7
0.0132	0.0229	5
-0.0267	-0.0316	2
-0.0207	0.0208	0
0.0252	-0.0302	1
-0.0229	0.0105	0
0.0315	0.0089	10
-0.0483	0.0278	6
-0.0359	-0.0264	2
0.0507	0.0304	10
-0.0058	0.0572	7
0.0134	0.0172	5
-0.0332	0.0519	9
0.0188	0.0226	5
-0.0018	0.0571	7
-0.0173	0.0132	0
0.0030	-0.0611	6
-0.0138	0.0088	0
0.0458	0.0522	9
0.0555	-0.0055	8
-0.0178	0.0186	0
-0.0276	-0.0220	2
0.0180	0.0303	5
0.0167	-0.0319	1
0.0180	0.0307	5
0.0234	-0.0226	1
-0.0123	0.0587	7
0.0687	0.0093	10
-0.0418	-0.0150	4
-0.0040	0.0603	7
-0.0030	0.0568	7
0.0231	0.0271	5
0.0171	-0.0290	1
0.0475	0.0362	8
0.0196	0.0350	5
-0.0185	-0.0477	6
-0.0543	0.0041	3
-0.0280	-0.0313	2
-0.0129	-0.0449	6
-0.0063	0.0530	7
0.0240	-0.0271	1
-0.0264	-0.0380	2
0.0475	0.0238	10
-0.0041	0.0516	7
0.0213	0.0283	5
0.0624	0.0313	10
-0.0520	0.0159	3
0.0262	0.0325	5
0.0188	-0.0290	1
-0.0250	-0.0286	2
-0.0220	-0.0265	2
0.0158	-0.0282	1
0.0396	0.0279	10
0.0206	0.0401	5
0.0674	0.0295	10
0.0383	0.0016	4
-0.0420	0.0336	4
0.0224	0.0326	5
-0.0077	-0.0454	4
-0.0573	0.0186	3
0.0128	0.0276	5
0.0737	0.0327	10
-0.0379	-0.0219	2
0.0575	-0.0144	8
-0.0283	-0.0303	2
-0.0316	-0.0256	2
0.0177	0.0368	5
-0.0195	0.0241	0
0.0199	-0.0434	1
0.0099	-0.0052	1
-0.0068	0.0493	7
-0.0288	-0.0294	2
0.0231	0.0353	5
-0.0207	0.0106	0
-0.0321	-0.0326	2
0.0277	0.0313	5
-0.0189	0.0139	0
-0.0141	0.0154	0
0.0283	0.0075	10
0.0798	0.0224	10
-0.0480	-0.0129	6
0.0528	-0.0172	8
0.0267	-0.0281	1
-0.0232	0.0174	0
-0.0493	0.0113	3
0.0371	0.0571	9
-0.0180	0.0524	9
0.0025	-0.0167	4
-0.0110	-0.0518	4
-0.0648	-0.0045	3
-0.0562	0.0024	3
0.0098	0.0085	5
0.0196	-0.0296	1
-0.0530	0.0270	3
-0.0061	-0.0525	4
-0.0231	0.0278	0
0.0186	0.0359	5
0.0177	0.0303	5
0.0198	0.0074	10
0.0345	-0.0318	1
-0.0166	0.0075	0
0.0230	-0.0263	1
-0.0135	0.0473	7
-0.0220	0.0121	0
0.0230	0.0264	5
0.0656	0.0294	10
-0.0441	-0.0298	2
-0.0307	-0.0325	2
-0.0179	0.0144	0
0.0236	-0.0238	1
0.0183	-0.0322	1
-0.0304	-0.0495	2
-0.0107	0.0597	7
-0.0201	0.0129	0
-0.0123	0.0093	0
0.0625	-0.0146	9
-0.0293	0.0514	8
-0.0167	0.0153	0
-0.0134	0.0121	0
-0.0302	0.0094	0
0.0587	0.0296	10
0.0261	-0.0390	1
-0.0242	-0.0176	2
0.0637	0.0138	10
-0.0381	-0.0468	2
0.0164	0.0301	5
0.0250	-0.0291	1
0.0299	-0.0394	1
0.0277	0.0394	5
-0.0166	0.0111	0
-0.0033	-0.0413	4
-0.0066	0.0536	7
0.0189	0.0223	5
0.0327	-0.0303	1
0.0285	0.0175	10
-0.0207	0.0192	0
-0.0023	0.0591	7
-0.0490	0.0040	3
-0.0598	-0.0019	3
-0.0602	0.0193	3
-0.0322	0.0512	10
0.0177	0.0261	5
0.0553	-0.0042	8
-0.0066	0.0502	7
-0.0289	-0.0392	2
0.0200	0.0359	5
0.0743	0.0178	10
-0.0038	-0.0450	4
-0.0603	0.0062	3
0.0187	0.0298	5
0.0131	-0.0550	8
-0.0134	0.0078	0
-0.0304	0.0179	0
-0.0131	0.0113	0
0.0251	-0.0229	1
-0.0583	0.0216	3
-0.0548	0.0076	3
0.0161	-0.0602	9
-0.0550	0.0076	3
0.0171	-0.0270	1
-0.0088	-0.0150	4
0.0177	0.0245	5
-0.0294	-0.0369	2
-0.0035	-0.0497	4
-0.0420	0.0038	3
0.0298	0.0014	10
-0.0163	0.0139	0
0.0225	-0.0227	1
-0.0429	0.0356	6
0.0219	0.0381	5
-0.0499	0.0115	3
-0.0464	0.0063	3
-0.0297	0.0211	0
-0.0009	-0.0509	4
0.0162	-0.0263	1
0.0421	0.0145	10
0.0463	-0.0013	10
-0.0024	0.0591	7
-0.0523	0.0111	3
0.0201	-0.0357	1
-0.0156	0.0166	0
-0.0286	0.0485	8
-0.0542	0.0166	3
0.0283	-0.0246	1
-0.0541	0.0095	3
-0.0170	0.0117	0
0.0282	0.0290	5
-0.0263	0.0186	0
-0.0512	0.0056	3
-0.0313	-0.0358	2
-0.0465	0.0065	3
-0.0507	0.0185	3
-0.0505	0.0025	3
-0.0030	-0.0561	4
-0.0085	0.0479	7
0.0221	0.0295	5
-0.0043	-0.0354	4
-0.0403	-0.0478	2
0.0290	-0.0324	1
-0.0202	0.0142	0
-0.0335	-0.0283	2
0.0202	0.0280	5
-0.0671	0.0105	3
-0.0531	0.0095	3
-0.0577	0.0062	3
0.0303	-0.0394	1
0.0218	-0.0397	1
-0.0571	0.0029	3
-0.0517	0.0162	3
0.0144	0.0250	5
-0.0193	-0.0527	6
0.0239	-0.0281	1
-0.0285	-0.0277	2
-0.0330	-0.0305	2
0.0278	-0.0261	1
0.0348	-0.0312	1
0.0235	0.0225	5
-0.0349	-0.0279	2
0.0185	0.0319	5
-0.0200	0.0180	0
0.0070	-0.0026	1
-0.0072	-0.0063	6
-0.0142	0.0166	0
0.0163	-0.0233	1
-0.0020	0.0524	7
0.0270	-0.0220	1
-0.0295	0.0258	0
-0.0340	0.0330	0
0.0307	-0.0290	1
0.0119	0.0541	6
-0.0342	-0.0383	2
0.0209	0.0241	5
0.0497	0.0141	10
0.0014	-0.0521	4
-0.0238	-0.0332	2
0.0190	0.0266	5
0.0184	-0.0282	1
0.0267	0.0037	10
-0.0315	0.0259	0
-0.0221	-0.0284	2
0.0425	-0.0036	8
0.0473	0.0260	10
0.0220	-0.0302	1
0.0146	0.0202	5
-0.0001	-0.0506	4
-0.0294	-0.0345	2
-0.0359	-0.0391	2
0.0220	0.0186	5
0.0573	-0.0213	8
0.0249	-0.0371	1
-0.0379	-0.0449	2
-0.0130	0.0433	7
0.0273	-0.0554	4
-0.0548	0.0113	3
0.0196	-0.0331	1
0.0192	-0.0262	1
-0.0436	0.0262	4
0.0161	0.0196	5
-0.0369	0.0303	0
-0.0400	-0.0311	2
-0.0350	-0.0258	2
0.0180	0.0272	5
-0.0317	-0.0361	2
0.0238	-0.0369	1
0.0023	0.0574	7
0.0312	-0.0379	1
-0.0093	0.0110	0
-0.0131	0.0560	7
-0.0575	0.0148	3
0.0568	-0.0210	8
-0.0369	0.0538	9
0.0353	0.0226	10
0.0113	0.0554	6
-0.0369	-0.0241	2
-0.0430	-0.0293	2
0.0193	-0.0231	1
0.0296	0.0104	10
-0.0234	0.0163	0
0.0265	-0.0247	1
-0.0423	0.0016	3
-0.0205	0.0168	0
0.0203	-0.0206	1
0.0224	0.0358	5
0.0258	0.0360	5
0.0170	0.0211	5
0.0571	-0.0246	8
-0.0266	-0.0215	2
-0.0145	-0.0439	6
-0.0214	0.0120	0
-0.0364	-0.0232	2
0.0529	0.0054	10
0.0182	0.0312	5
-0.0116	0.0126	0
-0.0367	-0.0105	4
0.0211	0.0273	5
-0.0204	0.0035	0
0.0200	0.0322	5
-0.0230	0.0125	0
-0.0288	0.0521	8
-0.0121	0.0127	0
0.0191	0.0307	5
-0.0579	0.0040	3
-0.0267	-0.0310	2
-0.0538	0.0084	3
0.0327	0.0120	10
-0.0320	-0.0362	2
0.0152	0.0269	5
0.0548	0.0103	10
-0.0039	-0.0580	4
0.0289	-0.0308	1
0.0221	0.0400	5
-0.0503	0.0060	3
-0.0193	0.0151	0
0.0361	0.0144	10
0.0231	-0.0316	1
0.0178	0.0323	5
0.0200	-0.0282	1
-0.0483	0.0070	3
0.0372	0.0100	10
0.0423	0.0223	10
-0.0123	0.0613	7
-0.0233	-0.0285	2
-0.0374	-0.0300	2
0.0198	-0.0292	1
0.0126	0.0152	5
0.0346	0.0106	10
-0.0235	0.0138	0
-0.0593	0.0065	3
0.0425	0.0356	9
0.0310	-0.0308	1
-0.0373	-0.0436	2
0.0329	0.0551	9
0.0206	-0.0336	1
0.0286	-0.0358	1
-0.0169	0.0094	0
0.0260	-0.0319	1
0.0173	-0.0357	1
0.0317	-0.0641	9
0.0150	0.0322	5
0.0245	-0.0356	1
0.0206	0.0275	5
0.0210	-0.0207	1
0.0574	0.0159	10
0.0166	0.0262	5
0.0323	-0.0091	6
-0.0485	-0.0088	4
-0.0514	0.0072	3
-0.0322	-0.0256	2
0.0309	0.0053	10
-0.0175	0.0162	0
-0.0350	-0.0299	2
0.0289	-0.0278	1
0.0040	0.0504	7
-0.0284	-0.0335	2
-0.0440	-0.0171	6
0.0625	0.0283	10
-0.0437	-0.0435	2
0.0404	0.0147	10
-0.0151	-0.0210	2
-0.0257	-0.0336	2
0.0331	-0.0311	1
-0.0554	0.0009	3
-0.0333	0.0414	8
0.0227	0.0389	5
-0.0551	0.0092	3
-0.0092	0.0525	7
-0.0264	0.0298	0
0.0192	0.0246	5
0.0180	-0.0287	1
-0.0329	-0.0308	2
0.0137	0.0281	5
0.0176	0.0274	5
0.0237	0.0079	10
-0.0448	-0.0197	6
0.0192	0.0296	5
0.0826	0.0212	10
0.0220	-0.0279	1
-0.0349	-0.0370	2
-0.0547	0.0235	3
0.0119	0.0273	5
0.0602	0.0231	10
-0.0091	-0.0195	2
-0.0283	0.0156	0
-0.0265	-0.0363	2
-0.0175	0.0168	0
-0.0085	0.0106	0
-0.0186	0.0107	0
-0.0063	0.0522	7
0.0392	0.0168	10
0.0292	-0.0275	1
-0.0472	-0.0253	6
-0.0403	0.0579	9
-0.0333	-0.0015	3
-0.0379	-0.0375	2
0.0138	-0.0280	1
-0.0051	0.0539	7
0.0001	0.0521	7
-0.0281	0.0270	0
0.0194	-0.0267	1
0.0344	0.0123	10
-0.0314	0.0297	0
0.0500	-0.0317	8
-0.0352	-0.0325	2
0.0141	0.0261	5
0.0176	-0.0360	1
-0.0018	-0.0496	4
0.0568	0.0357	10
-0.0212	0.0096	0
-0.0363	0.0524	9
0.0195	-0.0385	1
-0.0338	0.0557	9
-0.0047	-0.0180	6
0.0142	0.0170	5
-0.0602	0.0014	3
-0.0357	-0.0234	2
0.0305	-0.0332	1
0.0294	-0.0257	1
-0.0371	-0.0312	2
0.0019	-0.0527	6
-0.0186	0.0234	0
0.0191	-0.0325	1
0.0273	-0.0372	1
0.0237	-0.0256	1
0.0717	0.0307	10
-0.0167	-0.0202	2
0.0659	0.0234	10
-0.0036	0.0515	7
-0.0468	0.0121	3
0.0435	0.0224	10
0.0246	-0.0347	1
0.0202	0.0297	5
-0.0359	-0.0387	2
-0.0517	0.0050	3
-0.0066	0.0017	0
-0.0388	-0.0296	2
0.0289	-0.0253	1
-0.0188	-0.0163	2
-0.0304	-0.0323	2
0.0300	-0.0295	1
-0.0276	-0.0258	2
0.0259	-0.0338	1
0.0230	-0.0293	1
-0.0277	-0.0300	2
0.0318	-0.0328	1
-0.0071	0.0513	7
-0.0085	0.0570	7
0.0236	-0.0350	1
-0.0275	-0.0352	2
-0.0070	0.0492	7
-0.0135	0.0208	0
0.0498	0.0200	10
-0.0221	0.0210	0
0.0275	-0.0401	1
-0.0125	0.0150	0
-0.0087	-0.0350	4
-0.0192	0.0129	0
0.0211	-0.0317	1
-0.0205	-0.0264	2
-0.0196	0.0092	0
-0.0189	0.0208	0
0.0188	-0.0296	1
-0.0378	-0.0407	2
-0.0357	-0.0378	2
-0.0225	0.0195	0
-0.0020	0.0563	7
-0.0263	-0.0355	2
0.0233	-0.0238	1
0.0253	-0.0289	1
0.0681	-0.0094	9
0.0276	-0.0270	1
-0.0470	0.0081	3
0.0657	-0.0134	9
-0.0049	0.0532	7
0.0011	0.0564	7
0.0208	0.0026	10
-0.0272	-0.0240	2
-0.0152	0.0104	0
-0.0045	0.0562	7
0.0200	-0.0308	1
-0.0321	-0.0297	2
0.0354	-0.0451	1
-0.0338	-0.0239	2
-0.0219	0.0183	0
0.0503	0.0248	10
0.0187	0.0351	5
-0.0070	-0.0547	4
0.0435	0.0508	9
0.0408	0.0240	10
-0.0541	0.0155	3
0.0185	-0.0350	1
0.0444	0.0146	10
-0.0455	-0.0360	2
-0.0228	-0.0528	6
-0.0560	0.0106	3
0.0236	-0.0293	1
0.0710	0.0386	10
-0.0043	-0.0407	4
-0.0194	0.0120	0
-0.0556	-0.0021	3
-0.0403	-0.0271	2
-0.0520	0.0097	3
-0.0235	0.0227	0
-0.0164	0.0031	0
0.0580	-0.0138	8
0.0432	0.0179	10
0.0395	0.0094	10
-0.0631	0.0161	3
-0.0254	-0.0201	2
-0.0090	0.0560	7
-0.0249	-0.0270	2
-0.0395	0.0050	3
0.0299	-0.0229	1
0.0033	-0.0105	3
-0.0187	-0.0556	6
0.0191	0.0256	5
-0.0307	-0.0372	2
0.0458	0.0256	10
-0.0085	-0.0554	4
0.0133	0.0283	5
0.0623	0.0050	7
0.0690	0.0260	10
-0.0089	0.0429	7
0.0463	0.0114	10
0.0233	0.0223	5
0.0199	-0.0487	1
-0.0500	-0.0200	6
-0.0002	0.0437	7
-0.0220	-0.0243	2
0.0213	-0.0339	1
0.0305	-0.0216	1
-0.0536	0.0036	3
0.0275	-0.0344	1
-0.0515	0.0195	3
-0.0379	-0.0350	2
-0.0235	0.0202	0
-0.0261	0.0273	0
0.0191	0.0283	5
-0.0198	-0.0163	2
-0.0578	0.0116	3
-0.0104	-0.0404	6
0.0497	-0.0126	8
-0.0064	-0.0500	4
-0.0189	0.0180	0
0.0572	0.0170	10
-0.0304	-0.0396	2
0.0213	0.0338	5
-0.0282	-0.0260	2
-0.0420	0.0105	3
-0.0251	-0.0259	2
0.0401	0.0490	9
-0.0018	0.0529	7
0.0537	0.0183	10
-0.0243	0.0143	0
0.0294	0.0350	5
-0.0043	-0.0055	0
-0.0383	-0.0287	2
-0.0371	0.0286	0
-0.0153	0.0086	0
0.0267	0.0316	5
0.0539	0.0064	10
-0.0048	-0.0448	4
0.0258	-0.0236	1
0.0360	0.0121	10
-0.0421	-0.0164	6
0.0385	0.0169	10
-0.0169	0.0209	0
0.0260	-0.0271	1
-0.0039	0.0530	7
0.0519	0.0239	10
-0.0080	0.0639	7
0.0284	-0.0614	9
-0.0257	-0.0272	2
-0.0446	-0.0179	6
-0.0186	0.0181	0
0.0405	0.0129	10
-0.0207	0.0112	0
-0.0437	0.0583	9
-0.0207	0.0153	0
0.0768	0.0129	10
-0.0174	0.0084	0
-0.0467	0.0329	4
0.0354	-0.0550	8
-0.0125	0.0568	7
-0.0093	-0.0428	6
-0.0411	-0.0330	2
0.0448	-0.0207	4
-0.0253	0.0208	0
0.0203	-0.0294	1
0.0210	0.0278	5
0.0254	-0.0308	1
0.0388	0.0531	9
-0.0252	-0.0278	2
0.0168	0.0321	5
-0.0198	-0.0492	6
-0.0525	0.0013	3
-0.0460	0.0215	4
-0.0485	0.0135	3
0.0562	-0.0121	8
-0.0215	0.0210	0
0.0340	-0.0329	1
-0.0056	0.0523	7
-0.0257	0.0223	0
-0.0569	0.0008	3
0.0009	0.0606	7
0.0201	-0.0200	1
-0.0080	0.0543	7
0.0171	0.0255	5
-0.0388	-0.0367	2
-0.0250	-0.0363	2
-0.0349	-0.0381	2
-0.0287	0.0201	0
-0.0254	0.0212	0
-0.0500	-0.0011	3
-0.0090	-0.0246	6
-0.0347	-0.0244	2
0.0194	-0.0238	1
-0.0587	0.0191	3
0.0217	-0.0359	1
-0.0198	0.0178	0
-0.0466	0.0023	3
0.0231	-0.0304	1
0.0297	-0.0248	1
-0.0263	0.0170	0
0.0213	0.0304	5
-0.0065	-0.0485	4
-0.0513	0.0141	3
-0.0490	0.0295	6
-0.0213	-0.0337	2
0.0187	-0.0268	1
-0.0202	0.0233	0
-0.0440	0.0044	3
-0.0262	0.0151	0
0.0238	-0.0342	1
-0.0227	0.0254	0
-0.0602	0.0047	3
-0.0491	-0.0012	3
-0.0002	-0.0025	4
-0.0503	0.0067	3
-0.0150	0.0530	7
0.0371	-0.0317	1
-0.0153	-0.0000	0
0.0232	0.0297	5
0.0318	-0.0331	1
0.0528	-0.0075	8
-0.0210	0.0222	0
-0.0058	0.0535	7
-0.0127	0.0509	7
0.0570	-0.0392	9
-0.0284	-0.0226	2
0.0231	0.0334	5
0.0197	-0.0305	1
0.0416	0.0146	10
0.0174	0.0299	5
-0.0228	0.0170	0
0.0442	0.0255	10
-0.0334	-0.0276	2
0.0207	-0.0328	1
-0.0090	0.0541	7
-0.0517	0.0064	3
0.0377	-0.0478	1
-0.0056	0.0481	7
0.0208	0.0302	5
0.0202	0.0389	5
-0.0279	-0.0364	2
-0.0061	0.0186	0
-0.0641	-0.0003	3
-0.0022	0.0532	7
-0.0116	0.0132	0
0.0107	0.0267	5
-0.0361	0.0326	0
0.0228	0.0308	5
-0.0186	-0.0502	6
-0.0394	-0.0346	2
-0.0361	-0.0381	2
0.0258	-0.0409	1
0.0424	0.0191	10
-0.0089	0.0531	7
-0.0203	0.0201	0
0.0260	-0.0346	1
-0.0299	-0.0303	2
0.0237	-0.0321	1
-0.0336	-0.0223	2
-0.0140	0.0120	0
-0.0105	0.0539	7
0.0191	-0.0267	1
0.0263	0.0108	10
-0.0587	0.0020	3
-0.0168	0.0543	7
0.0205	-0.0233	1
-0.0080	0.0570	7
-0.0116	0.0474	7
0.0719	0.0108	10
0.0466	0.0298	10
-0.0138	0.0558	7
0.0561	0.0273	10
0.0617	-0.0258	9
0.0242	-0.0230	1
-0.0285	-0.0346	2
0.0475	0.0215	10
-0.0167	0.0131	0
-0.0249	0.0179	0
-0.0274	0.0137	0
-0.0057	0.0557	7
-0.0270	-0.0339	2
0.0306	-0.0272	1
-0.0290	0.0262	0
-0.0416	-0.0366	2
-0.0364	-0.0547	2
-0.0349	-0.0293	2
0.0005	0.0565	7
0.0137	0.0309	5
0.0268	-0.0310	1
-0.0303	-0.0455	2
0.0523	0.0241	10
0.0011	0.0587	7
-0.0161	0.0174	0
0.0434	0.0308	10
0.0263	0.0358	5
0.0170	0.0260	5
0.0819	0.0206	10
-0.0509	-0.0004	3
0.0261	-0.0409	1
-0.0186	0.0101	0
0.0305	-0.0340	1
0.0201	-0.0323	1
-0.0358	-0.0051	4
-0.0185	0.0153	0
0.0325	-0.0623	9
-0.0315	-0.0265	2
-0.0495	0.0023	3
0.0267	-0.0244	1
-0.0409	0.0298	0
-0.0214	0.0165	0
0.0163	0.0338	5
-0.0154	0.0088	0
0.0221	-0.0242	1
-0.0346	0.0311	0
0.0181	-0.0215	1
-0.0052	0.0499	7
0.0179	0.0296	5
-0.0265	0.0138	0
-0.0179	0.0169	0
0.0189	0.0307	5
-0.0292	0.0144	0
0.0186	-0.0317	1
-0.0177	-0.0520	6
-0.0521	0.0014	3
-0.0193	0.0286	0
-0.0439	0.0354	0
0.0142	0.0241	5
-0.0476	0.0052	3
0.0188	-0.0286	1
-0.0224	-0.0548	6
-0.0290	0.0174	0
-0.0019	-0.0469	4
0.0199	0.0058	10
0.0219	0.0291	5
0.0315	0.0012	10
-0.0164	-0.0539	6
-0.0406	0.0005	3
0.0180	-0.0295	1
-0.0197	0.0087	0
-0.0312	-0.0296	2
0.0254	0.0355	5
0.0221	-0.0258	1
-0.0017	0.0594	7
0.0176	0.0434	5
0.0550	0.0122	10
-0.0366	0.0618	9
0.0189	-0.0296	1
-0.0125	0.0136	0
-0.0144	-0.0603	6
-0.0024	-0.0522	4
-0.0182	0.0173	0
-0.0233	0.0211	0
-0.0219	-0.0183	2
0.0227	-0.0296	1
-0.0537	0.0066	3
-0.0028	0.0535	7
-0.0230	-0.0241	2
-0.0258	0.0212	0
-0.0363	-0.0056	4
0.0552	-0.0105	8
-0.0306	-0.0278	2
0.0535	-0.0082	8
-0.0520	0.0138	3
0.0200	-0.0293	1
0.0308	-0.0378	1
0.0221	-0.0162	1
0.0186	0.0239	5
0.0257	0.0302	5
-0.0461	0.0308	3
-0.0312	-0.0251	2
0.0259	0.0042	10
-0.0221	-0.0275	2
-0.0194	0.0167	0
0.0224	-0.0334	1
-0.0153	0.0142	0
0.0172	-0.0310	1
-0.0101	-0.0314	6
-0.0265	-0.0249	2
-0.0248	-0.0157	2
0.0386	-0.0149	4
-0.0143	-0.0567	6
-0.0334	-0.0311	2
0.0157	-0.0215	1
0.0344	-0.0343	1
-0.0074	-0.0462	4
0.0294	0.0095	10
-0.0110	0.0612	7
0.0246	-0.0301	1
-0.0200	0.0154	0
-0.0219	0.0092	0
0.0181	0.0271	5
-0.0375	-0.0383	2
0.0227	0.0267	5
-0.0102	0.0263	7
0.0199	0.0353	5
-0.0175	0.0175	0
-0.0211	-0.0218	2
-0.0521	-0.0230	6
-0.0318	-0.0379	2
-0.0363	-0.0227	2
0.0452	-0.0540	9
0.0518	0.0119	10
0.0157	0.0241	5
0.0043	-0.0051	1
-0.0381	0.0314	0
-0.0089	-0.0484	4
0.0507	0.0270	10
0.0460	0.0141	10
-0.0015	-0.0473	4
-0.0561	0.0117	3
-0.0152	0.0139	0
0.0403	-0.0420	1
-0.0041	0.0516	7
0.0197	-0.0229	1
0.0240	-0.0253	1
-0.0029	-0.0422	4
0.0545	-0.0050	8
-0.0499	-0.0221	6
-0.0369	0.0529	9
0.0088	0.0274	5
-0.0425	0.0008	3
-0.0265	0.0255	0
-0.0291	-0.0166	2
-0.0381	0.0489	9
0.0279	-0.0280	1
-0.0041	0.0530	7
-0.0239	-0.0514	6
0.0184	0.0371	5
0.0230	-0.0278	1
-0.0496	-0.0240	6
-0.0084	0.0495	7
0.0247	0.0307	5
0.0128	0.0219	5
-0.0048	0.0501	7
0.0334	-0.0340	1
0.0530	-0.0085	8
-0.0541	0.0163	3
0.0593	0.0243	10
-0.0266	-0.0318	2
0.0491	0.0092	10
0.0383	0.0122	10
-0.0094	-0.0501	4
-0.0292	-0.0306	2
0.0291	-0.0337	1
-0.0310	-0.0362	2
-0.0338	0.0286	0
-0.0068	-0.0589	4
-0.0229	-0.0263	2
0.0294	-0.0352	1
0.0512	0.0020	10
-0.0067	-0.0404	4
-0.0304	-0.0268	2
-0.0295	-0.0361	2
-0.0067	0.0608	7
-0.0169	0.0151	0
0.0486	0.0135	10
-0.0259	-0.0338	2
0.0005	-0.0552	4
0.0221	0.0312	5
0.0446	0.0160	10
-0.0106	0.0155	0
-0.0257	-0.0240	2
-0.0190	0.0245	0
-0.0347	0.0357	0
0.0543	0.0089	10
-0.0282	-0.0334	2
-0.0169	0.0068	0
0.0586	0.0174	10
-0.0226	0.0177	0
-0.0051	-0.0340	4
0.0253	-0.0341	1
-0.0308	-0.0282	2
-0.0045	0.0625	7
-0.0057	-0.0492	4
0.0202	-0.0283	1
-0.0259	-0.0353	2
-0.0154	-0.0572	6
-0.0150	0.0136	0
0.0172	-0.0532	10
-0.0507	0.0076	3
0.0182	0.0273	5
0.0232	-0.0315	1
0.0229	0.0370	5
-0.0247	0.0105	0
-0.0004	0.0570	7
-0.0326	0.0179	0
0.0364	0.0069	10
-0.0145	0.0158	0
-0.0173	0.0108	0
-0.0157	0.0587	7
0.0298	-0.0208	1
0.0406	0.0100	10
-0.0213	0.0209	0
-0.0026	0.0532	7
0.0226	-0.0279	1
0.0187	-0.0333	1
0.0475	0.0060	10
-0.0243	0.0199	0
-0.0292	-0.0309	2
-0.0119	0.0040	0
0.0253	0.0031	10
0.0283	0.0435	5
0.0509	0.0194	10
0.0235	-0.0251	1
-0.0126	-0.0138	6
0.0532	-0.0031	8
0.0059	0.0068	4
0.0612	-0.0292	9
-0.0230	0.0156	0
-0.0223	0.0537	8
0.0198	0.0255	5
-0.0158	0.0148	0
0.0213	0.0367	5
-0.0378	0.0121	3
0.0355	-0.0297	1
-0.0293	0.0308	0
-0.0157	0.0074	0
0.0188	-0.0402	1
0.0187	-0.0381	1
0.0521	0.0162	10
0.0255	0.0314	5
0.0212	0.0205	5
-0.0154	0.0209	0
0.0246	-0.0388	1
0.0699	-0.0174	9
0.0002	0.0527	7
-0.0069	-0.0497	4
-0.0537	0.0139	3
0.0187	0.0305	5
-0.0289	0.0249	0
-0.0032	0.0610	7
0.0169	-0.0314	1
0.0219	0.0270	5
-0.0040	-0.0118	7
0.0185	-0.0209	1
0.0418	0.0544	9
0.0199	-0.0257	1
-0.0395	-0.0247	2
-0.0187	0.0142	0
-0.0151	0.0110	0
-0.0315	-0.0408	2
-0.0221	0.0240	0
0.0433	-0.0124	6
0.0381	-0.0467	6
0.0153	0.0254	5
-0.0264	0.0219	0
0.0751	0.0171	10
-0.0072	0.0564	7
0.0408	-0.0480	8
-0.0176	-0.0177	2
0.0166	0.0275	5
-0.0041	-0.0473	4
0.0699	0.0343	10
0.0292	0.0384	5
0.0474	0.0167	10
-0.0432	0.0265	4
0.0322	-0.0252	1
-0.0084	0.0665	7
-0.0021	-0.0133	6
-0.0096	0.0531	7
-0.0196	0.0117	0
0.0270	-0.0229	1
0.0275	-0.0280	1
-0.0261	-0.0421	2
0.0207	0.0225	5
-0.0344	-0.0248	2
0.0204	0.0252	5
0.0191	0.0276	5
-0.0156	0.0495	7
-0.0190	-0.0549	6
-0.0495	-0.0176	6
-0.0496	-0.0190	6
-0.0483	0.0079	3
0.0200	0.0284	5
-0.0067	-0.0462	4
0.0222	-0.0303	1
0.0318	0.0106	10
-0.0470	0.0034	3
-0.0228	0.0212	0
-0.0223	0.0252	0
-0.0004	0.0535	7
0.0178	0.0047	10
0.0264	-0.0355	1
0.0170	0.0225	5
0.0475	-0.0088	8
0.0169	0.0303	5
-0.0341	-0.0294	2
-0.0137	-0.0234	2
0.0179	0.0300	5
0.0255	-0.0255	1
-0.0078	0.0579	7
0.0330	-0.0355	1
-0.0566	0.0146	3
0.0257	-0.0231	1
0.0219	-0.0324	1
-0.0161	-0.0507	6
-0.0131	0.0186	0
0.0502	0.0257	10
-0.0313	-0.0451	2
-0.0252	-0.0243	2
0.0593	0.0224	10
0.0244	-0.0337	1
0.0237	-0.0234	1
0.0636	0.0118	10
-0.0309	-0.0286	2
-0.0310	-0.0211	2
-0.0223	0.0241	0
-0.0412	-0.0391	2
0.0520	-0.0056	9
0.0183	-0.0268	1
0.0221	-0.0341	1
0.0266	0.0342	5
0.0291	-0.0245	1
-0.0047	0.0563	7
-0.0340	-0.0306	2
0.0194	-0.0309	1
-0.0272	-0.0259	2
-0.0065	-0.0563	4
0.0229	0.0292	5
-0.0262	-0.0318	2
0.0242	-0.0528	8
-0.0235	0.0194	0
0.0544	-0.0059	8
-0.0166	-0.0103	3
-0.0040	0.0528	7
-0.0082	0.0083	0
-0.0484	0.0144	3
-0.0524	0.0098	3
-0.0662	0.0062	3
0.0280	-0.0354	1
0.0198	0.0292	5
0.0125	-0.0299	1
-0.0140	0.0160	0
-0.0445	-0.0223	4
-0.0015	0.0557	7
-0.0255	-0.0306	2
0.0306	0.0408	5
-0.0153	0.0047	0
0.0163	0.0229	5
0.0168	0.0243	5
0.0186	0.0333	5
-0.0304	-0.0247	2
-0.0384	-0.0348	2
0.0198	0.0276	5
-0.0129	0.0173	0
0.0170	0.0359	5
0.0211	-0.0276	1
0.0259	-0.0333	1
0.0190	0.0289	5
-0.0144	-0.0481	4
0.0195	-0.0569	8


==> chapters/data/mds-train-embedding-arisNetCNN-Dropout-fc1-64.csv <==
x	y	classId
0.7053	-0.4803	5
-0.1568	0.0828	3
0.2797	0.7808	2
0.8365	0.4628	4
-0.7938	-0.3298	8
-0.0650	0.3527	3
0.3369	0.6744	2
0.7575	0.4813	4
0.2059	-0.9498	10
0.5847	-0.3751	5
-0.2415	-0.7726	8
-0.6926	0.3957	0
-0.5328	-0.4968	1
-0.5305	-0.5205	1
0.5378	-0.4011	5
-0.4887	-0.5674	1
-0.2884	0.8435	6
0.3164	0.7567	2
0.3689	-0.7790	10
0.3521	0.6802	2
-0.1343	0.1843	3
0.2915	0.6365	2
0.5242	-0.3833	5
-0.5474	-0.5313	1
-0.5301	-0.5325	1
-0.5161	-0.5436	1
0.0979	0.2418	3
-0.5282	0.8926	6
0.3030	0.7648	2
-0.6970	0.3219	0
0.2232	0.7106	2
-0.6173	0.4434	0
-0.2886	-0.3818	1
0.2732	0.8211	2
-0.4889	0.5361	0
0.5023	-0.3772	5
0.8480	0.4568	4
-0.5635	-0.4651	1
-0.6736	-0.0630	3
0.8537	0.4426	4
-0.7836	-0.0719	10
-0.5997	-0.5289	1
0.2246	-0.7150	10
0.7865	0.5651	4
-0.4956	-0.5851	1
0.7251	0.4497	4
-0.7415	0.3124	0
-0.7309	0.3777	0
-0.6573	0.3955	0
-0.2469	0.1411	3
0.7854	0.4755	4
-0.5689	-0.4466	1
0.4382	-0.8245	10
-0.0701	-0.8596	8
-0.3533	0.9271	6
-0.3887	-0.8496	8
0.9471	-0.0096	7
-0.7013	0.4826	0
-0.4203	-0.5078	1
0.8799	0.1120	7
0.6254	-0.5178	5
-0.6980	-0.2505	1
-0.3703	-0.5117	1
0.3921	0.6783	2
-0.1353	-0.0679	3
0.4485	-0.7421	10
-0.4430	-0.5133	1
0.8615	0.0761	7
-0.6839	0.8361	6
0.8913	0.0246	7
-0.5178	-0.5262	1
0.4878	0.0320	5
0.7502	-0.2843	5
0.4932	-0.2940	5
0.1529	0.8046	2
0.2407	-0.7064	10
0.2815	0.6882	2
0.0287	-0.9070	10
0.1620	0.8365	2
0.9566	0.1347	7
0.9495	-0.0033	7
0.3471	0.6626	2
-0.1982	-0.8338	8
-0.4016	0.8896	6
0.5953	-0.7670	10
-0.4138	-0.5573	1
-0.5014	-0.5556	1
-0.4958	-0.3691	1
-0.2334	0.3737	3
0.2391	-0.8417	10
-0.6380	0.2973	0
-0.1178	0.0354	3
0.5086	-0.3540	5
-0.5453	-0.4680	1
-0.7570	-0.5963	9
-0.5238	-0.3891	1
0.2913	0.7646	2
-0.6141	0.3631	0
0.8200	0.4806	4
0.5800	-0.4421	5
-0.6459	0.4819	0
-0.1349	-0.8868	8
-0.3698	0.5349	0
0.2973	0.7731	2
-0.5903	-0.4934	1
0.4950	-0.4339	5
-0.2498	-0.8309	8
-0.5495	0.4888	0
-0.7314	-0.6277	9
0.3646	-0.7899	10
0.4917	-0.3206	5
0.4594	-0.2707	5
-0.0111	-0.8466	8
0.4011	-0.8225	10
0.1993	0.8135	2
-0.5685	-0.4883	1
0.4950	-0.3241	5
-0.7214	0.2121	0
-0.1275	0.0517	3
0.8243	0.5019	4
-0.1168	0.3592	3
-0.6662	0.4708	0
0.3526	0.8448	2
0.9197	-0.0609	7
-0.0836	-0.7460	10
-0.9573	-0.1117	10
-0.6644	0.3615	0
0.4570	-0.1590	5
-0.6739	0.4443	0
-0.6586	0.3289	0
-0.2233	0.1514	3
0.2896	0.7206	2
-0.7545	-0.1994	1
-0.8628	-0.4015	9
0.5427	-0.7727	10
0.1885	0.7458	2
0.3352	0.7720	2
-0.6326	0.4709	0
0.2706	0.7835	2
-0.2757	0.2883	3
-0.6764	0.4698	0
0.9111	0.0018	7
0.3243	0.7827	2
0.1634	-0.4185	10
0.6969	-0.7598	8
-0.6908	0.5125	0
0.7897	0.1959	7
0.3760	0.6814	2
0.6386	-0.7359	10
-0.5450	-0.5351	1
0.5614	-0.3634	5
0.8803	-0.0017	7
0.4737	-0.2154	5
0.3886	-0.7665	10
-0.3720	0.1595	3
0.5282	-0.3368	5
0.6547	-0.5036	5
-0.2660	-0.8707	8
-0.4668	-0.5486	1
-0.7371	0.4304	0
0.8057	0.0690	7
-0.5177	-0.7892	9
0.2987	0.6963	2
-0.5008	-0.5807	1
0.7702	0.4865	4
0.9252	-0.0606	7
-0.5524	-0.3381	1
-0.6001	0.3671	0
-0.8079	-0.4875	9
0.2993	0.7978	2
-0.4471	0.9044	6
-0.4615	-0.4814	1
0.3205	0.7915	2
-0.6561	0.4208	0
0.5524	-0.3658	5
-0.6842	0.3177	0
-0.4998	-0.4691	1
-0.7322	-0.2572	1
-0.3036	0.0888	3
0.5060	-0.3095	5
-0.3406	0.9119	6
-0.8302	-0.4219	9
-0.5025	-0.4326	1
-0.5466	-0.4663	1
-0.6051	-0.3719	1
0.5639	-0.4162	5
-0.3921	0.8995	6
-0.6327	0.3690	0
-0.8193	-0.0096	10
0.5432	-0.4559	5
-0.6085	0.3810	0
-0.1813	0.0120	3
0.2528	-0.8781	10
-0.6614	0.3575	0
-0.7558	0.2096	0
0.4745	-0.2841	5
0.9061	0.0213	7
-0.8616	-0.2738	10
0.6195	-0.4839	5
-0.4606	-0.5435	1
0.9396	0.0276	7
-0.7787	0.1369	0
0.6710	-0.5106	5
0.3025	0.7708	2
-0.1237	0.1819	3
-0.7584	-0.1387	1
-0.5424	-0.5114	1
0.3420	-0.8530	10
0.8253	0.0493	7
-0.5531	-0.5146	1
-0.1184	0.8673	6
-0.4494	-0.9132	8
0.2392	-0.7157	10
0.7462	-0.7412	10
-0.2434	0.1345	3
0.4444	-0.3267	5
-0.2421	0.8736	6
0.3219	0.7649	2
-0.5054	-0.3756	1
0.8418	0.4401	4
-0.3010	-0.8118	8
-0.5119	-0.5673	1
0.2374	-0.8043	10
-0.2047	0.9146	6
0.5383	-0.2935	5
-0.1716	0.1883	3
0.8281	0.4945	4
0.4620	-0.3625	5
-0.4228	-0.4421	1
0.3165	0.7602	2
-0.5109	0.5917	0
0.0206	-0.8916	8
-0.1058	0.2174	3
0.2919	0.7904	2
0.1281	0.7643	2
-0.4925	-0.4208	1
0.7931	0.4804	4
-0.5539	-0.4282	1
-0.0493	-0.8592	8
0.2583	0.6091	2
0.5293	-0.3617	5
-0.6174	-0.3885	1
-0.3139	0.0145	3
-0.5102	-0.5448	1
0.4614	-0.3468	5
-0.3901	-0.9283	8
0.3231	0.7023	2
-0.2341	0.9321	6
-0.7876	-0.5361	9
-0.1921	0.2329	3
-0.5650	0.4912	0
0.4389	-0.7762	10
-0.7183	0.2945	0
-0.5861	-0.4665	1
-0.5444	-0.2588	1
-0.6897	0.4440	0
0.3013	0.7689	2
-0.6382	0.8669	6
-0.1159	0.8450	6
-0.6739	0.3569	0
0.3432	0.7777	2
0.9713	-0.0356	7
0.3215	0.7655	2
0.2847	0.7454	2
-0.5476	-0.5303	1
0.3484	0.7508	2
-0.1459	-0.8605	8
0.3958	-0.1516	5
0.0144	-0.6453	10
0.9235	-0.0108	7
0.5737	-0.4266	5
0.8963	-0.0726	7
0.4770	-0.7568	10
0.5083	-0.4266	5
0.0524	0.0946	3
0.2862	0.7866	2
0.7122	0.6991	4
0.0057	0.2107	3
-0.6887	-0.2185	1
-0.5442	-0.4196	1
-0.6704	0.3707	0
0.2434	0.6360	2
-0.2987	0.0822	3
0.5437	-0.4432	5
0.2514	-0.5372	10
-0.6142	0.4392	0
-0.1814	0.9675	6
-0.8860	0.1118	3
0.2128	0.7987	2
-0.4915	-0.0775	3
-0.7201	0.2905	0
0.9261	-0.0253	7
-0.2310	-0.5351	1
-0.5129	-0.4964	1
0.4813	-0.4383	5
0.3230	-0.7530	10
0.8072	0.0486	7
-0.4847	0.8978	6
0.4217	0.6374	2
-0.4093	-0.9112	8
-0.0403	-0.5631	10
0.2572	-0.8438	10
0.4447	-0.7908	10
-0.6273	-0.7381	9
0.9686	-0.0579	7
0.2846	-0.7991	10
-0.3358	0.1243	3
0.1232	0.7944	2
-0.4289	-0.5138	1
0.3206	0.7474	2
0.4348	-0.2835	5
0.5621	-0.4262	5
-0.5630	-0.4891	1
0.3901	0.7624	2
0.5243	-0.3253	5
0.2876	0.7839	2
0.2897	0.7758	2
-0.0505	0.2852	3
-0.0502	-0.6894	10
0.7997	0.5232	4
-0.2508	-0.9356	8
0.3147	0.2195	10
-0.6867	0.4624	0
-0.6617	0.4360	0
0.2939	0.7649	2
-0.1265	0.2673	3
0.8802	-0.0079	7
-0.3759	-0.5353	1
0.3378	-0.7487	10
0.7794	0.4401	4
-0.5691	-0.4224	1
0.0730	0.6529	2
0.9500	-0.0776	7
-0.7247	-0.2431	1
-0.4446	0.8355	6
-0.6926	0.4551	0
0.3723	0.5990	2
-0.0926	0.9609	6
-0.0524	0.1262	3
-0.5923	-0.2560	1
-0.1905	0.0043	3
0.3858	-0.8210	10
0.8271	0.4436	4
0.5585	-0.4294	5
0.2908	0.7563	2
-0.3176	0.8981	6
0.2136	-0.8265	10
-0.4783	-0.4342	1
-0.4581	-0.6002	1
0.5103	-0.3924	5
0.4759	-0.8331	10
-0.4529	0.8690	6
0.5424	-0.3554	5
-0.2561	0.8996	6
0.3072	0.7687	2
0.5986	-0.3960	5
0.5164	-0.8093	10
0.5360	-0.3512	5
-0.6536	-0.2684	1
-0.4387	-0.5166	1
0.6096	-0.3953	5
0.8120	0.4844	4
0.3629	-0.8439	10
0.2096	0.8345	2
-0.2529	-0.0128	3
-0.4881	-0.8005	9
-0.2617	0.6228	0
-0.6578	0.5035	0
-0.6927	0.3813	0
0.5422	-0.7635	10
-0.5321	-0.4862	1
0.8049	0.4327	4
-0.7324	0.4104	0
-0.5419	-0.5011	1
-0.2398	0.2018	3
-0.4926	-0.5584	1
0.9596	0.1413	7
-0.6891	0.5361	0
0.5183	-0.4400	5
0.0716	-0.7172	10
0.4665	-0.3700	5
-0.2609	-0.7970	8
-0.5343	-0.4221	1
0.4949	-0.1646	5
-0.1030	0.1518	3
-0.4552	-0.5356	1
0.3448	0.6758	2
0.9277	0.1701	7
-0.1362	-0.8435	8
-0.7324	0.3196	0
0.9318	-0.0698	7
0.8698	0.1154	7
-0.6037	-0.3611	1
-0.6453	0.3786	0
0.9451	0.0047	7
-0.4750	-0.4906	1
0.6693	-0.5274	5
0.8776	-0.0480	7
-0.2764	0.8797	6
0.3147	0.7714	2
0.2788	0.7354	2
-0.2564	-0.8728	8
-0.6343	-0.3530	1
-0.8332	-0.3813	9
-0.5485	-0.5082	1
-0.2628	0.9063	6
0.6890	0.6960	4
0.4543	-0.8062	10
0.4213	-0.7319	10
-0.6072	-0.3889	1
0.3712	0.7167	2
0.3213	0.6684	2
-0.1017	-0.8796	8
-0.5074	-0.5085	1
0.2140	-0.7467	10
-0.5580	-0.3206	1
0.8374	0.4034	4
-0.5225	-0.7859	9
0.5604	-0.0031	5
-0.1248	-0.8530	8
0.3015	0.7829	2
-0.0054	0.3044	3
0.5561	-0.3632	5
0.8498	0.0277	7
0.9165	0.1772	7
-0.0264	0.1714	3
-0.4439	0.5499	0
0.2498	0.8489	2
-0.4338	0.0928	3
0.8321	0.4930	4
0.4465	-0.8155	10
0.7995	0.4205	4
0.3096	0.7539	2
0.5443	-0.4281	5
-0.5952	-0.4641	1
-0.5197	-0.5117	1
0.5983	-0.3479	5
0.3203	-0.7923	10
0.5093	-0.3034	5
-0.2972	0.8371	6
-0.5805	-0.3973	1
-0.6016	0.3781	0
-0.0314	0.9854	6
0.4560	-0.0397	10
-0.0724	0.1022	3
-0.7376	0.2850	0
0.3134	-0.8489	10
0.9478	0.0436	7
-0.7337	0.4377	0
0.2942	-0.7501	10
-0.5517	-0.4948	1
0.3059	0.7423	2
-0.6440	0.3979	0
-0.0860	0.1116	3
-0.5445	-0.5169	1
0.3336	0.7051	2
-0.8130	-0.3963	8
-0.3883	-0.5097	1
0.3333	-0.7215	10
0.9240	0.0775	7
0.0898	0.9966	10
-0.3552	-0.5289	1
0.5079	-0.4193	5
-0.7698	-0.5769	9
0.5855	-0.3670	5
-0.6298	0.4804	0
0.3084	0.7567	2
-0.4119	-0.4280	1
0.9267	-0.0239	7
0.2772	0.7572	2
-0.7238	-0.2544	1
0.1502	0.8068	2
0.2990	-0.8219	10
0.9419	-0.0855	7
-0.2666	0.8801	6
0.5629	-0.1932	5
-0.5895	-0.4436	1
-0.2479	0.8690	6
0.8415	0.1029	7
-0.7028	0.3080	0
0.9706	-0.0002	7
-0.5136	-0.4812	1
-0.6071	0.5017	0
-0.5557	-0.5127	1
-0.1798	0.0623	3
-0.5288	-0.5755	1
-0.8079	0.2739	0
0.2957	0.7288	2
0.2551	-0.7163	10
0.5711	-0.3516	5
-0.4002	-0.5798	1
-0.7116	0.3080	0
0.8029	0.5062	4
-0.5583	0.8255	6
0.1277	-0.7751	10
-0.4803	-0.5374	1
0.3238	-0.8543	10
-0.1199	0.0742	3
0.7713	0.6066	4
-0.3292	-0.5269	1
-0.4917	-0.5399	1
0.8203	0.4732	4
0.9645	-0.0926	7
0.6032	-0.4877	5
-0.2464	-0.1277	3
0.2885	0.7990	2
0.0345	-0.9410	10
0.4577	-0.3531	5
0.4320	-0.2058	5
0.2977	0.7661	2
-0.7447	0.1989	0
0.3143	0.7757	2
0.9719	-0.2008	7
0.7970	0.4262	4
-0.8673	-0.3569	10
-0.1214	0.1085	3
-0.5318	-0.7821	9
-0.0462	-0.0779	3
-0.5819	0.3481	0
-0.0389	-0.8330	8
-0.4743	-0.4487	1
0.6149	-0.4960	5
0.2015	-0.6961	10
-0.6581	0.3827	0
0.4356	0.5663	2
-0.0820	-0.8600	8
-0.6765	0.3554	0
-0.2540	0.9225	6
-0.4185	0.9428	6
0.9582	-0.0768	7
-0.4790	-0.5232	1
0.8365	0.1540	7
0.9277	-0.0293	7
0.4096	0.6617	2
0.4658	-0.1050	5
0.8876	-0.0252	7
-0.4245	-0.4519	1
-0.5211	-0.5071	1
-0.3149	0.0948	3
-0.4964	0.5541	0
-0.1663	0.9048	6
-0.3142	0.8371	6
-0.3645	0.1047	3
-0.2965	0.9324	6
0.9375	-0.0457	7
0.8933	-0.0523	7
0.5434	-0.3946	5
-0.6552	0.4155	0
-0.3552	0.5586	0
-0.1190	0.0484	3
0.0853	0.7400	2
0.7038	0.4587	4
-0.3463	0.5834	0
-0.5607	0.3891	0
0.6214	-0.4655	5
0.8672	-0.0453	7
-0.4606	-0.5649	1
-0.7277	0.3105	0
0.8682	0.4359	4
0.3356	0.7436	2
0.4961	-0.2456	5
0.2000	0.8233	2
0.9470	-0.0048	7
-0.4954	-0.4500	1
-0.4908	-0.3747	1
-0.6115	-0.4657	1
0.3061	0.8152	2
-0.6644	0.4777	0
-0.3789	0.8580	6
-0.4934	-0.3654	1
0.4985	-0.3261	5
-0.4542	0.5501	0
-0.1030	0.9838	6
-0.1683	-0.2424	1
0.3412	0.7576	2
-0.3723	0.9142	6
0.8027	0.4545	4
-0.6527	0.3423	0
-0.1089	0.0975	3
-0.7032	0.4415	0
0.3101	0.7428	2
0.9478	-0.0584	7
0.9197	0.0822	7
0.1793	0.7530	2
0.1860	-0.6627	10
-0.5336	-0.4692	1
-0.3252	-0.5008	1
-0.7363	-0.3399	1
-0.2344	-0.8193	8
0.6083	-0.3702	5
-0.6622	0.4943	0
-0.2936	-0.5787	1
0.3336	-0.8246	10
0.6143	-0.4434	5
-0.4172	0.9480	6
-0.8246	-0.4513	9
0.8315	0.5016	4
-0.3127	0.9157	6
-0.5497	0.5083	0
-0.7503	-0.1123	1
0.5097	-0.3608	5
0.3242	0.7883	2
0.4935	-0.3396	5
0.4137	-0.7947	10
-0.7733	-0.1491	1
0.8862	0.0468	7
-0.1331	-0.7889	8
0.4091	-0.2729	5
-0.5213	-0.5373	1
-0.1717	0.1729	3
0.6753	0.3972	4
-0.5590	-0.4330	1
-0.1563	0.1341	3
-0.6865	-0.1892	1
0.4746	-0.2633	5
-0.6149	-0.3746	1
0.0666	0.9314	6
0.0100	0.0887	3
-0.5182	-0.4725	1
-0.5101	-0.5287	1
0.5811	-0.4211	5
-0.3900	-0.4529	1
0.3468	0.7971	2
-0.6692	0.4036	0
-0.2111	-0.0075	3
-0.2418	0.8762	6
-0.5357	0.8785	6
-0.4725	-0.5111	1
-0.5773	0.4918	0
-0.3203	0.8503	6
-0.5415	-0.5248	1
-0.3008	0.0469	3
0.5814	-0.3476	5
-0.7003	0.5145	0
-0.6004	0.3851	0
-0.5234	-0.5371	1
0.2354	0.8164	2
0.6527	0.1438	7
-0.6407	0.4933	0
0.2974	-0.8383	10
-0.2131	-0.8144	8
-0.4580	-0.4034	1
0.6069	-0.3864	5
-0.0211	0.0496	3
-0.5250	-0.4294	1
-0.5703	0.4303	0
-0.6906	0.4201	0
-0.1984	-0.9336	8
0.2336	0.7323	2
0.2938	0.7772	2
-0.0170	-0.9399	8
0.4512	-0.3133	5
0.2991	0.7491	2
0.8777	0.0460	7
0.7571	0.5583	4
0.4627	-0.7561	10
-0.6844	0.2689	0
0.1157	0.7783	2
0.0250	-0.7774	10
0.4659	-0.3623	5
0.1474	-0.7262	10
-0.6268	0.3251	0
0.4963	-0.3376	5
0.9406	0.0357	7
-0.7227	0.4611	0
0.9109	-0.0437	7
0.2785	-0.8644	10
-0.2234	0.1448	3
0.2864	0.7504	2
-0.5275	-0.3869	1
0.9677	-0.0137	7
-0.5886	0.4983	0
0.2915	-0.7873	10
0.3937	-0.7002	10
-0.6429	-0.4547	1
-0.3349	0.8970	6
-0.4542	-0.5211	1
0.3593	-0.7724	10
-0.7281	-0.2236	1
0.5186	-0.2469	5
0.6898	-0.7085	8
0.4291	-0.7484	10
-0.6808	0.3121	0
0.3165	-0.7670	10
0.9246	0.0472	7
0.9509	-0.0494	7
-0.2878	0.1089	3
-0.5329	-0.5499	1
-0.7533	-0.3073	1
-0.5495	-0.5204	1
-0.3073	0.8736	6
0.4456	-0.7750	10
0.3094	0.7618	2
-0.4980	-0.4083	1
0.0660	-0.5775	10
-0.5258	-0.4649	1
0.3942	-0.7857	10
-0.6678	-0.4807	1
0.2747	0.7436	2
0.3865	-0.7218	10
0.9134	-0.0260	7
0.2207	0.7457	2
-0.4327	-0.5597	1
-0.1998	0.8396	6
-0.1083	0.1418	3
-0.5574	-0.3062	1
-0.6755	0.2302	0
0.8540	-0.0189	7
0.3157	0.7667	2
0.3124	0.7424	2
0.3196	-0.8472	10
0.4284	0.5218	2
0.0094	-0.9098	8
-0.1755	-0.0148	3
0.4911	-0.3135	5
0.0746	0.3259	3
0.4977	-0.3211	5
0.3288	0.8163	2
-0.8467	-0.3610	9
-0.4933	0.8868	6
0.2577	0.6951	2
-0.6880	0.4969	0
0.3341	0.7212	2
0.0332	-0.7458	10
0.5994	-0.3630	5
-0.5740	-0.2843	1
-0.4333	-0.4476	1
0.3674	0.7074	2
-0.6864	-0.4066	1
0.3846	-0.8068	10
-0.5232	-0.6060	1
0.3892	-0.8026	10
-0.4644	-0.8197	9
0.9199	-0.0045	7
0.4301	-0.7706	10
-0.2963	-0.8510	8
0.2972	0.7541	2
0.3520	0.6618	2
-0.7244	-0.0430	10
-0.5229	-0.4109	1
-0.3820	-0.8514	8
-0.5367	-0.5387	1
-0.4503	0.9066	6
-0.4452	-0.4577	1
0.7302	0.5849	4
0.4908	-0.2939	5
0.4694	-0.4289	5
-0.2013	0.9503	6
-0.5423	-0.2193	1
0.4285	-0.7641	10
-0.6016	-0.4228	1
0.4057	0.7568	2
-0.5850	-0.4577	1
0.5454	-0.3507	5
0.1882	0.7025	2
-0.6964	0.3373	0
-0.5965	-0.5051	1
-0.5588	-0.4594	1
-0.0118	-0.9132	8
0.9686	-0.0061	7
-0.6001	0.5799	0
-0.6171	-0.4120	1
-0.7737	-0.2135	1
0.0612	-0.6165	10
0.9662	0.0092	7
0.5577	-0.4244	5
0.3180	0.7574	2
-0.7000	0.4458	0
-0.5163	-0.4533	1
-0.6558	0.4378	0
0.1560	-0.8572	10
-0.1462	0.8532	6
0.3128	0.7908	2
0.3481	-0.8551	10
0.9106	-0.0369	7
0.6114	-0.4748	5
-0.5434	-0.7761	9
0.5449	-0.3413	5
0.9275	0.0887	7
-0.5732	0.4054	0
-0.3385	0.8823	6
-0.6410	0.5221	0
-0.7997	-0.5012	9
0.0837	-0.9558	8
-0.7694	0.3331	0
0.2715	0.7779	2
0.4494	-0.2711	5
-0.5108	-0.5288	1
0.5864	-0.4752	5
-0.7222	-0.3508	1
0.9055	-0.0719	7
0.0974	-0.6142	10
0.7976	0.4613	4
0.9140	0.0859	7
0.9201	-0.0845	7
0.4810	-0.3948	5
-0.5335	-0.5542	1
-0.0863	-0.9121	8
0.5454	-0.4252	5
-0.1339	0.9465	6
-0.1701	0.1427	3
0.1882	0.7766	2
-0.4559	0.8999	6
0.9705	-0.0117	7
-0.5235	-0.5450	1
0.2830	0.7739	2
0.3393	-0.8061	10
0.9031	-0.0340	7
0.5414	-0.4256	5
0.3219	-0.8090	10
-0.2406	0.0915	3
0.5115	-0.3467	5
-0.5291	-0.4882	1
0.3450	0.6689	2
0.3553	0.7571	2
-0.5438	-0.5200	1
0.2719	-0.7926	10
0.6881	-0.4133	5
0.3755	-0.7535	10
0.8630	0.4532	4
0.7177	0.5574	4
0.6260	-0.4366	5
0.7538	0.5317	4
-0.2401	-0.0199	3
0.5888	-0.4007	5
0.4999	-0.8053	10
0.3031	0.7977	2
-0.3017	-0.7911	8
0.3111	0.7319	2
0.2839	0.6643	2
0.5754	-0.4651	5
-0.7165	0.3765	0
-0.5873	-0.4973	1
-0.3874	-0.1962	1
0.9539	-0.0761	7
0.3127	0.7139	2
0.7371	-0.3510	5
-0.6195	0.4684	0
0.3131	0.7577	2
0.5411	-0.3911	5
-0.7000	0.2120	0
-0.6336	0.3350	0
0.1218	-0.7052	10
0.4163	-0.7716	10
-0.4010	0.9045	6
-0.1582	-0.8060	8
-0.4689	-0.4429	1
-0.6731	0.5094	0
0.0895	0.1564	3
-0.6484	-0.7056	9
-0.5097	-0.7964	9
0.7295	0.4681	4
0.7500	0.4957	4
-0.2277	0.0109	3
-0.2045	0.0274	3
0.6096	-0.1634	5
-0.5260	-0.4741	1
-0.9159	-0.1315	3
0.8129	0.4372	4
-0.6269	0.3471	0
0.4876	-0.4216	5
0.4755	-0.3160	5
0.0515	-0.5728	10
-0.5273	-0.3079	1
-0.5768	0.3113	0
-0.4804	-0.4713	1
0.8927	0.0590	7
-0.6035	0.4122	0
0.5484	-0.3877	5
0.3588	-0.7642	10
0.1454	0.6626	2
0.2115	0.7608	2
-0.6774	0.5117	0
-0.5721	-0.2994	1
-0.5304	-0.5354	1
0.2644	0.7378	2
0.9628	-0.0749	7
-0.6942	0.2600	0
-0.5450	0.5671	0
-0.7695	-0.5940	9
-0.0732	-0.9372	8
-0.6629	0.2262	0
-0.7128	0.3543	0
-0.5753	0.5493	0
0.4672	-0.8119	10
-0.6089	-0.5023	1
0.1243	0.6285	2
0.3155	-0.7175	10
0.2869	0.6754	2
0.4996	-0.2940	5
-0.4841	-0.4982	1
-0.5225	-0.5190	1
0.4735	-0.3239	5
-0.7462	0.3441	0
0.7140	0.4958	4
0.9244	-0.0668	7
0.5234	-0.3547	5
-0.4954	-0.3228	1
0.3891	-0.8275	10
-0.5603	0.5141	0
0.9347	0.0710	7
-0.3153	0.0785	3
0.1579	0.2528	3
-0.4774	0.0414	3
-1.0119	-0.0907	10
0.5283	-0.3527	5
-0.1396	-0.8767	8
0.9305	0.0187	7
0.2815	0.7593	2
0.4749	-0.3712	5
0.5305	-0.7976	10
0.8046	0.4846	4
-0.2280	0.1344	3
0.5762	-0.3373	5
-0.0205	-0.9670	8
-0.3794	0.5556	0
-0.5820	0.5332	0
-0.6778	0.4225	0
-0.7877	-0.1561	1
-0.2519	0.0637	3
-0.1031	0.2127	3
-0.8535	-0.3012	9
-0.0730	0.0599	3
-0.5744	-0.4702	1
0.6934	0.6381	4
0.5723	-0.3845	5
0.2329	0.8272	2
0.8008	0.4606	4
-0.0400	0.4038	3
-0.2777	-0.7356	10
-0.5554	0.3660	0
-0.4705	-0.4557	1
-0.1934	0.9110	6
0.6381	-0.5175	5
-0.2142	0.0524	3
-0.1624	0.1140	3
-0.7258	0.1109	0
0.6963	0.4776	4
-0.5663	-0.4636	1
0.2369	-0.8235	10
0.0823	-0.7807	10
0.9439	0.0146	7
-0.3757	0.1136	3
-0.5143	-0.5163	1
-0.7338	0.3465	0
-0.2131	-0.9135	8
-0.2200	0.1833	3
-0.5039	-0.2645	1
-0.2040	0.0591	3
-0.5216	0.5113	0
0.4724	-0.3006	5
-0.7452	0.2004	0
-0.4031	0.1154	3
0.2809	0.7826	2
-0.4429	0.0955	3
-0.2036	0.2191	3
-0.0927	0.1132	3
0.6390	0.5697	4
0.8947	0.1689	7
0.5814	-0.3432	5
0.8592	0.4387	4
0.2818	0.7469	2
-0.5131	-0.3947	1
-0.6915	0.3490	0
0.2263	0.8326	2
0.5449	-0.2698	5
-0.2542	0.0105	3
-0.1331	0.1416	3
-0.2412	0.1101	3
-0.4877	-0.4813	1
-0.5286	-0.4729	1
-0.2113	0.2335	3
-0.3834	-0.0139	3
0.5726	-0.4523	5
-0.2314	0.9192	6
-0.6106	-0.3322	1
0.2723	0.7565	2
0.3176	0.7408	2
-0.2633	-0.4379	1
-0.5462	-0.3424	1
0.4576	-0.3279	5
0.3045	0.7363	2
0.4996	-0.3463	5
-0.6084	0.1753	0
-0.7518	-0.2150	1
-0.2965	0.9453	6
-0.6175	0.4524	0
-0.6010	-0.3006	1
0.9271	0.0248	7
-0.5967	-0.3110	1
-0.7689	0.4521	0
-0.8922	0.3361	0
-0.6181	-0.3457	1
-0.3603	0.9289	6
0.3140	0.7482	2
0.4724	-0.3814	5
0.3025	-0.7258	10
0.8121	0.4385	4
0.3076	0.7496	2
0.5574	-0.3896	5
-0.6173	-0.3116	1
0.1088	-0.6860	10
-0.6993	0.3801	0
0.2924	0.7634	2
-0.7879	-0.3016	8
0.3120	-0.8685	10
-0.4963	-0.4410	1
0.5137	-0.4620	5
0.7185	0.4009	4
0.2483	0.8383	2
0.2897	0.7103	2
0.5659	-0.4781	5
-0.2253	-0.8723	8
-0.5547	-0.5005	1
0.3036	0.7623	2
0.9162	0.1669	7
0.8254	0.3929	4
-0.0496	0.0667	3
-0.4686	-0.4116	1
-0.4647	-0.5216	1
0.6978	0.6887	4
0.5695	-0.3134	5
-0.3873	0.4725	0
0.3660	0.8229	2
0.2645	0.7816	2
0.5772	-0.4455	5
0.3098	0.7506	2
-0.5663	-0.4750	1
0.8911	-0.0196	7
-0.5114	-0.6111	1
-0.8317	0.0382	0
0.9116	-0.0384	7
-0.6417	-0.0531	3
-0.1382	-0.6291	8
-0.8296	-0.4333	9
0.3202	-0.7786	10
-0.0069	1.0112	6
0.4152	0.5412	2
0.3821	0.7883	2
-0.5255	-0.4976	1
0.4195	-0.6908	10
-0.7080	0.2252	0
-0.5642	-0.4152	1
-0.2216	0.3066	3
-0.6125	0.3631	0
-0.5929	-0.4533	1
0.4308	-0.1572	5
0.7441	-0.4862	5
0.4930	-0.3249	5
-0.0743	-0.8592	8
0.3301	0.7460	2
-0.3178	0.9108	6
-0.5432	0.4888	0
0.2569	0.7882	2
0.5718	-0.6290	10
0.4619	-0.2951	5
-0.7195	0.3558	0
0.7467	0.4756	4
0.4991	-0.3490	5
-0.6817	0.4481	0
0.4534	-0.2910	5
-0.5284	0.5561	0
-0.1575	-0.8191	8
-0.6518	0.5141	0
0.5473	-0.3520	5
-0.0702	0.2990	3
0.3149	0.7616	2
-0.2063	0.1296	3
0.2388	-0.6912	10
0.2829	0.7817	2
0.5117	-0.2487	5
0.1578	-0.8303	10
0.8523	0.4489	4
-0.5072	-0.5826	1
0.7145	-0.4884	5
-0.1986	0.1735	3
-0.6521	0.3521	0
0.3115	-0.7055	10
-0.4998	-0.3299	1
0.4758	-0.3130	5
-0.5915	-0.4792	1
-0.1910	0.2453	3
0.3104	-0.7390	10
0.1731	-0.7512	10
0.7956	0.0497	7
0.3164	0.7742	2
0.2604	0.7834	2
-0.5293	-0.4963	1
0.4393	-0.1201	5
0.3732	-0.8124	10
-0.4978	0.4654	0
-0.0035	0.1925	3
-0.8528	-0.4222	9
-0.5103	-0.5320	1
0.2810	0.7604	2
-0.4742	-0.8276	9
-0.5691	-0.5333	1
-0.3517	-0.4254	1
-0.5527	0.4999	0
-0.5733	-0.5039	1
-0.5169	-0.5605	1
-0.8692	-0.3334	9
0.5030	-0.4135	5
-0.3771	-0.5650	1
0.5287	-0.3470	5
-0.5854	-0.4492	1
0.3369	-0.8454	10
0.5641	-0.4903	5
-0.2629	0.8697	6
0.7036	0.5681	4
-0.2641	0.0261	3
0.3049	0.7643	2
0.4407	-0.7069	10
-0.6592	0.4309	0
0.3297	0.7804	2
-0.5647	-0.3432	1
0.9474	0.0208	7
0.3661	0.7321	2
-0.4226	0.8475	6
0.4101	-0.8048	10
0.2952	0.6936	2
0.3072	-0.7990	10
0.3159	0.7359	2
0.2700	0.8164	2
-0.6407	-0.3652	1
0.1545	0.3284	3
-0.1614	-0.8086	8
0.6102	-0.4485	5
-0.2839	0.1860	3
0.8743	-0.0027	7
-0.6469	0.4510	0
0.5230	-0.3093	5
-0.5471	-0.5381	1
0.3029	0.7583	2
0.4799	-0.3470	5
0.5397	-0.3373	5
0.4902	-0.7364	10
-0.2425	0.9427	6
0.4574	-0.2568	5
0.5129	-0.7460	10
-0.5038	-0.5307	1
0.2720	0.8520	2
-0.3473	-0.0450	3
0.4779	-0.3041	5
0.3753	-0.7734	10
0.2535	0.6466	2
-0.5935	0.4816	0
0.3211	0.7053	2
-0.6040	0.3846	0
-0.6978	0.3403	0
-0.6846	0.1348	0
0.8802	-0.0237	7
0.2158	-0.6467	10
-0.6124	-0.3701	1
-0.2169	0.9883	6
-0.8227	-0.5378	9
0.0244	0.2313	3
0.3164	0.8319	2
-0.4438	-0.4321	1
0.9532	0.0602	7
0.9951	-0.2312	7
-0.6489	0.5544	0
-0.4997	-0.5179	1
-0.9017	-0.2413	10
-0.7420	0.4628	0
-0.1724	-0.8610	8
0.3797	0.7396	2
0.3590	-0.2409	5
-0.5416	-0.5297	1
0.7454	0.5308	4
0.3193	-0.8281	10
-0.6057	0.4199	0
-0.8256	-0.4281	9
-0.4978	-0.5558	1
-0.4244	-0.8342	9
-0.4231	0.9330	6
0.5377	-0.4993	5
-0.0024	0.3030	3
0.2229	0.7847	2
-0.3699	-0.4722	1
-0.6040	-0.4655	1
0.3443	0.8392	2
-0.1582	0.9104	6
-0.7156	0.4284	0
-0.5539	-0.5332	1
-0.5640	-0.4783	1
-0.4344	-0.4859	1
0.4463	-0.8340	10
0.3363	0.6915	2
0.4082	-0.7710	10
0.9305	0.0244	7
-0.0650	0.1172	3
0.3820	-0.7901	10
-0.5197	-0.2935	1
0.5473	-0.3067	5
0.3050	0.7698	2
-0.0218	0.1035	3
-0.5690	0.4897	0
0.1982	0.8178	2
-0.4978	-0.5501	1
0.3491	0.6243	2
0.3692	0.8248	2
-0.5143	-0.4867	1
0.3268	0.7043	2
-0.5399	-0.5152	1
-0.5488	-0.5232	1
0.2942	0.7711	2
-0.4749	-0.4082	1
0.9091	-0.0087	7
0.8218	0.0070	7
-0.4174	-0.4477	1
0.4295	0.8184	2
0.9687	-0.0022	7
-0.6689	0.4510	0
0.2779	-0.7702	10
-0.6297	0.3869	0
-0.4549	-0.4894	1
-0.7176	0.4223	0
0.7833	0.5508	4
-0.6422	0.4680	0
-0.5439	-0.3941	1
0.2449	0.7941	2
-0.6397	0.4497	0
-0.6657	0.3658	0
-0.6131	-0.3555	1
0.2520	0.7851	2
0.3213	0.8097	2
-0.6357	0.3912	0
0.9178	0.0450	7
0.1957	0.7652	2
-0.5149	-0.4882	1
-0.4688	-0.5368	1
-0.5266	-0.8022	9
-0.4853	-0.5240	1
-0.1525	-0.0080	3
-0.8081	-0.4763	9
0.9301	-0.1346	7
0.8473	0.0362	7
0.1728	-0.3540	10
0.2299	0.7903	2
-0.4566	0.5565	0
0.9427	0.0500	7
-0.5372	-0.4048	1
0.3118	0.7212	2
-0.5202	-0.5279	1
0.2872	0.7045	2
-0.7198	0.3290	0
0.3714	-0.7131	10
0.4794	-0.3358	5
0.7773	0.5230	4
-0.8269	-0.4546	9
0.2568	-0.7824	10
-0.0710	0.1754	3
-0.5845	-0.4118	1
0.3674	-0.7480	10
0.2388	0.8016	2
-0.1901	0.9721	6
-0.3730	0.1355	3
-0.3603	-0.4955	1
0.4177	-0.8477	10
0.8127	0.4021	4
-0.7548	0.3949	0
0.1381	0.3341	3
0.2546	0.8085	2
-0.2367	0.1787	3
-0.6533	0.4966	0
-0.5585	0.5356	0
-0.4409	-0.8918	8
0.3993	-0.8398	10
0.0946	-0.8368	10
-0.2389	0.1300	3
0.3140	0.7981	2
0.8787	0.0137	7
0.2590	0.7150	2
-0.1222	0.2722	3
-0.7639	-0.1142	1
0.0597	0.2068	3
-0.2777	0.9252	6
0.5217	-0.3439	5
0.2356	0.6913	2
0.1940	-0.8151	10
0.8337	0.4399	4
0.6043	-0.3557	5
0.9444	-0.0401	7
0.0320	-0.7141	10
0.9378	0.1634	7
0.2962	-0.7873	10
0.5004	-0.3383	5
-0.5154	-0.4598	1
-0.3065	0.8905	6
0.8782	-0.0520	7
0.3027	0.6892	2
-0.5495	-0.4814	1
-0.4188	-0.3723	1
0.1114	0.1997	3
-0.4954	-0.5472	1
-0.1530	0.2143	3
0.3248	0.7796	2
-0.7339	0.2585	0
-0.7492	0.3657	0
0.5015	-0.3461	5
0.2250	0.8556	2
-0.2458	0.1946	3
-0.2202	0.8266	6
-0.2832	-0.8586	8
0.7862	0.5050	4
-0.6988	0.2479	0
0.1584	-0.7790	10
0.2424	0.8194	2
0.5516	-0.3740	5
0.2447	0.7805	2
-0.3751	-0.0273	3
0.1389	0.7737	2
-0.8151	-0.5131	9
0.9380	0.0687	7
0.4541	-0.7417	10
-0.6415	0.5008	0
0.7410	-0.4276	5
-0.7347	0.2273	0
0.1534	0.8057	2
-0.6332	0.4691	0
-0.6320	0.3263	0
0.5329	-0.3877	5
0.5035	-0.8026	10
0.7741	0.4574	4
-0.7389	-0.3685	1
0.4818	-0.7166	10
-0.3211	0.8731	6
0.1464	-0.6426	10
-0.6846	0.4729	0
-0.5194	-0.5299	1
0.9306	0.0583	7
0.2792	-0.6182	10
0.9526	-0.0958	7
-0.7712	-0.5914	9
0.3236	0.7526	2
-0.3827	0.9250	6
-0.6764	0.2685	0
0.3012	-0.8858	10
-0.7678	0.3541	0
-0.4392	-0.8543	9
-0.6356	0.3825	0
0.5648	-0.7815	10
-0.5532	0.5320	0
0.7150	0.5544	4
0.0428	-0.9578	8
0.9370	0.0766	7
-0.2931	0.8814	6
0.1954	0.7502	2
0.8085	0.4938	4
-0.6321	0.4939	0
-0.5642	-0.4951	1
0.5335	-0.4409	5
-0.6166	-0.3392	1
-0.8201	-0.4595	9
0.3283	0.7237	2
0.3563	-0.3367	5
-0.3879	0.9013	6
-0.1719	0.0375	3
0.7843	0.5129	4
-0.1660	0.1655	3
-0.2418	-0.7844	8
-0.6839	0.3285	0
-0.6312	-0.4515	1
0.9176	-0.0029	7
-0.7031	0.3528	0
0.0074	0.2273	3
0.9611	-0.0558	7
-0.4249	-0.3736	1
0.9623	-0.0494	7
0.5104	-0.4338	5
0.1536	0.7069	2
0.3575	0.7274	2
0.5308	0.6743	2
-0.7058	0.3757	0
-0.5983	0.4020	0
-0.1610	0.0202	3
-0.2450	0.8831	6
0.5049	0.6490	2
-0.5444	-0.4919	1
-0.0193	0.1256	3
-0.5478	-0.5355	1
-0.6594	0.4829	0
-0.1204	0.0513	3
-0.5363	-0.5225	1
-0.6346	-0.3000	1
-0.6544	0.4366	0
0.5514	-0.4240	5
0.8198	0.5247	4
-0.2103	0.3463	3
-0.4440	0.9014	6
0.2453	0.7296	2
-0.5668	-0.4526	1
-0.5927	0.4291	0
-0.1560	0.3382	3
-0.6035	0.4936	0
-0.4831	-0.5280	1
-0.8067	0.3113	0
-0.1986	0.0387	3
-0.3011	0.0113	3
0.4932	0.8063	4
-0.3879	0.0715	3
0.8437	0.1184	7
-0.4753	-0.4804	1
-0.6857	0.3336	0
0.4986	-0.3384	5
-0.5729	-0.6004	1
-0.0793	-0.8776	8
-0.5678	0.4066	0
0.9620	0.1147	7
0.9495	-0.0421	7
-0.8030	-0.5062	9
0.3829	0.5189	2
0.4761	-0.3239	5
-0.5317	-0.5581	1
0.2684	-0.7587	10
0.5620	-0.4033	5
-0.6355	0.4520	0
0.2969	-0.7916	10
0.3588	0.5832	2
-0.5242	-0.4063	1
0.9504	0.0371	7
-0.0602	0.1646	3
-0.3649	-0.5165	1
0.9015	-0.0020	7
0.4972	-0.3235	5
0.4202	-0.3114	5
0.2812	0.7715	2
-0.6810	0.4551	0
-0.1443	0.0672	3
0.9134	-0.0012	7
-0.6208	0.5503	0
0.6754	-0.3964	5
-0.7885	0.2010	0
0.5525	-0.4358	5
-0.2278	0.8803	6
0.2454	0.6538	2
0.2539	0.7241	2
-0.4496	-0.5239	1
0.2791	-0.8017	10
0.8820	-0.0797	7
-0.7294	0.2607	0
-0.4038	-0.5895	1
0.3129	0.7665	2
-0.4802	-0.4655	1
0.0898	0.5877	2
-0.7478	0.4594	0
0.9900	-0.0586	7
-0.5257	-0.5301	1
0.5885	-0.7151	10
-0.2726	0.1208	3
1.0156	-0.1848	7
-0.7423	-0.3407	1
0.9294	0.0242	7
0.9370	0.1332	7
0.1013	-0.7729	10
0.3205	-0.8794	10
0.9587	-0.0634	7
0.6238	-0.7396	10
-0.8416	-0.3566	9
-0.6922	-0.2869	1
0.2519	0.7912	2
0.3838	-0.7709	10
-0.7485	0.3781	0
-0.7123	0.2762	0
-0.6152	0.2809	0
0.9545	-0.0161	7
0.2879	0.7302	2
-0.7499	-0.2129	1
-0.6180	0.2555	0
0.3283	0.7418	2
0.3236	0.7405	2
0.2789	0.7720	2
0.9245	-0.0045	7
0.5479	-0.3801	5
-0.8385	-0.0319	1
0.3000	0.7410	2
0.3840	-0.9127	10
0.7961	0.0772	7
-0.6861	0.2783	0
0.3168	-0.8348	10
0.5845	-0.2802	5
0.5050	-0.2070	5
0.3777	-0.7676	10
-0.0595	0.2457	3
-0.5026	-0.4570	1
-0.3349	0.5793	0
-0.5014	-0.4639	1
-0.5225	-0.5357	1
0.7026	0.6080	4
-0.6842	0.3836	0
-0.4914	-0.8159	9
0.3910	0.7134	2
-0.1904	0.3382	3
-0.4834	-0.5232	1
-0.7920	0.2219	0
-0.5564	0.3565	0
0.3833	-0.2823	5
-0.7245	0.1446	0
-0.5519	-0.4774	1
-0.6913	0.3966	0
-0.7493	-0.1997	1
0.9065	-0.0452	7
0.5020	-0.3055	5
-0.5262	0.4789	0
-0.6740	0.2586	0
0.5567	-0.4465	5
-0.6573	0.4554	0
-0.4506	-0.5311	1
-0.2124	0.9164	6
0.0045	0.2435	3
-0.5048	0.3759	0
-0.7592	0.4581	0
0.4857	-0.3313	5
-0.1901	0.1190	3
-0.5985	-0.4154	1
-0.4215	0.8905	6
-0.5827	0.5110	0
0.7723	0.4724	4
0.3442	-0.7279	10
0.5310	-0.4268	5
0.0457	-0.7087	10
-0.4685	0.9443	6
-0.2582	-0.0319	3
-0.5697	-0.4727	1
-0.7424	0.3744	0
0.3372	0.7386	2
0.6633	-0.4955	5
-0.8368	-0.0009	1
0.9373	-0.0170	7
0.3758	-0.2188	5
0.4569	-0.7985	10
-0.8236	-0.4838	9
-0.4711	-0.5797	1
-0.4683	0.5003	0
-0.4899	0.8974	6
0.7720	0.5114	4
-0.5597	0.5889	0
-0.6300	0.4382	0
0.3829	0.6741	2
-0.5369	-0.5314	1
-0.1201	0.2551	3
0.7899	0.0612	7
0.2931	0.7644	2
-0.4877	0.5749	0
0.8590	0.4342	4
-0.1593	-0.9563	8
0.2825	0.7791	2
-0.1164	-0.8520	8
0.1118	0.1300	3
-0.5460	-0.4768	1
-0.4874	-0.5881	1
-0.6379	-0.4136	1
0.5124	-0.3693	5
0.7090	-0.3355	5
-0.2262	0.0942	3
0.3448	0.7763	2
0.1552	-0.6742	10
0.3224	0.6549	2
-0.6534	0.3691	0
-0.4857	-0.4897	1
-0.7666	0.1429	0
-0.4289	-0.4740	1
-0.5413	0.8832	6
0.3357	0.7618	2
0.1722	0.7280	2
0.7688	0.4787	4
-0.2675	0.9045	6
0.1401	0.8088	2
-0.5293	-0.2705	1
-0.4105	-0.4979	1
0.8273	0.4744	4
0.0833	-0.5892	10
0.9665	-0.0777	7
-0.5517	-0.5285	1
-0.6461	0.4379	0
-0.3931	0.6013	0
0.4994	-0.3285	5
0.2939	0.8032	2
0.4604	-0.3083	5
0.3715	0.1257	7
0.4885	-0.2499	5
-0.6371	0.3648	0
0.2230	0.7536	2
-0.4015	0.8727	6
0.2847	0.7381	2
0.3548	0.7931	2
-0.9130	-0.2801	9
0.4236	-0.7790	10
0.4509	-0.2070	5
-0.6475	-0.4009	1
-0.5837	0.5431	0
0.6802	0.5869	4
0.4681	-0.8113	10
0.2947	-0.6698	10
0.7096	0.4669	4
-0.0766	0.1071	3
-0.6407	0.4822	0
-0.3718	-0.4139	1
0.8598	0.0697	7
-0.5256	-0.4381	1
-0.7529	-0.2708	1
0.7755	0.5991	4
-0.1451	-0.8762	8
-0.4795	0.8918	6
-0.5494	-0.7780	9
0.4145	-0.1788	5
-0.2477	0.3204	3
-0.6842	0.3782	0
0.3276	0.7296	2
-0.8724	-0.4032	9
-0.3781	-0.5255	1
0.8093	-0.0113	7
-0.1865	0.9473	6
0.5278	-0.3490	5
-0.4710	-0.4355	1
-0.4656	0.9135	6
0.8851	0.0355	7
0.4519	-0.2947	5
0.5060	-0.2428	5
0.8969	0.1359	7
-0.3786	-0.5326	1
-0.1042	-0.8372	8
-0.0616	-0.1604	3
0.3791	-0.8244	10
0.2897	0.7832	2
0.2916	-0.7260	10
0.3406	-0.7137	10
0.7743	0.5307	4
0.3595	0.6782	2
-0.4879	-0.5112	1
0.2932	0.7385	2
-0.7167	0.1872	0
0.8662	0.4538	4
0.3483	0.6909	2
-0.4358	-0.5001	1
0.0163	-0.7521	10
0.8279	0.4329	4
0.3305	0.7129	2
0.2820	0.7179	2
0.9566	-0.0242	7
-0.3615	0.5070	0
0.0468	-0.7147	10
0.3620	0.6532	2
0.8108	0.4002	4
0.6299	-0.5238	5
0.3664	-0.6688	10
-0.7495	0.4191	0
0.2866	0.7923	2
-0.7102	0.4907	0
-0.6979	0.4238	0
0.3493	-0.8093	10
0.2337	0.7437	2
-0.6831	0.2278	0
0.2768	-0.7502	10
-0.6930	0.2604	0
0.8158	0.4663	4
-0.6162	-0.1855	1
0.3502	0.7402	2
0.9797	-0.0367	7
0.8180	0.4574	4
-0.5485	-0.5284	1
0.2841	0.7705	2
-0.4285	0.8959	6
-0.6341	0.3694	0
-0.9320	-0.0315	10
-0.1524	0.0103	3
0.5512	-0.4350	5
-0.5331	-0.5194	1
0.4910	-0.3305	5
-0.6029	0.5215	0
0.9732	-0.1147	7
-0.5212	0.5319	0
0.5232	-0.7236	10
-0.6694	0.4144	0
-0.6551	0.4398	0
0.9156	-0.0754	7
-0.7314	-0.3743	1
0.2547	-0.7484	10
-0.4977	0.5274	0
0.8824	0.0494	7
-0.4849	-0.5488	1
-0.6089	-0.4337	1
0.0418	-0.7440	10
-0.5881	0.3963	0
0.2780	0.7868	2
-0.6658	0.3006	0
-0.0668	-0.6796	10
0.6421	-0.4447	5
0.4105	-0.7505	10
-0.4976	-0.4811	1
-0.3859	0.9335	6
-0.0263	-0.9303	8
0.8354	0.5136	4
-0.5145	-0.7962	9
-0.6475	0.3640	0
-0.1076	-0.8830	8
0.5111	-0.3330	5
-0.7598	0.3498	0
0.3935	0.0259	5
-0.2154	0.0210	3
-0.4110	-0.4781	1
-0.6515	0.4617	0
-0.4842	0.4348	0
-0.5361	-0.4835	1
-0.5613	-0.3641	1
0.2760	-0.7041	10
0.4636	-0.2912	5
0.5925	-0.3592	5
-0.6245	0.4777	0
-0.5058	-0.4966	1
-0.7136	-0.6753	9
0.9576	-0.0076	7
0.8396	0.4601	4
-0.2095	-0.0365	3
0.5633	-0.4726	5
-0.5906	0.3787	0
0.9009	-0.0119	7
-0.6841	-0.2475	1
0.5700	-0.3721	5
0.9518	0.2126	7
-0.3726	-0.4811	1
-0.8775	-0.4136	9
-0.5302	-0.5357	1
0.3744	0.7902	2
-0.6661	0.2850	0
-0.6523	0.3857	0
0.3356	0.6975	2
-0.7338	0.4115	0
-0.4428	0.9381	6
-0.2494	0.9348	6
0.5678	-0.3686	5
-0.6835	0.3601	0
0.3936	-0.7534	10
0.9540	0.0401	7
-0.1998	-0.8919	8
0.3248	0.6798	2
0.5154	-0.3222	5
0.8465	0.4469	4
0.4161	-0.7995	10
0.5816	-0.2608	5
0.3549	-0.7715	10
0.8106	0.4636	4
-0.7230	-0.3903	1
0.8917	-0.0867	7
-0.6261	0.8679	6
0.9383	0.0704	7
-0.7321	0.4791	0
-0.6634	-0.4336	1
-0.5912	-0.5340	1
0.3091	0.6808	2
0.6028	-0.5250	5
0.2151	0.6917	2
0.5640	-0.4346	5
0.5110	-0.3104	5
0.8011	0.2020	7
-0.3317	0.8205	6
-0.2204	0.8576	6
-0.0880	0.9669	6
-0.0011	0.1509	3
0.5182	-0.3301	5
0.8051	0.4280	4
-0.4663	-0.5905	1
0.2355	-0.7564	10
-0.3748	0.0556	3
-0.5579	0.4564	0
-0.7145	0.4613	0
0.9527	0.0239	7
0.3617	-0.7506	10
-0.6070	-0.3384	1
0.5206	-0.3395	5
-0.1970	-0.8092	8
0.5316	-0.5046	5
0.3023	0.7805	2
0.2520	0.7504	2
0.5578	-0.3511	5
-0.4778	-0.5383	1
0.8614	0.0827	7
-0.4751	-0.4756	1
-0.2797	0.2310	3
-0.7170	-0.3045	1
-0.4842	-0.4393	1
-0.1432	0.8726	6
-0.7144	0.3004	0
0.2256	-0.6214	10
0.3599	0.7147	2
0.4026	0.7259	2
-0.8978	-0.1519	10
-0.4227	-0.4955	1
-0.5517	-0.4428	1
0.4066	-0.9094	10
0.3630	0.7481	2
0.3941	0.5424	2
-0.6490	0.3959	0
0.1456	0.7172	2
-0.8517	-0.3909	9
-0.6139	-0.4766	1
-0.5558	-0.5221	1
0.7105	-0.3937	5
-0.7238	-0.3486	1
0.9778	-0.0393	7
0.2220	0.8227	2
-0.5767	-0.4578	1
0.3436	0.7388	2
0.7286	0.5588	4
0.4520	-0.1623	5
0.2805	0.7475	2
-0.1253	-0.8472	8
-0.7300	0.1924	0
-0.4235	-0.9118	8
0.3046	0.4702	3
0.9408	-0.0248	7
-0.6373	0.5305	0
-0.4855	0.0475	3
0.0580	0.1163	3
-0.2809	0.0815	3
-0.4670	-0.2829	1
0.4676	-0.4123	5
-0.5050	-0.5369	1
-0.5475	0.6613	0
0.6994	0.5237	4
0.9809	-0.0176	7
0.3444	0.7342	2
0.6858	-0.5037	5
-0.7097	0.3941	0
0.4324	-0.3576	5
0.5997	-0.3787	5
0.4538	-0.2924	5
0.2841	0.7608	2
0.3179	0.7693	2
0.4806	-0.3687	5
-0.6577	0.4714	0
0.4364	-0.3509	5
-0.5473	-0.3605	1
-0.4892	-0.4420	1
0.5717	-0.4878	5
0.7663	0.5514	4
-0.3072	-0.8896	8


==> chapters/data/mds-train-embedding-arisNetCNN-Dropout-mp2-64.csv <==
x	y	classId
-0.5266	0.9018	5
-0.8643	-0.3659	3
-0.1352	-0.4042	2
0.0503	-0.8857	4
0.2649	0.1007	8
-0.7510	-0.2516	3
-0.4419	-0.0888	2
-0.7078	0.0123	4
0.5643	0.5973	10
0.1225	0.8256	5
-0.6411	0.7609	8
-0.4123	-0.0803	0
0.5198	-0.1229	1
0.5271	-0.5005	1
-0.3669	0.8970	5
0.5756	-0.5460	1
-0.2773	0.4792	6
-0.2948	-0.3102	2
0.6124	0.7457	10
-0.5989	-0.1427	2
-0.6504	0.0494	3
-0.6448	-0.2713	2
-0.4696	0.7789	5
0.4709	-0.4014	1
0.4753	-0.4708	1
0.4918	-0.4694	1
-0.8293	0.2906	3
-0.5991	-0.7130	6
-0.1251	-0.6784	2
-0.5437	-0.3281	0
-0.4454	-0.1158	2
-0.3492	-0.9534	0
0.1257	0.6700	1
-0.1731	-0.1163	2
-0.6937	0.2678	0
-0.2868	0.8087	5
-0.5909	0.1709	4
0.5501	-0.5539	1
-0.7567	-0.4697	3
-0.7596	0.3246	4
-0.7026	-0.6777	10
0.3736	-0.4842	1
0.4648	0.6268	10
-0.1145	0.9809	4
0.6982	-0.6211	1
0.4376	0.3245	4
-0.8783	-0.0068	0
-0.4187	-0.0272	0
-0.4791	-0.5022	0
-0.7660	-0.2273	3
-0.7374	-0.0600	4
0.4825	-0.3311	1
0.8283	0.6472	10
-0.9064	0.2247	8
-0.7859	0.2968	6
0.0555	1.0161	8
0.9100	0.1374	7
-0.2973	0.1727	0
0.2501	0.6299	1
0.7127	-0.0777	7
-0.7571	0.6159	5
0.2656	-0.2911	1
0.9415	-0.1345	1
-0.0587	-0.7687	2
-0.0863	-0.9779	3
0.3329	0.9142	10
0.4664	-0.7811	1
0.4087	0.3268	7
0.3758	-0.9037	6
0.8793	0.1556	7
0.4721	-0.4754	1
-0.2663	0.5750	5
0.2676	0.3756	5
0.2047	0.9559	5
-0.0117	-0.2196	2
0.6095	0.9080	10
-0.3473	-0.3328	2
-0.8916	0.4822	10
-0.0249	-0.0899	2
1.0124	-0.0113	7
0.8548	0.2814	7
-0.6225	-0.1487	2
0.3529	0.3428	8
-0.3637	0.3724	6
0.2683	1.0006	10
0.4278	-0.6863	1
0.5633	-0.5824	1
0.4188	-0.6549	1
-0.4677	-0.3782	3
1.0602	0.1391	10
-0.7157	0.3059	0
0.3129	0.0160	3
-0.0115	0.9094	5
0.6409	-0.4436	1
-0.6088	0.5146	9
0.4956	-0.5310	1
-0.1699	-0.4763	2
-0.5530	-0.6370	0
-0.6409	0.1169	4
-0.4645	0.6525	5
-0.5563	0.5391	0
0.1759	0.5820	8
0.2342	0.3753	0
-0.0662	-0.4785	2
0.8848	-0.2713	1
-0.3159	0.7212	5
0.7754	-0.0227	8
-0.6018	-0.3290	0
-0.8905	0.2507	9
0.7175	0.7925	10
0.2914	0.8682	5
0.3148	0.9020	5
0.2397	-0.9415	8
0.7833	0.7038	10
-0.2043	0.0206	2
0.4898	-0.3044	1
-0.0013	0.8628	5
-0.5124	-0.3681	0
-0.9285	0.0113	3
0.2418	-0.8725	4
-0.2063	-0.8231	3
-0.0616	0.2377	0
-0.3661	0.0307	2
0.8424	0.1269	7
0.1040	0.6275	10
0.4704	0.9853	10
-0.5755	-0.4561	0
0.3853	0.6918	5
-0.2080	0.1508	0
-0.5650	-0.5980	0
-0.7656	-0.3862	3
-0.3294	-0.5577	2
-0.8339	-0.5495	1
-0.6929	0.5802	9
0.5307	0.8285	10
0.1720	-0.1589	2
-0.0491	-0.6830	2
-0.4803	-0.8621	0
-0.2375	-0.5326	2
0.1127	-0.9796	3
-0.8997	-0.4369	0
0.8499	0.2205	7
-0.2563	-0.5320	2
-0.8672	0.3214	10
-0.7287	0.5246	8
-0.3168	0.1732	0
0.7635	-0.5985	7
-0.1098	-0.8999	2
-0.2001	0.9911	10
0.4720	-0.4631	1
0.2859	0.7935	5
0.7411	0.1218	7
0.4030	0.8331	5
0.7172	0.7704	10
-0.8875	-0.1467	3
-0.2888	0.8426	5
-0.2056	1.0304	5
0.8871	0.4615	8
0.8307	-0.2036	1
0.1191	-1.0262	0
0.9875	-0.0882	7
-0.7397	0.6117	9
-0.2039	-0.8140	2
0.6882	-0.6416	1
-0.0339	-0.9415	4
0.7472	0.2262	7
0.4101	0.5622	1
-0.4843	-0.7228	0
-0.8436	0.4011	9
-0.2584	-0.5420	2
-0.0621	-0.9385	6
0.5869	-0.7806	1
-0.0050	-0.6212	2
-0.6201	-0.0730	0
0.2289	0.8778	5
-0.6110	-0.4324	0
0.6962	-0.6113	1
-0.8581	-0.2614	1
-0.7169	-0.4927	3
0.0879	0.9262	5
-0.3327	-0.9111	6
0.3451	-0.9278	9
0.2619	-0.5776	1
0.4179	-0.3472	1
0.4283	-0.2414	1
-0.3582	0.7892	5
-0.8340	-0.5140	6
-0.2899	0.5347	0
-0.9591	0.1123	10
-0.4999	0.7741	5
-0.5286	-0.6560	0
-0.7281	-0.4241	3
0.8651	0.4726	10
-0.4192	-0.6095	0
-0.5440	-0.3469	0
0.2548	0.8926	5
0.9010	0.2089	7
0.2667	1.0059	10
-0.6489	0.5646	5
0.8530	-0.2114	1
0.8392	0.3311	7
-0.8562	0.4820	0
-0.2518	0.9637	5
-0.2158	-0.6128	2
-0.8561	-0.2963	3
-0.9689	-0.0318	1
0.4385	-0.4522	1
0.8096	0.7102	10
1.0376	-0.0191	7
0.4994	-0.5847	1
0.1129	0.4355	6
-0.2272	0.6781	8
0.7131	0.5201	10
-0.1082	1.0460	10
-0.7476	-0.4058	3
-0.2836	0.8894	5
-0.1765	0.4810	6
-0.2999	-0.4842	2
0.6663	-0.2766	1
-0.0905	-0.0049	4
0.0776	0.9677	8
0.4978	-0.6585	1
0.6956	0.6147	10
-0.6269	0.2867	6
-0.3015	0.9232	5
-0.4357	-0.7513	3
-0.7873	-0.0444	4
-0.4106	0.8211	5
-0.1277	0.6011	1
0.0114	-0.6681	2
0.2518	-0.9021	0
0.2750	-0.9586	8
-0.8167	-0.2632	3
-0.0747	-0.5189	2
0.0502	-0.2900	2
0.7070	-0.4840	1
-0.7283	0.0517	4
0.4797	-0.1164	1
-0.3345	0.6354	8
-0.6610	0.0325	2
0.0989	0.8921	5
0.7394	-0.5610	1
-0.8357	-0.4219	3
0.5959	-0.7169	1
-0.3043	0.7720	5
-0.6867	0.5361	8
-0.0058	-0.3668	2
-0.4863	0.3210	6
-0.3956	0.8903	9
-0.4651	-0.4797	3
0.0102	0.0584	0
0.6346	0.8139	10
-0.5403	-0.1320	0
0.4077	-0.5666	1
0.1741	-0.9476	1
-0.8320	-0.2441	0
-0.1901	-0.2919	2
-0.8433	-0.1713	6
-0.2771	0.4398	6
-0.5863	-0.4918	0
0.1434	-0.7228	2
0.9148	0.2746	7
-0.1515	-0.5801	2
-0.2733	-0.6080	2
0.4837	-0.4407	1
-0.1434	-0.6959	2
-0.7933	0.2361	8
-0.2572	0.8588	5
-1.0212	0.0797	10
0.8012	0.1836	7
-0.4161	0.7123	5
0.5048	0.1221	7
0.3958	0.6180	10
-0.3192	0.8909	5
-0.5909	0.6105	3
-0.2971	-0.3958	2
-0.4961	0.4026	4
0.0015	0.3923	3
-0.7870	-0.6386	1
0.7765	-0.5204	1
-0.4927	-0.4847	0
-0.6263	-0.1191	2
-0.8115	-0.3545	3
-0.3999	0.8496	5
0.4510	0.8439	10
-0.1454	-0.2247	0
-0.1781	0.2926	6
-0.6113	-0.1964	3
-0.0366	-0.0569	2
0.1738	-0.7198	3
-0.5624	-0.2463	0
0.7954	0.1741	7
-0.5218	0.7428	1
0.4555	-0.6186	1
-0.1963	0.8845	5
0.6467	0.8249	10
0.9844	-0.1144	7
-0.6521	-0.7306	6
0.0108	-0.6323	2
-0.6529	0.5190	8
0.9867	0.4378	10
0.6406	0.6765	10
0.5585	0.7721	10
-0.7178	0.6253	9
0.6332	0.3123	7
0.7386	0.6565	10
-0.7868	-0.4617	3
-0.0434	-0.1688	2
0.8420	-0.1686	1
-0.0274	-0.6861	2
0.2427	0.8900	5
-0.3653	0.7728	5
0.4052	-0.2918	1
-0.1432	-0.7243	2
0.2121	0.8991	5
-0.1342	-0.4495	2
-0.0997	-0.5664	2
-0.1418	-0.8342	3
0.8484	-0.5362	10
-0.6457	0.1764	4
0.4352	0.9139	8
-0.8674	0.2271	10
-0.8329	0.0138	0
-0.3315	-0.1983	0
-0.1869	-0.6356	2
-0.0834	-0.8730	3
0.7141	0.0829	7
0.1240	0.6382	1
0.4410	0.9458	10
-0.4048	-0.8746	4
0.5594	-0.4677	1
0.1573	-0.0154	2
0.7988	0.3709	7
-0.8500	-0.5176	1
-0.6617	-0.4721	6
-0.3121	-0.1157	0
0.1857	-0.1483	2
-0.6890	0.3781	6
0.2803	-0.8985	3
-0.8443	0.4457	1
-0.7997	-0.4291	3
0.6764	0.8460	10
0.3354	0.2773	4
-0.4427	0.6685	5
-0.1791	-0.6158	2
-0.3182	0.4031	6
0.6772	0.5687	10
0.8707	-0.2244	1
0.5034	-0.6822	1
-0.2392	0.7534	5
0.5495	0.8772	10
-0.1061	0.3290	6
0.2281	0.8954	5
-0.4569	0.3868	6
-0.2400	-0.4403	2
0.2802	0.8561	5
0.4661	0.7586	10
0.0092	0.8526	5
0.3949	0.5246	1
0.8150	-0.2191	1
-0.2578	0.9384	5
0.2150	0.1162	4
0.7808	0.7354	10
-0.1753	-0.0770	2
-0.7991	-0.4466	3
-0.6947	0.7583	9
0.3430	0.1001	0
-0.4784	-0.8774	0
-0.2157	-0.0753	0
0.4925	0.7987	10
0.6413	-0.5622	1
0.2398	-0.0120	4
-0.1993	-0.9724	0
0.5007	-0.3691	1
-0.8458	-0.1548	3
0.7570	-0.5168	1
1.0079	0.0348	7
-0.0516	0.3899	0
-0.4323	0.7313	5
-0.5944	0.8602	10
-0.3358	0.8415	5
0.1516	0.1268	8
0.6302	-0.2927	1
0.8025	0.4782	5
-0.8440	-0.3316	3
0.8997	-0.3003	1
-0.1144	-0.8340	2
0.7079	-0.6941	7
-0.7866	0.4794	8
0.1344	-0.5313	0
0.6985	0.1255	7
1.0198	-0.1157	7
0.7425	-0.4251	1
-0.5438	-0.5561	0
0.6103	0.1888	7
0.7480	-0.4720	1
-0.1906	1.0432	5
0.6890	0.2394	7
-0.4630	0.3988	6
-0.0502	-0.6012	2
-0.2323	-0.2283	2
-0.6349	0.7706	8
0.2851	-0.3294	1
-0.8833	0.3840	9
0.4128	-0.4120	1
-0.4841	0.3047	6
0.2822	-0.7927	4
0.7137	0.7740	10
0.7553	0.5902	10
0.4549	-0.2793	1
-0.1940	-0.8635	2
-0.3743	-0.4964	2
-0.9667	0.2048	8
0.5656	-0.7141	1
0.5000	0.9312	10
0.7572	-0.6196	1
0.1221	-0.9375	4
0.3666	-0.9131	9
0.0573	1.0450	5
-0.2749	0.9644	8
-0.2390	-0.7577	2
-0.1457	-0.8484	3
0.1705	0.8198	5
0.9419	0.0122	7
0.7180	-0.6691	7
-0.7032	-0.7427	3
-0.4852	-0.4063	0
-0.1809	0.1668	2
-0.7563	-0.3744	3
0.0654	0.1336	4
0.6400	0.7876	10
0.4040	0.2991	4
-0.1293	-0.6939	2
-0.2377	0.7951	5
0.3410	-0.4839	1
0.8766	-0.2516	1
0.1647	0.8459	5
0.6617	0.8029	10
0.1779	0.9057	5
-0.2314	0.5626	6
0.8694	-0.2737	1
-0.2787	-0.1523	0
-0.7694	0.0735	6
-0.9424	-0.0620	10
-0.7407	-0.6320	3
-0.5291	-0.2601	0
0.8132	0.6444	10
0.9832	0.1713	7
-0.3335	0.2306	0
0.8143	0.5498	10
0.7136	-0.4286	1
-0.2560	-0.7304	2
-0.4883	-0.6147	0
-0.8003	-0.5328	3
0.4416	-0.5562	1
-0.3681	-0.4352	2
-0.6716	0.7313	8
0.0531	0.5951	1
0.6829	0.6505	10
0.8137	0.3513	7
0.9932	0.2102	10
0.2080	0.5370	1
-0.4225	0.7216	5
1.0209	0.0373	9
0.1175	0.8309	5
-0.1259	-0.1725	0
-0.1359	-0.3385	2
0.9686	-0.1980	1
0.6919	0.0795	7
-0.1960	-0.3700	2
-0.6050	-0.7885	1
-0.0103	-0.1396	2
0.8161	0.6813	10
0.9083	0.0563	7
-0.7253	-0.6044	6
-0.7612	0.7128	5
0.3285	-0.6197	1
-0.5551	0.2828	6
0.6547	0.4112	7
-0.5584	-0.5625	0
0.8180	0.2871	7
0.5479	-0.6142	1
-0.0174	-0.0438	0
0.7231	-0.4947	1
-0.7856	-0.3536	3
0.8020	-0.5019	1
-0.8397	0.0978	0
-0.2207	-0.6854	2
0.5812	0.6787	10
0.2700	0.8737	5
0.9396	-0.1568	1
-0.6288	-0.3193	0
0.5120	0.1031	4
-0.6498	-0.5460	6
0.6277	-0.8542	10
0.8552	-0.3083	1
0.8215	0.6918	10
-0.1933	-0.8969	3
0.7339	0.0025	4
0.9169	-0.1937	1
0.9716	-0.2185	1
-0.7396	0.3188	4
0.6549	0.3250	7
0.1851	-0.9154	5
-0.9967	-0.0502	3
-0.0419	-0.5210	2
-0.0871	-0.9862	10
-0.2833	0.8693	5
-0.2500	0.8987	5
-0.1428	-0.4808	2
-0.5404	-0.3806	0
-0.1640	-0.7061	2
-0.7567	0.4560	7
0.1411	-0.9186	4
0.8620	0.4171	10
-0.8971	-0.3251	3
0.4145	-0.8966	9
-0.9817	-0.2798	3
-0.5112	-0.6265	0
-0.2037	0.7046	8
0.7620	-0.4591	1
-0.6804	0.6930	5
0.7477	0.6337	10
-0.5060	-0.5129	0
-0.6859	-0.0090	2
0.9101	-0.3533	8
-0.5135	-0.5241	0
-0.5628	0.1868	6
-0.3963	-0.8317	6
0.8540	0.0482	7
0.5073	-0.7327	1
0.6051	0.0516	7
0.6528	0.3070	7
0.0779	-0.9313	2
0.4084	0.7484	5
0.6340	0.2132	7
0.7749	-0.4185	1
0.9003	-0.2421	1
-0.7509	-0.4712	3
0.1548	0.1256	0
-0.6201	0.3641	6
0.0271	0.4492	6
-0.8647	-0.4641	3
-0.5101	0.2372	6
0.8148	0.1546	7
0.6930	0.1409	7
-0.3256	0.8115	5
-0.8480	-0.0339	0
0.1823	0.3997	0
-0.6588	-0.7475	3
0.0207	-0.8022	2
-0.6672	0.6880	4
0.1729	0.2989	0
-0.7333	-0.1080	0
-0.6144	0.7500	5
0.7986	0.3086	7
0.4519	-0.7328	1
-0.6678	0.1128	0
-0.7922	0.0734	4
-0.0364	-0.7959	2
0.3443	0.7676	5
-0.1700	-0.0177	2
0.6068	0.1337	7
0.8504	-0.2141	1
0.7232	-0.3790	1
0.3810	-0.5468	1
0.0457	-0.4660	2
-0.2417	0.1176	0
-0.2395	0.3813	6
0.4282	-0.7163	1
0.0066	0.8667	5
0.2960	-0.8834	0
-0.4168	0.3236	6
0.5866	-0.8641	1
-0.1608	-0.2470	2
-0.6882	-0.6884	6
-0.1569	-0.9562	4
-0.5691	-0.5920	0
0.3858	-0.8490	3
0.0778	-1.0318	0
-0.0268	-0.5605	2
0.7250	0.1891	7
0.9331	0.2134	7
0.0470	-0.1378	2
-0.0523	1.0453	10
0.8297	-0.2644	1
0.2067	0.6302	1
-0.8061	-0.2919	1
-0.8863	0.2226	8
0.1341	0.8341	5
-0.2145	0.1927	0
0.2038	0.6618	1
0.5317	0.5606	10
-0.1655	0.9801	5
-0.3238	-0.8646	6
-0.8844	0.2669	9
0.1322	-0.8613	4
-0.6996	0.4792	6
0.0658	0.3073	0
-0.9730	-0.0454	1
0.1160	0.8861	5
-0.3032	-0.6860	2
0.1056	0.9171	5
0.6841	0.7502	10
-0.9922	-0.1507	1
0.9382	0.1499	7
0.1100	0.1723	8
-0.3876	0.7889	5
0.6044	-0.6724	1
-0.7649	-0.4058	3
0.8189	-0.0365	4
0.8892	-0.4042	1
-0.9003	-0.1842	3
-0.4354	-0.9105	1
0.1639	0.9721	5
0.7285	-0.4287	1
-0.4214	0.4006	6
0.4820	-0.8931	3
0.8690	-0.1897	1
0.4689	-0.4670	1
-0.4163	0.6996	5
-0.6131	0.7156	1
-0.1391	-0.3021	2
-0.4424	-0.1823	0
0.2149	-0.8209	3
-0.5043	0.3737	6
-0.8121	-0.5425	6
0.8141	-0.1679	1
0.2100	0.2373	0
-0.4005	0.5073	6
0.4433	-0.4424	1
0.3401	-0.8481	3
0.2081	0.8346	5
-0.3463	0.1818	0
-0.1338	0.1335	0
0.5235	-0.4679	1
0.1355	-0.2003	2
0.5932	-0.0588	7
-0.9113	0.2922	0
0.6639	0.8343	10
0.4103	0.3113	8
0.2978	-0.7003	1
-0.4121	0.9006	5
0.2342	0.4163	3
0.4447	-0.1190	1
-0.4380	-0.7215	0
-1.0334	-0.0874	0
0.4629	0.8988	8
-0.2518	-0.7729	2
-0.1474	-0.6741	2
-0.8484	0.4821	8
0.0552	0.9216	5
-0.0116	-0.6619	2
0.7440	0.0759	7
0.0124	-0.8801	4
0.8258	0.5743	10
-0.3868	-0.7559	0
-0.0921	-0.1538	2
0.7377	0.6093	10
-0.2822	0.7487	5
0.5821	0.6283	10
-0.4911	-0.7174	0
0.1095	0.9043	5
0.8486	0.2820	7
-0.3427	0.1592	0
0.6993	0.1891	7
0.1521	0.4500	10
-0.8629	-0.2985	3
-0.1611	-0.5450	2
0.4531	-0.1480	1
0.8522	0.2743	7
-0.5820	0.4232	0
0.6199	0.8442	10
0.6453	0.6304	10
0.3232	-0.5103	1
-0.4313	0.2792	6
0.8180	-0.1662	1
0.7226	0.6934	10
-0.9552	-0.2059	1
0.3553	0.8908	5
0.8591	-0.4242	8
0.6078	0.7026	10
-0.5482	-0.3605	0
0.5816	0.8177	10
0.8974	0.2343	7
0.7138	0.2605	7
-0.9256	-0.1008	3
0.4447	-0.4586	1
-0.7472	-0.5348	1
0.4386	-0.3969	1
-0.5872	0.3684	6
0.6518	0.8381	10
-0.4148	-0.1363	2
0.4912	-0.1428	1
-0.9625	0.0841	10
0.6121	-0.2781	1
0.8371	0.6681	10
0.5069	-0.7997	1
-0.2856	-0.3967	2
0.7961	0.6193	10
0.7151	0.0942	7
-0.2047	-0.0469	2
0.9392	-0.2003	1
-0.2159	0.4553	6
-0.8741	-0.2102	3
0.8771	-0.1464	1
-0.6633	-0.3312	0
0.9268	0.2493	7
0.0392	-0.6401	2
-0.0523	-0.5870	2
0.8129	0.7010	10
-0.7501	0.0200	2
0.4033	-0.9155	8
-0.7670	-0.5188	3
0.1296	0.9191	5
-0.9218	-0.2046	3
-0.0418	0.9036	5
-0.3895	0.1388	2
-0.9081	0.3172	9
-0.6205	-0.7241	6
0.0254	-0.2583	2
-0.3055	-0.9742	0
0.0288	-0.6501	2
0.0022	-1.0290	10
0.0977	0.8316	5
0.2146	-0.9869	1
0.8274	-0.4543	1
-0.2097	-0.3878	2
0.3192	0.6450	1
0.7817	0.5452	10
0.9126	-0.3119	1
0.7589	0.7404	10
-0.7468	0.6736	9
0.8741	0.1330	7
0.6551	0.7359	10
0.9849	0.2143	8
-0.1319	-0.6251	2
0.1542	-0.0822	2
0.4899	0.5045	10
0.5182	-0.1779	1
0.5454	0.5086	8
0.4346	-0.4741	1
-0.6876	-0.6698	6
0.3277	-0.7154	1
0.4710	-0.8386	4
0.2244	0.9579	5
-0.3592	0.8824	5
-0.5435	0.2267	6
0.1078	-0.9799	1
0.4815	0.8142	10
0.6901	-0.5231	1
-0.4390	-0.6193	2
0.4749	-0.5975	1
0.1526	0.8825	5
0.2186	-0.8381	2
-0.6161	-0.4093	0
0.2371	0.6472	1
0.6511	-0.3899	1
-0.9146	0.3632	8
0.8547	0.2315	7
-0.5418	0.5942	0
0.4107	-0.2544	1
-0.8202	-0.3818	1
0.8317	0.5061	10
0.8140	0.3279	7
-0.4676	0.6494	5
-0.1523	-0.6435	2
-0.1686	0.3059	0
0.8849	-0.2580	1
-0.2287	-0.1080	0
-0.6115	0.8856	10
-0.3344	0.4017	6
-0.2495	-0.5871	2
0.7960	0.7387	10
0.6672	0.1895	7
-0.6231	0.6197	5
-0.5032	0.8583	9
0.2511	0.8145	5
0.9616	0.1501	7
-0.5305	-0.6441	0
-0.2826	0.4995	6
-0.0969	0.2397	0
-0.9441	0.2420	9
-0.8588	0.3592	8
-0.9650	0.0104	0
-0.2960	-0.4188	2
0.1299	0.9654	5
0.4466	-0.4780	1
-0.4616	0.8182	5
-0.8970	-0.4094	1
0.6885	0.2051	7
0.3294	1.0192	10
-0.2970	-0.9078	4
0.9932	-0.0374	7
0.6835	0.1478	7
-0.4280	0.8561	5
0.6179	-0.6292	1
-0.8885	0.4350	8
-0.4938	0.6774	5
-0.4075	0.3845	6
-0.8220	-0.4434	3
0.1197	-0.0848	2
-0.3000	-0.9403	6
0.8284	0.2687	7
0.5850	-0.5555	1
-0.1502	-0.4256	2
0.7806	0.7170	10
0.7173	0.1951	7
-0.4079	0.7564	5
0.7658	0.7433	10
-0.8238	-0.3935	3
0.1267	0.8809	5
0.4223	-0.6182	1
-0.2955	-0.6467	2
-0.0504	-0.7308	2
0.4300	-0.4721	1
0.7500	0.6583	10
-0.1656	1.0493	5
0.6813	0.7413	10
0.5485	0.2765	4
0.8598	-0.3935	4
-0.3518	0.9331	5
-0.6388	0.0999	4
-0.8771	-0.3407	3
-0.4355	0.7182	5
0.6210	0.7676	10
-0.3416	-0.6897	2
0.4479	-0.7628	8
-0.0255	-0.4768	2
-0.2399	-0.7546	2
-0.5934	0.6708	5
-0.1291	-0.9351	0
0.9049	-0.2194	1
-0.9932	0.1939	1
0.8309	0.0375	7
-0.2887	-0.2242	2
0.0386	0.7072	5
-0.4248	-0.2716	0
-0.1850	-0.5039	2
-0.3709	0.7897	5
-0.5292	-0.4271	0
-0.5540	-0.6242	0
-0.1331	1.0380	10
0.6098	0.6986	10
-0.6604	0.4437	6
0.0321	0.1961	8
0.9301	-0.2308	1
-0.2770	0.1569	0
-0.9373	0.2774	3
-0.8081	0.3732	9
1.0129	-0.1837	9
-0.8755	-0.0461	4
0.8846	-0.1352	4
-0.7856	-0.2400	3
-0.7326	-0.4249	3
-0.4614	0.9065	5
0.4281	-0.6066	1
-0.7868	-0.7143	3
0.2367	0.0016	4
-0.4158	-0.7058	0
-0.2669	0.7087	5
-0.0466	0.8832	5
-0.9702	-0.0554	10
0.3256	0.5661	1
-0.7286	-0.1282	0
0.5998	-0.7613	1
0.5997	-0.0063	7
-0.3363	0.2842	0
-0.3283	0.8016	5
0.7339	0.6997	10
0.0082	-0.8326	2
0.0771	-0.0054	2
-0.7248	0.1522	0
-0.8143	0.4445	1
0.4954	-0.4686	1
0.0249	-0.2042	2
0.8377	0.0319	7
-0.4866	-0.7001	0
0.0641	0.2034	0
-0.0676	0.6956	9
-0.9745	0.1679	8
-0.4438	-0.6988	0
-0.3082	0.2564	0
-0.2370	-0.1994	0
0.6443	0.7270	10
0.3440	-0.3344	1
-0.7538	-0.1299	2
0.9765	0.4791	10
-0.1896	-0.2492	2
-0.0260	0.9339	5
0.9204	-0.2480	1
0.4536	-0.3791	1
-0.0514	0.9066	5
-0.5234	0.3038	0
0.8586	-0.5688	4
0.7006	0.1342	7
0.0192	0.8659	5
0.2974	0.5865	1
0.5308	-0.9302	10
0.0846	0.1918	0
0.9543	0.1009	7
-0.7353	-0.3913	3
-0.8992	-0.1433	3
-0.8240	-0.2986	3
0.1690	-0.9273	10
0.1343	0.8657	5
-0.9685	0.2309	8
0.8708	0.2581	7
-0.1066	-0.4959	2
-0.2220	0.7450	5
0.7954	0.5204	10
-0.7086	0.0546	4
-0.8304	-0.3199	3
0.0873	0.8283	5
-0.6865	0.6582	8
0.2719	0.2899	0
0.0395	-0.0008	0
-0.9818	-0.0799	0
-0.7129	-0.4445	1
-0.8629	-0.4434	3
-0.8636	-0.2815	3
-0.9405	0.2634	9
-0.9420	-0.1795	3
0.4302	-0.3246	1
-0.4983	0.2013	4
0.2853	0.7562	5
-0.3516	-0.7184	2
-0.7056	-0.0703	4
-0.0880	-0.8400	3
0.2724	-1.0627	10
-0.1237	0.5472	0
0.5777	-0.7745	1
-0.1858	0.4507	6
-0.7150	0.6715	5
-0.9528	-0.1282	3
-0.5465	-0.2396	3
-0.3380	-0.7761	0
0.9134	-0.0472	4
0.4985	-0.3300	1
0.8312	0.6014	10
0.3059	1.0225	10
0.8976	0.3317	7
-0.3901	-0.6335	3
0.5201	-0.4816	1
0.1167	-0.5783	0
0.3440	0.1788	8
-0.7932	-0.1615	3
0.3569	0.5474	1
-0.8307	-0.3959	3
-0.4919	-0.0820	0
0.0028	0.8980	5
-0.5384	-0.3681	0
-0.7798	-0.3836	3
-0.1390	-0.4743	2
-0.8274	-0.2222	3
-0.7848	-0.4897	3
-0.7366	-0.3220	3
0.0026	0.3618	4
0.7199	-0.6732	7
0.0837	0.8337	5
0.1222	-0.0121	4
-0.1824	-0.1958	2
0.8065	-0.1726	1
-0.4820	-0.5384	0
0.1480	-0.3885	2
0.3223	0.7661	5
-0.4457	-0.8428	3
-0.1682	-0.8852	3
-0.8058	-0.1680	3
0.6327	-0.7190	1
0.6554	-0.4812	1
-0.7405	-0.3536	3
0.2731	-0.7801	3
-0.5669	0.6807	5
-0.2830	0.4219	6
0.5446	-0.3008	1
-0.1192	-0.5713	2
-0.0705	-0.6349	2
0.0537	0.7036	1
0.7227	-0.3704	1
0.0567	0.9071	5
-0.0934	-0.6769	2
-0.0292	0.8818	5
-0.7945	-0.0781	0
-0.7161	-0.7342	1
-0.6610	0.3199	6
-0.6203	-0.0376	0
0.2443	-0.5381	1
0.8999	0.1271	7
-0.8583	0.4621	1
-0.4109	0.1742	0
-0.7404	0.1950	0
0.6114	-0.3289	1
-0.7021	0.3201	6
-0.0932	-0.6890	2
-0.2440	0.7554	5
0.5748	0.7886	10
-0.3843	0.5729	4
0.0377	-0.5682	2
-0.4654	0.7266	5
0.5511	-0.2960	1
-0.0912	1.0393	10
-0.2404	-0.0100	0
-0.0801	-0.3881	2
-0.6345	0.6861	8
0.7980	0.7410	10
0.7502	-0.5408	1
-0.3835	0.7309	5
0.5579	0.3259	4
-0.0592	0.1274	2
-0.2701	-0.3981	2
-0.2402	0.9028	5
0.9321	-0.0207	8
0.3529	-0.6218	1
-0.0125	-0.6814	2
0.7386	-0.6830	7
0.3479	0.1922	4
-0.6110	-0.3300	3
0.0579	0.6428	1
0.4860	-0.2327	1
0.4515	-0.8718	4
0.2807	0.8973	5
0.0831	-0.8813	0
-0.3103	-0.0759	2
-0.0002	-0.5278	2
-0.4752	0.6537	5
-0.1533	-0.3963	2
0.4624	-0.3326	1
1.0191	0.0747	7
0.8357	-0.5133	1
0.7756	-0.4744	0
0.7487	0.1829	7
-0.7645	-0.4699	3
0.1733	-0.5055	8
-0.0150	-0.9815	9
0.7100	0.7271	10
-0.7422	-0.6106	6
-0.7114	0.0026	2
-0.3678	-0.7366	2
0.4777	-0.3872	1
0.5150	0.8297	10
-0.6017	-0.5897	0
0.9075	-0.1747	1
-0.4390	-0.3867	3
-0.5657	-0.5215	0
0.4671	-0.2532	1
-0.3421	0.9069	5
-0.1628	0.8036	5
0.0905	0.9029	5
-0.8171	0.1582	8
-0.0242	-0.7768	2
0.0034	0.2621	6
-0.4788	-0.3288	0
-0.4146	-0.6093	2
-0.4101	0.9770	10
0.1798	0.9546	5
-0.4596	-0.8914	0
-0.8963	-0.1676	4
-0.0191	0.8916	5
-0.5593	-0.0574	0
0.0962	0.9566	5
0.1367	-0.8284	0
-0.8049	0.2480	8
0.0168	-1.0310	0
0.1781	0.8168	5
-0.1530	-0.8666	3
-0.1726	-0.5098	2
-0.8374	-0.1326	3
0.1351	-1.0360	10
-0.1263	-0.5056	2
0.3389	0.8388	5
0.5417	0.6550	10
0.1219	-0.8190	4
0.8989	-0.3356	1
-0.5451	0.8475	5
-0.7453	-0.5241	3
-0.5092	-0.6130	0
0.5529	0.8605	10
-0.5616	0.7469	1
0.2953	0.9045	5
0.6961	-0.2886	1
-0.8991	-0.0742	3
0.5565	0.7352	10
0.7194	0.4416	10
0.7812	0.0152	7
-0.2580	-0.4735	2
-0.0407	-0.3003	2
0.4468	-0.6303	1
0.1687	0.9665	5
0.7692	0.5214	10
-0.0556	-0.9930	0
-0.9002	-0.2327	3
-0.1529	0.8182	9
0.6454	-0.6185	1
-0.2691	-0.3183	2
-0.6738	0.6241	9
0.9094	-0.2528	1
0.0924	0.6911	1
0.3259	-0.8312	0
0.5191	-0.5839	1
0.6030	-0.5968	1
-0.7976	0.3870	9
-0.3735	0.8617	5
0.9639	-0.1604	1
0.0169	0.8513	5
0.4835	-0.2693	1
0.6843	0.8179	10
-0.4924	0.8072	5
-0.3273	0.5043	6
0.5728	-0.8541	4
0.2095	-0.7443	3
0.0628	-0.5950	2
0.0454	1.0403	10
-0.3275	0.0578	0
-0.2101	-0.5518	2
0.0072	0.5203	1
0.9298	0.1696	7
-0.1035	-0.7046	2
-0.2184	0.4008	6
0.7304	0.7641	10
-0.2345	-0.2938	2
0.7831	0.5785	10
-0.3255	-0.6422	2
0.1373	-0.7074	2
0.3630	-0.2089	1
-0.9131	-0.0995	3
0.1327	0.2545	8
-0.6883	0.6226	5
-0.7675	-0.1716	3
0.7198	0.0990	7
-0.2474	-1.0009	0
0.1523	0.9115	5
0.4472	-0.4502	1
-0.0752	-0.5554	2
-0.3248	0.7007	5
0.1862	0.8099	5
0.5188	0.7719	10
-0.5287	0.2423	6
0.1272	0.9716	5
0.6305	0.7324	10
0.6138	-0.6785	1
-0.1585	0.1364	2
0.1374	-0.9835	3
-0.0482	0.9104	5
0.6655	0.7586	10
-0.7351	0.2223	2
0.0053	-0.0380	0
0.1357	-0.6618	2
-0.5340	-0.6139	0
-0.6650	0.1334	0
-0.5300	-0.7154	0
0.6722	0.2445	7
0.4539	0.8663	10
0.4322	-0.2306	1
-0.3760	0.3988	6
-0.6652	0.5916	9
-0.7560	-0.2056	3
-0.3683	-0.1186	2
0.7588	-0.3664	1
0.9851	0.1397	7
0.5444	0.5184	7
-0.3281	-0.0289	0
0.5229	-0.7167	1
0.8668	0.5579	10
-0.2969	0.3152	0
-0.8370	0.1860	8
0.0613	-0.6423	2
-0.3030	0.8387	5
0.4946	-0.4578	1
0.5426	0.0683	4
0.6904	0.8133	10
-0.1273	-0.9449	0
-0.0134	-1.0004	9
0.5208	-0.6487	1
-0.8111	0.5615	9
-0.6628	-0.5658	6
-0.7040	0.4975	5
-0.9254	-0.2873	3
0.0947	-0.7875	2
0.2762	0.6238	1
0.6355	-0.6845	1
-0.4538	0.1029	2
-0.5105	0.4344	6
-0.2861	0.2389	0
0.4717	-0.4389	1
0.4330	-0.3166	1
0.6170	-0.7683	1
0.7462	0.7152	10
-0.3651	-0.6953	2
0.7110	0.7200	10
0.8968	0.1810	7
0.2945	-0.9759	3
0.7367	0.7500	10
-0.8326	0.5277	1
0.3121	0.7958	5
-0.2910	-0.4933	2
0.2952	-0.9616	3
-0.1115	0.2698	0
-0.2289	0.0899	2
0.7933	-0.5205	1
0.1771	-0.2224	2
-0.3520	-0.0581	2
0.6327	-0.2455	1
-0.3309	-0.6570	2
0.4967	-0.3536	1
0.4327	-0.4080	1
-0.0980	-0.4002	2
0.9338	-0.2780	1
0.6812	0.1044	7
0.7075	0.1447	7
-0.5472	0.8037	1
-0.1107	0.0422	2
0.8759	0.2372	7
-0.6075	-0.7854	0
0.7958	0.6718	10
-0.4822	-0.6564	0
0.7976	-0.1707	1
-0.7207	-0.6042	0
-0.6727	0.0611	4
-0.2541	-0.9615	0
0.5823	-0.2867	1
0.0921	-0.6710	2
-0.3481	-0.2338	0
-0.5212	-0.4855	0
0.5023	-0.2827	1
-0.0267	0.0933	2
-0.1058	-0.4202	2
-0.5954	-0.4261	0
0.9028	0.3141	7
0.2646	-0.1431	2
0.6716	-0.6137	1
0.8343	-0.2271	1
-0.6364	0.6334	9
0.8613	-0.1608	1
-0.1695	0.1932	3
-0.8306	0.4581	9
0.8297	0.0982	7
0.9971	-0.0598	7
-0.0417	1.0071	10
0.0366	-0.2489	2
0.3322	0.2850	0
0.9453	0.2336	7
0.5498	-0.2221	1
-0.0068	-0.4994	2
0.7009	-0.5921	1
-0.3455	-0.3841	2
-0.5501	-0.0853	0
0.5993	0.8077	10
-0.0548	0.8875	5
0.4747	0.1411	4
-0.9304	0.2690	9
0.8152	0.6030	10
-0.8843	-0.4176	3
0.3632	-0.3215	1
0.6795	0.6581	10
-0.1717	-0.0657	2
-0.1874	0.3868	6
-0.7914	-0.3359	3
0.0161	0.5906	1
0.7442	0.7340	10
0.3379	0.1613	4
-0.5951	0.4437	0
-0.9162	-0.2102	3
-0.0505	0.0911	2
-0.8354	-0.1205	3
-0.1179	0.2153	0
0.2767	-0.7179	0
-0.5728	0.8085	8
0.7913	0.7015	10
0.9073	0.4412	10
-0.7476	-0.3118	3
0.0527	-0.4350	2
0.6625	0.1645	7
0.1013	-0.4753	2
-0.4276	-0.5445	3
-0.5799	-0.8134	1
-0.9151	0.4034	3
-0.3003	0.3844	6
-0.0083	0.8714	5
-0.2324	-0.8229	2
0.9066	0.5736	10
-0.8018	-0.1169	4
0.1059	0.8251	5
0.8313	0.0481	7
0.4519	0.4168	10
0.7583	-0.6307	7
0.6981	0.7747	10
-0.0273	0.9099	5
0.6484	-0.5157	1
-0.5013	0.3553	6
0.8266	0.1276	7
-0.3153	-0.5450	2
0.4412	-0.3423	1
0.7259	-0.7045	1
-0.7439	-0.1521	3
0.6147	-0.6362	1
-0.7701	-0.2876	3
-0.2501	-0.6748	2
-0.6344	-0.3629	0
-0.1647	-1.0045	0
-0.0117	0.8950	5
-0.0754	0.0199	2
-0.8378	-0.3654	3
-0.3820	0.5284	6
0.9001	-0.0173	8
-0.6208	0.0990	4
-0.5461	-0.4030	0
0.5348	0.8930	10
0.0812	-0.6525	2
0.1944	0.8679	5
-0.0308	-0.2533	2
0.3460	-0.8126	3
0.0642	-0.7025	2
0.9065	0.3935	9
0.9363	0.2593	7
0.4745	0.8977	10
-0.8911	0.0161	0
-0.1905	0.9440	5
0.0259	-0.0709	0
-0.0965	-0.0860	2
-0.3653	-0.2185	0
-0.5257	-0.6374	0
-0.2759	0.8037	5
0.9698	0.3904	10
-0.2977	0.4611	4
-0.7270	-0.5565	1
0.4432	0.9020	10
-0.4138	0.4443	6
0.9554	0.3892	10
-0.5307	-0.8576	0
0.5420	-0.5709	1
0.9488	0.1935	7
0.1131	1.0282	10
0.8048	0.0759	7
-0.7581	0.5499	9
-0.0073	-0.7835	2
-0.8091	0.2738	6
-0.5997	-0.6094	0
0.8496	0.5506	10
-0.4976	0.0245	0
-0.7090	0.5664	9
-0.5599	-0.6106	0
0.5205	0.9195	10
-0.2206	0.1207	0
0.6999	-0.7686	4
-0.7582	0.4946	8
0.8627	0.1962	7
-0.0922	0.4846	6
-0.1800	0.0304	2
-0.7884	-0.0002	4
-0.0732	-0.9374	0
0.4998	-0.5490	1
-0.3512	0.7630	5
0.5567	-0.3192	1
-0.9194	0.2214	9
-0.1821	-0.5965	2
-0.3452	0.7114	5
-0.8728	-0.0827	6
0.2143	-0.7987	3
0.0538	-0.0447	4
-0.1062	0.4444	3
0.2692	0.2059	8
-0.5267	-0.4987	0
0.3811	-0.1798	1
0.8961	0.2559	7
-0.5769	-0.4875	0
-0.9671	-0.2091	3
0.6449	0.2895	7
0.8729	-0.1141	1
0.6210	0.1639	7
-0.4851	0.8183	5
-0.4370	-0.5139	2
0.1084	-0.3280	2
-0.6682	-0.2271	2
-0.9279	-0.1777	0
-0.4638	-0.6829	0
-0.7311	-0.3839	3
-0.2618	0.4200	6
-0.6985	-0.1707	2
0.5474	-0.3898	1
-0.0939	-0.9172	3
0.4870	-0.4384	1
-0.0365	0.2009	0
-0.7918	-0.5735	3
0.5066	-0.3885	1
0.2221	-0.9927	1
-0.4395	-0.1773	0
-0.3695	0.7532	5
0.2781	-0.8316	4
-0.7943	0.5956	3
-0.8429	-0.5130	6
-0.1813	-0.7854	2
0.4391	-0.3137	1
-0.5548	-0.6573	0
-0.2848	-0.7725	3
-0.1098	-0.0259	0
0.6095	-0.7160	1
-0.8245	0.0873	0
-0.8332	-0.4039	3
0.3345	-0.8013	3
0.2805	0.3967	4
-0.6814	0.2047	3
0.8614	-0.4653	7
0.6403	-0.7323	1
-0.4165	-0.5793	0
-0.0361	0.9128	5
0.4121	-0.0513	1
-0.6255	0.6893	8
-0.5481	-0.6864	0
0.7204	0.4280	7
0.8708	0.0234	7
-0.8430	0.3632	9
-0.7973	0.1223	2
0.0083	0.9086	5
0.6043	-0.6582	1
0.7805	0.6204	10
-0.3785	0.7635	5
-0.3672	-0.1811	0
0.7507	0.7613	10
-0.7445	-0.0447	2
0.5397	-0.1786	1
0.8929	0.2884	7
-0.5515	-0.8320	3
0.7677	-0.1129	1
0.8287	0.2817	7
0.0041	0.9337	5
-0.3376	0.8568	5
-0.1648	-0.4332	2
-0.9407	-0.1171	0
-0.8870	-0.2771	3
0.9503	0.1047	7
0.0389	0.3534	0
-0.2873	0.9944	5
0.3162	-0.9376	0
-0.3787	0.7708	5
-0.5511	0.3439	6
-0.3345	-0.8190	2
-0.2858	-0.7544	2
0.8498	-0.2544	1
0.5875	0.8586	10
0.7079	0.1085	7
-0.5381	-0.1722	0
0.9773	-0.2001	1
-0.1953	-0.4592	2
0.9197	-0.2398	1
-0.7021	-0.1983	2
-0.9662	0.3277	0
0.5946	0.2806	7
0.5180	-0.3936	1
0.4640	0.7407	10
-0.8026	-0.4787	3
0.5373	-0.8474	7
-0.6945	-0.6413	1
0.9590	0.0665	7
0.5520	-0.8215	7
0.7288	0.5682	10
0.8401	0.7002	10
0.8447	0.0598	7
0.8412	0.4832	10
-0.9469	0.2155	9
0.6582	-0.3713	1
0.0671	-0.7636	2
0.6708	0.7829	10
-0.9523	0.0971	0
-0.5292	-0.2129	0
-0.4760	-0.7035	0
0.8092	0.1361	7
-0.0213	-0.4148	2
-0.0429	0.1502	1
-0.5336	-0.7276	0
-0.0044	-0.4434	2
-0.1263	-0.3652	2
-0.1107	-0.5008	2
0.8540	0.2570	7
-0.4951	0.6917	5
0.1760	-0.4202	1
0.0309	-0.3220	2
0.8888	0.5584	10
0.9924	-0.0894	7
-0.5862	-0.5542	0
0.4964	0.6892	10
-0.7228	0.7402	5
0.3905	0.8320	5
0.7041	0.7055	10
-0.9257	-0.2527	3
0.5599	-0.1773	1
0.2693	0.2501	0
0.6308	-0.6528	1
0.4344	-0.4740	1
0.4481	-0.9048	4
-0.8952	0.0592	0
-0.0160	-0.9410	9
-0.0458	-0.8436	2
-0.3836	-0.5726	3
0.8053	-0.4732	1
-0.9778	0.0298	0
-0.4583	-0.7241	0
-0.3628	0.8323	5
-0.5062	-0.6610	0
0.4667	-0.6830	1
-0.4858	0.0671	0
-0.7252	-0.5059	1
0.8402	0.1033	7
-0.2262	0.8761	5
-0.5206	-0.2909	0
-0.5891	-0.6201	0
-0.4602	0.6714	5
-0.2354	0.0322	0
0.8649	-0.2378	1
-0.4894	0.2558	6
-0.8583	0.2092	3
-0.5357	-0.6945	0
-0.2402	-0.9021	0
0.0890	0.8871	5
-0.4450	-0.6801	3
0.3060	-0.3979	1
-0.3830	0.0356	6
-0.0878	-0.0547	0
-0.8562	-0.0150	4
-0.8395	0.6475	10
-0.4199	0.7786	5
0.8999	-0.5849	10
0.1464	-0.2166	6
-0.6458	-0.1996	3
0.4276	-0.5712	1
-0.4208	0.2594	0
-0.2931	-0.5487	2
-0.5939	0.7267	5
0.1605	-0.3138	1
0.8775	0.2050	7
-0.3103	0.8687	5
0.5307	0.8783	10
-0.1009	0.6766	9
0.4812	-0.7284	1
0.2621	-0.6088	0
-0.5023	-0.8364	6
-0.9210	0.0194	4
-0.1960	0.3585	0
-0.4446	-0.9095	0
-0.2847	-0.8184	2
0.4476	-0.4033	1
-0.9067	-0.3202	3
0.9402	0.0459	7
-0.1931	-0.4797	2
-0.4647	-0.0038	0
0.2463	0.2830	4
0.4558	0.9367	8
-0.1051	-0.5106	2
-0.9405	0.1987	8
0.2769	0.3080	3
0.4796	-0.3561	1
0.9243	-0.3395	1
0.4159	-0.2240	1
0.1450	0.8933	5
-0.2122	0.9005	5
0.3619	-0.8090	3
-0.2425	-0.5181	2
-0.9902	0.2497	10
-0.2042	-0.7992	2
-0.5821	-0.5093	0
0.5207	-0.7471	1
-0.9572	0.0708	0
0.8278	-0.1342	1
-0.4080	-0.8238	6
-0.4710	0.0992	2
0.0544	-0.8181	2
0.2982	-0.8619	4
-0.5280	0.3562	6
-0.0768	-0.1605	2
-0.0757	0.5328	1
0.2357	0.6225	1
-0.7030	-0.0480	4
0.5549	0.5681	10
0.6731	0.2841	7
0.4200	-0.4002	1
-0.3253	-0.2057	0
-0.0269	0.4544	0
-0.0297	0.8885	5
-0.4002	-0.3987	2
0.0745	0.9107	5
-0.8037	0.5165	7
0.3599	0.8551	5
-0.5134	-0.5646	0
-0.4048	-0.2542	2
-0.3099	0.4570	6
-0.2024	-0.5127	2
-0.3732	-0.7142	2
-0.8250	0.5156	9
0.8825	0.5964	10
0.4082	0.6676	5
0.6591	-0.1886	1
-0.5065	-0.0234	0
0.5334	0.0080	4
0.7549	0.6917	10
0.5774	0.8328	10
0.5042	0.2463	4
-0.5565	-0.8005	3
-0.5226	-0.8403	0
0.7390	-0.0875	1
0.9772	0.0841	7
0.6810	-0.3464	1
-0.7165	-0.5872	1
1.0089	-0.2972	4
-0.9637	0.1899	8
-0.3569	-0.8777	6
-0.7349	0.6412	9
-0.4472	0.8432	5
-0.5035	-0.2912	3
-0.2918	0.0596	0
-0.2364	-0.3914	2
-0.7863	0.5778	9
-0.0968	0.9152	1
1.0162	-0.0855	7
-0.5550	0.1490	6
-0.0085	0.8914	5
0.7336	-0.4160	1
-0.6817	-0.5304	6
1.0317	-0.0004	7
0.0376	0.9084	5
0.3999	0.7832	5
-0.1327	0.9201	7
0.2915	0.6375	1
-0.4231	0.6225	8
-0.3671	-0.9263	3
0.7619	0.6895	10
-0.1846	-0.6221	2
0.5667	0.8674	10
0.7945	0.6333	10
-0.6031	0.1260	4
-0.0181	-0.8664	2
0.5952	-0.7389	1
-0.3187	-0.5261	2
-0.6462	0.3765	0
-0.6682	0.1526	4
-0.3342	-0.7240	2
0.7903	-0.1396	1
0.3852	0.3965	10
0.2149	-0.9058	4
-0.3096	-0.3664	2
-0.3666	-0.5174	2
0.9119	0.2620	7
0.5871	-0.7512	0
0.4034	0.9380	10
-0.5682	-0.1721	2
-0.8165	-0.0127	4
-0.6571	0.6376	5
0.5912	0.7854	10
-0.9257	0.4073	0
-0.1632	-0.3119	2
-0.3745	0.2744	0
-0.8718	0.0726	0
0.7093	0.6767	10
-0.1957	-0.7950	2
-0.6129	-0.5459	0
0.3556	1.0129	10
-0.5525	-0.3771	0
-0.7302	-0.0891	4
-0.8577	0.4271	1
-0.0507	-0.8013	2
0.6892	0.2931	7
-0.6503	0.2303	4
0.4291	-0.4075	1
-0.1859	-0.5291	2
-0.4728	-0.8364	6
-0.5466	-0.6019	0
-0.9424	0.5427	10
-0.9190	-0.2904	3
-0.4843	0.6657	5
0.5258	-0.3956	1
-0.0232	0.9006	5
-0.0154	0.1564	0
0.5861	0.3461	7
0.0645	-0.3656	0
-0.6199	0.8042	10
-0.9569	0.0438	0
-0.4775	-0.8741	0
0.6090	0.2965	7
-0.3701	-0.9302	1
1.0067	-0.4233	10
0.1667	0.1570	0
0.9116	0.0857	7
0.9002	-0.3180	1
0.3665	-0.6631	1
0.9313	0.4971	10
-0.6832	-0.0943	0
-0.0833	-0.2292	2
-0.1152	-0.7842	0
-0.9920	0.0039	10
-0.7862	0.6731	5
0.6607	0.6875	10
0.7029	-0.3906	1
0.1247	-0.9121	6
-0.8855	0.4080	8
0.5387	0.2149	4
-0.1032	0.7841	9
-0.5335	-0.5803	0
-0.9408	0.1864	8
0.0078	0.8735	5
-0.6306	-0.7845	0
-0.4653	0.8719	5
0.2926	-0.8072	3
0.1618	0.5899	1
-0.1328	0.0511	0
0.0404	0.4239	0
0.6668	-0.4969	1
0.8315	-0.3873	1
0.7562	0.6349	10
0.2261	0.9387	5
0.1072	0.8288	5
-0.9413	0.1347	0
0.6864	-0.5151	1
-0.6812	0.5495	9
0.7141	0.2482	7
-0.7058	-0.0325	4
0.3559	-0.8232	3
-0.4646	0.8294	5
-0.5459	-0.6120	0
0.6651	0.3755	7
-0.9396	-0.2719	1
0.2038	0.8069	5
0.5302	0.0191	7
-0.0417	0.6236	1
-0.7828	0.5571	9
0.5340	-0.4465	1
-0.2675	-0.7993	2
-0.5923	-0.5799	0
-0.5760	-0.0139	0
0.2189	-0.7470	2
-0.3526	-0.2061	0
0.0915	-0.9162	6
-0.3626	0.4204	6
0.1931	0.8020	5
-0.4878	-0.5790	0
0.6679	0.6882	10
0.8888	0.1785	7
-0.8638	0.2017	8
-0.2777	-0.7190	2
0.0979	0.9008	5
-0.7597	0.0990	4
0.6855	0.7640	10
-0.8686	0.5632	5
0.7042	0.7555	10
-0.2705	-0.8814	4
-0.3847	-0.9087	1
0.6313	0.2850	7
0.0444	-0.9727	6
0.9282	0.1295	7
-0.9358	0.3718	0
0.4624	-0.8404	1
0.8993	-0.2789	1
0.0303	-0.8248	2
-0.6339	0.5841	5
0.0795	-0.1251	2
-0.4235	0.6961	5
0.2053	0.9088	5
0.7278	-0.6474	7
-0.1232	0.5030	6
-0.4811	0.3606	6
-0.1124	0.3802	6
-0.2410	-0.9396	3
0.0844	0.9103	5
0.8512	-0.4096	4
0.5274	-0.6745	1
0.1653	1.0404	10
-0.3201	-0.7708	3
-0.6063	-0.3637	0
-0.8100	0.0726	0
0.9547	0.1750	7
0.4151	0.9213	10
0.5193	-0.2851	1
0.0166	0.8608	5
0.1525	0.1882	8
-0.7290	0.4541	5
-0.0970	-0.4649	2
0.1735	-0.7839	2
0.1904	0.8436	5
0.8901	-0.1454	1
1.0110	-0.0665	7
0.8651	-0.2976	1
-0.8452	-0.3803	3
-0.7371	-0.5519	1
0.7609	-0.4433	1
-0.5795	0.3441	6
-0.5771	-0.2135	0
0.5989	0.7602	10
0.0940	-0.8406	2
-0.3088	-0.7276	2
0.5495	0.9099	10
-0.0865	0.8054	1
0.6499	-0.3297	1
0.4291	0.9478	10
-0.0283	-0.6582	2
-0.7534	0.1244	2
-0.5530	-0.4929	0
-0.4176	-0.7480	2
-0.7109	0.5396	9
0.3360	-0.3622	1
0.4189	-0.4431	1
-0.1366	0.7421	5
-0.2201	-0.9683	1
0.6932	0.2723	7
-0.2800	0.0072	2
0.4483	-0.5754	1
-0.0419	-0.7987	2
0.9333	-0.4116	4
0.3684	0.6311	5
-0.1906	-0.6621	2
-0.7797	0.4934	8
-0.5122	-0.3610	0
-0.5546	0.6202	8
-0.8579	0.0701	3
0.9544	0.0829	7
0.0892	0.3271	0
-0.5862	-0.2895	3
0.3027	-0.9271	3
-0.8468	-0.3603	3
-0.2136	0.5967	1
-0.2375	0.7364	5
0.5510	-0.5293	1
-0.4397	0.4876	0
0.4213	-0.8297	4
0.7098	0.3017	7
-0.3083	-0.2822	2
-0.2346	1.0082	5
-0.4380	-0.2140	0
-0.2591	0.8316	5
0.1566	0.8132	5
0.1547	0.9608	5
-0.2432	-0.4019	2
-0.0762	-0.6802	2
-0.3568	0.6844	5
0.0382	0.3255	0
-0.4918	0.6254	5
0.5242	-0.1456	1
0.9027	-0.1924	1
-0.4813	0.7936	5
0.6922	-0.7794	4
-0.1208	-0.9771	8


==> chapters/data/mds-train-embedding-classicNet5BN-bn1.csv <==
x	y	classId
-0.5153	0.0415	0
-0.0498	0.1205	0
-0.1031	-0.3594	0
-0.0251	0.2249	0
0.0612	0.1530	0
0.2321	-0.1785	0
0.2293	-0.2211	0
0.1053	0.1072	0
-0.0504	-0.3629	0
-0.1595	0.2179	0
0.0568	0.0800	0
-0.0543	0.0060	0
0.1910	0.1423	0
-0.3470	0.1408	0
0.0986	0.2127	0
0.3176	-0.2706	0
0.2172	0.0762	0
-0.1183	0.1721	0
0.0034	0.1884	0
-0.2859	0.1946	0
-0.0618	0.1046	0
-0.3078	0.1857	0
0.3603	0.1333	0
0.0684	0.2018	0
-0.2011	-0.1840	0
-0.1498	-0.2180	0
-0.3797	0.1297	0
0.1694	0.1808	0
0.1382	0.2894	0
-0.2147	0.2115	0
0.0726	0.1713	0
0.3810	-0.2780	0
0.0151	0.2375	0
-0.3878	0.1521	0
-0.2011	0.2041	0
-0.1584	-0.3840	0
0.2144	0.2878	0
0.1761	0.0851	0
-0.0332	0.4489	0
-0.0113	0.2201	0
0.0072	0.2200	0
-0.0922	-0.4304	0
0.0764	0.1878	0
0.0144	-0.2766	0
0.2958	-0.2645	0
-0.0064	0.2422	0
0.0601	0.1955	0
0.0110	-0.0861	0
0.3263	-0.1440	0
0.4797	0.1449	0
-0.3830	0.0391	1
-0.2641	-0.0380	1
-0.2194	-0.1046	1
-0.4375	0.0006	1
-0.1195	-0.0943	1
-0.2489	0.0592	1
-0.2233	-0.0135	1
-0.1940	-0.0956	1
-0.1278	-0.1395	1
-0.0810	0.2366	1
-0.4155	0.0174	1
-0.3337	-0.0495	1
-0.5117	-0.2695	1
-0.0154	0.0536	1
-0.2792	-0.1398	1
-0.1403	0.2294	1
-0.4706	-0.1776	1
-0.4884	-0.2509	1
-0.2083	-0.0552	1
-0.3215	-0.0654	1
-0.1714	-0.1148	1
-0.0407	0.1856	1
-0.3111	-0.0264	1
-0.1843	0.2551	1
-0.1898	0.2177	1
-0.4050	-0.2175	1
-0.2761	0.0186	1
-0.4007	0.0601	1
-0.3462	0.0458	1
-0.4030	0.0408	1
-0.4322	-0.1390	1
-0.4348	0.0386	1
-0.3243	0.0152	1
-0.4051	-0.1575	1
-0.0769	0.0197	1
-0.2324	-0.0733	1
-0.3571	0.0623	1
-0.1534	0.0387	1
-0.4874	-0.1830	1
-0.2401	-0.0640	1
-0.0856	0.1950	1
-0.3980	-0.0083	1
-0.1037	0.1889	1
-0.2102	-0.0880	1
-0.4908	-0.3212	1
-0.1780	0.2612	1
-0.2011	0.0391	1
-0.1825	-0.0160	1
-0.0916	-0.1243	1
-0.3214	-0.0164	1
0.0849	-0.2537	2
0.0991	-0.2539	2
0.0565	-0.0906	2
0.4625	-0.1713	2
0.1876	-0.0948	2
0.3522	-0.3789	2
0.1427	-0.2475	2
0.1691	-0.0230	2
0.0577	-0.0574	2
0.1491	-0.0527	2
0.0995	-0.1774	2
0.1972	-0.0682	2
0.2066	-0.1532	2
0.1078	0.2433	2
0.0654	0.0127	2
0.0696	-0.0366	2
0.2697	-0.1624	2
0.1891	-0.2406	2
0.2025	0.0075	2
0.2728	-0.1006	2
0.4476	-0.1854	2
0.0147	-0.1136	2
0.1851	-0.1046	2
-0.1813	-0.1768	2
0.1514	-0.0017	2
0.1263	-0.0554	2
0.0999	-0.0546	2
0.1830	-0.2077	2
0.4889	-0.0711	2
0.2973	-0.3073	2
0.2835	0.1401	2
0.1688	-0.2531	2
0.2357	-0.2509	2
0.1161	-0.0886	2
0.1317	-0.2232	2
0.1091	-0.1535	2
0.3955	-0.3006	2
0.1612	-0.1210	2
0.0343	-0.1796	2
0.0324	-0.1130	2
0.1373	-0.0844	2
0.1206	-0.2229	2
0.5210	-0.1883	2
0.0029	-0.2932	2
0.1262	-0.1503	2
0.0369	-0.1902	2
0.1122	-0.1121	2
0.0977	-0.1156	2
0.4750	0.0260	2
0.1818	-0.2982	2
0.1540	0.0165	3
-0.0423	0.2326	3
-0.0490	-0.2906	3
0.0783	-0.0046	3
0.2850	0.2605	3
0.4323	-0.1160	3
0.3497	0.0820	3
0.3340	0.1303	3
-0.5331	0.0182	3
-0.3096	0.2661	3
0.1024	-0.0257	3
0.2070	0.1416	3
0.1797	0.0220	3
-0.4594	0.1516	3
0.2912	0.2763	3
0.0433	-0.0435	3
0.0212	0.0617	3
0.3398	0.0579	3
0.3006	0.1171	3
0.2719	-0.0037	3
0.0730	0.0404	3
0.1335	0.1372	3
0.1448	0.1795	3
-0.5396	-0.0591	3
-0.4519	-0.0692	3
0.0925	0.1519	3
0.0147	-0.0536	3
0.1505	0.1142	3
0.1265	0.1367	3
-0.4701	0.1078	3
0.1137	0.0524	3
0.2827	0.1182	3
-0.3813	0.2226	3
-0.4321	0.1286	3
-0.4246	0.1933	3
0.0928	0.3265	3
0.3997	-0.2180	3
-0.0371	0.1577	3
0.0091	-0.0177	3
0.2638	0.1665	3
0.3440	-0.1455	3
0.2854	0.0960	3
-0.0250	0.0354	3
0.3249	-0.0258	3
0.2326	0.1039	3
-0.4492	0.1543	3
0.1074	0.1198	3
0.0778	-0.0635	3
0.2525	0.0708	3
0.1117	0.1970	3
0.0075	0.1048	4
-0.1990	-0.1162	4
-0.2119	-0.1185	4
-0.2480	-0.1840	4
-0.1772	0.1328	4
-0.2941	0.0573	4
-0.0300	0.1322	4
-0.1072	-0.1991	4
-0.1017	-0.2493	4
-0.1197	0.1432	4
-0.2417	0.1861	4
-0.0570	-0.2681	4
-0.1477	0.0144	4
-0.2128	0.1010	4
-0.1848	0.0818	4
-0.1586	0.1328	4
-0.2050	0.1127	4
-0.3571	0.1732	4
-0.0809	0.1502	4
-0.1160	0.0990	4
-0.1059	0.1183	4
-0.3888	-0.0288	4
-0.0898	0.0944	4
-0.0262	0.1030	4
-0.2630	-0.0608	4
-0.2740	-0.1142	4
-0.2580	0.1450	4
-0.1085	-0.2490	4
-0.0457	0.0723	4
-0.1289	0.0987	4
-0.2336	0.1938	4
-0.2817	-0.0908	4
-0.3081	-0.1325	4
-0.1081	0.0817	4
0.0123	0.1387	4
-0.1552	0.0716	4
-0.2225	0.1578	4
-0.3451	0.0810	4
-0.2229	0.1470	4
-0.2468	-0.1655	4
-0.2963	0.1187	4
-0.1412	0.1940	4
-0.2244	0.0588	4
-0.1538	0.1821	4
-0.0647	0.0754	4
-0.2359	0.1772	4
-0.3267	-0.0853	4
-0.2297	0.1180	4
-0.1476	0.1495	4
-0.1298	0.1037	4
0.1813	-0.4763	5
0.4838	-0.2974	5
0.4550	0.2351	5
-0.3467	-0.4120	5
-0.1513	-0.1805	5
0.1554	0.2180	5
0.4183	-0.3898	5
0.1999	0.2201	5
-0.3258	-0.3371	5
0.4932	0.0736	5
0.5264	0.1686	5
-0.1817	-0.4623	5
-0.3268	-0.4009	5
0.5463	0.1334	5
0.4084	0.2458	5
0.6496	-0.1687	5
-0.2129	-0.5054	5
0.3340	0.2214	5
-0.1956	-0.2956	5
0.6365	-0.0704	5
-0.1121	-0.4977	5
-0.3983	-0.3891	5
0.4918	0.2365	5
-0.3001	-0.3793	5
0.5556	-0.1498	5
0.4283	0.2771	5
0.0273	0.1745	5
0.0323	0.2788	5
-0.3910	-0.4144	5
0.0782	0.2834	5
0.1599	0.2050	5
0.5090	-0.2830	5
-0.1850	-0.5060	5
-0.2906	-0.4299	5
0.1928	0.2687	5
0.3431	0.2710	5
0.5046	0.2988	5
0.4598	0.2828	5
0.4931	0.1958	5
-0.2498	-0.4458	5
-0.2590	-0.3724	5
0.2769	0.3451	5
-0.4213	-0.3663	5
-0.2292	-0.3134	5
0.4474	-0.3632	5
0.4935	0.3303	5
0.2511	-0.4954	5
0.3409	-0.4575	5
0.3280	0.3422	5
0.4643	0.2172	5
0.3121	-0.0924	6
0.2331	0.1566	6
0.4074	-0.2080	6
0.4287	0.0088	6
0.3316	0.0327	6
0.4492	-0.0207	6
0.3636	-0.2142	6
0.4002	-0.2807	6
0.4051	0.0232	6
0.2311	0.0638	6
0.3053	-0.0539	6
0.3719	0.1345	6
-0.1232	-0.0700	6
0.3758	-0.0721	6
0.1828	0.0537	6
0.3298	-0.2356	6
0.3095	0.0834	6
0.3833	0.1012	6
0.3861	-0.1470	6
0.4077	-0.1543	6
0.2225	-0.0672	6
-0.0314	0.2476	6
0.2637	-0.1331	6
0.3243	-0.2103	6
0.0734	-0.1618	6
0.2964	0.0177	6
0.3673	0.0610	6
0.3938	-0.0786	6
0.2833	0.0227	6
0.3200	-0.1691	6
0.3940	-0.1286	6
0.3539	0.1794	6
0.3040	0.1734	6
0.3508	0.2386	6
0.2638	-0.0203	6
0.2575	-0.0904	6
0.1299	0.0568	6
0.3099	0.0408	6
0.3274	-0.1129	6
0.0051	0.0291	6
0.4116	-0.0743	6
0.3439	-0.0307	6
0.2041	0.1062	6
0.4252	-0.0625	6
0.2852	-0.0790	6
0.4176	-0.0162	6
0.3527	-0.1953	6
0.2474	-0.0313	6
0.0780	0.0679	6
0.1714	0.0587	6
-0.3628	-0.4153	7
0.1787	-0.6288	7
0.2865	-0.3816	7
0.2643	-0.4167	7
-0.0246	-0.5920	7
-0.3777	-0.3322	7
0.1967	-0.5207	7
0.2920	-0.4007	7
-0.4593	-0.2901	7
0.1427	-0.5997	7
0.0527	-0.5060	7
-0.2738	-0.4229	7
-0.3229	-0.3978	7
0.2261	-0.4307	7
0.0853	-0.4570	7
-0.0419	-0.5321	7
-0.1225	-0.4105	7
0.0224	-0.4915	7
0.0086	-0.4615	7
0.1730	-0.4363	7
-0.1933	-0.3451	7
-0.2163	-0.4518	7
0.0729	-0.5235	7
0.0904	-0.4089	7
0.0500	-0.5430	7
0.1574	-0.4428	7
0.2496	-0.3878	7
-0.2321	-0.4199	7
0.2203	-0.4080	7
-0.0722	-0.5499	7
0.2667	-0.6555	7
0.1221	-0.5169	7
0.1266	-0.5065	7
0.2125	-0.4401	7
-0.1926	-0.4393	7
0.1411	-0.4512	7
-0.4404	-0.2956	7
0.1909	-0.4047	7
0.0083	-0.5459	7
0.1532	-0.4065	7
-0.0143	-0.5245	7
0.0088	-0.4406	7
0.1096	-0.4420	7
0.0596	-0.4324	7
0.2515	-0.4622	7
0.2936	-0.4437	7
-0.4174	-0.3265	7
-0.0321	-0.5154	7
0.1463	-0.4059	7
-0.2860	-0.3622	7
0.0237	0.2989	8
-0.6168	0.1340	8
0.2691	0.2783	8
0.2442	0.3831	8
-0.2554	0.2509	8
-0.2089	0.3752	8
-0.6355	0.1163	8
0.3579	0.2175	8
0.1243	0.3055	8
0.2460	0.2169	8
0.1663	0.4399	8
-0.5029	0.1507	8
0.1898	0.4008	8
-0.0983	0.3239	8
0.0985	0.3019	8
-0.4241	0.2202	8
0.2127	0.2546	8
-0.1844	0.2865	8
0.2161	0.2253	8
0.2487	0.2824	8
0.1790	0.2562	8
0.1933	0.4169	8
0.2003	0.3905	8
0.1649	0.2653	8
0.1449	0.2771	8
0.1817	0.3799	8
0.0168	0.3918	8
-0.2538	0.4181	8
0.2926	0.2132	8
0.1603	0.3259	8
-0.0098	0.3918	8
-0.1869	0.3600	8
0.1929	0.2919	8
-0.1568	0.2899	8
0.2245	0.3765	8
0.0750	0.3720	8
-0.0258	0.3320	8
-0.3334	0.2476	8
0.1002	0.3566	8
0.1816	0.4306	8
0.1635	0.3066	8
0.2449	0.3555	8
0.2296	0.3190	8
-0.0391	0.3957	8
0.2596	0.2148	8
0.1680	0.3340	8
-0.2252	0.3841	8
0.2114	0.3873	8
0.2420	0.2975	8
-0.2887	0.4148	8
-0.1255	0.4014	9
0.1122	0.3966	9
0.0489	0.4628	9
0.0822	0.4293	9
-0.3226	0.3913	9
-0.0948	0.3947	9
-0.2035	0.4443	9
-0.3724	0.3657	9
0.1379	0.4442	9
-0.1865	0.4054	9
0.0379	0.3886	9
-0.2639	0.3841	9
-0.3473	0.3949	9
-0.2951	0.3922	9
-0.3226	0.3913	9
0.0380	0.3886	9
-0.3725	0.3656	9
0.0710	0.3995	9
0.1377	0.4443	9
0.1092	0.4490	9
0.0607	0.4171	9
0.1122	0.3966	9
0.0710	0.3995	9
-0.2640	0.3840	9
-0.0852	0.4421	9
-0.0908	0.4169	9
-0.0861	0.3770	9
0.0169	0.3779	9
0.0407	0.4321	9
-0.2952	0.3922	9
0.1523	0.3904	9
-0.0859	0.3771	9
-0.0938	0.4190	9
0.1281	0.3586	9
0.1092	0.4490	9
-0.2035	0.4443	9
-0.0379	0.4309	9
-0.0319	0.3783	9
-0.1865	0.4054	9
0.0489	0.4628	9
-0.0908	0.4169	9
0.1523	0.3904	9
0.1375	0.4443	9
-0.0938	0.4190	9
0.0964	0.4612	9
-0.3226	0.3913	9
0.1281	0.3586	9
-0.3429	0.3711	9
-0.1865	0.4054	9
0.0964	0.4612	9
-0.3930	-0.2428	10
-0.3192	0.3315	10
-0.4520	0.2778	10
-0.3266	-0.6231	10
-0.1235	0.2193	10
-0.0247	-0.7196	10
0.3974	0.0657	10
0.0410	-0.5757	10
0.0278	0.3407	10
0.5039	-0.0338	10
-0.6539	0.1553	10
-0.1627	-0.5159	10
-0.4808	0.2053	10
-0.4367	-0.0527	10
-0.5987	0.2417	10
-0.0413	-0.4637	10
-0.0822	-0.0764	10
-0.5511	-0.1835	10
0.1347	0.0802	10
-0.5815	-0.0378	10
-0.3240	-0.2652	10
-0.1984	-0.2415	10
-0.3329	-0.2362	10
-0.3468	-0.0216	10
-0.1484	-0.7458	10
-0.2686	-0.7340	10
-0.0855	-0.0205	10
0.2418	0.2269	10
-0.1940	-0.7171	10
-0.1143	-0.4650	10
-0.2594	-0.0049	10
-0.0609	-0.3953	10
-0.6471	-0.0347	10
-0.3043	-0.7215	10
-0.0217	-0.1872	10
-0.2498	-0.5483	10
0.0872	0.2418	10
-0.1655	-0.5819	10
-0.4145	-0.1164	10
-0.4279	0.2829	10
-0.5524	-0.1129	10
-0.6624	-0.0599	10
-0.0781	-0.2432	10
-0.1573	-0.8213	10
-0.5209	-0.6064	10
-0.1439	-0.0322	10
-0.0235	0.1853	10
0.1062	-0.2670	10
-0.2560	-0.4281	10
-0.0657	0.3011	10


==> chapters/data/mds-train-embedding-classicNet5BN-bn2.csv <==
x	y	classId
-0.3560	-0.5158	0
0.1700	-0.2441	0
-0.3597	0.3624	0
0.2950	-0.2659	0
0.2785	-0.3031	0
-0.2173	-0.4091	0
-0.2586	-0.4078	0
0.1928	-0.0901	0
-0.3307	0.3592	0
0.1652	-0.4447	0
0.1463	-0.1636	0
0.0103	0.0729	0
0.2723	-0.1295	0
0.0618	-0.5353	0
0.3608	-0.2399	0
-0.4018	-0.0759	0
0.0668	-0.3262	0
0.1519	-0.3746	0
0.2800	-0.2046	0
0.0978	-0.5018	0
0.1678	-0.2899	0
0.1250	-0.5125	0
0.1767	0.1692	0
0.3347	-0.2202	0
-0.2988	-0.0433	0
-0.2065	-0.4813	0
0.0245	-0.5524	0
0.2951	-0.0947	0
0.4169	-0.1718	0
0.1593	-0.4722	0
0.2981	-0.2833	0
-0.3567	0.3147	0
0.3268	-0.2121	0
0.0454	-0.5654	0
0.1505	-0.4618	0
-0.3875	0.3961	0
0.4306	-0.1797	0
0.1204	-0.2806	0
0.4263	0.1628	0
0.2892	-0.2196	0
0.2840	-0.1765	0
-0.3725	0.4118	0
0.3285	-0.3008	0
-0.1689	0.3109	0
-0.2464	0.3130	0
0.3330	-0.2585	0
0.3314	-0.2452	0
-0.0973	-0.2282	0
-0.2736	-0.2658	0
0.3069	0.4120	0
-0.1388	-0.5180	1
-0.1161	-0.4559	1
-0.1861	-0.3887	1
-0.2423	-0.5170	1
-0.1120	-0.3359	1
-0.0225	-0.4581	1
-0.0289	-0.4611	1
-0.1702	-0.3938	1
-0.2177	-0.0264	1
0.3071	-0.3425	1
-0.1820	-0.5349	1
-0.1559	-0.4766	1
-0.4139	0.5006	1
0.1183	-0.3110	1
-0.2467	-0.4150	1
0.2375	-0.3794	1
-0.4766	-0.3455	1
-0.4197	0.4453	1
-0.1195	-0.4187	1
-0.1671	-0.4616	1
-0.1812	-0.3563	1
0.2546	-0.2373	1
-0.1666	0.1711	1
0.2209	-0.4192	1
0.2162	-0.3999	1
-0.5319	-0.2084	1
-0.0640	-0.4742	1
-0.1440	-0.5335	1
-0.1196	-0.4862	1
-0.1656	-0.5215	1
-0.4254	-0.3763	1
-0.1715	-0.5520	1
-0.0640	-0.5070	1
-0.4301	-0.2216	1
0.0673	-0.4032	1
-0.1494	-0.3991	1
-0.0999	-0.5090	1
0.1023	-0.4288	1
-0.5596	-0.1743	1
-0.1230	-0.4396	1
0.2190	-0.1916	1
-0.2029	-0.5058	1
0.2162	-0.2278	1
-0.1619	-0.4019	1
-0.4584	0.4739	1
0.2328	-0.4014	1
0.0017	-0.4562	1
-0.0570	-0.4209	1
-0.1518	-0.2964	1
-0.1491	0.1838	1
-0.3283	-0.3087	2
-0.3180	-0.3354	2
-0.1174	-0.1544	2
-0.3888	-0.3952	2
-0.1399	-0.1659	2
-0.5858	0.0513	2
-0.3209	-0.2999	2
-0.0533	-0.0041	2
-0.0832	-0.0871	2
-0.0765	-0.1423	2
-0.2313	-0.2564	2
-0.1377	-0.0280	2
-0.2088	0.0049	2
0.3662	-0.1977	2
0.0173	-0.2689	2
-0.0636	-0.1670	2
-0.2255	0.0584	2
-0.3080	-0.3255	2
0.0030	0.0113	2
-0.1481	0.0516	2
-0.0143	0.4284	2
-0.1727	-0.0915	2
-0.1407	-0.2689	2
-0.3291	-0.1231	2
-0.0202	-0.1158	2
-0.0854	-0.1321	2
-0.0814	-0.2038	2
-0.2908	-0.2937	2
-0.3881	-0.3532	2
-0.3672	-0.4168	2
0.1602	0.0357	2
-0.3496	-0.1577	2
-0.3717	-0.1739	2
-0.1013	-0.2678	2
-0.2821	-0.3344	2
-0.2117	-0.2297	2
-0.4656	0.0961	2
-0.1595	-0.2698	2
-0.2286	-0.3071	2
-0.1794	-0.0808	2
-0.1413	-0.0558	2
-0.2705	-0.3489	2
-0.4560	0.1788	2
-0.3757	-0.2757	2
-0.2008	-0.2498	2
-0.2438	-0.2849	2
-0.1480	-0.2519	2
-0.1698	-0.0645	2
-0.3399	-0.3598	2
-0.3941	-0.2519	2
0.0144	-0.0099	3
0.3258	-0.3475	3
-0.2985	0.2164	3
-0.0005	-0.3402	3
0.3807	-0.1040	3
-0.3725	0.1128	3
0.2198	-0.4530	3
0.3413	-0.1512	3
-0.3281	0.4109	3
0.3184	0.2644	3
-0.0407	-0.2955	3
0.3117	-0.1906	3
0.0055	-0.1107	3
0.0262	-0.6229	3
0.3550	0.1038	3
-0.0458	-0.3378	3
0.1695	-0.3250	3
-0.0114	-0.0742	3
0.1671	-0.0097	3
0.0216	-0.4134	3
0.0690	-0.3465	3
0.2510	-0.2167	3
0.3398	-0.2754	3
-0.4567	0.3649	3
-0.2902	0.3403	3
0.3205	-0.2875	3
-0.0531	-0.3497	3
0.2544	-0.2730	3
0.2401	-0.2981	3
0.0511	0.4585	3
0.0989	-0.3507	3
0.3018	-0.3857	3
-0.0257	-0.5859	3
-0.0186	-0.6002	3
-0.3389	0.1786	3
0.3174	0.1413	3
-0.3593	0.2550	3
0.2604	-0.3590	3
0.0261	-0.0947	3
0.1995	0.0252	3
-0.3442	-0.0200	3
0.2838	-0.3633	3
0.2965	-0.4050	3
-0.2187	-0.1465	3
0.2539	-0.4402	3
0.0363	-0.6114	3
0.2660	-0.3238	3
-0.0751	-0.3087	3
0.2222	-0.4518	3
0.3410	-0.2829	3
0.1355	-0.1015	4
-0.2443	-0.2299	4
-0.2426	-0.2053	4
-0.3455	-0.0844	4
0.1463	-0.3143	4
-0.1879	-0.1641	4
0.1337	-0.0821	4
-0.2759	0.0310	4
-0.3111	0.0998	4
0.1603	-0.2190	4
0.1650	-0.4004	4
-0.3458	0.0490	4
-0.0465	-0.0527	4
0.0178	-0.0304	4
0.0294	-0.0094	4
0.1359	-0.2380	4
0.0442	-0.1200	4
-0.0499	0.1376	4
0.1558	-0.1295	4
0.0829	-0.1375	4
0.1295	-0.1965	4
-0.3623	-0.0905	4
0.1011	-0.1650	4
0.1198	-0.1270	4
-0.2595	-0.1067	4
-0.2786	0.0493	4
0.0380	-0.3652	4
-0.3273	0.0101	4
0.0972	-0.1316	4
0.0887	-0.1983	4
0.1931	-0.4252	4
-0.2828	-0.1137	4
-0.3411	-0.0579	4
0.0789	-0.1658	4
0.1919	-0.1326	4
0.0290	-0.1770	4
0.1663	-0.3809	4
-0.2495	-0.0839	4
0.1299	-0.3712	4
-0.3264	-0.1917	4
-0.1294	-0.1200	4
0.1938	-0.2108	4
-0.0311	-0.3155	4
0.2044	-0.2915	4
0.0786	-0.1461	4
0.1164	-0.0547	4
-0.3042	-0.1564	4
0.0357	-0.2795	4
0.1571	-0.2160	4
0.0930	-0.1971	4
-0.1530	0.5099	5
0.1024	0.5729	5
0.2562	0.4235	5
0.0744	0.5779	5
-0.0204	0.3071	5
0.2776	0.0228	5
0.0022	0.5839	5
0.2831	0.0606	5
-0.0438	0.5252	5
0.1566	0.4547	5
0.3360	0.4431	5
-0.2650	0.5246	5
-0.0830	0.5629	5
0.2344	0.5338	5
0.3093	0.3218	5
-0.0054	0.7423	5
-0.2813	0.5749	5
0.1981	0.2809	5
-0.1607	0.4266	5
0.0698	0.6826	5
-0.1248	0.5670	5
-0.1891	0.5951	5
0.2682	0.4787	5
0.0460	0.5518	5
0.1478	0.5628	5
0.3019	0.3826	5
0.2410	-0.0212	5
0.3549	-0.0270	5
-0.1500	0.6065	5
0.3633	-0.0002	5
0.2517	0.0257	5
0.1173	0.5835	5
0.0363	0.6018	5
-0.1895	0.5555	5
0.3481	0.0274	5
0.2739	0.2897	5
0.2910	0.5460	5
0.3104	0.4427	5
0.2720	0.4546	5
-0.2099	0.5389	5
-0.1667	0.5135	5
0.4210	0.1355	5
-0.1729	0.5942	5
-0.1349	0.4455	5
0.0197	0.5900	5
0.4064	0.4618	5
-0.1472	0.5795	5
-0.1027	0.5933	5
0.4563	0.1801	5
0.2815	0.4317	5
-0.1090	0.2020	6
0.2652	-0.4131	6
-0.3257	0.2095	6
0.0122	0.2071	6
0.0752	-0.4621	6
0.0204	0.3982	6
-0.2979	0.1957	6
-0.4033	0.2425	6
0.0703	0.1850	6
0.1006	-0.3191	6
-0.0534	0.1092	6
0.1889	0.0724	6
0.0117	-0.4749	6
-0.1517	0.1237	6
0.1008	-0.2418	6
-0.2875	0.2627	6
0.0690	-0.3090	6
0.0874	0.2237	6
-0.2982	0.0691	6
-0.2301	0.2612	6
0.0379	-0.4519	6
0.2831	-0.4187	6
-0.1467	0.1118	6
-0.2539	0.2050	6
-0.1732	-0.1957	6
0.0411	0.1324	6
-0.0275	-0.2152	6
-0.1176	0.1586	6
0.0300	0.2365	6
-0.1914	0.1982	6
-0.2682	0.1341	6
0.1781	0.2910	6
0.3351	-0.3501	6
0.2377	0.2661	6
-0.0540	-0.3014	6
-0.1106	0.1240	6
0.0912	-0.2668	6
-0.0273	-0.2396	6
-0.1388	0.1618	6
0.1317	-0.4442	6
-0.0952	0.2432	6
-0.0111	0.1680	6
0.2351	-0.2564	6
-0.0984	0.3268	6
-0.0780	0.1165	6
-0.0297	0.2058	6
-0.2376	0.2316	6
-0.0205	0.0842	6
0.1545	-0.3885	6
0.0941	-0.2299	6
-0.6523	0.0121	7
-0.6098	0.4376	7
-0.4989	-0.2547	7
-0.5252	0.0441	7
-0.6099	0.3147	7
-0.5693	-0.2876	7
-0.5520	0.3100	7
-0.5363	-0.1863	7
-0.6288	0.0177	7
-0.5871	0.3967	7
-0.5403	0.2499	7
-0.5951	0.0936	7
-0.6045	0.0217	7
-0.5368	-0.1555	7
-0.5311	0.0986	7
-0.5590	0.2667	7
-0.4961	-0.2408	7
-0.5437	0.2039	7
-0.5291	0.0018	7
-0.5240	0.0694	7
-0.4663	-0.2801	7
-0.6016	0.0781	7
-0.5716	0.2191	7
-0.5033	-0.0636	7
-0.6013	0.2184	7
-0.5363	-0.0918	7
-0.5071	-0.1515	7
-0.5974	-0.0482	7
-0.5125	-0.1734	7
-0.5909	0.2686	7
-0.5337	0.6035	7
-0.5813	0.1943	7
-0.5657	0.1904	7
-0.5295	-0.1640	7
-0.6023	-0.0389	7
-0.5470	-0.0914	7
-0.6269	-0.0909	7
-0.5118	-0.1357	7
-0.5831	0.2435	7
-0.5069	-0.0568	7
-0.5638	0.2452	7
-0.5557	0.0166	7
-0.5233	-0.0845	7
-0.5069	0.0750	7
-0.5748	-0.1244	7
-0.5446	-0.2523	7
-0.6235	-0.0356	7
-0.5474	0.2736	7
-0.5061	-0.1082	7
-0.5146	-0.2860	7
0.2519	0.1198	8
0.1878	0.6439	8
0.2516	0.2112	8
0.5051	-0.0417	8
0.0952	0.2378	8
0.4278	-0.3787	8
0.0855	0.6930	8
0.1692	0.3363	8
0.2525	0.0565	8
0.2217	0.1229	8
0.5539	-0.1640	8
0.1356	0.5101	8
0.5181	-0.1523	8
0.2628	0.0309	8
0.2363	0.0754	8
0.1239	0.4175	8
0.2408	0.1415	8
0.1367	0.1514	8
0.1715	0.2142	8
0.2640	0.1948	8
0.1139	0.3092	8
0.5369	-0.1706	8
0.5073	-0.1656	8
0.2203	0.1702	8
0.1902	0.2327	8
0.4836	-0.1555	8
0.4541	-0.2580	8
0.4899	-0.3638	8
0.2073	0.1980	8
0.3566	-0.0603	8
0.4532	-0.2964	8
0.4036	-0.3820	8
0.2712	0.1481	8
0.1353	0.1637	8
0.4657	-0.0153	8
0.4419	-0.2157	8
0.1351	0.3222	8
0.0933	0.3246	8
0.4400	-0.2258	8
0.5516	-0.1605	8
0.3109	-0.0183	8
0.4570	-0.0524	8
0.3174	0.0994	8
0.4539	-0.2941	8
0.2135	0.1571	8
0.3614	-0.0463	8
0.4492	-0.3669	8
0.4901	-0.0391	8
0.2432	0.1605	8
0.5286	-0.3040	8
0.3979	0.1889	9
0.4972	-0.0858	9
0.4958	0.0922	9
0.4692	0.0570	9
0.4796	0.2776	9
0.3673	0.1921	9
0.4064	0.3121	9
0.4397	0.3582	9
0.4638	0.1366	9
0.5295	0.0140	9
0.4724	-0.0821	9
0.5499	0.0810	9
0.4743	0.3163	9
0.4803	0.2476	9
0.4796	0.2776	9
0.4724	-0.0822	9
0.4398	0.3581	9
0.4850	-0.1042	9
0.4638	0.1366	9
0.4975	0.0708	9
0.4982	-0.0518	9
0.4972	-0.0858	9
0.4850	-0.1042	9
0.5504	0.0793	9
0.4106	0.2219	9
0.3921	0.1930	9
0.4517	0.0092	9
0.4497	-0.0772	9
0.4530	0.0673	9
0.4803	0.2477	9
0.4915	-0.0716	9
0.4517	0.0092	9
0.3823	0.2112	9
0.4351	-0.0530	9
0.4975	0.0708	9
0.4064	0.3121	9
0.3720	0.2322	9
0.4468	-0.0199	9
0.5295	0.0140	9
0.4958	0.0923	9
0.3921	0.1930	9
0.4915	-0.0716	9
0.4638	0.1366	9
0.3823	0.2112	9
0.5241	0.0453	9
0.4796	0.2776	9
0.4351	-0.0529	9
0.4354	0.3312	9
0.5295	0.0139	9
0.5241	0.0452	9
-0.4837	0.1352	10
0.2584	0.3946	10
0.3376	0.3568	10
-0.4663	0.6982	10
0.1242	0.1270	10
-0.2976	0.7680	10
0.0278	0.3055	10
-0.3288	0.6101	10
0.4633	-0.2378	10
-0.0371	0.4879	10
0.6801	0.3492	10
-0.3438	0.5669	10
0.1041	-0.6455	10
-0.0730	0.3862	10
0.1608	0.6870	10
-0.2365	0.5159	10
0.0165	0.1023	10
-0.1564	0.6609	10
0.0819	0.1354	10
-0.0703	0.6307	10
-0.2492	0.4425	10
-0.2122	0.4016	10
-0.2252	0.4318	10
-0.0653	0.3164	10
-0.5105	0.7275	10
-0.4600	0.7617	10
0.0334	0.0606	10
0.3113	0.0042	10
-0.4778	0.7149	10
-0.2738	0.5799	10
-0.1280	0.0095	10
-0.2754	0.4522	10
-0.2683	-0.6684	10
-0.4857	0.7678	10
-0.0535	0.3412	10
-0.3760	0.6443	10
0.3482	-0.1472	10
-0.4002	0.6081	10
-0.1908	0.3840	10
0.1634	0.4715	10
-0.0275	0.6212	10
0.4172	0.5928	10
-0.1130	0.4077	10
-0.5431	0.7792	10
-0.5927	0.5872	10
0.0576	0.0968	10
0.2399	-0.1017	10
-0.0764	0.4153	10
-0.3163	0.5620	10
0.2303	-0.0025	10


==> chapters/data/mds-train-embedding-classicNet5BN-bn3.csv <==
x	y	classId
0.5045	-0.4216	0
-0.1742	-0.3168	0
0.2935	0.3383	0
-0.3206	-0.3270	0
-0.3502	-0.3093	0
-0.3669	0.3128	0
0.1157	-0.5754	0
-0.2495	-0.0826	0
0.2292	0.3722	0
-0.1445	-0.5510	0
-0.1699	-0.1616	0
0.0227	0.0501	0
-0.3969	-0.1109	0
0.0093	-0.6202	0
-0.4200	-0.2112	0
0.4437	-0.0836	0
-0.4008	-0.3425	0
-0.1103	-0.4452	0
-0.3028	-0.2668	0
-0.0156	-0.5657	0
-0.1323	-0.3820	0
-0.0845	-0.6163	0
-0.3639	0.3357	0
-0.4048	-0.1770	0
0.3616	-0.3191	0
0.0767	-0.6251	0
0.0373	-0.6383	0
-0.3883	-0.0640	0
-0.4550	-0.1526	0
-0.1040	-0.5621	0
-0.3619	-0.2918	0
-0.0467	0.5176	0
-0.3679	-0.2520	0
0.0711	-0.6521	0
-0.0978	-0.5440	0
0.3337	0.3365	0
-0.4677	-0.1584	0
-0.3020	-0.2274	0
-0.4796	0.2544	0
-0.3159	-0.2730	0
-0.3160	-0.2353	0
0.2182	0.4593	0
-0.3892	-0.3073	0
0.0870	0.3318	0
-0.0222	0.4495	0
-0.3687	-0.3325	0
-0.4069	-0.2113	0
0.0926	-0.3693	0
-0.4502	-0.2409	0
-0.3893	0.4422	0
0.3441	-0.5156	1
0.2603	-0.4886	1
0.2830	-0.4084	1
0.4323	-0.5023	1
0.2615	-0.3471	1
0.1733	-0.5132	1
0.1413	-0.4977	1
0.2763	-0.4135	1
0.2741	0.0003	1
-0.3002	-0.4873	1
0.3726	-0.5169	1
0.2681	-0.5008	1
0.4097	0.4468	1
-0.2247	-0.2946	1
0.3666	-0.4057	1
-0.2278	-0.5017	1
0.5764	-0.2958	1
0.4168	0.3989	1
0.2366	-0.4487	1
0.2547	-0.5190	1
0.2956	-0.3797	1
-0.2530	-0.3661	1
0.3514	-0.2743	1
-0.1512	-0.5006	1
-0.1948	-0.5445	1
0.5489	-0.1633	1
0.1980	-0.5381	1
0.3745	-0.5241	1
0.3263	-0.5021	1
0.3875	-0.5032	1
0.5219	-0.3830	1
0.3904	-0.5287	1
0.1575	-0.5424	1
0.5304	-0.2059	1
0.0596	-0.4916	1
0.2779	-0.4327	1
0.3132	-0.5290	1
-0.0012	-0.4866	1
0.5833	-0.2678	1
0.2373	-0.4869	1
-0.2059	-0.4183	1
0.3832	-0.4752	1
-0.2142	-0.4275	1
0.2506	-0.4208	1
0.4368	0.4370	1
-0.1708	-0.4952	1
0.1516	-0.5247	1
0.2218	-0.5044	1
0.2762	-0.3095	1
0.3812	-0.3159	1
0.3871	-0.2339	2
0.3883	-0.2624	2
0.1279	-0.0934	2
0.5079	-0.2941	2
0.0862	-0.0537	2
0.5370	-0.0022	2
0.3367	-0.1651	2
0.0489	0.0053	2
0.0643	-0.0438	2
0.0330	-0.0715	2
0.2328	-0.1766	2
0.1224	-0.0248	2
0.1509	0.0559	2
-0.4064	-0.2374	2
-0.0784	-0.2424	2
0.0513	-0.1163	2
0.1779	0.1035	2
0.3029	-0.1850	2
-0.0579	0.0232	2
0.0985	0.0948	2
0.0809	0.4438	2
0.2319	-0.0999	2
0.0989	-0.1135	2
0.3866	-0.1130	2
-0.0329	-0.0671	2
0.0565	-0.0657	2
0.0793	-0.1509	2
0.2810	-0.1569	2
-0.2064	0.4804	2
0.4956	-0.3536	2
-0.1917	0.0509	2
0.3062	-0.0285	2
0.3569	-0.0288	2
0.1299	-0.2069	2
0.2791	-0.2104	2
0.2030	-0.1260	2
0.3565	0.2352	2
0.1471	-0.1573	2
0.2702	-0.2556	2
0.2266	-0.0514	2
0.1643	-0.0300	2
0.2914	-0.2541	2
-0.1651	0.5574	2
0.4566	-0.2021	2
0.1932	-0.1427	2
0.2711	-0.2226	2
0.1590	-0.1781	2
0.1895	-0.0446	2
-0.2286	0.4080	2
0.4484	-0.1341	2
-0.0368	-0.0339	3
-0.3257	-0.4611	3
0.3281	0.1321	3
0.0398	-0.2671	3
-0.3438	-0.1617	3
0.2699	0.1730	3
-0.2431	-0.4999	3
-0.2375	-0.3309	3
0.3962	0.2566	3
0.0047	-0.5215	3
0.0772	-0.2202	3
-0.2767	-0.3428	3
-0.1398	-0.3375	3
0.1910	-0.6380	3
-0.3510	-0.0359	3
0.1384	-0.3433	3
-0.1614	-0.3677	3
-0.1387	-0.4601	3
-0.2259	-0.1835	3
-0.0794	-0.4596	3
-0.1658	-0.2485	3
-0.2763	-0.1815	3
-0.2996	-0.3785	3
0.4422	0.2763	3
0.3562	0.2106	3
-0.3159	-0.3775	3
0.1437	-0.3457	3
-0.3044	-0.1875	3
-0.3408	-0.2368	3
0.3332	0.1736	3
-0.2115	-0.2282	3
-0.2668	-0.4379	3
-0.0046	-0.6303	3
0.2302	-0.6026	3
0.4622	-0.2369	3
-0.3179	-0.0460	3
0.2858	0.2179	3
-0.2592	-0.5026	3
-0.1125	-0.0497	3
-0.2324	-0.1268	3
0.4045	-0.0989	3
-0.2573	-0.4097	3
-0.2862	-0.5027	3
0.0654	-0.4449	3
-0.2242	-0.5372	3
0.1896	-0.6134	3
-0.2669	-0.3790	3
0.1354	-0.2509	3
-0.1759	-0.5389	3
-0.3191	-0.4006	3
-0.0609	-0.1732	4
0.3543	-0.1998	4
0.3501	-0.1726	4
0.4164	-0.0402	4
-0.0160	-0.3931	4
0.2317	-0.3019	4
-0.1198	-0.1073	4
0.3478	0.0232	4
0.3661	0.1136	4
-0.0506	-0.3362	4
0.0141	-0.4615	4
0.3462	0.1121	4
0.0939	-0.1697	4
0.1755	-0.2444	4
0.1455	-0.1053	4
-0.0077	-0.3666	4
0.0267	-0.2115	4
0.3550	-0.3410	4
-0.1016	-0.1802	4
-0.0461	-0.1891	4
-0.0421	-0.2993	4
0.4549	-0.2688	4
-0.0315	-0.2564	4
-0.0862	-0.1614	4
0.3270	-0.0381	4
0.3355	0.0863	4
0.1359	-0.4122	4
0.3775	0.0683	4
-0.0194	-0.2293	4
-0.0050	-0.3136	4
-0.0300	-0.5091	4
0.3598	-0.0657	4
0.4122	0.0104	4
0.0012	-0.2733	4
-0.1224	-0.1955	4
0.0425	-0.2806	4
-0.0076	-0.4374	4
0.3324	-0.1789	4
0.0116	-0.4242	4
0.4226	-0.0944	4
0.2078	-0.3652	4
-0.0864	-0.3088	4
0.1374	-0.3099	4
-0.0715	-0.3817	4
-0.0329	-0.2103	4
0.0816	-0.2880	4
0.3919	-0.2813	4
0.0404	-0.3451	4
-0.0393	-0.3388	4
-0.0116	-0.3099	4
0.0974	0.6122	5
-0.1404	0.6679	5
-0.2972	0.4940	5
-0.1646	0.6474	5
0.1217	0.2796	5
-0.3386	0.1026	5
-0.1063	0.6492	5
-0.3218	0.1482	5
-0.0464	0.6025	5
-0.2555	0.5093	5
-0.3426	0.5154	5
0.1734	0.5679	5
-0.0118	0.6242	5
-0.2800	0.5821	5
-0.3473	0.4227	5
0.0325	0.7016	5
0.1724	0.5903	5
-0.3043	0.4077	5
0.1974	0.4267	5
-0.0278	0.6583	5
0.0173	0.6068	5
0.0710	0.6249	5
-0.2975	0.5324	5
-0.1421	0.6293	5
-0.1987	0.6485	5
-0.3444	0.4610	5
-0.3257	0.0793	5
-0.4596	0.0808	5
0.0353	0.6303	5
-0.4674	0.1152	5
-0.3117	0.1029	5
-0.1530	0.6776	5
-0.0960	0.6743	5
0.0935	0.5854	5
-0.4166	0.1164	5
-0.3877	0.4169	5
-0.3117	0.5818	5
-0.3492	0.4982	5
-0.3404	0.5338	5
0.1255	0.5885	5
0.0879	0.5553	5
-0.4214	0.2821	5
0.0609	0.6233	5
0.1215	0.5038	5
-0.0967	0.6454	5
-0.4200	0.5000	5
0.0353	0.6063	5
0.0268	0.6440	5
-0.4210	0.3644	5
-0.3559	0.5176	5
0.0418	0.2449	6
-0.3444	-0.4310	6
0.0367	0.3929	6
-0.2312	0.3933	6
-0.1334	-0.5178	6
-0.0496	0.4306	6
0.0242	0.3665	6
0.0389	0.4606	6
-0.2459	0.3253	6
-0.1975	-0.4650	6
-0.0833	0.2284	6
-0.3538	0.2390	6
0.0676	-0.5529	6
-0.1486	0.3851	6
-0.1417	-0.2777	6
0.1366	0.3754	6
-0.2812	-0.4619	6
-0.1953	0.2928	6
-0.1512	0.4219	6
-0.0047	0.3745	6
-0.0525	-0.5278	6
-0.3492	-0.4634	6
-0.0179	0.2385	6
0.0511	0.3409	6
0.1479	-0.0039	6
-0.0505	0.1510	6
-0.3500	-0.4197	6
-0.1560	0.4436	6
-0.0879	0.2642	6
-0.0016	0.3087	6
-0.1065	0.4312	6
-0.2657	0.3416	6
-0.4088	-0.2960	6
-0.3048	0.3262	6
-0.0349	-0.1383	6
0.0240	0.2027	6
-0.1510	-0.3923	6
-0.1012	-0.5026	6
-0.0235	0.2832	6
-0.1237	-0.5312	6
-0.0790	0.3530	6
-0.1046	0.2677	6
-0.2240	-0.2784	6
-0.0345	0.3999	6
-0.0638	0.2176	6
-0.1966	0.3831	6
0.0158	0.3595	6
-0.0286	0.1350	6
-0.1755	-0.4489	6
-0.1330	-0.2631	6
0.6782	-0.0406	7
0.5288	0.4312	7
0.6194	0.0391	7
0.5621	0.1767	7
0.5641	0.3586	7
0.6439	-0.2227	7
0.5130	0.3507	7
0.6399	0.1175	7
0.6590	-0.1144	7
0.5149	0.4184	7
0.5316	0.2890	7
0.6611	0.0008	7
0.6662	-0.0093	7
0.6300	0.0992	7
0.5643	0.2086	7
0.5542	0.3083	7
0.5911	-0.1561	7
0.5401	0.2599	7
0.6092	0.0486	7
0.5769	0.2004	7
0.5814	-0.1810	7
0.6499	0.0306	7
0.5496	0.2835	7
0.5808	0.1136	7
0.5777	0.2780	7
0.6051	0.1436	7
0.5940	0.1109	7
0.6426	-0.0462	7
0.6204	0.0898	7
0.5691	0.3237	7
0.3460	0.6096	7
0.5725	0.2775	7
0.5671	0.2618	7
0.6058	0.0941	7
0.6447	-0.0555	7
0.6216	0.1513	7
0.6619	-0.1608	7
0.5972	0.0811	7
0.5604	0.2883	7
0.5787	0.1365	7
0.5504	0.3048	7
0.5755	-0.0622	7
0.6184	0.0010	7
0.5239	0.1720	7
0.6404	0.1453	7
0.6575	0.0606	7
0.7003	-0.1272	7
0.5408	0.3196	7
0.5707	0.1028	7
0.6108	-0.1268	7
-0.2395	0.1071	8
0.2319	0.5724	8
-0.2824	0.1656	8
-0.5189	-0.0358	8
0.0306	0.1721	8
-0.4778	-0.4521	8
0.2316	0.6072	8
-0.2138	0.2620	8
-0.2588	0.0556	8
-0.2544	0.1292	8
-0.6177	-0.2200	8
0.1489	0.4798	8
-0.5865	-0.1865	8
-0.2182	0.0146	8
-0.2345	0.0774	8
0.1110	0.3866	8
-0.2533	0.1401	8
-0.0856	0.1262	8
-0.1872	0.1819	8
-0.2901	0.1961	8
-0.1244	0.2520	8
-0.6113	-0.2080	8
-0.5751	-0.1995	8
-0.2285	0.1588	8
-0.1993	0.1992	8
-0.5450	-0.1843	8
-0.5441	-0.2923	8
-0.5309	-0.4403	8
-0.2447	0.2085	8
-0.3875	-0.0106	8
-0.5333	-0.3538	8
-0.4529	-0.4603	8
-0.2876	0.1463	8
-0.0957	0.1310	8
-0.4883	-0.0189	8
-0.5135	-0.2568	8
-0.1321	0.2771	8
0.0858	0.2261	8
-0.5122	-0.2697	8
-0.6104	-0.2196	8
-0.3366	0.0177	8
-0.4810	-0.0249	8
-0.3377	0.1211	8
-0.5292	-0.3593	8
-0.2427	0.1810	8
-0.3926	0.0060	8
-0.5018	-0.4349	8
-0.5189	-0.0591	8
-0.2537	0.1952	8
-0.5528	-0.3874	8
-0.4721	0.1857	9
-0.5518	-0.1310	9
-0.5750	0.1131	9
-0.5467	0.0921	9
-0.5504	0.2663	9
-0.4351	0.1863	9
-0.4723	0.3132	9
-0.5064	0.3506	9
-0.5299	0.1622	9
-0.5964	0.0030	9
-0.5305	-0.1182	9
-0.6185	-0.0242	9
-0.5452	0.3026	9
-0.5485	0.2405	9
-0.5504	0.2663	9
-0.5305	-0.1182	9
-0.5064	0.3506	9
-0.5683	-0.0698	9
-0.5298	0.1622	9
-0.5725	0.0936	9
-0.5625	-0.0869	9
-0.5518	-0.1310	9
-0.5683	-0.0698	9
-0.6185	-0.0241	9
-0.4628	0.2186	9
-0.4644	0.1939	9
-0.5444	0.0074	9
-0.5430	-0.0257	9
-0.5273	0.1009	9
-0.5485	0.2405	9
-0.5403	-0.1196	9
-0.5444	0.0074	9
-0.4533	0.2094	9
-0.4904	-0.0781	9
-0.5725	0.0936	9
-0.4723	0.3132	9
-0.4181	0.2211	9
-0.5357	-0.0044	9
-0.5964	0.0029	9
-0.5750	0.1131	9
-0.4644	0.1939	9
-0.5403	-0.1196	9
-0.5298	0.1623	9
-0.4532	0.2094	9
-0.6032	0.0778	9
-0.5504	0.2663	9
-0.4904	-0.0780	9
-0.5118	0.3204	9
-0.5964	0.0030	9
-0.6032	0.0778	9
0.4712	0.2244	10
0.0957	0.4553	10
-0.2386	0.5894	10
0.4048	0.5918	10
-0.0853	0.0856	10
0.2695	0.6654	10
0.1009	0.3022	10
0.3045	0.5131	10
-0.5307	-0.2976	10
0.2658	0.4362	10
0.5344	-0.5753	10
0.3022	0.5399	10
-0.0056	-0.7020	10
0.2472	0.2752	10
0.2509	0.6118	10
0.2804	0.4782	10
0.1471	0.1954	10
0.3494	0.5188	10
-0.0537	0.1102	10
0.3508	0.4294	10
0.2821	0.3875	10
0.2560	0.3478	10
0.3074	0.4048	10
0.2231	0.2507	10
0.3972	0.6279	10
0.4503	0.6408	10
0.0207	0.0677	10
-0.2566	-0.0059	10
0.3902	0.6146	10
0.2909	0.5239	10
0.4240	-0.1361	10
0.2935	0.4139	10
0.2985	-0.6901	10
0.4003	0.6468	10
0.1547	0.2923	10
0.3476	0.5579	10
-0.3350	-0.1211	10
0.3717	0.5211	10
0.3058	0.3140	10
-0.0649	0.4824	10
0.2182	0.5541	10
0.7074	0.4132	10
0.1937	0.3545	10
0.4229	0.6680	10
0.5042	0.5994	10
0.1403	0.1734	10
-0.2159	-0.0829	10
0.1951	0.3693	10
0.3086	0.5036	10
-0.1774	0.0413	10


==> chapters/data/mds-train-embedding-classicNet5BN-bn4.csv <==
x	y	classId
0.4792	0.1779	0
-0.2106	0.0417	0
0.2446	-0.1388	0
-0.3369	-0.0620	0
-0.3042	-0.0065	0
-0.4579	0.1753	0
-0.3502	0.1725	0
-0.1504	-0.0924	0
0.2212	-0.1644	0
-0.4324	-0.0190	0
-0.1526	-0.0044	0
0.0798	-0.0914	0
-0.3732	-0.0167	0
-0.4978	0.1573	0
-0.2961	-0.0999	0
-0.2771	0.0914	0
-0.3798	0.0952	0
-0.3405	0.0105	0
-0.1940	-0.0714	0
-0.4541	-0.0410	0
-0.2392	0.1462	0
-0.5132	0.1191	0
-0.4238	-0.0941	0
-0.2758	-0.1048	0
-0.2915	0.1822	0
-0.5239	0.1703	0
-0.5045	0.2233	0
-0.2460	-0.1191	0
-0.2662	-0.1917	0
-0.4709	-0.0228	0
-0.3049	-0.0252	0
0.0666	-0.1640	0
-0.2986	-0.1418	0
-0.4967	0.2529	0
-0.4601	-0.0362	0
0.2565	-0.1352	0
-0.2736	-0.1684	0
-0.3620	0.1034	0
-0.2275	-0.3308	0
-0.2875	-0.1174	0
-0.3206	-0.1124	0
0.2503	-0.1841	0
-0.3359	-0.0367	0
0.1842	-0.1756	0
0.0521	-0.1435	0
-0.3564	-0.1032	0
-0.2968	-0.0901	0
-0.2507	0.0907	0
-0.3459	0.1139	0
0.0058	-0.4571	0
0.4037	0.1612	1
0.2076	0.2490	1
0.2117	0.1917	1
0.4884	0.2121	1
0.2340	0.0437	1
0.2419	0.1131	1
0.1985	-0.0049	1
0.2219	0.1932	1
0.2106	0.0389	1
-0.4641	0.0170	1
0.4668	0.1753	1
0.2452	0.2328	1
0.4451	-0.1022	1
-0.0931	-0.0345	1
0.3052	0.1910	1
-0.4469	-0.0004	1
0.4723	0.0967	1
0.4468	0.0518	1
0.1913	0.2074	1
0.2022	0.1731	1
0.2026	0.2122	1
-0.3767	0.0088	1
-0.3075	0.1966	1
0.1176	-0.1250	1
-0.4784	0.0449	1
0.4410	0.1048	1
0.2485	0.1902	1
0.4521	0.1633	1
0.3383	0.1551	1
0.4431	0.1667	1
0.5015	0.1446	1
0.5044	0.1567	1
-0.4606	0.1273	1
0.3842	0.0586	1
0.0629	0.0062	1
0.2116	0.2192	1
0.3710	0.1898	1
0.1420	-0.0558	1
0.4782	0.0833	1
0.1695	0.2350	1
-0.4080	-0.0104	1
0.4733	0.1595	1
-0.4125	0.0135	1
0.1867	0.1790	1
0.5123	0.0137	1
0.0950	-0.1446	1
0.2576	0.1917	1
0.2911	0.1545	1
0.1983	0.0544	1
-0.3494	0.3053	1
0.0453	0.4618	2
0.0550	0.4457	2
0.0799	0.2153	2
-0.0465	0.5473	2
0.0313	0.2853	2
0.0831	0.5000	2
0.0024	0.4452	2
-0.0588	0.3077	2
0.0857	0.1578	2
0.0510	0.2335	2
0.1006	0.3382	2
-0.1333	0.3062	2
-0.0481	0.2739	2
-0.3126	0.0217	2
0.0351	0.2112	2
0.0976	0.1889	2
-0.0722	0.3143	2
-0.0126	0.4170	2
-0.1490	0.1900	2
-0.0786	0.2769	2
0.4366	0.2672	2
0.1129	0.2810	2
-0.0503	0.3328	2
0.2502	0.3076	2
0.0314	0.1737	2
0.0692	0.1858	2
-0.0382	0.2481	2
-0.0171	0.4339	2
0.4110	0.1309	2
-0.0567	0.5665	2
-0.1905	0.2681	2
0.0667	0.3584	2
0.0268	0.4111	2
-0.0110	0.3111	2
-0.0178	0.4139	2
0.0194	0.2865	2
0.0506	0.4327	2
0.0084	0.3308	2
0.1049	0.3728	2
0.1239	0.3122	2
0.0971	0.3146	2
-0.0052	0.4378	2
-0.2148	0.5534	2
0.1351	0.4196	2
0.0080	0.3195	2
0.0998	0.3538	2
0.0541	0.3080	2
-0.0328	0.2934	2
-0.0466	0.5096	2
0.0497	0.4174	2
-0.0893	0.4511	3
-0.4534	0.2444	3
-0.2657	0.3357	3
-0.1310	0.1782	3
-0.5106	0.0502	3
0.0378	0.5366	3
-0.4000	0.3858	3
-0.3868	0.2842	3
0.3911	-0.0613	3
-0.4557	0.3061	3
-0.1143	0.1968	3
-0.3975	0.2474	3
-0.3299	0.2947	3
0.4642	0.0080	3
-0.4188	-0.1329	3
-0.1195	0.2253	3
-0.3198	0.3396	3
-0.3740	0.3969	3
-0.4040	0.2078	3
-0.3419	0.3750	3
-0.1685	0.1017	3
-0.2245	-0.0193	3
-0.4199	0.2565	3
0.2787	0.3604	3
0.3652	-0.0399	3
-0.3676	0.3467	3
-0.0561	0.2068	3
-0.2391	-0.0061	3
-0.2787	-0.0396	3
0.2995	-0.0913	3
-0.1905	0.1012	3
-0.4239	0.2920	3
0.0283	0.5872	3
0.4090	0.0104	3
-0.2324	0.5054	3
-0.4523	-0.1186	3
0.0033	0.5199	3
-0.3227	0.4077	3
-0.0669	0.4893	3
-0.4411	0.0920	3
-0.1954	0.5500	3
-0.4150	0.3243	3
-0.3468	0.4604	3
-0.3074	0.4516	3
-0.4294	0.3862	3
0.4034	-0.0168	3
-0.3300	0.3467	3
-0.0648	0.2032	3
-0.3963	0.3857	3
-0.4412	0.2462	3
-0.0024	0.0386	4
0.2993	0.2133	4
0.3130	0.1735	4
0.3885	0.0982	4
-0.0271	0.0699	4
0.1292	0.0840	4
-0.0115	-0.0581	4
0.2419	0.2428	4
0.3227	0.0127	4
-0.0551	0.0390	4
-0.1143	0.0704	4
0.2677	0.0063	4
0.0370	0.0690	4
0.1294	0.0289	4
0.1470	0.0104	4
-0.0251	0.0571	4
0.0420	-0.0332	4
0.1848	0.0197	4
-0.0188	-0.0446	4
-0.0373	-0.0190	4
-0.0129	0.0272	4
0.3165	0.2355	4
-0.0830	0.0730	4
0.0062	-0.0152	4
0.3866	0.0283	4
0.4449	-0.0169	4
0.1152	0.0521	4
0.3036	0.0823	4
-0.0697	0.1048	4
-0.0999	0.1049	4
-0.1356	0.0935	4
0.4001	0.0510	4
0.4932	0.0308	4
-0.0629	0.0765	4
-0.0525	0.0056	4
-0.0416	0.0951	4
-0.0497	0.0626	4
0.2976	0.0261	4
-0.0224	0.0950	4
0.3877	0.1765	4
0.0934	0.0930	4
-0.1225	-0.0115	4
0.1367	0.1183	4
-0.1207	0.0455	4
-0.0244	0.0344	4
0.1027	0.0179	4
0.1998	0.2595	4
0.0057	0.0068	4
-0.0721	0.0390	4
-0.1085	0.1044	4
0.3611	-0.4189	5
0.2576	-0.5444	5
0.0901	-0.5283	5
0.2145	-0.5351	5
0.2555	-0.2590	5
-0.0488	-0.2841	5
0.2331	-0.5108	5
0.0231	-0.3142	5
0.2579	-0.4460	5
0.0090	-0.5016	5
0.0787	-0.5498	5
0.3819	-0.2193	5
0.2804	-0.4443	5
0.0680	-0.5904	5
0.0740	-0.4924	5
0.2089	-0.5604	5
0.3654	-0.2574	5
0.0613	-0.4513	5
0.3571	-0.2141	5
0.1756	-0.5145	5
0.2839	-0.4166	5
0.2765	-0.4136	5
0.0764	-0.5676	5
0.2151	-0.5143	5
0.2011	-0.5578	5
0.0360	-0.5313	5
0.0622	-0.2712	5
0.0443	-0.3814	5
0.2617	-0.4377	5
-0.0271	-0.4205	5
-0.0233	-0.2828	5
0.2557	-0.5579	5
0.2886	-0.5024	5
0.3156	-0.3476	5
-0.0633	-0.3930	5
-0.0039	-0.5310	5
0.0148	-0.6088	5
0.0296	-0.5718	5
0.0571	-0.5893	5
0.3534	-0.3466	5
0.3124	-0.3303	5
-0.0375	-0.4721	5
0.2797	-0.4313	5
0.3222	-0.2824	5
0.2320	-0.4924	5
-0.0044	-0.5872	5
0.2672	-0.4168	5
0.3044	-0.4323	5
0.0424	-0.5016	5
0.0617	-0.5982	5
-0.1804	0.3674	6
-0.4421	0.0738	6
-0.1493	0.4350	6
-0.2031	0.5237	6
-0.4242	0.1288	6
-0.2907	0.3854	6
-0.1547	0.3867	6
-0.1178	0.4159	6
-0.1511	0.4904	6
-0.4264	0.1945	6
-0.2636	0.3861	6
-0.5145	0.0795	6
-0.3719	0.3259	6
-0.1174	0.5392	6
-0.2795	0.2364	6
-0.1714	0.4569	6
-0.4685	0.1859	6
-0.4123	0.0494	6
-0.1808	0.4927	6
-0.1577	0.4175	6
-0.4060	0.1571	6
-0.4700	0.0890	6
-0.2374	0.3967	6
-0.2185	0.4552	6
-0.2129	0.1281	6
-0.2428	0.3044	6
-0.4829	0.1803	6
-0.0209	0.5610	6
-0.2026	-0.0968	6
-0.2129	0.3950	6
-0.1772	0.5095	6
-0.2069	-0.2309	6
-0.4339	0.0358	6
-0.3416	-0.1656	6
-0.3139	0.1117	6
-0.1837	0.3531	6
-0.3687	0.2059	6
-0.4479	0.2069	6
-0.1922	0.3865	6
-0.3833	0.2478	6
-0.2176	0.4094	6
-0.2630	0.3541	6
-0.3327	0.2108	6
-0.2585	0.3972	6
-0.2277	0.3657	6
-0.1316	0.5282	6
-0.2002	0.4229	6
-0.2115	0.3244	6
-0.3652	0.2318	6
-0.2793	0.2235	6
0.5597	0.0705	7
0.4189	0.3539	7
0.1605	0.5365	7
0.2560	0.4803	7
0.4162	0.4029	7
0.5355	0.3162	7
0.3334	0.4152	7
0.1854	0.5485	7
0.5708	0.1551	7
0.4335	0.3303	7
0.3535	0.4207	7
0.5049	0.2355	7
0.4945	0.2582	7
0.2208	0.5362	7
0.2886	0.4698	7
0.3972	0.4103	7
0.4181	0.3064	7
0.3328	0.4410	7
0.1667	0.5720	7
0.2501	0.4969	7
0.4414	0.2843	7
0.5344	0.1971	7
0.3456	0.4576	7
0.2789	0.5119	7
0.3573	0.4437	7
0.2655	0.5231	7
0.2019	0.5200	7
0.4789	0.2489	7
0.1958	0.5322	7
0.4029	0.4241	7
0.5272	-0.0849	7
0.3169	0.4642	7
0.3196	0.4525	7
0.2304	0.4878	7
0.4698	0.2665	7
0.2843	0.5306	7
0.5412	0.2658	7
0.2092	0.5316	7
0.3796	0.4244	7
0.2490	0.5153	7
0.3702	0.4268	7
0.3697	0.2961	7
0.1440	0.5879	7
0.3005	0.4345	7
0.2346	0.5399	7
0.1952	0.5466	7
0.5695	0.1959	7
0.3855	0.4227	7
0.2256	0.5069	7
0.4237	0.2395	7
-0.1105	-0.2924	8
0.2649	-0.3664	8
-0.1634	-0.3209	8
-0.4288	-0.2755	8
0.0758	-0.2342	8
-0.5686	-0.1109	8
0.3895	-0.3666	8
-0.0013	-0.3627	8
-0.1654	-0.2141	8
-0.0496	-0.3250	8
-0.5116	-0.3091	8
0.2922	-0.3451	8
-0.4838	-0.2838	8
-0.1243	-0.2079	8
-0.1463	-0.2176	8
0.2095	-0.3289	8
-0.1068	-0.3161	8
0.0218	-0.2223	8
-0.0699	-0.3182	8
-0.0981	-0.3757	8
0.0163	-0.2910	8
-0.5195	-0.2742	8
-0.4891	-0.2349	8
-0.0969	-0.3220	8
-0.0629	-0.3223	8
-0.4704	-0.2582	8
-0.5203	-0.2019	8
-0.5871	-0.2113	8
-0.0134	-0.3476	8
-0.2909	-0.2306	8
-0.5548	-0.1672	8
-0.5531	-0.0829	8
-0.1255	-0.3434	8
0.0111	-0.2266	8
-0.3579	-0.2930	8
-0.4933	-0.1844	8
0.0434	-0.3213	8
0.1114	-0.2572	8
-0.4880	-0.1675	8
-0.4982	-0.2924	8
-0.2280	-0.2371	8
-0.3840	-0.2458	8
-0.1740	-0.2813	8
-0.5556	-0.1871	8
-0.0280	-0.3418	8
-0.2820	-0.2372	8
-0.5738	-0.1435	8
-0.3771	-0.2992	8
-0.1031	-0.2552	8
-0.4741	-0.3872	8
-0.1740	-0.4414	9
-0.4021	-0.3167	9
-0.3570	-0.4159	9
-0.3215	-0.4188	9
-0.2052	-0.5270	9
-0.1605	-0.4218	9
-0.0959	-0.5142	9
-0.1502	-0.5532	9
-0.2950	-0.4323	9
-0.2614	-0.4711	9
-0.3558	-0.3253	9
-0.2946	-0.4752	9
-0.1911	-0.5383	9
-0.1861	-0.5124	9
-0.2052	-0.5270	9
-0.3558	-0.3253	9
-0.1502	-0.5532	9
-0.3798	-0.3715	9
-0.2950	-0.4323	9
-0.3517	-0.4392	9
-0.4150	-0.3586	9
-0.4021	-0.3166	9
-0.3798	-0.3715	9
-0.2946	-0.4752	9
-0.1755	-0.4593	9
-0.1759	-0.4399	9
-0.2746	-0.4060	9
-0.3300	-0.3766	9
-0.2976	-0.4091	9
-0.1861	-0.5124	9
-0.4021	-0.2936	9
-0.2746	-0.4060	9
-0.1626	-0.4453	9
-0.3189	-0.3061	9
-0.3517	-0.4392	9
-0.0959	-0.5142	9
-0.1849	-0.4236	9
-0.3065	-0.3848	9
-0.2614	-0.4711	9
-0.3570	-0.4159	9
-0.1759	-0.4399	9
-0.4022	-0.2935	9
-0.2950	-0.4323	9
-0.1626	-0.4453	9
-0.3792	-0.4414	9
-0.2053	-0.5270	9
-0.3189	-0.3061	9
-0.1585	-0.5206	9
-0.2614	-0.4711	9
-0.3792	-0.4414	9
0.5834	-0.0512	10
0.3784	-0.3653	10
0.4888	-0.3402	10
0.5518	-0.2355	10
0.1563	-0.2896	10
0.4601	-0.3872	10
0.3184	-0.1780	10
0.4485	-0.2650	10
-0.3401	-0.2300	10
0.4171	-0.1433	10
0.5274	-0.4152	10
0.4916	-0.2039	10
-0.5755	0.0193	10
0.4207	-0.2942	10
0.4553	-0.4274	10
0.4494	-0.2367	10
0.4659	-0.3102	10
0.4873	-0.2693	10
0.1526	-0.2126	10
0.5130	-0.3389	10
0.4474	-0.2462	10
0.4231	-0.2226	10
0.5465	-0.2875	10
0.4405	-0.2832	10
0.5628	-0.2226	10
0.6004	-0.1928	10
0.2329	-0.2177	10
-0.0320	-0.1768	10
0.5527	-0.2190	10
0.5063	-0.2544	10
0.4687	-0.0817	10
0.4329	-0.2084	10
0.3994	-0.5187	10
0.5671	-0.2392	10
0.2955	-0.2371	10
0.5146	-0.2367	10
-0.0460	-0.2236	10
0.4593	-0.2127	10
0.4716	-0.1932	10
0.3449	-0.4187	10
0.4441	-0.3463	10
0.6914	-0.1345	10
0.3310	-0.2365	10
0.6027	-0.2473	10
0.6505	-0.2228	10
0.4880	-0.3275	10
0.1049	-0.2140	10
0.3636	-0.2707	10
0.4766	-0.2529	10
0.1630	-0.2827	10


==> chapters/data/mds-train-embedding-classicNet5BN-bn5.csv <==
x	y	classId
0.0534	-0.1875	0
-0.0050	0.0742	0
-0.1184	-0.0514	0
0.0140	0.1311	0
-0.0134	-0.0357	0
0.2082	0.0239	0
0.1697	-0.0099	0
-0.0633	0.0348	0
-0.1200	-0.0593	0
0.0039	0.1051	0
-0.0310	-0.0192	0
-0.0739	-0.0212	0
0.0803	0.1157	0
0.1206	0.1599	0
-0.0344	0.0893	0
0.1324	0.0332	0
0.1095	0.1311	0
0.0222	0.0937	0
-0.0679	0.0764	0
-0.0697	-0.0272	0
0.0848	0.0848	0
0.1200	0.2185	0
0.0302	0.1649	0
-0.0187	0.0933	0
0.1196	0.1171	0
0.1507	0.2650	0
0.1715	0.1287	0
0.0014	0.1399	0
-0.0639	0.1475	0
0.0425	0.1603	0
0.0129	0.0611	0
-0.0662	0.0073	0
-0.0692	0.1057	0
0.2154	0.1355	0
0.0035	0.1361	0
-0.1229	-0.0309	0
-0.0667	0.1246	0
0.1100	0.0828	0
-0.1137	0.1965	0
-0.0657	0.1165	0
-0.0323	0.1371	0
-0.1274	-0.0685	0
0.0322	0.0782	0
-0.0997	-0.0514	0
-0.0704	0.0152	0
-0.0458	0.1466	0
-0.0130	0.0832	0
0.0324	-0.0570	0
0.1739	0.0301	0
-0.1614	0.1716	0
0.0301	-0.3187	1
0.0883	-0.2974	1
0.0727	-0.2697	1
0.1016	-0.3622	1
-0.0256	-0.1911	1
0.0287	-0.2347	1
-0.0007	-0.2141	1
0.0778	-0.2636	1
-0.0324	-0.1331	1
0.0915	0.2196	1
0.0594	-0.3532	1
0.0733	-0.3117	1
-0.1448	-0.1210	1
0.0723	-0.1968	1
0.0685	-0.2852	1
0.0637	0.2378	1
0.0203	-0.2685	1
-0.1081	-0.1243	1
0.0772	-0.2817	1
0.0717	-0.2946	1
0.1006	-0.2694	1
0.0896	0.2020	1
0.1487	0.0950	1
-0.0848	-0.1888	1
0.0951	0.2367	1
0.0458	-0.3321	1
0.1120	-0.3038	1
0.0206	-0.3287	1
0.0267	-0.2575	1
0.0193	-0.3388	1
0.0716	-0.3742	1
0.0312	-0.3595	1
0.0978	-0.3239	1
-0.0264	-0.2624	1
0.0763	-0.2406	1
0.0965	-0.2943	1
0.0344	-0.2943	1
-0.0398	-0.1797	1
0.0081	-0.2617	1
0.1018	-0.2923	1
0.0663	0.2265	1
0.0598	-0.3429	1
0.1267	0.2167	1
0.0672	-0.2586	1
-0.1305	-0.1425	1
-0.1085	-0.1897	1
0.0579	-0.2412	1
0.0522	-0.2355	1
0.0055	-0.1634	1
0.2221	0.0705	1
0.2256	-0.2025	2
0.2050	-0.2210	2
0.1039	-0.1177	2
0.3299	-0.0625	2
0.1685	-0.1305	2
0.2839	-0.0866	2
0.2261	-0.1491	2
0.2282	-0.0339	2
0.0891	-0.1121	2
0.1364	-0.0929	2
0.1593	-0.1651	2
0.2172	-0.0013	2
0.2150	-0.0364	2
0.1814	0.1518	2
0.1131	-0.1745	2
0.0918	-0.1496	2
0.2571	-0.0192	2
0.2100	-0.1581	2
0.1601	0.0260	2
0.2343	-0.0143	2
0.1681	-0.3209	2
0.1934	-0.0513	2
0.1896	-0.1014	2
0.1286	-0.2241	2
0.1129	-0.0957	2
0.1050	-0.1366	2
0.1283	-0.0862	2
0.2154	-0.1881	2
0.3628	-0.0702	2
0.1921	-0.2796	2
0.1985	0.0560	2
0.1930	-0.0937	2
0.2634	-0.0227	2
0.1556	-0.1290	2
0.1969	-0.1473	2
0.1485	-0.1518	2
0.2587	-0.0594	2
0.1543	-0.1421	2
0.1713	-0.2221	2
0.1869	-0.0509	2
0.2283	-0.0550	2
0.1956	-0.1599	2
0.2224	-0.3329	2
0.1840	-0.1254	2
0.1624	-0.1503	2
0.1607	-0.2002	2
0.1570	-0.1749	2
0.1861	-0.0177	2
0.2576	-0.2992	2
0.2299	-0.0918	2
0.2520	0.0626	3
0.2326	0.2280	3
0.2096	0.1791	3
0.0712	-0.1091	3
0.1112	0.2572	3
0.3072	-0.0233	3
0.2747	0.2286	3
0.2051	0.2035	3
0.0724	0.1151	3
0.1970	0.2775	3
0.0557	-0.1105	3
0.2210	0.2197	3
0.2541	0.2016	3
-0.0835	-0.3004	3
0.0590	0.2839	3
0.0985	-0.0928	3
0.2706	0.1595	3
0.2829	0.2179	3
0.1851	0.2418	3
0.2561	0.1849	3
0.0379	-0.1074	3
0.0369	0.0562	3
0.2258	0.2207	3
0.2085	0.0893	3
0.0671	0.0297	3
0.2884	0.1950	3
0.0603	-0.1308	3
0.0967	-0.0568	3
0.0398	0.1112	3
-0.1186	0.0143	3
0.0687	-0.0947	3
0.2522	0.2390	3
-0.1396	-0.3658	3
-0.0951	-0.3011	3
0.2111	0.2584	3
0.0426	0.2653	3
0.2603	0.0772	3
0.2693	0.1460	3
-0.0408	-0.3276	3
0.1226	0.2453	3
0.3047	0.1710	3
0.2498	0.2330	3
0.3194	0.1934	3
0.3056	0.1610	3
0.2965	0.2754	3
-0.0874	-0.2767	3
0.2707	0.1343	3
0.0581	-0.1209	3
0.2805	0.2458	3
0.2157	0.2516	3
-0.0198	-0.0184	4
-0.0378	-0.2262	4
-0.0495	-0.2196	4
-0.0699	-0.2350	4
0.0622	-0.0207	4
-0.0203	-0.0841	4
-0.0678	0.0227	4
-0.0432	-0.0952	4
-0.0595	-0.2035	4
0.0409	-0.0150	4
0.0909	-0.0028	4
-0.0702	-0.1710	4
0.0296	-0.0384	4
0.0098	-0.0724	4
-0.0139	-0.0850	4
0.0179	-0.0075	4
-0.0501	-0.0275	4
0.0058	-0.0991	4
-0.0571	-0.0127	4
-0.0061	0.0052	4
0.0226	-0.0203	4
-0.0021	-0.1354	4
0.0336	0.0057	4
-0.0486	-0.0356	4
-0.1022	-0.2453	4
-0.1284	-0.2680	4
0.0351	-0.0730	4
-0.0317	-0.1851	4
0.0298	0.0097	4
0.0774	0.0140	4
0.0923	-0.0063	4
-0.0962	-0.2142	4
-0.1193	-0.2854	4
0.0230	0.0165	4
-0.0182	-0.0016	4
0.0510	-0.0057	4
0.0576	-0.0339	4
-0.0554	-0.1698	4
0.0770	-0.0352	4
-0.0576	-0.2611	4
0.0879	-0.0446	4
0.0114	0.0304	4
-0.0402	-0.1387	4
0.0677	0.0176	4
-0.0076	-0.0254	4
-0.0096	-0.0797	4
-0.0138	-0.1067	4
-0.0109	-0.0176	4
0.0438	-0.0062	4
0.0680	0.0077	4
-0.1832	-0.2607	5
-0.1954	-0.2822	5
-0.2582	0.0573	5
-0.2208	-0.2275	5
-0.2458	-0.1036	5
-0.1567	0.0340	5
-0.2052	-0.2244	5
-0.1801	-0.0020	5
-0.2035	-0.2140	5
-0.2852	0.1462	5
-0.3046	0.1236	5
-0.1868	-0.1736	5
-0.2138	-0.2328	5
-0.3068	0.0939	5
-0.2260	0.0251	5
-0.3529	0.0770	5
-0.2020	-0.1641	5
-0.2567	0.0512	5
-0.2296	-0.1355	5
-0.3592	0.0872	5
-0.2197	-0.2038	5
-0.2079	-0.1511	5
-0.2889	0.1022	5
-0.2094	-0.2139	5
-0.3341	0.0379	5
-0.2752	0.1128	5
-0.1739	-0.0573	5
-0.1900	-0.0254	5
-0.2120	-0.1436	5
-0.2152	0.0259	5
-0.1783	0.0246	5
-0.1944	-0.2993	5
-0.1770	-0.2550	5
-0.2076	-0.1865	5
-0.1991	0.0576	5
-0.2598	0.0936	5
-0.2894	0.1209	5
-0.3020	0.1393	5
-0.2543	-0.1795	5
-0.1965	-0.2026	5
-0.2025	-0.1729	5
-0.2217	0.0495	5
-0.2193	-0.1201	5
-0.2049	-0.1558	5
-0.1936	-0.2202	5
-0.0754	0.3608	5
-0.2091	-0.1923	5
-0.1886	-0.2251	5
-0.2482	0.0260	5
-0.3191	0.1067	5
0.2911	0.1049	6
0.0987	0.2067	6
0.3369	0.0571	6
0.3744	0.0727	6
0.1265	0.1906	6
0.2100	0.2366	6
0.3005	0.0510	6
0.2949	0.0289	6
0.3432	0.0285	6
0.1538	0.1951	6
0.2997	0.1138	6
0.1334	0.2930	6
0.2680	0.0390	6
0.3508	0.0162	6
0.2012	0.1096	6
0.3355	0.0964	6
0.1571	0.2554	6
0.0447	0.2180	6
0.3462	0.0373	6
0.3163	0.0810	6
0.1434	0.1649	6
0.1369	0.2324	6
0.3096	0.1011	6
0.3446	0.0896	6
-0.0951	-0.0393	6
0.2286	0.1327	6
0.1615	0.2854	6
0.3755	-0.0151	6
0.0191	0.1756	6
0.3245	0.1040	6
0.3591	0.0443	6
-0.0733	0.1803	6
0.0464	0.2329	6
-0.1046	0.1443	6
0.0915	0.1514	6
0.2844	0.0748	6
0.1570	0.1603	6
0.1638	0.2264	6
0.3028	0.0776	6
0.2178	0.1622	6
0.3436	0.1103	6
0.3104	0.1293	6
0.1769	0.1664	6
0.2917	0.1650	6
0.2899	0.0916	6
0.3713	0.0275	6
0.3273	0.0894	6
0.2781	0.0983	6
0.2087	0.1625	6
0.1767	0.1010	6
-0.0739	-0.3553	7
0.2471	-0.0966	7
0.2274	-0.2447	7
0.2627	-0.1836	7
0.3113	-0.1369	7
0.1354	-0.3920	7
0.2613	-0.1520	7
0.2605	-0.2374	7
-0.0112	-0.3833	7
0.1804	-0.2363	7
0.3164	-0.1314	7
0.1028	-0.2119	7
0.1353	-0.2613	7
0.2975	-0.2292	7
0.2265	-0.2593	7
0.3241	-0.0988	7
0.0043	-0.3208	7
0.3181	-0.1217	7
0.3417	-0.1041	7
0.2745	-0.2015	7
-0.0002	-0.2922	7
-0.0156	-0.3351	7
0.3290	-0.1472	7
0.3283	-0.1765	7
0.2958	-0.1643	7
0.3063	-0.2084	7
0.2547	-0.2312	7
-0.0184	-0.3073	7
0.2770	-0.2268	7
0.3312	-0.1041	7
-0.1535	-0.1816	7
0.2973	-0.1670	7
0.3034	-0.1585	7
0.2679	-0.2590	7
0.1374	-0.2740	7
0.3372	-0.2102	7
0.0146	-0.3720	7
0.3090	-0.1940	7
0.3256	-0.1188	7
0.2979	-0.1822	7
0.3497	-0.1290	7
0.1361	-0.2357	7
0.3377	-0.1306	7
0.2486	-0.2541	7
0.3016	-0.2135	7
0.2345	-0.2919	7
0.1117	-0.3945	7
0.3575	-0.1162	7
0.3073	-0.2232	7
-0.0643	-0.3073	7
-0.2092	0.1455	8
-0.3064	0.0397	8
-0.1975	0.2057	8
-0.0313	0.3436	8
-0.1398	0.0743	8
0.0999	0.3464	8
-0.3317	0.0164	8
-0.2163	0.1658	8
-0.0465	0.1953	8
-0.2241	0.1180	8
-0.0311	0.3931	8
-0.3275	0.0005	8
-0.0199	0.3981	8
-0.1291	0.1476	8
-0.0387	0.1890	8
-0.2771	0.0116	8
-0.1942	0.1332	8
-0.1359	0.0994	8
-0.2093	0.1123	8
-0.2347	0.1578	8
-0.2008	0.1090	8
0.0080	0.4186	8
0.0283	0.3806	8
-0.2174	0.1431	8
-0.2329	0.1294	8
-0.0013	0.3814	8
0.0537	0.3669	8
-0.0900	0.3909	8
-0.2201	0.1079	8
-0.0622	0.2097	8
0.0856	0.3752	8
0.1104	0.3259	8
-0.2273	0.1676	8
-0.1413	0.1080	8
-0.0459	0.3193	8
0.0647	0.3508	8
-0.2531	0.1026	8
-0.1588	0.0707	8
0.0788	0.3374	8
-0.0160	0.3777	8
-0.0868	0.1915	8
-0.0092	0.3128	8
-0.0343	0.2554	8
0.0717	0.3816	8
-0.2105	0.0818	8
-0.0208	0.2629	8
0.0564	0.3442	8
-0.0541	0.3193	8
-0.0372	0.2297	8
-0.1797	0.3489	8
-0.1886	0.2441	9
-0.0665	0.2840	9
-0.1331	0.3181	9
-0.1297	0.3004	9
-0.2713	0.2686	9
-0.1827	0.2498	9
-0.2708	0.2234	9
-0.3014	0.2258	9
-0.1352	0.2745	9
-0.2238	0.2664	9
-0.0996	0.2889	9
-0.1998	0.3080	9
-0.2748	0.2602	9
-0.2610	0.2619	9
-0.2713	0.2686	9
-0.0996	0.2889	9
-0.3014	0.2258	9
-0.0843	0.3145	9
-0.1352	0.2745	9
-0.1203	0.3298	9
-0.0731	0.3255	9
-0.0665	0.2840	9
-0.0843	0.3145	9
-0.1998	0.3080	9
-0.1984	0.2588	9
-0.1826	0.2710	9
-0.1543	0.2673	9
-0.0922	0.2654	9
-0.1368	0.2824	9
-0.2610	0.2619	9
-0.0647	0.2644	9
-0.1543	0.2673	9
-0.1820	0.2677	9
-0.1025	0.2371	9
-0.1203	0.3298	9
-0.2708	0.2235	9
-0.1729	0.2436	9
-0.1174	0.2735	9
-0.2238	0.2665	9
-0.1331	0.3181	9
-0.1826	0.2710	9
-0.0647	0.2644	9
-0.1352	0.2745	9
-0.1820	0.2677	9
-0.1103	0.3451	9
-0.2713	0.2686	9
-0.1025	0.2371	9
-0.2314	0.2461	9
-0.2238	0.2665	9
-0.1103	0.3451	9
-0.2714	-0.2944	10
-0.3744	-0.0273	10
-0.4140	-0.1963	10
-0.3548	-0.1128	10
-0.2889	-0.0264	10
-0.4215	-0.0542	10
-0.2925	-0.1231	10
-0.3678	-0.0821	10
-0.1577	0.1405	10
-0.2547	-0.0376	10
-0.2667	-0.3321	10
-0.3203	-0.1695	10
-0.1586	-0.3239	10
-0.3742	-0.0655	10
-0.4290	-0.0039	10
-0.3222	-0.1364	10
-0.4072	-0.1407	10
-0.3133	-0.0899	10
-0.2487	-0.0548	10
-0.4066	-0.0788	10
-0.3490	-0.1309	10
-0.3263	-0.1168	10
-0.4275	-0.1429	10
-0.3614	-0.1396	10
-0.3557	-0.1090	10
-0.3210	-0.2073	10
-0.2847	-0.0843	10
-0.1768	0.0039	10
-0.3656	-0.1211	10
-0.3786	-0.0919	10
-0.2112	-0.2601	10
-0.3321	-0.0896	10
-0.2635	-0.2812	10
-0.3613	-0.0999	10
-0.2977	-0.0660	10
-0.3503	-0.1217	10
-0.2806	-0.0157	10
-0.3107	-0.1006	10
-0.3457	-0.1643	10
-0.3809	-0.1308	10
-0.3356	-0.0329	10
-0.3662	-0.2812	10
-0.2915	-0.0793	10
-0.3888	-0.1232	10
-0.4210	-0.1827	10
-0.4340	-0.1079	10
-0.2357	-0.0662	10
-0.3492	-0.0622	10
-0.3551	-0.1139	10
-0.3217	-0.0666	10


==> chapters/data/mds-train-embedding-classicNet5BN-fc1.csv <==
x	y	classId
-0.0161	0.0363	0
-0.0033	-0.0147	0
0.0163	0.0349	0
-0.0236	0.0146	0
-0.0362	0.0415	0
-0.0123	0.0547	0
0.0228	0.0403	0
-0.0077	0.0365	0
0.0279	0.0157	0
-0.0392	0.0321	0
-0.0469	0.0966	0
-0.0252	0.0298	0
0.0451	-0.0256	0
0.0207	0.0253	0
-0.0176	-0.0211	0
0.0552	0.0181	0
0.0260	0.0082	0
-0.0375	0.0236	0
0.0084	-0.0024	0
-0.0113	0.0172	0
-0.0029	-0.0403	0
0.0324	-0.0177	0
0.0502	-0.0254	0
0.0026	-0.0411	0
-0.0010	0.0130	0
0.0341	-0.0023	0
0.0377	0.0283	0
0.0266	-0.0184	0
0.0090	-0.0298	0
-0.0040	0.0435	0
-0.0344	0.0280	0
0.0399	0.0125	0
-0.0406	-0.0296	0
-0.0522	0.0211	0
-0.0213	0.0064	0
0.0031	0.0375	0
0.0290	-0.0290	0
-0.0172	0.0424	0
0.0336	-0.0658	0
-0.0164	-0.0134	0
-0.0325	0.0017	0
0.0313	0.0028	0
-0.0281	0.0286	0
0.0124	0.0058	0
0.0289	-0.0087	0
-0.0204	-0.0262	0
-0.0090	-0.0211	0
-0.0456	0.0864	0
0.0156	0.0203	0
0.0596	-0.0757	0
-0.0089	0.1557	1
-0.0007	0.1842	1
0.0108	0.1371	1
0.0200	0.1990	1
0.0432	0.1754	1
-0.0216	0.1721	1
0.0290	0.1950	1
0.0092	0.1660	1
0.0254	0.1701	1
0.0258	0.1507	1
-0.0047	0.1803	1
0.0007	0.1307	1
0.0273	0.2271	1
0.0090	0.1464	1
0.0090	0.2018	1
0.0549	0.1102	1
0.0386	0.1236	1
0.0268	0.2325	1
0.0240	0.1570	1
0.0161	0.1372	1
0.0028	0.1737	1
0.0219	0.1118	1
-0.0206	0.1581	1
0.0164	0.2187	1
0.0547	0.1240	1
0.0080	0.1941	1
0.0198	0.1656	1
0.0142	0.1574	1
0.0326	0.1209	1
0.0143	0.1755	1
0.0449	0.1493	1
0.0058	0.2003	1
0.0247	0.1841	1
0.0215	0.1292	1
0.0282	0.1213	1
0.0024	0.1526	1
0.0150	0.1915	1
0.0400	0.2324	1
0.0601	0.1172	1
0.0329	0.1690	1
0.0429	0.1168	1
0.0095	0.1782	1
0.0361	0.1373	1
0.0212	0.1478	1
0.0653	0.1442	1
0.0389	0.2159	1
-0.0101	0.1526	1
0.0347	0.1942	1
0.0465	0.1543	1
-0.0034	0.2120	1
-0.1932	0.2273	2
-0.1322	0.2326	2
-0.1070	0.1461	2
-0.1559	0.2351	2
-0.1631	0.2256	2
-0.1204	0.2713	2
-0.1826	0.1874	2
-0.1565	0.2163	2
-0.0891	0.1691	2
-0.1391	0.1920	2
-0.1270	0.2245	2
-0.1738	0.2123	2
-0.1138	0.1823	2
-0.1630	0.1615	2
-0.1398	0.1893	2
-0.1236	0.1907	2
-0.1284	0.1970	2
-0.1252	0.1597	2
-0.1554	0.1921	2
-0.1493	0.1868	2
-0.1221	0.2815	2
-0.1118	0.2300	2
-0.1455	0.1772	2
-0.0873	0.2499	2
-0.1073	0.1731	2
-0.1051	0.1992	2
-0.1520	0.1740	2
-0.2010	0.1991	2
-0.1587	0.2338	2
-0.1142	0.2625	2
-0.0966	0.1989	2
-0.0778	0.2253	2
-0.1406	0.2528	2
-0.1862	0.2057	2
-0.1404	0.1627	2
-0.1083	0.1906	2
-0.1053	0.1833	2
-0.1409	0.1741	2
-0.1485	0.2094	2
-0.1500	0.2633	2
-0.1193	0.2894	2
-0.1623	0.1740	2
-0.1183	0.2206	2
-0.1002	0.2206	2
-0.1143	0.1910	2
-0.1339	0.2193	2
-0.1393	0.2088	2
-0.1659	0.2124	2
-0.1125	0.2051	2
-0.1095	0.2371	2
-0.1457	-0.0229	3
-0.1133	-0.0643	3
-0.1774	-0.0197	3
-0.1909	-0.0311	3
-0.2072	-0.0433	3
-0.0297	0.2259	3
-0.2507	-0.0392	3
-0.2354	-0.0096	3
-0.2173	-0.0091	3
-0.3028	-0.0350	3
-0.1680	-0.0269	3
-0.2150	-0.0475	3
-0.1804	-0.0535	3
-0.1279	-0.0004	3
-0.1328	-0.0514	3
-0.2203	-0.0243	3
-0.1934	-0.0201	3
-0.2416	-0.0457	3
-0.2540	-0.0503	3
-0.1666	-0.0428	3
-0.1320	-0.0111	3
-0.1846	-0.0334	3
-0.1604	-0.0192	3
-0.1257	-0.0225	3
-0.1448	0.0053	3
-0.0626	0.2390	3
-0.1945	-0.0177	3
-0.1733	-0.0487	3
-0.1901	-0.0654	3
-0.2120	-0.0151	3
-0.1816	-0.0320	3
-0.2479	-0.0320	3
-0.2224	-0.0393	3
-0.1897	-0.0006	3
-0.2877	0.0125	3
-0.1889	-0.0411	3
-0.2047	-0.0218	3
-0.1490	-0.0443	3
-0.2128	-0.0569	3
-0.2713	-0.0192	3
-0.2495	-0.0145	3
-0.2759	-0.0245	3
-0.0717	0.2417	3
-0.2263	-0.0534	3
-0.0737	0.2926	3
-0.1347	0.0125	3
-0.1546	-0.0120	3
-0.1708	-0.0203	3
-0.2443	-0.0533	3
-0.1823	-0.0205	3
-0.1873	0.0550	4
-0.2343	0.1031	4
-0.2358	0.1061	4
-0.1354	0.1172	4
-0.1770	0.0964	4
-0.2405	0.0841	4
-0.2054	0.0504	4
-0.1313	0.1055	4
-0.1464	0.0995	4
-0.1880	0.0879	4
-0.1918	0.0823	4
-0.1713	0.1006	4
-0.1340	0.0747	4
-0.1763	0.0862	4
-0.1619	0.0823	4
-0.2077	0.0792	4
-0.1823	0.0670	4
-0.2382	0.0521	4
-0.1521	0.0596	4
-0.1637	0.0560	4
-0.1543	0.0873	4
-0.1709	0.0841	4
-0.1676	0.0715	4
-0.1295	0.0797	4
-0.2162	0.1145	4
-0.1875	0.1232	4
-0.2229	0.1001	4
-0.2006	0.0649	4
-0.1500	0.0556	4
-0.1905	0.0750	4
-0.1840	0.0833	4
-0.1849	0.1031	4
-0.2080	0.1204	4
-0.1757	0.0628	4
-0.1576	0.0648	4
-0.1395	0.0756	4
-0.2059	0.0873	4
-0.1854	0.0919	4
-0.2257	0.0854	4
-0.2093	0.1333	4
-0.2307	0.1217	4
-0.1413	0.0606	4
-0.2484	0.0981	4
-0.2165	0.0688	4
-0.1239	0.0786	4
-0.2428	0.0807	4
-0.2211	0.0931	4
-0.1627	0.0686	4
-0.2047	0.0799	4
-0.1897	0.0649	4
0.1714	-0.0385	5
0.1588	-0.0786	5
0.1688	-0.0756	5
0.1906	-0.1001	5
0.1550	-0.0478	5
0.1288	-0.0547	5
0.1731	-0.0953	5
0.1295	-0.0403	5
0.1409	-0.0669	5
0.1211	-0.0786	5
0.1785	-0.1026	5
0.1293	-0.0374	5
0.1712	-0.0711	5
0.2485	-0.1230	5
0.1665	-0.0600	5
0.2915	-0.1062	5
0.1198	-0.0422	5
0.2199	-0.0927	5
0.1345	-0.0240	5
0.2731	-0.1176	5
0.1636	-0.0774	5
0.2048	-0.0793	5
0.1667	-0.0750	5
0.1667	-0.0859	5
0.2195	-0.1116	5
0.1511	-0.0623	5
0.1532	-0.0393	5
0.2037	-0.0634	5
0.2151	-0.0761	5
0.1882	-0.0826	5
0.1371	-0.0463	5
0.1751	-0.0774	5
0.2217	-0.0908	5
0.1504	-0.0674	5
0.1540	-0.0596	5
0.2204	-0.1274	5
0.2387	-0.0953	5
0.1442	-0.0697	5
0.2105	-0.0980	5
0.1346	-0.0500	5
0.1359	-0.0674	5
0.1858	-0.1047	5
0.1912	-0.0812	5
0.1482	-0.0371	5
0.2088	-0.1075	5
0.2751	-0.1377	5
0.2019	-0.0783	5
0.1798	-0.0649	5
0.2410	-0.0832	5
0.1999	-0.0968	5
0.0017	-0.1629	6
-0.0170	-0.1655	6
-0.0176	-0.2135	6
-0.0707	-0.2613	6
-0.0538	-0.2287	6
0.0019	-0.2147	6
0.0108	-0.1786	6
0.0128	-0.1283	6
-0.0713	-0.2237	6
-0.0206	-0.1301	6
-0.0176	-0.2247	6
-0.0410	-0.2232	6
-0.0724	-0.1859	6
-0.0598	-0.2584	6
-0.0352	-0.1270	6
-0.0114	-0.1973	6
-0.0522	-0.2083	6
-0.0159	-0.1145	6
-0.0580	-0.2147	6
-0.0152	-0.2245	6
-0.0674	-0.2388	6
-0.0707	-0.1969	6
-0.0127	-0.2130	6
-0.0063	-0.2020	6
0.0024	-0.1283	6
-0.0243	-0.1739	6
-0.0579	-0.2339	6
-0.0355	-0.2374	6
-0.0382	-0.1161	6
-0.0254	-0.2261	6
-0.0637	-0.2602	6
-0.0193	-0.1513	6
-0.0122	-0.1581	6
-0.0071	-0.1165	6
-0.0024	-0.1407	6
-0.0116	-0.1552	6
-0.0531	-0.1379	6
-0.0604	-0.1977	6
-0.0095	-0.1945	6
-0.0644	-0.2116	6
-0.0303	-0.2306	6
-0.0327	-0.2543	6
-0.0345	-0.1169	6
0.0025	-0.2083	6
-0.0167	-0.2040	6
-0.0647	-0.2530	6
-0.0233	-0.2333	6
-0.0248	-0.1681	6
-0.0508	-0.1926	6
-0.0408	-0.1529	6
0.1774	0.1598	7
0.1764	0.1465	7
0.1567	0.1419	7
0.1411	0.1968	7
0.1353	0.1611	7
0.1449	0.2139	7
0.1319	0.1423	7
0.1476	0.1714	7
0.1118	0.2817	7
0.1352	0.1324	7
0.1487	0.1902	7
0.1221	0.2188	7
0.1272	0.2149	7
0.1389	0.2403	7
0.1282	0.1799	7
0.1116	0.1680	7
0.1387	0.2170	7
0.1397	0.1577	7
0.1464	0.1570	7
0.1644	0.1776	7
0.0932	0.2378	7
0.1161	0.2308	7
0.1366	0.1668	7
0.1034	0.2073	7
0.1526	0.1687	7
0.1368	0.1841	7
0.1392	0.1519	7
0.1596	0.2360	7
0.1409	0.1941	7
0.1122	0.1514	7
0.1339	0.0686	7
0.1559	0.1994	7
0.1517	0.1785	7
0.1580	0.2234	7
0.1637	0.2318	7
0.1641	0.2018	7
0.1079	0.2728	7
0.1179	0.2043	7
0.1418	0.1610	7
0.1208	0.1584	7
0.1284	0.1942	7
0.0875	0.1916	7
0.1552	0.1319	7
0.1125	0.2226	7
0.1431	0.1926	7
-0.2344	-0.0876	7
0.1029	0.2821	7
0.1155	0.2081	7
0.0996	0.1962	7
0.1757	0.1728	7
-0.0956	-0.1697	8
-0.1330	-0.2102	8
-0.1551	-0.2008	8
-0.2059	-0.1756	8
-0.1460	-0.1569	8
-0.1789	-0.1776	8
-0.1346	-0.1416	8
-0.1028	-0.1215	8
-0.1215	-0.1501	8
-0.1433	-0.1419	8
-0.1374	-0.1744	8
-0.1233	-0.1330	8
-0.1674	-0.1739	8
-0.1256	-0.1500	8
-0.1597	-0.1521	8
-0.1154	-0.1468	8
-0.1152	-0.1668	8
-0.1492	-0.1733	8
-0.0859	-0.1342	8
-0.1283	-0.1874	8
-0.1025	-0.1374	8
-0.1902	-0.1977	8
-0.1881	-0.1937	8
-0.1138	-0.1917	8
-0.1181	-0.1762	8
-0.1994	-0.2042	8
-0.2527	-0.1607	8
-0.1590	-0.2238	8
-0.1586	-0.1387	8
-0.1166	-0.1628	8
-0.2432	-0.1785	8
-0.1823	-0.1688	8
-0.1395	-0.1969	8
-0.1516	-0.1694	8
-0.1662	-0.1707	8
-0.2296	-0.1745	8
-0.0579	-0.1573	8
-0.1297	-0.1619	8
-0.2039	-0.1508	8
-0.1228	-0.1232	8
-0.0982	-0.1438	8
-0.2127	-0.1618	8
-0.1865	-0.1428	8
-0.2577	-0.1987	8
-0.0765	-0.1054	8
-0.1286	-0.1799	8
-0.1580	-0.1989	8
-0.1294	-0.1367	8
-0.2039	-0.1408	8
-0.1366	-0.2315	8
0.1272	-0.2608	9
0.1389	-0.2155	9
0.1326	-0.2207	9
0.1044	-0.2175	9
0.0909	-0.3023	9
0.1260	-0.2296	9
0.1813	-0.2469	9
0.1407	-0.2849	9
0.1206	-0.2160	9
0.0924	-0.2724	9
0.1008	-0.2491	9
0.1038	-0.2664	9
0.0941	-0.3043	9
0.1097	-0.2950	9
0.0909	-0.3023	9
0.1008	-0.2491	9
0.1407	-0.2849	9
0.0960	-0.1895	9
0.1205	-0.2161	9
0.1079	-0.2409	9
0.1241	-0.2068	9
0.1389	-0.2155	9
0.0960	-0.1895	9
0.1038	-0.2664	9
0.1609	-0.2418	9
0.1393	-0.2466	9
0.1164	-0.2305	9
0.1027	-0.1882	9
0.1173	-0.2374	9
0.1097	-0.2950	9
0.1483	-0.2280	9
0.1164	-0.2305	9
0.1308	-0.2487	9
0.0818	-0.1825	9
0.1079	-0.2409	9
0.1813	-0.2469	9
0.1579	-0.2309	9
0.1070	-0.2075	9
0.0924	-0.2724	9
0.1326	-0.2207	9
0.1393	-0.2466	9
0.1483	-0.2280	9
0.1206	-0.2161	9
0.1308	-0.2487	9
0.1199	-0.2513	9
0.0909	-0.3023	9
0.0818	-0.1825	9
0.0927	-0.2552	9
0.0924	-0.2724	9
0.1199	-0.2513	9
0.2309	0.1246	10
0.2809	0.0061	10
0.0538	-0.3021	10
0.2272	0.0557	10
0.1833	0.0169	10
0.2946	0.0590	10
0.2400	0.1010	10
0.2374	0.0502	10
0.2005	0.0284	10
0.1847	0.0260	10
0.2868	-0.0072	10
0.1770	0.0578	10
0.2159	0.0015	10
0.2659	0.0516	10
0.2767	-0.0252	10
0.2067	0.0453	10
0.3201	0.0309	10
0.1895	0.0163	10
0.1926	0.0329	10
0.2832	0.0122	10
0.2306	0.0231	10
0.1958	0.0521	10
0.3021	0.0414	10
0.2775	0.0407	10
0.2406	0.0582	10
0.2496	0.0760	10
0.2368	0.0383	10
0.1839	0.0371	10
0.2614	0.0608	10
0.2441	0.0515	10
0.2175	0.1035	10
0.2365	0.0820	10
0.2582	0.0684	10
0.2245	0.0653	10
0.1678	0.0398	10
0.2507	0.0440	10
0.2568	0.0309	10
0.2290	0.0671	10
0.2510	0.0410	10
0.3146	-0.0577	10
0.2176	0.0058	10
0.3038	0.0497	10
0.1850	0.0312	10
0.2673	0.0789	10
0.3085	0.0586	10
0.3324	0.0227	10
0.2054	0.0194	10
0.2312	0.0597	10
0.2396	0.0368	10
0.2238	0.0200	10


==> chapters/data/mds-train-embedding-classicNet5DO-fc1.csv <==
x	y	classId
0.7776	-0.5761	0
0.9169	-0.1242	0
0.7843	-0.4108	0
0.8367	-0.4528	0
0.8278	-0.2635	0
0.8781	0.0180	0
0.8826	-0.0639	0
0.8286	-0.1012	0
0.8026	-0.3278	0
0.8947	-0.3008	0
0.8437	-0.0304	0
0.8263	-0.4671	0
0.8700	-0.0790	0
0.9044	-0.1402	0
0.8616	-0.2362	0
0.8862	0.0814	0
0.8984	0.0128	0
0.8908	-0.2894	0
0.8977	-0.2085	0
0.7706	-0.3393	0
0.9184	-0.0727	0
0.9005	-0.2789	0
0.8233	-0.2422	0
0.8813	-0.2151	0
0.9492	-0.0795	0
0.8859	-0.1920	0
0.8445	-0.3241	0
0.8247	-0.1882	0
0.8923	-0.3900	0
0.7264	-0.3975	0
0.8197	-0.2256	0
0.8853	0.0402	0
0.8602	-0.3834	0
0.8455	-0.1674	0
0.7973	-0.3801	0
0.7979	-0.5046	0
0.8960	-0.2600	0
0.8448	-0.0918	0
0.9506	-0.2405	0
0.8456	-0.4021	0
0.8468	-0.4103	0
0.8251	-0.3079	0
0.8164	-0.2488	0
0.7396	-0.2703	0
0.9167	-0.0130	0
0.8446	-0.4343	0
0.8771	-0.1914	0
0.8733	-0.0445	0
0.8882	-0.0098	0
0.9749	-0.1249	0
0.4193	-0.6812	1
0.4613	-0.5889	1
0.4298	-0.5917	1
0.4093	-0.6840	1
0.4746	-0.6443	1
0.4285	-0.6623	1
0.3980	-0.6404	1
0.4332	-0.6057	1
0.3927	-0.6363	1
0.6005	-0.6844	1
0.4181	-0.6615	1
0.4090	-0.6056	1
0.3613	-0.7201	1
0.4301	-0.7145	1
0.4145	-0.6513	1
0.5657	-0.6668	1
0.3452	-0.6049	1
0.4635	-0.6875	1
0.4408	-0.6092	1
0.4100	-0.5830	1
0.4574	-0.5999	1
0.5217	-0.7336	1
0.4739	-0.6869	1
0.3849	-0.6383	1
0.5669	-0.6925	1
0.3995	-0.6201	1
0.4858	-0.5853	1
0.3943	-0.6960	1
0.4534	-0.6534	1
0.4015	-0.6974	1
0.4218	-0.6273	1
0.3894	-0.6898	1
0.3939	-0.6011	1
0.3593	-0.5922	1
0.4984	-0.6133	1
0.4386	-0.5922	1
0.4329	-0.6931	1
0.4459	-0.6904	1
0.3449	-0.6197	1
0.4464	-0.5841	1
0.4411	-0.7961	1
0.4315	-0.6357	1
0.5109	-0.7745	1
0.4188	-0.6014	1
0.5033	-0.6695	1
0.4005	-0.6773	1
0.4652	-0.6473	1
0.4538	-0.6324	1
0.4609	-0.6316	1
0.4711	-0.6799	1
-0.1309	0.6668	2
-0.1354	0.6956	2
-0.1013	0.6037	2
-0.1341	0.5784	2
-0.1212	0.5385	2
-0.1091	0.6906	2
-0.0988	0.6743	2
-0.1838	0.4596	2
-0.0537	0.5625	2
-0.0566	0.5371	2
-0.1142	0.6067	2
-0.1547	0.7040	2
-0.0904	0.7278	2
0.1956	0.3828	2
-0.1106	0.4946	2
-0.1129	0.5370	2
-0.1119	0.6660	2
-0.1186	0.6729	2
0.0710	0.4981	2
-0.0416	0.6982	2
-0.2008	0.5356	2
-0.1546	0.5036	2
-0.0949	0.5500	2
0.1540	0.5416	2
-0.0766	0.5151	2
-0.0673	0.5668	2
-0.0352	0.6158	2
-0.1243	0.6194	2
-0.1726	0.5730	2
-0.1487	0.6849	2
0.0258	0.4506	2
-0.1279	0.7280	2
-0.1333	0.6873	2
-0.0595	0.5945	2
-0.1153	0.6446	2
-0.0595	0.6437	2
-0.0303	0.6011	2
-0.1060	0.5657	2
-0.0972	0.6281	2
-0.2558	0.7329	2
-0.2072	0.6424	2
-0.0922	0.6527	2
-0.1978	0.4957	2
-0.1245	0.7437	2
-0.0728	0.6359	2
-0.0610	0.6234	2
-0.0821	0.5607	2
-0.2077	0.6933	2
-0.1975	0.5785	2
-0.1540	0.7744	2
0.4744	0.0590	3
0.3795	-0.1529	3
0.4186	-0.1486	3
0.5402	0.0289	3
0.3725	0.0217	3
0.4275	-0.0541	3
0.4342	0.2071	3
0.4047	0.0674	3
0.2898	-0.0951	3
0.2737	-0.0008	3
0.5385	0.0516	3
0.3859	-0.0607	3
0.3713	0.0441	3
0.4870	-0.3340	3
0.2299	0.0104	3
0.4896	0.0045	3
0.4516	0.1500	3
0.4265	0.1613	3
0.3313	0.0523	3
0.3902	0.1392	3
0.5990	0.0254	3
0.4953	0.0903	3
0.4055	-0.0034	3
0.4462	-0.0520	3
0.3704	0.0625	3
0.3756	-0.1004	3
0.4872	-0.0012	3
0.5718	0.0094	3
0.5286	0.0858	3
0.2757	-0.1584	3
0.5908	0.0633	3
0.3672	0.0348	3
0.5279	-0.1499	3
0.3622	-0.3067	3
0.2977	0.0582	3
0.0827	-0.0858	3
0.3106	-0.0307	3
0.4427	-0.0106	3
0.5561	0.0492	3
0.2850	-0.0139	3
0.4200	0.1281	3
0.3924	0.1517	3
0.3763	-0.0016	3
0.3843	0.1182	3
0.3823	-0.0387	3
0.5364	-0.4063	3
0.4646	0.0774	3
0.5133	0.1183	3
0.3628	-0.0482	3
0.3701	-0.0831	3
0.2670	0.7321	4
0.0683	0.8983	4
0.1856	0.8664	4
0.0844	0.9100	4
0.2176	0.8446	4
0.2010	0.8123	4
0.1932	0.7022	4
0.2876	0.8452	4
0.1507	0.8396	4
0.2670	0.8279	4
0.2651	0.8021	4
0.2220	0.6910	4
0.3102	0.8094	4
0.1406	0.8872	4
0.1143	0.8902	4
0.2755	0.8184	4
0.1890	0.8003	4
0.1647	0.8518	4
0.2427	0.7306	4
0.1911	0.7571	4
0.2201	0.8469	4
0.1284	0.9082	4
0.3705	0.7664	4
0.1819	0.7850	4
0.0605	0.9555	4
0.0393	0.9619	4
0.1517	0.8926	4
0.2301	0.7824	4
0.3231	0.7421	4
0.3494	0.7890	4
0.2521	0.8172	4
0.0786	0.9556	4
0.0744	0.9587	4
0.3295	0.7634	4
0.2355	0.7608	4
0.3104	0.7692	4
0.2083	0.8509	4
0.1233	0.8408	4
0.2209	0.8396	4
-0.0299	0.9453	4
0.1510	0.8721	4
0.3537	0.7426	4
0.2387	0.8592	4
0.2936	0.7722	4
0.2936	0.8085	4
0.1429	0.8640	4
0.1945	0.8328	4
0.2172	0.7781	4
0.2570	0.8302	4
0.3506	0.7644	4
-0.7619	0.0696	5
-0.7931	0.0088	5
-0.8306	0.0882	5
-0.7996	0.0430	5
-0.8165	-0.0626	5
-0.8753	0.1923	5
-0.8104	0.0421	5
-0.8404	0.1637	5
-0.8221	0.0177	5
-0.8912	0.1272	5
-0.8404	0.1143	5
-0.8401	-0.0231	5
-0.8233	0.0144	5
-0.8467	0.0672	5
-0.8470	0.1109	5
-0.8588	0.0177	5
-0.8481	-0.0502	5
-0.8444	0.1309	5
-0.8728	-0.0437	5
-0.8083	0.1221	5
-0.8286	0.0310	5
-0.8199	0.0770	5
-0.8538	0.0634	5
-0.8032	0.0400	5
-0.7938	0.0374	5
-0.8453	0.1032	5
-0.8053	0.1104	5
-0.8011	-0.0152	5
-0.8117	0.0813	5
-0.7894	0.0892	5
-0.8629	0.2035	5
-0.7974	0.0069	5
-0.7802	0.0226	5
-0.8397	0.0237	5
-0.8803	0.1338	5
-0.8723	0.0863	5
-0.7897	0.0646	5
-0.8628	0.0653	5
-0.8624	0.1067	5
-0.8615	-0.0045	5
-0.8526	0.0110	5
-0.7603	-0.0016	5
-0.8281	0.0695	5
-0.8519	-0.0199	5
-0.7978	0.0293	5
-0.7808	-0.0214	5
-0.8185	0.0356	5
-0.8120	-0.0016	5
-0.7963	0.1355	5
-0.8511	0.0844	5
0.6717	0.5378	6
0.6237	0.4152	6
0.6419	0.5578	6
0.6280	0.4920	6
0.6843	0.4327	6
0.7009	0.4673	6
0.7069	0.5103	6
0.7790	0.4784	6
0.5671	0.5474	6
0.7358	0.4645	6
0.6744	0.5411	6
0.6380	0.4913	6
0.7551	0.4335	6
0.6405	0.5187	6
0.6356	0.4312	6
0.6825	0.5372	6
0.7113	0.4970	6
0.6609	0.5931	6
0.6095	0.5448	6
0.6244	0.5664	6
0.7036	0.4292	6
0.6103	0.4554	6
0.6874	0.5524	6
0.6998	0.5338	6
0.8088	0.3524	6
0.6945	0.4872	6
0.6875	0.5033	6
0.5858	0.6213	6
0.6922	0.5581	6
0.6758	0.5117	6
0.6404	0.5429	6
0.6951	0.4634	6
0.6677	0.4080	6
0.6455	0.5738	6
0.8901	0.3260	6
0.6721	0.5580	6
0.7133	0.4514	6
0.7236	0.4897	6
0.6715	0.5133	6
0.6962	0.4035	6
0.6654	0.4922	6
0.6840	0.5662	6
0.7214	0.3666	6
0.7058	0.4956	6
0.6999	0.5286	6
0.5963	0.5354	6
0.6875	0.5289	6
0.6307	0.5212	6
0.6719	0.3924	6
0.6494	0.4279	6
-0.6370	0.4538	7
-0.5990	0.6402	7
-0.5926	0.6164	7
-0.5520	0.6629	7
-0.5928	0.5568	7
-0.5908	0.5026	7
-0.5455	0.6629	7
-0.5274	0.5837	7
-0.7240	0.3616	7
-0.5615	0.6696	7
-0.5737	0.5837	7
-0.5373	0.6848	7
-0.5503	0.6507	7
-0.5630	0.6468	7
-0.6582	0.5559	7
-0.5611	0.5451	7
-0.5243	0.7218	7
-0.5727	0.5716	7
-0.6085	0.5331	7
-0.5817	0.6333	7
-0.5421	0.7221	7
-0.6328	0.6164	7
-0.5860	0.5670	7
-0.6098	0.5644	7
-0.5592	0.6124	7
-0.5280	0.6212	7
-0.5200	0.6131	7
-0.6500	0.4978	7
-0.5631	0.6069	7
-0.5594	0.5557	7
-0.7006	0.4296	7
-0.5329	0.6303	7
-0.5779	0.6019	7
-0.6292	0.5806	7
-0.6360	0.4982	7
-0.5458	0.5998	7
-0.6498	0.3781	7
-0.6006	0.6214	7
-0.6043	0.5565	7
-0.5580	0.6204	7
-0.6042	0.5661	7
-0.4757	0.7810	7
-0.6178	0.5669	7
-0.5883	0.6515	7
-0.5979	0.6072	7
-0.6116	0.5948	7
-0.6859	0.5343	7
-0.5885	0.5781	7
-0.5463	0.6235	7
-0.7001	0.4856	7
-0.2374	-0.3763	8
-0.3973	-0.5293	8
-0.1395	-0.2091	8
-0.2218	-0.2517	8
-0.3616	-0.2051	8
-0.1048	-0.4193	8
-0.3621	-0.4933	8
-0.0664	-0.2854	8
-0.1990	-0.1733	8
-0.1995	-0.2279	8
-0.2650	-0.4357	8
-0.2374	-0.5639	8
-0.2687	-0.3458	8
-0.1739	-0.2687	8
-0.1591	-0.1488	8
-0.3147	-0.4598	8
-0.2926	-0.3067	8
-0.3634	-0.1782	8
-0.2570	-0.3284	8
-0.2602	-0.2491	8
-0.2707	-0.3342	8
-0.2336	-0.3070	8
-0.1436	-0.2904	8
-0.3063	-0.2827	8
-0.2386	-0.3513	8
-0.2006	-0.3618	8
-0.1855	-0.3818	8
-0.0771	-0.5638	8
-0.2203	-0.1590	8
-0.2967	-0.1966	8
-0.1817	-0.3803	8
-0.1150	-0.2705	8
-0.3340	-0.2602	8
-0.3675	-0.2115	8
-0.3142	-0.2277	8
-0.1783	-0.3401	8
-0.3058	-0.4250	8
-0.4476	-0.3310	8
-0.1501	-0.3059	8
-0.2876	-0.4004	8
-0.2118	-0.2663	8
-0.1714	-0.1335	8
-0.2875	-0.0839	8
-0.2131	-0.4132	8
-0.3249	-0.1909	8
-0.2257	-0.2222	8
-0.0779	-0.4964	8
-0.3003	-0.2521	8
-0.2625	-0.0270	8
-0.1738	-0.5881	8
-0.7145	-0.5167	9
-0.7161	-0.5983	9
-0.7666	-0.4794	9
-0.8015	-0.4712	9
-0.6370	-0.6337	9
-0.6840	-0.5178	9
-0.7086	-0.4853	9
-0.6570	-0.6197	9
-0.8200	-0.4525	9
-0.6924	-0.6067	9
-0.6401	-0.6874	9
-0.5870	-0.6507	9
-0.6418	-0.6170	9
-0.6935	-0.5480	9
-0.6370	-0.6337	9
-0.6401	-0.6874	9
-0.6570	-0.6197	9
-0.7048	-0.5785	9
-0.8200	-0.4525	9
-0.7845	-0.4562	9
-0.6224	-0.6716	9
-0.7161	-0.5983	9
-0.7049	-0.5785	9
-0.5870	-0.6507	9
-0.7537	-0.4769	9
-0.6947	-0.5141	9
-0.7659	-0.5632	9
-0.7833	-0.5410	9
-0.7870	-0.4900	9
-0.6931	-0.5484	9
-0.7373	-0.6343	9
-0.7659	-0.5633	9
-0.6898	-0.5179	9
-0.7233	-0.5594	9
-0.7845	-0.4562	9
-0.7085	-0.4853	9
-0.7713	-0.5022	9
-0.7751	-0.5432	9
-0.6924	-0.6067	9
-0.7666	-0.4795	9
-0.6947	-0.5141	9
-0.7373	-0.6343	9
-0.8200	-0.4525	9
-0.6898	-0.5179	9
-0.7796	-0.4536	9
-0.6370	-0.6337	9
-0.7232	-0.5595	9
-0.6319	-0.5682	9
-0.6924	-0.6067	9
-0.7796	-0.4536	9
-0.2901	-0.8874	10
-0.0448	-0.8978	10
-0.0047	-0.8732	10
-0.1652	-0.8401	10
-0.0824	-0.8672	10
-0.2065	-0.7906	10
-0.0039	-0.8200	10
-0.1573	-0.8305	10
0.0462	-0.9355	10
-0.2971	-0.7515	10
0.0261	-0.9522	10
-0.1894	-0.8821	10
-0.3883	-0.8763	10
-0.0602	-0.8855	10
-0.1805	-0.9154	10
-0.2044	-0.8192	10
-0.1347	-0.8681	10
-0.0832	-0.8782	10
-0.0999	-0.7740	10
-0.0486	-0.8336	10
-0.1315	-0.8556	10
-0.1342	-0.8739	10
-0.1312	-0.8627	10
-0.0346	-0.8517	10
-0.1797	-0.8364	10
-0.2905	-0.8313	10
0.0288	-0.8327	10
0.0189	-0.6748	10
-0.1740	-0.8323	10
-0.1525	-0.8490	10
-0.4614	-0.0046	10
-0.1672	-0.8747	10
0.0335	-0.8847	10
-0.1545	-0.8370	10
-0.1070	-0.8410	10
-0.1680	-0.8316	10
0.0101	-0.7916	10
-0.2039	-0.8586	10
-0.0997	-0.8550	10
-0.0272	-0.7869	10
-0.0276	-0.8310	10
-0.3104	-0.8178	10
-0.1353	-0.8825	10
-0.1928	-0.8498	10
-0.1238	-0.7569	10
-0.1208	-0.8835	10
0.0873	-0.6006	10
-0.1523	-0.8608	10
-0.1940	-0.8376	10
-0.0879	-0.7603	10


==> chapters/data/mds-train-embedding-classicNet5DO-mp1.csv <==
x	y	classId
-0.4889	0.0592	0
-0.0375	-0.0064	0
0.2478	0.3000	0
0.0337	-0.0402	0
0.0765	0.0194	0
0.1828	0.3035	0
0.1741	0.3416	0
0.1385	-0.0239	0
-0.3069	-0.1049	0
-0.0993	0.0854	0
0.0694	0.0322	0
-0.0514	-0.0760	0
0.2051	0.0047	0
-0.3053	0.0665	0
0.1281	-0.0437	0
0.2707	0.3413	0
0.2135	0.0902	0
-0.0759	0.0651	0
0.0142	-0.0675	0
-0.2310	0.0882	0
-0.0564	0.0262	0
-0.2615	0.0237	0
0.3521	-0.0291	0
0.1078	-0.0408	0
-0.2707	0.1171	0
-0.3693	0.0301	0
-0.3431	0.0783	0
0.1857	-0.0447	0
0.1638	-0.1265	0
-0.1506	0.0764	0
0.0889	0.0007	0
0.4466	0.1502	0
0.0647	-0.0728	0
-0.3570	0.0662	0
-0.1370	0.0761	0
0.1920	0.3496	0
0.2009	-0.1185	0
0.1774	0.0798	0
0.0983	-0.3619	0
0.0408	-0.0617	0
0.0563	-0.0738	0
0.4424	0.1324	0
0.0923	-0.0053	0
0.3719	-0.0175	0
0.4181	0.0610	0
0.0451	-0.0631	0
0.0951	-0.0272	0
0.0376	0.1668	0
0.2853	0.2453	0
0.2179	-0.4227	0
-0.3399	0.1628	1
-0.2026	0.2236	1
-0.1640	0.2509	1
-0.3882	0.1866	1
-0.1335	0.1952	1
-0.2020	0.1347	1
-0.2146	0.1634	1
-0.1567	0.2363	1
-0.1915	0.1290	1
-0.0387	-0.0458	1
-0.3610	0.1822	1
-0.2496	0.2427	1
-0.5060	-0.1087	1
0.0072	0.0803	1
-0.2307	0.2592	1
-0.1059	-0.0358	1
-0.4567	0.2011	1
-0.4991	-0.0735	1
-0.1566	0.2178	1
-0.2374	0.2579	1
-0.1372	0.2396	1
-0.0149	-0.0501	1
-0.2870	-0.1181	1
-0.1901	0.0723	1
-0.1612	-0.0545	1
-0.3899	0.2475	1
-0.1730	0.2285	1
-0.3654	0.1416	1
-0.2909	0.1709	1
-0.3649	0.1510	1
-0.4016	0.2251	1
-0.3972	0.1427	1
-0.2000	0.2648	1
-0.4208	0.1361	1
-0.0560	0.1412	1
-0.1817	0.2312	1
-0.3122	0.1548	1
-0.1444	0.1225	1
-0.4735	0.1904	1
-0.1500	0.2624	1
-0.0591	-0.0843	1
-0.3366	0.2048	1
-0.0806	-0.0780	1
-0.1525	0.2471	1
-0.5278	-0.0626	1
-0.2030	0.0598	1
-0.1406	0.1481	1
-0.1580	0.1679	1
-0.1078	0.2235	1
-0.3052	-0.0925	1
0.0523	0.3673	2
0.0681	0.3677	2
0.0668	0.2224	2
0.2986	0.3887	2
0.1857	0.2084	2
0.2530	0.4428	2
0.1049	0.3647	2
0.2172	0.0701	2
0.0778	0.1562	2
0.1513	0.1729	2
0.0617	0.3030	2
0.2073	0.1924	2
0.2138	0.2368	2
0.1391	-0.0668	2
0.0550	0.1435	2
0.0688	0.1715	2
0.2774	0.2296	2
0.1355	0.3618	2
0.2113	0.0483	2
0.2866	0.1768	2
0.3176	0.3511	2
0.0462	0.2417	2
0.1756	0.2302	2
-0.2543	0.2104	2
0.1599	0.1237	2
0.1301	0.1851	2
0.1077	0.1842	2
0.1464	0.3335	2
0.4009	0.2745	2
0.1927	0.4313	2
0.2561	-0.0363	2
0.1473	0.3498	2
0.2183	0.3544	2
0.0922	0.2311	2
0.1030	0.3440	2
0.0954	0.2730	2
0.3442	0.3596	2
0.1341	0.2580	2
0.0081	0.3039	2
0.0291	0.2377	2
0.1593	0.2079	2
0.0865	0.3462	2
0.4798	0.2210	2
-0.0358	0.3763	2
0.1045	0.2716	2
0.0114	0.3086	2
0.0872	0.2469	2
0.1327	0.2208	2
0.4534	0.1069	2
0.1528	0.3964	2
0.0530	0.0926	3
-0.0022	0.0124	3
-0.3381	-0.0313	3
0.0622	0.1775	3
0.2932	-0.0515	3
0.2964	0.3079	3
0.2723	0.1574	3
0.2866	0.0149	3
-0.4721	-0.1117	3
-0.2572	-0.1606	3
0.0876	0.1895	3
0.1690	0.0026	3
-0.0294	0.1735	3
-0.4380	0.0404	3
0.3105	-0.1382	3
0.0302	0.2067	3
-0.0142	0.1071	3
0.2573	0.1713	3
0.2664	0.0119	3
0.0052	0.2522	3
0.0698	0.1284	3
0.1282	0.0330	3
0.1357	-0.0043	3
0.5160	0.0713	3
0.4395	-0.0407	3
0.0487	0.0040	3
0.0041	0.2177	3
0.1383	0.0554	3
0.1222	0.0612	3
-0.4044	-0.1365	3
0.1079	0.1234	3
0.2036	0.1157	3
-0.3992	-0.0450	3
-0.4105	0.0755	3
-0.3924	-0.0916	3
0.0652	-0.2475	3
0.3279	0.2915	3
-0.0370	0.0683	3
-0.0284	0.1220	3
0.2338	-0.0481	3
0.2399	0.3115	3
0.2310	0.0901	3
-0.0561	0.1067	3
0.2008	0.2660	3
-0.0038	0.1535	3
-0.4337	0.0162	3
0.0660	0.0637	3
0.0586	0.2180	3
-0.0236	0.1945	3
0.1107	-0.0157	3
0.0000	-0.0330	4
-0.2275	0.1900	4
-0.2462	0.1742	4
-0.2921	0.2075	4
-0.1505	-0.0078	4
-0.2769	0.0318	4
0.0143	-0.0173	4
-0.1983	0.1892	4
-0.1034	0.2962	4
-0.0943	-0.0328	4
-0.1994	-0.0457	4
-0.0657	0.3187	4
-0.1624	0.0235	4
-0.1941	-0.0742	4
-0.1686	-0.0775	4
-0.1334	-0.0218	4
-0.1799	-0.0209	4
-0.3265	-0.0634	4
-0.0549	-0.0550	4
-0.0935	0.0129	4
-0.0908	-0.0169	4
-0.3692	-0.0029	4
-0.0744	-0.0030	4
-0.0158	-0.0084	4
-0.2887	0.0696	4
-0.3255	0.0248	4
-0.2280	-0.0498	4
-0.1048	0.3166	4
-0.0363	0.0177	4
-0.1107	0.0078	4
-0.1887	-0.0393	4
-0.2968	0.1045	4
-0.3445	0.1087	4
-0.0939	0.0035	4
0.0102	-0.0491	4
-0.1418	0.0258	4
-0.1863	-0.0279	4
-0.3168	0.0097	4
-0.1898	-0.0160	4
-0.2769	0.2232	4
-0.2675	-0.0169	4
-0.0991	-0.0745	4
-0.1904	0.1085	4
-0.1156	-0.0572	4
-0.0549	0.0052	4
-0.1903	-0.0991	4
-0.3277	0.0774	4
-0.2007	0.0138	4
-0.1222	-0.0425	4
-0.1066	0.0070	4
-0.4681	-0.1530	5
0.0708	-0.5413	5
0.3857	-0.2929	5
0.1642	-0.5354	5
-0.1960	-0.2047	5
0.1458	-0.1388	5
0.5067	-0.2316	5
0.1581	-0.1619	5
0.4361	-0.2658	5
0.4649	-0.1142	5
0.4914	-0.1975	5
-0.3348	-0.3066	5
-0.3814	-0.3250	5
0.3982	-0.3525	5
0.3843	-0.2190	5
0.3749	-0.5134	5
-0.4232	-0.2241	5
0.1120	-0.3373	5
-0.2517	-0.2383	5
0.5255	-0.3239	5
0.4836	-0.1946	5
-0.4552	-0.2475	5
0.4161	-0.3099	5
0.0756	-0.5170	5
0.1496	-0.5344	5
0.4053	-0.2497	5
0.0156	-0.1384	5
0.0264	-0.1787	5
-0.4540	-0.2795	5
0.0867	-0.1822	5
0.1432	-0.1310	5
0.0847	-0.5549	5
0.0020	-0.5567	5
-0.4107	-0.2507	5
0.1751	-0.1745	5
0.3467	-0.2100	5
0.3832	-0.3979	5
0.4191	-0.2928	5
0.4456	-0.2377	5
-0.4505	-0.1925	5
-0.3610	-0.2592	5
0.2624	-0.2896	5
0.5355	-0.1056	5
-0.2968	-0.2568	5
0.0607	-0.5468	5
0.3603	-0.4383	5
-0.3610	-0.3494	5
0.0098	-0.5333	5
0.3050	-0.2936	5
0.4006	-0.2794	5
0.3305	0.0939	6
0.1771	0.1287	6
0.3953	0.2335	6
0.4025	0.0673	6
0.2225	0.2308	6
0.4316	-0.0125	6
0.3635	0.2334	6
0.3775	0.3010	6
0.3821	0.0531	6
0.1837	0.1135	6
0.3080	0.0865	6
0.3453	0.0045	6
-0.0881	0.2495	6
0.3496	0.1513	6
0.1475	0.0965	6
0.3815	0.1744	6
0.2616	0.1018	6
0.3624	0.0022	6
0.3405	0.2567	6
0.4091	0.1548	6
0.1581	0.2562	6
0.0371	0.0654	6
0.2994	0.1589	6
0.3577	0.1986	6
0.1393	0.2412	6
0.3025	0.0251	6
0.3293	0.0867	6
0.3149	0.2323	6
0.2903	-0.0193	6
0.3535	0.1484	6
0.3726	0.2079	6
0.3421	-0.1119	6
0.2783	0.0423	6
0.3616	-0.1021	6
0.2293	0.1880	6
0.2883	0.1093	6
0.1194	0.0965	6
0.2496	0.1463	6
0.3393	0.1322	6
-0.0142	0.1653	6
0.3997	0.0991	6
0.3406	0.0542	6
0.1713	0.0505	6
0.4171	0.0185	6
0.2989	0.1125	6
0.3987	0.0835	6
0.3718	0.1760	6
0.2704	0.0626	6
0.0559	0.1158	6
0.1427	0.0871	6
-0.4575	0.3149	7
0.1528	0.5451	7
0.0361	0.4912	7
0.0836	0.4988	7
-0.2678	0.4862	7
-0.3185	0.4237	7
0.1266	0.5089	7
0.0556	0.5027	7
-0.4731	0.2829	7
0.1574	0.5317	7
-0.0653	0.4903	7
-0.3692	0.3679	7
-0.3825	0.3760	7
-0.1001	0.4955	7
-0.0831	0.4950	7
-0.2368	0.4625	7
-0.2548	0.4163	7
-0.1798	0.4553	7
-0.1973	0.4525	7
0.0146	0.4962	7
-0.2689	0.3724	7
-0.3439	0.3988	7
-0.1501	0.4939	7
-0.1529	0.4354	7
-0.1741	0.5040	7
-0.1166	0.4797	7
0.0379	0.4799	7
-0.3453	0.3883	7
-0.0407	0.4802	7
-0.2865	0.4558	7
0.5036	0.3056	7
-0.0526	0.5202	7
-0.0823	0.5076	7
-0.0270	0.5114	7
-0.3212	0.4000	7
-0.1475	0.4740	7
-0.4345	0.3211	7
-0.0690	0.4657	7
-0.2091	0.4862	7
-0.0987	0.4537	7
-0.2339	0.4554	7
0.1208	0.4751	7
-0.1348	0.4628	7
0.0026	0.4800	7
-0.0218	0.5310	7
0.0109	0.5402	7
-0.4211	0.3500	7
-0.2328	0.4439	7
-0.0871	0.4560	7
-0.3690	0.3389	7
0.0816	-0.2165	8
-0.4007	-0.3974	8
0.2991	-0.1846	8
0.2669	-0.2561	8
-0.1560	-0.2207	8
-0.1780	-0.2092	8
-0.4260	-0.3874	8
0.3586	-0.1605	8
0.2497	-0.1106	8
0.2802	-0.1161	8
0.2048	-0.2868	8
-0.3979	-0.2568	8
0.2312	-0.2459	8
-0.0418	-0.2158	8
0.2313	-0.1278	8
-0.3324	-0.2437	8
0.2282	-0.1764	8
-0.1168	-0.2134	8
0.2178	-0.1690	8
0.2717	-0.2154	8
0.1021	-0.2446	8
0.2334	-0.2544	8
0.2406	-0.2214	8
0.1851	-0.2030	8
0.1410	-0.2304	8
0.2303	-0.2167	8
0.1169	-0.1764	8
-0.2132	-0.2830	8
0.3171	-0.1246	8
0.2613	-0.1159	8
0.0590	-0.1707	8
-0.1649	-0.1730	8
0.2152	-0.2111	8
-0.0966	-0.2155	8
0.2522	-0.2623	8
0.1888	-0.1550	8
0.0593	-0.2845	8
-0.2202	-0.2454	8
0.1831	-0.1264	8
0.2111	-0.2765	8
0.2617	-0.0991	8
0.2690	-0.2011	8
0.2602	-0.1897	8
0.0161	-0.1974	8
0.2753	-0.1327	8
0.2621	-0.1353	8
-0.1805	-0.2417	8
0.2368	-0.2730	8
0.2626	-0.1660	8
-0.2395	-0.3146	8
-0.0188	-0.3441	9
0.1537	-0.2766	9
0.1699	-0.3662	9
0.1758	-0.3217	9
-0.1437	-0.4255	9
0.0115	-0.3302	9
-0.0744	-0.4178	9
-0.1527	-0.4498	9
0.2318	-0.3411	9
-0.0893	-0.3351	9
0.0978	-0.2754	9
-0.1475	-0.3425	9
-0.1594	-0.4442	9
-0.1421	-0.4005	9
-0.1437	-0.4255	9
0.0978	-0.2754	9
-0.1527	-0.4498	9
0.1378	-0.2683	9
0.2318	-0.3411	9
0.2039	-0.3418	9
0.1316	-0.3047	9
0.1537	-0.2766	9
0.1378	-0.2683	9
-0.1475	-0.3425	9
0.0350	-0.3791	9
0.0185	-0.3504	9
-0.0007	-0.2872	9
0.0905	-0.2544	9
0.1470	-0.3277	9
-0.1421	-0.4005	9
0.1822	-0.2714	9
-0.0007	-0.2872	9
0.0223	-0.3551	9
0.1662	-0.2325	9
0.2039	-0.3418	9
-0.0744	-0.4178	9
0.0733	-0.3591	9
0.0430	-0.2701	9
-0.0893	-0.3351	9
0.1699	-0.3662	9
0.0185	-0.3504	9
0.1822	-0.2714	9
0.2318	-0.3411	9
0.0223	-0.3551	9
0.1929	-0.3524	9
-0.1437	-0.4255	9
0.1662	-0.2325	9
-0.1653	-0.4135	9
-0.0893	-0.3351	9
0.1929	-0.3524	9
-0.4724	0.1391	10
-0.0577	-0.4021	10
0.3868	-0.0923	10
-0.4202	-0.3184	10
-0.0770	-0.1900	10
-0.0797	-0.6239	10
0.3396	-0.0804	10
-0.2247	-0.4285	10
0.0736	-0.1523	10
-0.0425	-0.4583	10
-0.6432	-0.0603	10
-0.2423	-0.3892	10
-0.4646	0.0679	10
-0.3654	-0.1777	10
-0.4723	-0.3970	10
-0.2801	-0.3426	10
-0.1277	-0.1598	10
-0.3074	-0.4166	10
0.1049	-0.1083	10
-0.5380	-0.1597	10
-0.3095	-0.2001	10
-0.2034	-0.1545	10
-0.3348	-0.1908	10
-0.2842	-0.1553	10
-0.4514	-0.3268	10
-0.6116	-0.2342	10
-0.0989	-0.1225	10
0.2091	-0.1085	10
-0.2749	-0.5061	10
0.0015	-0.4191	10
-0.2810	-0.0596	10
-0.1615	-0.3104	10
-0.5331	0.1467	10
-0.3446	-0.4520	10
-0.0137	-0.2259	10
0.0945	-0.4590	10
0.0730	-0.1206	10
-0.2565	-0.4084	10
-0.3700	-0.1302	10
-0.3094	-0.3467	10
-0.2828	-0.4678	10
-0.5726	-0.0290	10
-0.0641	-0.2476	10
-0.4012	-0.4747	10
-0.6041	0.0061	10
-0.1707	-0.1620	10
-0.0334	-0.1229	10
-0.0338	-0.2770	10
-0.2296	-0.3368	10
-0.0084	-0.1646	10


==> chapters/data/mds-train-embedding-classicNet5DO-mp2.csv <==
x	y	classId
-0.4989	0.3460	0
-0.0166	-0.0635	0
-0.1534	0.4264	0
0.0990	-0.1539	0
0.1000	-0.2343	0
-0.0491	-0.5975	0
-0.0809	-0.5905	0
0.2119	-0.2342	0
0.1922	0.4696	0
-0.1397	-0.1997	0
0.0697	-0.2407	0
0.0327	0.0935	0
0.2787	-0.3215	0
-0.3337	-0.0919	0
0.2141	-0.2123	0
0.0217	-0.6601	0
0.2035	-0.4375	0
-0.1109	-0.1852	0
0.1125	-0.0388	0
-0.2728	-0.2525	0
-0.0584	-0.0603	0
-0.2352	-0.1041	0
0.4750	-0.3244	0
0.2067	-0.1991	0
-0.3988	-0.2345	0
-0.3959	-0.0432	0
-0.3847	-0.0890	0
0.2998	-0.2536	0
0.3281	-0.1641	0
-0.1971	-0.1975	0
0.1349	-0.2305	0
0.5473	-0.4914	0
0.1710	-0.1373	0
-0.4035	-0.0826	0
-0.1794	-0.1961	0
-0.2565	0.4537	0
0.3519	-0.1984	0
0.1491	-0.3921	0
0.5282	0.1839	0
0.1325	-0.1456	0
0.1656	-0.1383	0
0.6476	-0.2859	0
0.1447	-0.2279	0
0.2118	0.3810	0
0.5905	-0.3610	0
0.1360	-0.1389	0
0.1829	-0.2056	0
-0.0353	-0.4351	0
0.2003	-0.5621	0
0.6172	0.2899	0
-0.5192	-0.1641	1
-0.3990	-0.3042	1
-0.4098	-0.3294	1
-0.5807	-0.2268	1
-0.3331	-0.0689	1
-0.3246	-0.1794	1
-0.3513	-0.1525	1
-0.3902	-0.2789	1
-0.3173	0.0988	1
0.0440	-0.1039	1
-0.5433	-0.2028	1
-0.4371	-0.3531	1
0.1538	0.7538	1
-0.0664	-0.2017	1
-0.4740	-0.2972	1
-0.0439	-0.1159	1
-0.5474	0.3050	1
-0.4382	0.5762	1
-0.3689	-0.2879	1
-0.4337	-0.3823	1
-0.3908	-0.3079	1
0.0781	-0.0940	1
-0.1176	0.3538	1
-0.2322	-0.0189	1
-0.1337	-0.0738	1
-0.6492	-0.2837	1
-0.3710	-0.3309	1
-0.5283	-0.1077	1
-0.4626	-0.1976	1
-0.5371	-0.1344	1
-0.6407	-0.2769	1
-0.5524	-0.1193	1
-0.3941	-0.4181	1
-0.4652	0.2647	1
-0.1975	-0.2431	1
-0.4070	-0.2831	1
-0.4769	-0.1463	1
-0.2471	-0.0814	1
-0.5511	0.3436	1
-0.3760	-0.3485	1
0.0610	-0.0471	1
-0.5271	-0.2303	1
0.0255	-0.0331	1
-0.3903	-0.3339	1
-0.4639	0.6058	1
-0.2386	-0.0010	1
-0.2835	-0.1966	1
-0.3588	-0.2054	1
-0.3532	-0.1306	1
-0.1710	0.3368	1
-0.3061	-0.5376	2
-0.3148	-0.5367	2
-0.1621	-0.3922	2
-0.0980	-0.6940	2
-0.0150	-0.4973	2
-0.2637	-0.7069	2
-0.2601	-0.5616	2
0.1803	-0.4410	2
-0.1146	-0.3467	2
-0.0111	-0.4405	2
-0.2266	-0.4720	2
-0.0050	-0.5275	2
0.0007	-0.5787	2
0.2409	-0.1916	2
-0.0810	-0.3267	2
-0.1204	-0.3628	2
0.0862	-0.6100	2
-0.2226	-0.5767	2
0.2077	-0.3746	2
0.1741	-0.5660	2
0.2160	-0.6685	2
-0.1404	-0.5219	2
-0.0427	-0.5160	2
-0.4940	-0.1740	2
0.0494	-0.4059	2
-0.0678	-0.4313	2
-0.0796	-0.4264	2
-0.1784	-0.5756	2
0.0996	-0.6834	2
-0.3214	-0.6133	2
0.3576	-0.2705	2
-0.2781	-0.5334	2
-0.2116	-0.6159	2
-0.1132	-0.4338	2
-0.2314	-0.5600	2
-0.1718	-0.4988	2
-0.0191	-0.7171	2
-0.1117	-0.4982	2
-0.2810	-0.4565	2
-0.2238	-0.4119	2
-0.0724	-0.5108	2
-0.2377	-0.5332	2
0.2552	-0.6975	2
-0.4253	-0.4651	2
-0.1614	-0.4997	2
-0.2768	-0.4576	2
-0.1432	-0.4521	2
-0.1001	-0.5216	2
0.3178	-0.5944	2
-0.3413	-0.5593	2
-0.0034	-0.3472	3
0.0495	-0.1951	3
-0.3135	0.3439	3
-0.0865	-0.3544	3
0.3839	-0.3130	3
-0.1217	-0.6570	3
0.1461	-0.5379	3
0.2484	-0.4257	3
-0.3773	0.4894	3
-0.0040	0.2661	3
-0.0928	-0.3772	3
0.2131	-0.3209	3
0.0629	-0.4997	3
-0.4214	0.1540	3
0.4886	-0.2437	3
-0.1706	-0.3466	3
-0.0460	-0.2652	3
0.1304	-0.5477	3
0.2769	-0.3715	3
0.0631	-0.5430	3
-0.0417	-0.3203	3
0.1269	-0.2643	3
0.1966	-0.3049	3
-0.4845	0.4874	3
-0.3697	0.4270	3
0.0857	-0.2051	3
-0.1964	-0.3400	3
0.1293	-0.3017	3
0.1024	-0.2875	3
-0.3062	0.4581	3
0.0139	-0.3299	3
0.1315	-0.4298	3
-0.4985	-0.3840	3
-0.4315	0.0572	3
-0.2413	0.3493	3
0.3693	-0.0079	3
-0.1068	-0.6905	3
-0.0395	-0.1678	3
-0.1389	-0.2562	3
0.3441	-0.2867	3
0.0113	-0.6191	3
0.1471	-0.4658	3
-0.0885	-0.2133	3
0.0592	-0.5886	3
0.0679	-0.4548	3
-0.3867	0.2314	3
0.0819	-0.3257	3
-0.1569	-0.3810	3
0.0755	-0.4929	3
0.2007	-0.2932	3
0.0480	0.0022	4
-0.4186	-0.0036	4
-0.4025	0.0263	4
-0.4757	0.1111	4
-0.1235	0.0222	4
-0.2762	0.1479	4
0.0670	0.0295	4
-0.3514	0.2661	4
-0.4019	0.3338	4
-0.0501	0.0112	4
-0.1204	0.1137	4
-0.4021	0.2743	4
-0.1831	0.1184	4
-0.1255	0.1955	4
-0.1096	0.1853	4
-0.0849	0.0557	4
-0.0984	0.1083	4
-0.2013	0.2941	4
0.0227	0.0200	4
-0.0328	0.0232	4
-0.0675	-0.0083	4
-0.3338	0.3287	4
-0.0570	-0.0093	4
0.0146	-0.0594	4
-0.3646	0.1831	4
-0.3644	0.3074	4
-0.1544	0.1794	4
-0.4438	0.2084	4
-0.0254	-0.0122	4
-0.0958	0.0125	4
-0.0986	0.0960	4
-0.3942	0.1497	4
-0.4261	0.2285	4
-0.0794	0.0288	4
0.0723	-0.0241	4
-0.1606	0.0441	4
-0.1136	0.0869	4
-0.2843	0.2090	4
-0.1377	0.0768	4
-0.4931	0.0563	4
-0.2145	0.1778	4
0.0111	0.0503	4
-0.2806	0.0138	4
-0.0273	0.0550	4
-0.0546	-0.0381	4
-0.0805	0.2100	4
-0.3681	0.1643	4
-0.1690	0.0644	4
-0.0558	0.0518	4
-0.0944	0.0027	4
-0.3443	0.6092	5
0.3114	0.6543	5
0.6976	0.0607	5
0.3759	0.6421	5
0.0138	0.4652	5
0.3579	-0.0570	5
0.3362	0.6494	5
0.3583	0.0244	5
0.1784	0.6679	5
0.7333	0.1432	5
0.7281	-0.0588	5
-0.0111	0.7084	5
0.1969	0.6882	5
0.7073	0.2611	5
0.6561	-0.0814	5
0.6714	0.5411	5
-0.0118	0.7360	5
0.4956	0.3326	5
-0.0422	0.6192	5
0.6940	0.4206	5
0.1835	0.7005	5
0.1017	0.7373	5
0.7247	0.0714	5
0.3555	0.6324	5
0.3963	0.6203	5
0.6863	-0.0741	5
0.1817	0.1300	5
0.2316	0.1520	5
0.1662	0.7328	5
0.2985	0.1171	5
0.3407	-0.0442	5
0.3170	0.6576	5
0.2910	0.6746	5
0.0850	0.7155	5
0.4213	-0.0483	5
0.6187	0.1803	5
0.6924	0.3254	5
0.7183	-0.0156	5
0.7437	0.0119	5
-0.0016	0.7223	5
0.0661	0.6957	5
0.5586	0.1341	5
0.0709	0.7444	5
0.0092	0.6423	5
0.3501	0.6581	5
0.7094	0.2802	5
0.1928	0.7100	5
0.2277	0.6899	5
0.5910	0.1629	5
0.7290	0.0609	5
0.3706	-0.4433	6
0.0445	-0.3776	6
0.3032	-0.5989	6
0.4407	-0.3992	6
-0.1789	-0.4356	6
0.5828	-0.3358	6
0.2699	-0.6017	6
0.1762	-0.6915	6
0.4420	-0.3829	6
0.0746	-0.3922	6
0.3653	-0.4131	6
0.4116	-0.3335	6
-0.3292	-0.2499	6
0.4039	-0.4371	6
0.0327	-0.3064	6
0.4147	-0.5130	6
0.1624	-0.4648	6
0.4631	-0.3411	6
0.1920	-0.6287	6
0.4125	-0.5270	6
-0.2453	-0.3835	6
0.0167	-0.2393	6
0.3066	-0.4918	6
0.3585	-0.5518	6
-0.2985	-0.3587	6
0.3793	-0.3559	6
0.2151	-0.4939	6
-0.3136	-0.4690	6
0.4734	-0.2927	6
0.3521	-0.4984	6
0.2816	-0.5933	6
0.5736	-0.1776	6
0.2164	-0.3673	6
0.5595	-0.2200	6
-0.1019	-0.5471	6
0.3132	-0.4603	6
0.0398	-0.3265	6
0.1165	-0.4932	6
0.3478	-0.4769	6
-0.1467	-0.2769	6
0.4385	-0.4510	6
0.4015	-0.4050	6
0.1175	-0.3310	6
0.5413	-0.3643	6
0.3401	-0.4519	6
0.4505	-0.4123	6
0.3631	-0.5218	6
0.3305	-0.3912	6
-0.0387	-0.2877	6
0.0311	-0.2944	6
-0.7646	-0.2366	7
-0.6957	0.3803	7
-0.6839	-0.0883	7
-0.7271	-0.1074	7
-0.6945	0.3483	7
-0.6235	-0.4221	7
-0.7734	0.0178	7
-0.6772	-0.0649	7
-0.6588	-0.4099	7
-0.6376	0.4346	7
-0.6757	0.2562	7
-0.7128	0.1670	7
-0.7560	0.0696	7
-0.6749	0.0720	7
-0.7103	0.1356	7
-0.6469	0.3436	7
-0.6068	-0.3562	7
-0.6744	0.2437	7
-0.6814	-0.1058	7
-0.6888	0.1868	7
-0.5969	-0.3065	7
-0.7515	-0.0492	7
-0.7045	0.2216	7
-0.6188	0.1221	7
-0.7359	0.2136	7
-0.6497	0.0951	7
-0.6635	-0.0435	7
-0.7289	-0.1958	7
-0.6572	0.0406	7
-0.6821	0.3253	7
0.3251	0.7598	7
-0.7526	0.1742	7
-0.7176	0.2332	7
-0.6911	0.0107	7
-0.7150	-0.2622	7
-0.6436	0.1249	7
-0.6718	-0.3671	7
-0.6530	0.0592	7
-0.6829	0.2819	7
-0.6381	0.0303	7
-0.6754	0.3008	7
-0.5457	-0.4828	7
-0.6574	-0.0370	7
-0.7140	0.0810	7
-0.7052	0.0475	7
-0.7120	-0.0314	7
-0.6095	0.3842	7
-0.6657	0.3260	7
-0.6364	0.0675	7
-0.6921	-0.2169	7
0.3091	0.1658	8
0.1217	0.6957	8
0.4687	0.1223	8
0.4975	-0.0511	8
0.0632	0.3128	8
0.1266	0.2049	8
0.0999	0.7601	8
0.5968	-0.1461	8
0.3264	-0.1089	8
0.4448	-0.1576	8
0.4875	-0.0530	8
0.0571	0.5954	8
0.4912	-0.1023	8
0.1649	0.1779	8
0.2916	-0.0358	8
0.0703	0.5119	8
0.4825	-0.1095	8
0.0924	0.2721	8
0.3937	0.0675	8
0.5378	-0.0528	8
0.3456	0.2482	8
0.4818	-0.0993	8
0.4434	-0.1234	8
0.3990	0.1134	8
0.3968	0.1733	8
0.4489	-0.1350	8
0.2918	-0.0989	8
0.1947	0.3330	8
0.5035	-0.1786	8
0.3664	-0.1779	8
0.2455	-0.0758	8
0.0916	0.1430	8
0.4366	0.0917	8
0.1165	0.2592	8
0.5061	-0.0496	8
0.3316	-0.1344	8
0.3577	0.2994	8
0.0562	0.3812	8
0.3079	-0.1494	8
0.4802	-0.0623	8
0.3663	-0.1896	8
0.4457	-0.1047	8
0.4299	-0.0815	8
0.2327	-0.0053	8
0.4748	-0.1506	8
0.3675	-0.1509	8
0.1686	0.2603	8
0.5027	-0.0329	8
0.3269	0.0345	8
0.2466	0.4130	8
0.4199	0.3045	9
0.4426	0.0156	9
0.5769	0.0800	9
0.5309	0.0632	9
0.4108	0.4593	9
0.4376	0.2671	9
0.4647	0.4243	9
0.4377	0.4853	9
0.6023	0.0496	9
0.3297	0.3132	9
0.3820	0.0663	9
0.3229	0.3593	9
0.4224	0.4787	9
0.3756	0.4554	9
0.4108	0.4593	9
0.3820	0.0663	9
0.4377	0.4853	9
0.4609	0.0271	9
0.6023	0.0496	9
0.5784	0.0295	9
0.4963	0.0475	9
0.4426	0.0156	9
0.4609	0.0271	9
0.3229	0.3593	9
0.5041	0.2904	9
0.4564	0.2774	9
0.3592	0.1932	9
0.3952	0.0828	9
0.5034	0.1075	9
0.3756	0.4554	9
0.4758	-0.0166	9
0.3592	0.1932	9
0.4617	0.2796	9
0.4235	-0.0320	9
0.5784	0.0295	9
0.4647	0.4243	9
0.5066	0.2369	9
0.3732	0.1348	9
0.3297	0.3132	9
0.5769	0.0800	9
0.4564	0.2774	9
0.4758	-0.0166	9
0.6023	0.0496	9
0.4617	0.2796	9
0.5731	0.0506	9
0.4109	0.4593	9
0.4235	-0.0320	9
0.3899	0.4689	9
0.3297	0.3132	9
0.5731	0.0506	9
-0.4923	0.5195	10
0.0809	0.6023	10
0.0098	0.3993	10
-0.2953	0.7980	10
0.0817	0.3458	10
-0.1018	0.8669	10
0.1544	0.4064	10
-0.1559	0.7369	10
0.2195	-0.0188	10
-0.2883	0.5976	10
-0.5327	0.5688	10
-0.2305	0.7366	10
-0.4589	0.0606	10
-0.2214	0.5964	10
0.0070	0.7880	10
-0.1387	0.6311	10
-0.1234	0.5241	10
-0.1140	0.7588	10
0.2086	0.1735	10
-0.3259	0.6450	10
-0.2138	0.6486	10
-0.1704	0.5874	10
-0.2352	0.6695	10
-0.1723	0.5633	10
-0.2547	0.8364	10
-0.4299	0.8159	10
-0.0620	0.3200	10
0.2965	-0.0146	10
-0.3116	0.8171	10
-0.1178	0.7124	10
-0.2093	0.4164	10
-0.1895	0.6538	10
-0.4610	0.3714	10
-0.2120	0.8484	10
-0.0169	0.4989	10
-0.1831	0.7595	10
0.1878	0.0570	10
-0.2654	0.7145	10
-0.2155	0.5710	10
-0.0686	0.5825	10
-0.2882	0.6882	10
-0.1818	0.6802	10
-0.0187	0.5376	10
-0.2987	0.8826	10
-0.3977	0.7537	10
-0.1426	0.5326	10
0.0512	0.1750	10
-0.0398	0.5743	10
-0.1782	0.7239	10
0.1076	0.2005	10


==> chapters/data/mds-train-embedding-classicNet5DO-mp3.csv <==
x	y	classId
0.1492	-0.6196	0
0.0834	0.0880	0
0.4265	0.6573	0
0.0474	0.1613	0
0.0429	0.2269	0
0.2661	0.6163	0
0.2830	0.5841	0
-0.0491	0.3607	0
0.2245	0.7369	0
0.2944	0.1159	0
0.1013	0.2644	0
-0.0754	-0.1533	0
-0.0867	0.4590	0
0.4878	0.1348	0
-0.0905	0.2639	0
0.1382	0.6841	0
0.0362	0.5463	0
0.2666	0.0949	0
-0.0741	0.1011	0
0.4182	0.1040	0
0.1176	0.0268	0
0.2889	0.0588	0
-0.2628	0.5560	0
-0.1079	0.2570	0
0.6011	0.2307	0
0.5981	0.2233	0
0.5299	0.1233	0
-0.1847	0.3676	0
-0.2425	0.1794	0
0.3479	0.0784	0
0.0097	0.2373	0
-0.1892	0.7932	0
-0.0604	0.1649	0
0.5828	0.1359	0
0.3194	0.0791	0
0.5921	0.5000	0
-0.2303	0.2246	0
0.0826	0.5074	0
-0.5801	0.1050	0
-0.0031	0.1699	0
-0.0312	0.1923	0
0.1941	0.7494	0
-0.0069	0.2449	0
-0.6065	0.1305	0
-0.2798	0.7062	0
-0.0166	0.1534	0
-0.0776	0.2666	0
0.2715	0.5133	0
0.0224	0.6043	0
-0.7122	0.0927	0
0.6323	-0.1259	1
0.5734	0.0013	1
0.5649	-0.0180	1
0.6910	-0.1438	1
0.4164	-0.1606	1
0.4845	-0.0681	1
0.4258	-0.1043	1
0.5233	-0.0405	1
0.2735	-0.3271	1
0.0194	0.0413	1
0.6266	-0.1569	1
0.5996	0.0181	1
-0.3212	-0.6389	1
0.2518	0.0927	1
0.6083	-0.0496	1
0.1516	0.0997	1
0.7012	-0.2119	1
-0.0354	-0.7108	1
0.4951	-0.0321	1
0.6296	0.0479	1
0.5241	-0.0491	1
-0.0204	0.0468	1
-0.1080	-0.4240	1
0.2672	-0.1562	1
0.2267	0.0239	1
0.7493	-0.1682	1
0.5503	0.0394	1
0.6344	-0.1899	1
0.6034	-0.0842	1
0.6439	-0.1738	1
0.7831	-0.0670	1
0.6114	-0.2150	1
0.5727	0.0807	1
0.5509	-0.2879	1
0.3735	0.0475	1
0.5240	-0.0628	1
0.5814	-0.1413	1
0.3132	-0.1046	1
0.6996	-0.2490	1
0.5443	0.0180	1
0.0450	0.0564	1
0.5879	-0.1721	1
-0.0557	-0.0543	1
0.5383	-0.0098	1
-0.0201	-0.7572	1
0.2586	-0.1783	1
0.4216	-0.0435	1
0.5367	-0.0740	1
0.4576	-0.1222	1
-0.0810	-0.4256	1
0.5716	0.3350	2
0.5735	0.3300	2
0.3852	0.2516	2
0.4651	0.5992	2
0.2521	0.3760	2
0.5797	0.5549	2
0.5162	0.3826	2
0.2005	0.5188	2
0.3123	0.2011	2
0.2388	0.3128	2
0.4604	0.2651	2
0.4163	0.4096	2
0.3445	0.5244	2
-0.0963	0.2109	2
0.2441	0.1718	2
0.3320	0.1903	2
0.3184	0.6023	2
0.4738	0.3994	2
0.0440	0.4692	2
0.1832	0.6207	2
0.1412	0.7169	2
0.5828	0.2996	2
0.2844	0.4082	2
0.4425	-0.3100	2
0.1684	0.3041	2
0.3031	0.2493	2
0.3109	0.3233	2
0.4448	0.4246	2
0.2353	0.6896	2
0.6168	0.4301	2
-0.1979	0.1811	2
0.5630	0.3597	2
0.5409	0.4838	2
0.3150	0.3031	2
0.4840	0.4087	2
0.4037	0.3595	2
0.3228	0.6814	2
0.3371	0.3636	2
0.4929	0.2347	2
0.5429	0.2166	2
0.4780	0.3146	2
0.4736	0.3650	2
0.0257	0.7591	2
0.6759	0.1602	2
0.3958	0.3715	2
0.4853	0.2333	2
0.3500	0.2904	2
0.4949	0.3279	2
0.0794	0.6856	2
0.6176	0.3760	2
0.2206	-0.0189	3
0.0569	0.1032	3
0.6799	0.2286	3
0.2938	0.3334	3
-0.0631	0.4941	3
0.4075	0.5704	3
0.1528	0.5364	3
0.0234	0.4128	3
0.0022	-0.6280	3
-0.1368	-0.3026	3
0.3245	0.3891	3
0.0303	0.3618	3
0.2795	0.4486	3
0.3121	-0.3713	3
-0.3078	0.4481	3
0.4059	0.2983	3
0.2179	0.0486	3
0.1687	0.5476	3
0.0198	0.4763	3
0.2114	0.4847	3
0.2036	0.2993	3
0.0413	0.3465	3
0.0434	0.2931	3
0.2156	-0.6724	3
0.0439	-0.5838	3
0.0162	0.0873	3
0.4237	0.2562	3
0.0075	0.3408	3
0.0650	0.3951	3
0.6611	-0.1407	3
0.1353	0.3530	3
0.1022	0.3753	3
0.7139	0.0358	3
0.3774	-0.3046	3
-0.0416	-0.4622	3
-0.3106	0.0794	3
0.1088	-0.4552	3
0.1458	-0.0099	3
0.2434	-0.1108	3
-0.1995	0.2743	3
0.3777	0.5295	3
0.1122	0.4532	3
0.2038	-0.0741	3
0.3148	0.5334	3
0.2055	0.3412	3
0.1746	-0.4764	3
0.1374	0.1270	3
0.3903	0.3498	3
0.2327	0.4559	3
0.0416	0.2823	3
-0.0236	-0.0821	4
0.4723	-0.2207	4
0.4449	-0.2324	4
0.4889	-0.3302	4
0.0207	-0.1988	4
0.2307	-0.2694	4
0.1039	0.1394	4
0.6884	0.1905	4
0.2716	-0.4913	4
0.0442	-0.1422	4
0.0403	-0.2334	4
0.6692	0.0971	4
0.1123	-0.2480	4
0.0264	-0.3630	4
0.0325	-0.3503	4
0.0611	-0.1804	4
0.0736	-0.1816	4
0.0327	-0.4397	4
0.0045	-0.0607	4
0.0733	-0.0352	4
0.0513	-0.1547	4
0.1173	-0.5468	4
0.0836	-0.1102	4
0.0375	-0.0245	4
0.2097	-0.4718	4
0.1579	-0.5836	4
0.0547	-0.3573	4
0.5191	-0.2613	4
0.0929	-0.0702	4
0.0969	-0.1384	4
-0.0039	-0.2126	4
0.2801	-0.4174	4
0.2229	-0.5388	4
0.1194	-0.1129	4
-0.0311	-0.0301	4
0.1059	-0.2012	4
0.0022	-0.2179	4
0.1891	-0.3658	4
0.0250	-0.2322	4
0.5050	-0.3298	4
0.0803	-0.3544	4
0.0360	-0.0593	4
0.3362	-0.1471	4
0.0148	-0.1278	4
0.0900	-0.0970	4
-0.0058	-0.3394	4
0.3178	-0.3243	4
0.1437	-0.1549	4
0.0340	-0.1528	4
0.0807	-0.1290	4
-0.4737	-0.5795	5
-0.6809	-0.3211	5
-0.6572	0.3429	5
-0.7324	-0.2245	5
-0.4017	-0.4259	5
-0.3472	0.3828	5
-0.7144	-0.2612	5
-0.4285	0.3227	5
-0.5911	-0.4155	5
-0.5410	0.6215	5
-0.6003	0.4995	5
-0.4917	-0.6067	5
-0.5989	-0.4255	5
-0.7468	0.3319	5
-0.5737	0.4017	5
-0.9056	-0.0333	5
-0.4995	-0.6227	5
-0.5973	0.3971	5
-0.4086	-0.5774	5
-0.8529	0.0946	5
-0.6175	-0.4273	5
-0.6356	-0.4712	5
-0.6615	0.3825	5
-0.7190	-0.2328	5
-0.7334	-0.2017	5
-0.5733	0.4431	5
-0.3330	-0.0339	5
-0.3978	-0.0375	5
-0.6643	-0.4279	5
-0.4548	0.1091	5
-0.3102	0.3550	5
-0.6849	-0.3179	5
-0.6732	-0.3509	5
-0.5831	-0.5031	5
-0.4495	0.3622	5
-0.5633	0.4750	5
-0.7912	0.2024	5
-0.6220	0.4267	5
-0.6492	0.4305	5
-0.5186	-0.5966	5
-0.5714	-0.5106	5
-0.6306	0.1988	5
-0.6419	-0.4644	5
-0.4936	-0.5400	5
-0.7052	-0.2838	5
-0.7771	0.1306	5
-0.6378	-0.4166	5
-0.5923	-0.4419	5
-0.6674	0.1658	5
-0.6812	0.3581	5
-0.1607	0.6196	6
0.1866	0.4189	6
-0.0435	0.6997	6
-0.2845	0.5698	6
0.3733	0.4673	6
-0.3892	0.6244	6
-0.0503	0.7001	6
0.0358	0.7477	6
-0.3045	0.5360	6
0.2496	0.4687	6
-0.1996	0.5713	6
-0.0292	0.5993	6
0.5029	0.0675	6
-0.2535	0.6029	6
0.2267	0.2450	6
-0.2769	0.6517	6
0.2050	0.5693	6
0.0040	0.6426	6
0.0100	0.7040	6
-0.1567	0.6868	6
0.4149	0.4367	6
0.1309	0.2658	6
-0.1156	0.6200	6
-0.1077	0.6867	6
0.5461	0.2916	6
-0.1837	0.5506	6
0.1426	0.6140	6
-0.4288	0.4882	6
-0.0454	0.6460	6
-0.1377	0.6325	6
-0.0617	0.7187	6
-0.4392	0.5178	6
0.0533	0.5070	6
-0.3815	0.5460	6
0.4222	0.5066	6
-0.1038	0.6002	6
0.2262	0.4045	6
0.2465	0.5751	6
-0.1576	0.6075	6
0.3343	0.1453	6
-0.2292	0.6195	6
-0.2139	0.5686	6
0.1483	0.3557	6
-0.3447	0.6290	6
-0.1618	0.5827	6
-0.2967	0.5800	6
-0.1477	0.6573	6
-0.1397	0.5379	6
0.2516	0.2116	6
0.2251	0.2617	6
0.8257	-0.2724	7
0.7107	-0.4394	7
0.3566	-0.5689	7
0.5955	-0.5109	7
0.3689	-0.7329	7
0.8206	-0.0198	7
0.5919	-0.5798	7
0.5184	-0.4737	7
0.7643	-0.3204	7
0.5458	-0.6298	7
0.4589	-0.6402	7
0.6338	-0.4875	7
0.6578	-0.4797	7
0.4121	-0.5402	7
0.4118	-0.6556	7
0.3284	-0.7119	7
0.7745	-0.0936	7
0.4116	-0.6633	7
0.5444	-0.4361	7
0.5358	-0.6037	7
0.6556	-0.2850	7
0.6882	-0.4676	7
0.4418	-0.6606	7
0.3978	-0.5420	7
0.4583	-0.6725	7
0.4607	-0.5206	7
0.4896	-0.4653	7
0.7224	-0.3729	7
0.4355	-0.5097	7
0.3449	-0.7145	7
-0.0277	-0.8199	7
0.5176	-0.6623	7
0.4904	-0.6652	7
0.4987	-0.5250	7
0.7654	-0.3067	7
0.4225	-0.5478	7
0.8132	-0.1854	7
0.4234	-0.5241	7
0.3869	-0.6876	7
0.4807	-0.4819	7
0.3741	-0.7037	7
0.7905	0.1395	7
0.5169	-0.4348	7
0.6078	-0.5451	7
0.4639	-0.5467	7
0.3916	-0.5919	7
0.2261	-0.7384	7
0.3570	-0.7181	7
0.4408	-0.4864	7
0.7973	-0.1127	7
-0.3241	0.1512	8
-0.5253	-0.5633	8
-0.3790	0.4488	8
-0.4379	0.2255	8
-0.2118	-0.2479	8
-0.1774	-0.1411	8
-0.5703	-0.5910	8
-0.3761	0.5168	8
-0.1328	0.4347	8
-0.2837	0.4108	8
-0.3864	0.1825	8
-0.4212	-0.4975	8
-0.3535	0.2543	8
-0.1794	-0.0061	8
-0.1507	0.4158	8
-0.3374	-0.4354	8
-0.3549	0.4096	8
-0.2097	-0.1962	8
-0.3227	0.3942	8
-0.4133	0.4025	8
-0.5097	0.1482	8
-0.3486	0.2372	8
-0.3187	0.2497	8
-0.3797	0.3529	8
-0.4064	0.3151	8
-0.2859	0.2944	8
-0.1585	0.2993	8
-0.3253	-0.2267	8
-0.2942	0.4687	8
-0.1359	0.4215	8
-0.1336	0.2106	8
-0.1369	-0.0948	8
-0.3916	0.3764	8
-0.2117	-0.1582	8
-0.4275	0.2578	8
-0.1731	0.3249	8
-0.5321	0.0426	8
-0.2237	-0.3393	8
-0.1623	0.3058	8
-0.3776	0.1888	8
-0.1273	0.4396	8
-0.3666	0.2661	8
-0.3381	0.3273	8
-0.1454	0.1469	8
-0.3287	0.4144	8
-0.1543	0.4254	8
-0.2652	-0.1729	8
-0.4339	0.2494	8
-0.3021	0.3299	8
-0.4084	-0.2602	8
-0.5516	-0.0597	9
-0.4288	0.1094	9
-0.5763	0.2298	9
-0.5195	0.2447	9
-0.6219	-0.1503	9
-0.5584	-0.0121	9
-0.5942	-0.2146	9
-0.6683	-0.1340	9
-0.5649	0.2854	9
-0.4739	-0.1243	9
-0.4039	0.0543	9
-0.4585	-0.1487	9
-0.6443	-0.1527	9
-0.5964	-0.1715	9
-0.6219	-0.1503	9
-0.4039	0.0543	9
-0.6683	-0.1340	9
-0.4502	0.1979	9
-0.5649	0.2853	9
-0.5507	0.2386	9
-0.4864	0.1527	9
-0.4288	0.1094	9
-0.4502	0.1979	9
-0.4585	-0.1487	9
-0.6387	0.0183	9
-0.5847	-0.0054	9
-0.4496	-0.0074	9
-0.4070	0.1331	9
-0.5064	0.2335	9
-0.5964	-0.1715	9
-0.4599	0.1320	9
-0.4496	-0.0074	9
-0.5859	-0.0030	9
-0.3854	0.1628	9
-0.5507	0.2386	9
-0.5942	-0.2146	9
-0.6129	0.0790	9
-0.4320	0.0534	9
-0.4739	-0.1243	9
-0.5763	0.2298	9
-0.5847	-0.0054	9
-0.4599	0.1320	9
-0.5649	0.2854	9
-0.5859	-0.0030	9
-0.5549	0.2104	9
-0.6219	-0.1503	9
-0.3854	0.1628	9
-0.6610	-0.1103	9
-0.4739	-0.1243	9
-0.5549	0.2104	9
0.1752	-0.8248	10
-0.4071	-0.6271	10
-0.3459	-0.3667	10
-0.2936	-0.8982	10
-0.3182	-0.2682	10
-0.4950	-0.8098	10
-0.4521	-0.2946	10
-0.3607	-0.7689	10
-0.2131	0.0702	10
-0.6475	-0.5562	10
0.0819	-0.8110	10
-0.2099	-0.8472	10
0.1794	-0.4180	10
-0.2130	-0.6863	10
-0.1695	-0.8318	10
-0.1697	-0.6845	10
-0.2526	-0.5924	10
-0.3991	-0.7387	10
-0.3509	-0.0228	10
-0.1675	-0.7798	10
-0.2807	-0.7304	10
-0.2495	-0.6663	10
-0.2777	-0.7774	10
-0.2294	-0.6712	10
-0.3336	-0.9133	10
-0.0660	-0.9996	10
-0.1710	-0.3406	10
-0.2708	0.1517	10
-0.2659	-0.9260	10
-0.3679	-0.7528	10
-0.0383	-0.6054	10
-0.2610	-0.7520	10
0.0828	-0.6408	10
-0.3690	-0.8881	10
-0.3071	-0.4837	10
-0.3514	-0.8063	10
-0.2728	0.0366	10
-0.2154	-0.8023	10
-0.1963	-0.6666	10
-0.2844	-0.5546	10
-0.5591	-0.6084	10
-0.0163	-0.8214	10
-0.3362	-0.5347	10
-0.3137	-0.9817	10
-0.1413	-0.9780	10
-0.2391	-0.6070	10
-0.2114	-0.1393	10
-0.3379	-0.5963	10
-0.3277	-0.7926	10
-0.2542	-0.0778	10


==> chapters/data/mds-train-embedding-classicNet5DO-mp4.csv <==
x	y	classId
0.0607	0.7759	0
-0.5622	-0.0509	0
0.4012	0.0248	0
-0.5481	-0.1392	0
-0.4220	-0.2114	0
-0.1137	-0.0632	0
-0.0744	-0.0196	0
-0.2435	-0.2895	0
0.4281	-0.1176	0
-0.4189	0.1056	0
-0.4014	-0.0824	0
-0.6179	-0.1429	0
-0.1962	-0.3555	0
-0.5644	0.1741	0
-0.3340	-0.3485	0
-0.0337	-0.1784	0
-0.1217	-0.1379	0
-0.4746	0.0983	0
-0.5640	-0.2144	0
-0.3452	0.4062	0
-0.5882	0.0464	0
-0.5188	0.0439	0
0.0095	-0.4099	0
-0.3090	-0.3955	0
-0.6753	0.2341	0
-0.6164	0.1642	0
-0.4985	0.3779	0
-0.2336	-0.4461	0
-0.3498	-0.4886	0
-0.4737	0.1770	0
-0.4137	-0.2610	0
0.2845	-0.4162	0
-0.3898	-0.2216	0
-0.4840	0.4191	0
-0.4827	0.1380	0
0.4043	0.0844	0
-0.3501	-0.5132	0
-0.2008	-0.1428	0
-0.0288	-0.6524	0
-0.4545	-0.1615	0
-0.4819	-0.1723	0
0.4490	-0.1182	0
-0.3968	-0.2815	0
0.4137	-0.2804	0
0.2646	-0.4135	0
-0.5125	-0.1803	0
-0.3189	-0.3716	0
-0.2819	-0.0475	0
-0.0266	-0.2297	0
0.2336	-0.6859	0
-0.0459	0.8015	1
-0.0391	0.6815	1
-0.0058	0.7172	1
0.0409	0.8652	1
-0.1771	0.7954	1
-0.1351	0.6794	1
-0.1911	0.7089	1
-0.0211	0.7213	1
-0.2877	0.8170	1
-0.6442	-0.0131	1
0.0058	0.8463	1
0.0324	0.6929	1
0.5479	0.0456	1
0.0220	0.4865	1
0.0216	0.7645	1
-0.6286	-0.0387	1
0.1876	0.8277	1
0.5151	0.1361	1
-0.0399	0.6958	1
0.0560	0.6439	1
0.0057	0.6885	1
-0.6639	-0.0857	1
0.1294	0.2213	1
-0.3636	0.7203	1
-0.6894	0.0480	1
0.1346	0.8651	1
0.0261	0.6177	1
-0.0466	0.8404	1
-0.0258	0.7866	1
-0.0464	0.8281	1
0.1017	0.8768	1
-0.0149	0.8503	1
0.0626	0.6179	1
0.1525	0.8056	1
-0.0461	0.5528	1
0.0103	0.6902	1
-0.0714	0.8134	1
-0.3317	0.6869	1
0.2067	0.8292	1
0.0040	0.6303	1
-0.6976	-0.0883	1
0.0270	0.8376	1
-0.7472	-0.0710	1
-0.0149	0.6923	1
0.5746	0.1339	1
-0.3983	0.7203	1
-0.1156	0.6888	1
-0.0830	0.7072	1
-0.1724	0.7711	1
0.1040	0.2459	1
-0.2070	0.5439	2
-0.1827	0.5223	2
-0.1098	0.4207	2
0.1826	0.1899	2
-0.0581	0.2541	2
0.0077	0.3682	2
-0.1813	0.4881	2
0.0377	0.1169	2
-0.0371	0.3207	2
-0.0737	0.2443	2
-0.1196	0.4405	2
-0.3726	0.5399	2
0.0070	0.2134	2
-0.4436	-0.2551	2
-0.2240	0.2975	2
-0.1099	0.3795	2
0.1157	0.1821	2
-0.1911	0.4137	2
-0.1756	-0.0741	2
0.0157	0.1361	2
-0.3127	0.6910	2
-0.4287	0.6012	2
-0.1000	0.1998	2
-0.3022	0.6956	2
-0.1098	0.1496	2
-0.0205	0.2677	2
-0.2267	0.2403	2
-0.2225	0.4374	2
0.2517	0.0853	2
0.1261	0.4023	2
-0.2300	-0.3379	2
-0.0133	0.4510	2
0.1211	0.4428	2
-0.2010	0.2702	2
-0.2573	0.4683	2
-0.2012	0.3420	2
0.1871	0.1186	2
-0.1104	0.3071	2
-0.2099	0.4849	2
0.1548	0.6768	2
-0.4031	0.6506	2
-0.2477	0.4711	2
0.3942	-0.1758	2
0.1120	0.5882	2
-0.1928	0.3318	2
-0.1739	0.4562	2
-0.1412	0.3302	2
-0.3790	0.5838	2
0.2676	0.0317	2
0.1062	0.4655	2
-0.8088	0.1143	3
-0.7250	-0.1346	3
0.1011	0.3073	3
-0.1490	0.0586	3
-0.6922	-0.3585	3
0.4130	0.2495	3
-0.7624	-0.0878	3
-0.7487	-0.2118	3
-0.7628	0.3668	3
-0.7899	-0.1986	3
-0.1258	0.0466	3
-0.7750	-0.1739	3
-0.7832	0.0400	3
-0.2363	0.7258	3
-0.6122	-0.5048	3
-0.1665	0.1671	3
-0.7558	0.1362	3
-0.7794	-0.0501	3
-0.7429	-0.2601	3
-0.7366	-0.0303	3
-0.1855	0.0098	3
-0.2894	-0.2187	3
-0.7490	-0.1350	3
0.2497	0.5456	3
-0.6819	0.4694	3
-0.8053	-0.0816	3
-0.1413	0.2285	3
-0.2511	-0.2132	3
-0.2893	-0.2106	3
-0.7838	0.3221	3
-0.1820	-0.0458	3
-0.7369	-0.1629	3
-0.5801	0.7137	3
-0.2752	0.7423	3
-0.7968	0.2128	3
-0.6070	-0.4908	3
0.3651	0.2630	3
-0.7768	0.0808	3
-0.7855	0.2890	3
-0.7175	-0.3392	3
-0.8019	0.1514	3
-0.7439	-0.1929	3
-0.8286	0.0346	3
-0.7814	0.0556	3
-0.7890	-0.0052	3
-0.2416	0.7191	3
-0.7485	0.0547	3
-0.0626	0.1338	3
-0.7879	-0.0129	3
-0.7629	-0.1579	3
-0.6468	0.2132	4
-0.2370	0.6464	4
-0.2670	0.6409	4
-0.2136	0.7738	4
-0.5646	0.3724	4
-0.4577	0.4795	4
-0.3459	0.2148	4
0.0650	0.4587	4
0.3766	0.3414	4
-0.6318	0.3335	4
-0.5420	0.3375	4
0.3130	0.3492	4
-0.5287	0.3930	4
-0.5387	0.5358	4
-0.5072	0.5457	4
-0.6358	0.3547	4
-0.5099	0.3479	4
-0.5757	0.4957	4
-0.5674	0.2397	4
-0.4511	0.2326	4
-0.5917	0.3693	4
-0.5242	0.6186	4
-0.5956	0.2992	4
-0.5230	0.2227	4
0.1893	0.6971	4
0.3664	0.7176	4
-0.5499	0.5295	4
0.3066	0.4020	4
-0.6212	0.3014	4
-0.5715	0.3162	4
-0.5226	0.3178	4
0.1316	0.7540	4
0.2900	0.7293	4
-0.5370	0.2987	4
-0.5685	0.1296	4
-0.4630	0.3134	4
-0.5399	0.3576	4
-0.4524	0.6344	4
-0.5411	0.3737	4
0.2085	0.6870	4
-0.5893	0.4834	4
-0.6271	0.2461	4
-0.3687	0.4954	4
-0.6192	0.2754	4
-0.5565	0.2848	4
-0.5624	0.4696	4
-0.4588	0.5298	4
-0.4620	0.3425	4
-0.6091	0.3336	4
-0.5318	0.2783	4
0.7293	-0.3272	5
0.5847	-0.5133	5
0.3750	-0.6198	5
0.5404	-0.5112	5
0.6533	-0.2491	5
0.1381	-0.5124	5
0.5483	-0.4908	5
0.2562	-0.5560	5
0.6337	-0.3998	5
0.3823	-0.7076	5
0.4130	-0.6344	5
0.7666	-0.2548	5
0.6286	-0.3794	5
0.3809	-0.6827	5
0.3417	-0.6025	5
0.6165	-0.6994	5
0.7784	-0.2564	5
0.3990	-0.6029	5
0.7707	-0.1921	5
0.6137	-0.6480	5
0.6510	-0.3991	5
0.6810	-0.4198	5
0.3680	-0.6605	5
0.5314	-0.5116	5
0.5385	-0.5217	5
0.3192	-0.6520	5
0.2543	-0.4922	5
0.2717	-0.6008	5
0.6574	-0.4388	5
0.2212	-0.5678	5
0.1515	-0.5059	5
0.5820	-0.5154	5
0.5971	-0.4603	5
0.7037	-0.3512	5
0.1670	-0.6012	5
0.3443	-0.6627	5
0.3849	-0.7444	5
0.3268	-0.6839	5
0.3649	-0.6174	5
0.7658	-0.3284	5
0.7198	-0.3521	5
0.2349	-0.7376	5
0.6929	-0.4482	5
0.7456	-0.2902	5
0.5588	-0.4714	5
0.4319	-0.7228	5
0.6427	-0.4205	5
0.6358	-0.3801	5
0.3015	-0.6976	5
0.3725	-0.6280	5
0.1489	-0.0847	6
-0.4705	-0.0727	6
0.2043	-0.0115	6
0.2914	-0.2395	6
-0.2850	0.1100	6
0.1980	-0.3239	6
0.1990	-0.0689	6
0.2931	-0.0622	6
0.2973	-0.3341	6
-0.3971	0.0523	6
0.1343	-0.2062	6
-0.2155	-0.2245	6
-0.4905	0.5373	6
0.3409	-0.2446	6
-0.7026	0.1240	6
0.2626	-0.0310	6
-0.3715	-0.0030	6
-0.1063	-0.1762	6
0.2750	-0.1620	6
0.2475	-0.0734	6
-0.2882	0.1712	6
-0.5368	-0.0944	6
0.1654	-0.1071	6
0.2108	-0.0457	6
0.1744	0.3109	6
0.0725	-0.1530	6
-0.3393	-0.0507	6
0.5014	-0.2033	6
-0.1251	-0.2854	6
0.1761	-0.1392	6
0.2400	-0.1636	6
0.1387	-0.5760	6
-0.3397	-0.1465	6
0.0879	-0.4303	6
-0.3578	0.1667	6
0.1097	-0.0768	6
-0.5035	0.0505	6
-0.3679	0.0189	6
0.1625	-0.1593	6
-0.6616	0.1510	6
0.1906	-0.2212	6
0.1155	-0.2341	6
-0.6736	-0.0033	6
0.2242	-0.2706	6
0.1291	-0.1728	6
0.3239	-0.2909	6
0.2017	-0.1272	6
0.0676	-0.1308	6
-0.6703	0.1077	6
-0.6926	0.1084	6
0.5614	0.7101	7
0.6131	0.3814	7
0.5587	0.3904	7
0.6160	0.4630	7
0.6101	0.5287	7
0.3358	0.8087	7
0.6312	0.4259	7
0.5168	0.4123	7
0.6202	0.6514	7
0.6842	0.4089	7
0.4968	0.5826	7
0.5040	0.7264	7
0.5255	0.7305	7
0.4890	0.4791	7
0.6488	0.4569	7
0.5481	0.5805	7
0.2848	0.7870	7
0.5205	0.5563	7
0.3820	0.5551	7
0.6622	0.5049	7
0.2613	0.7961	7
0.4797	0.7727	7
0.5530	0.5068	7
0.4336	0.5582	7
0.5362	0.5283	7
0.4437	0.5162	7
0.4700	0.4515	7
0.4722	0.7392	7
0.5010	0.4371	7
0.5715	0.5557	7
0.7008	0.1286	7
0.6137	0.5017	7
0.6085	0.4837	7
0.5659	0.4796	7
0.4445	0.7452	7
0.4303	0.5255	7
0.3799	0.7919	7
0.4664	0.4915	7
0.5333	0.5848	7
0.4235	0.5176	7
0.5744	0.5408	7
0.2090	0.7966	7
0.4085	0.4525	7
0.6311	0.5878	7
0.4958	0.4669	7
0.6203	0.4445	7
0.6805	0.6298	7
0.5769	0.5627	7
0.4342	0.5351	7
0.4165	0.7121	7
0.0034	-0.5272	8
0.7903	-0.4287	8
-0.3099	-0.5517	8
-0.5142	-0.6137	8
-0.5751	-0.3103	8
-0.6536	-0.3193	8
0.8037	-0.4454	8
-0.0704	-0.5257	8
-0.0563	-0.3349	8
-0.0497	-0.5395	8
-0.5451	-0.5679	8
0.6814	-0.5289	8
-0.5172	-0.5618	8
0.0350	-0.2895	8
-0.0296	-0.3247	8
0.4948	-0.7073	8
-0.0169	-0.5676	8
-0.5006	-0.3030	8
0.0412	-0.5273	8
0.0230	-0.6361	8
0.2133	-0.5884	8
-0.5386	-0.5466	8
-0.5408	-0.5280	8
0.0021	-0.5900	8
0.0650	-0.5804	8
-0.4791	-0.5095	8
-0.4962	-0.4188	8
-0.6653	-0.4507	8
0.0559	-0.5445	8
-0.1312	-0.3726	8
-0.5375	-0.3810	8
-0.6419	-0.2915	8
-0.0569	-0.6019	8
0.4019	-0.0501	8
-0.4648	-0.6053	8
-0.4901	-0.4164	8
0.3486	-0.5237	8
0.5682	0.0547	8
-0.4956	-0.3963	8
-0.5457	-0.5526	8
-0.1099	-0.3602	8
-0.4325	-0.5723	8
-0.2227	-0.5308	8
-0.5442	-0.3840	8
0.1012	-0.5564	8
-0.0892	-0.3729	8
-0.6507	-0.3911	8
-0.4734	-0.5975	8
-0.1857	-0.5174	8
-0.3307	-0.7698	8
0.0388	-0.7923	9
-0.4291	-0.6710	9
-0.2236	-0.6838	9
-0.1785	-0.6398	9
-0.0257	-0.8272	9
0.0640	-0.7911	9
0.1863	-0.8187	9
0.0617	-0.8408	9
-0.1166	-0.6671	9
-0.1481	-0.8079	9
-0.4072	-0.6831	9
-0.2148	-0.7646	9
0.0122	-0.8386	9
0.0027	-0.8187	9
-0.0257	-0.8272	9
-0.4072	-0.6831	9
0.0617	-0.8408	9
-0.3020	-0.6514	9
-0.1166	-0.6671	9
-0.2383	-0.6609	9
-0.3771	-0.6655	9
-0.4291	-0.6710	9
-0.3020	-0.6514	9
-0.2148	-0.7646	9
0.1044	-0.7462	9
0.0787	-0.7973	9
-0.1558	-0.7425	9
-0.1882	-0.6645	9
-0.1130	-0.6374	9
0.0027	-0.8187	9
-0.4407	-0.6782	9
-0.1558	-0.7425	9
0.0722	-0.7975	9
-0.4213	-0.6140	9
-0.2383	-0.6609	9
0.1863	-0.8187	9
0.0427	-0.7211	9
-0.1721	-0.7117	9
-0.1481	-0.8079	9
-0.2236	-0.6838	9
0.0787	-0.7973	9
-0.4407	-0.6782	9
-0.1166	-0.6671	9
0.0722	-0.7975	9
-0.2566	-0.6756	9
-0.0257	-0.8272	9
-0.4213	-0.6140	9
-0.0457	-0.8180	9
-0.1481	-0.8079	9
-0.2566	-0.6756	9
0.8277	0.4073	10
0.8578	-0.2128	10
0.7356	-0.2025	10
0.9867	0.0274	10
0.3683	-0.4318	10
0.9640	-0.1375	10
0.7070	-0.1848	10
0.9428	-0.0821	10
-0.3919	-0.4558	10
0.7775	0.2019	10
0.7508	0.2656	10
0.9324	0.1429	10
-0.6574	0.5459	10
0.8412	-0.0446	10
0.8607	0.1286	10
0.8227	0.0326	10
0.8489	-0.0376	10
0.8299	0.0832	10
-0.3350	-0.7077	10
0.8814	-0.1497	10
0.9172	-0.0230	10
0.8722	0.0043	10
0.9377	-0.0052	10
0.8180	-0.0055	10
1.0055	0.0085	10
0.9364	0.2344	10
0.5425	0.0001	10
-0.4384	-0.5106	10
0.9939	0.0666	10
0.9441	-0.0532	10
0.6566	0.2082	10
0.9125	-0.0502	10
0.2739	0.8334	10
0.9857	0.0072	10
0.7546	-0.0739	10
0.9535	-0.0255	10
-0.5483	-0.5927	10
0.9102	0.0678	10
0.8151	0.0528	10
0.7247	0.0362	10
0.8055	-0.3124	10
0.8706	0.2646	10
0.7858	-0.0868	10
1.0283	0.0385	10
0.9891	0.1546	10
0.8631	-0.0146	10
-0.6488	-0.3712	10
0.8601	-0.0993	10
0.9582	-0.0361	10
0.2568	-0.3564	10


==> chapters/data/mds-train-embedding-classicNet5DO-mp5.csv <==
x	y	classId
-0.1441	0.2107	0
0.1845	-0.2283	0
-0.2484	-0.2761	0
-0.1195	-0.4051	0
-0.0686	-0.2840	0
0.0286	-0.1807	0
-0.0377	-0.2147	0
0.0173	-0.4199	0
-0.2090	-0.2640	0
-0.0602	-0.3713	0
-0.0139	-0.1072	0
-0.1796	0.1331	0
0.1058	-0.4629	0
0.1665	-0.1468	0
-0.0902	-0.4068	0
0.0148	-0.2623	0
0.1714	-0.3150	0
-0.0398	-0.5170	0
0.1181	-0.3597	0
-0.0860	0.0796	0
0.1989	-0.1270	0
0.0965	-0.2483	0
0.0183	-0.3918	0
-0.1108	-0.4489	0
0.1190	-0.0778	0
0.1017	-0.0671	0
0.1573	-0.0483	0
0.0822	-0.5526	0
-0.2025	-0.5740	0
-0.0816	-0.1454	0
-0.0776	-0.3005	0
0.0270	-0.4834	0
-0.1353	-0.5338	0
0.1922	-0.0640	0
-0.0753	-0.2404	0
-0.2482	-0.3041	0
-0.1078	-0.6406	0
0.1461	-0.3126	0
-0.3203	-0.3401	0
-0.1555	-0.4770	0
-0.0570	-0.4760	0
-0.2409	-0.2375	0
-0.0754	-0.3409	0
-0.2649	-0.1733	0
-0.2399	-0.1326	0
-0.1655	-0.4587	0
-0.0841	-0.4347	0
-0.0352	-0.0607	0
-0.0575	-0.1764	0
-0.4751	-0.1613	0
-0.2636	0.8438	1
-0.0640	0.8114	1
-0.1360	0.8487	1
-0.2269	0.8399	1
-0.1249	0.9219	1
-0.1539	0.7277	1
-0.1820	0.8916	1
-0.1206	0.8194	1
-0.0350	0.6984	1
0.1356	-0.5407	1
-0.2519	0.8196	1
-0.1610	0.7822	1
-0.3391	0.3837	1
-0.2134	0.7186	1
-0.1735	0.8422	1
0.1341	-0.4480	1
-0.3438	0.8037	1
-0.2566	0.4203	1
-0.1575	0.8383	1
-0.1178	0.7933	1
-0.1474	0.8772	1
0.1479	-0.6040	1
-0.1892	0.4205	1
-0.1798	0.6470	1
-0.0009	-0.0557	1
-0.2812	0.7590	1
-0.1345	0.7467	1
-0.2866	0.8697	1
-0.2014	0.8150	1
-0.2784	0.8678	1
-0.2444	0.7298	1
-0.2916	0.8619	1
-0.2221	0.8030	1
-0.3258	0.8092	1
-0.2078	0.7431	1
-0.1275	0.8529	1
-0.2411	0.8778	1
-0.2760	0.7300	1
-0.3491	0.7670	1
-0.1130	0.8352	1
0.0676	-0.6273	1
-0.2428	0.8426	1
-0.1799	-0.1875	1
-0.1427	0.8395	1
-0.2977	0.4447	1
-0.2441	0.6603	1
-0.1735	0.7426	1
-0.1365	0.7924	1
-0.1035	0.9152	1
-0.1780	0.4200	1
0.8306	0.2831	2
0.8221	0.2595	2
0.7236	0.2546	2
0.8944	0.1006	2
0.8702	0.1596	2
0.7029	0.0655	2
0.8046	0.2139	2
0.6302	0.0516	2
0.7227	0.3305	2
0.7678	0.2488	2
0.8232	0.3151	2
0.9057	-0.0983	2
0.8576	-0.0836	2
0.5740	-0.5353	2
0.7385	0.3511	2
0.7489	0.3414	2
0.7939	-0.1027	2
0.8105	0.1792	2
0.8026	-0.2282	2
0.8135	-0.1233	2
0.7420	0.4781	2
0.8284	-0.0130	2
0.7829	0.0799	2
0.5235	0.4883	2
0.7646	0.1513	2
0.8057	0.2770	2
0.7661	0.0950	2
0.7657	0.1642	2
0.9274	0.0313	2
0.8670	0.2496	2
0.8613	-0.1576	2
0.6990	0.2718	2
0.7772	0.0279	2
0.8357	0.1135	2
0.8120	0.1704	2
0.7215	0.1400	2
0.7253	0.0530	2
0.8349	0.1422	2
0.7722	0.3102	2
0.8968	0.1862	2
0.9276	0.0050	2
0.7749	0.1904	2
0.8706	-0.0047	2
0.6963	0.4532	2
0.7870	0.1327	2
0.7703	0.3007	2
0.8072	0.2587	2
0.8803	0.0377	2
0.8955	-0.0209	2
0.7668	0.3801	2
0.7834	-0.4296	3
0.4136	-0.6653	3
0.4954	-0.5707	3
0.2781	-0.5962	3
0.4234	-0.7936	3
0.6525	0.4362	3
0.6613	-0.6074	3
0.5475	-0.6759	3
-0.0225	0.1657	3
0.4142	-0.7589	3
0.2990	-0.6308	3
0.4869	-0.6699	3
0.6786	-0.5655	3
-0.1031	0.5783	3
0.2764	-0.8328	3
0.3048	-0.6669	3
0.7382	-0.4606	3
0.6539	-0.6024	3
0.4810	-0.7521	3
0.6390	-0.5860	3
0.2521	-0.5882	3
0.2977	-0.7654	3
0.5224	-0.6823	3
0.1197	0.1269	3
0.4787	0.3664	3
0.5115	-0.6453	3
0.2973	-0.6450	3
0.2455	-0.7386	3
0.2888	-0.7493	3
0.3544	-0.7744	3
0.2588	-0.6418	3
0.5370	-0.6470	3
-0.2974	0.3013	3
-0.1366	0.6081	3
0.4535	-0.1827	3
0.2007	-0.7891	3
0.6444	0.4159	3
0.7209	-0.4888	3
0.6448	0.3422	3
0.3853	-0.7745	3
0.8239	-0.3350	3
0.5832	-0.6768	3
0.5385	-0.6002	3
0.6921	-0.5151	3
0.5980	-0.6613	3
-0.1544	0.5382	3
0.6969	-0.4878	3
0.2958	-0.5389	3
0.6196	-0.6301	3
0.4885	-0.6960	3
0.2468	0.2230	4
0.2098	0.4684	4
0.1791	0.4550	4
0.1480	0.5974	4
0.3751	0.2241	4
0.3392	0.3630	4
0.2895	-0.0540	4
0.2660	0.3674	4
-0.0024	0.3232	4
0.4044	0.1376	4
0.3768	0.1058	4
-0.0746	0.2970	4
0.4500	0.1668	4
0.2779	0.3759	4
0.3005	0.4181	4
0.3754	0.1446	4
0.1963	0.2384	4
0.1500	0.2736	4
0.1899	0.1746	4
0.2765	0.2083	4
0.4054	0.2385	4
0.1784	0.5175	4
0.4782	0.0507	4
0.4217	0.2477	4
0.1356	0.7295	4
0.0952	0.7865	4
0.3016	0.3918	4
0.0350	0.3280	4
0.4846	0.2419	4
0.5097	0.0992	4
0.3535	0.1156	4
0.2315	0.5781	4
0.1518	0.6768	4
0.4716	0.1773	4
0.3648	0.1771	4
0.4833	0.0968	4
0.3366	0.2020	4
0.1037	0.3094	4
0.3655	0.2056	4
0.1192	0.6271	4
0.3743	0.3554	4
0.2849	0.0602	4
0.4018	0.2865	4
0.3954	0.0693	4
0.4502	0.1240	4
0.2514	0.3157	4
0.2127	0.3814	4
0.3170	0.2399	4
0.4227	0.1611	4
0.4817	0.0610	4
-0.5835	0.5905	5
-0.8451	0.1055	5
-0.8392	-0.1212	5
-0.8353	0.0621	5
-0.5797	0.4999	5
-0.4652	-0.2526	5
-0.8258	0.0758	5
-0.6581	-0.1311	5
-0.7259	0.2031	5
-0.5787	-0.2105	5
-0.7473	-0.1213	5
-0.5738	0.4519	5
-0.7296	0.2298	5
-0.8465	-0.2114	5
-0.7915	-0.1208	5
-0.8907	0.0041	5
-0.6091	0.4454	5
-0.7854	-0.1752	5
-0.6037	0.4679	5
-0.6964	0.0451	5
-0.7604	0.1998	5
-0.7178	0.1944	5
-0.8442	-0.1647	5
-0.8278	0.0545	5
-0.8055	0.0633	5
-0.7479	-0.1632	5
-0.6791	-0.0616	5
-0.7844	-0.0821	5
-0.7589	0.1747	5
-0.6956	-0.1595	5
-0.4670	-0.2470	5
-0.8338	0.1056	5
-0.7339	0.1433	5
-0.6600	0.3435	5
-0.6118	-0.2364	5
-0.7248	-0.1854	5
-0.8739	-0.1927	5
-0.7938	-0.2079	5
-0.8008	-0.1625	5
-0.6076	0.5454	5
-0.6517	0.3523	5
-0.8404	-0.2352	5
-0.7515	0.1592	5
-0.6553	0.4347	5
-0.8058	0.0986	5
-0.8650	-0.0898	5
-0.7151	0.2173	5
-0.7267	0.2408	5
-0.9240	-0.1236	5
-0.8214	-0.1327	5
0.6844	-0.3312	6
0.4513	-0.4700	6
0.7512	-0.2727	6
0.7504	-0.2542	6
0.4170	-0.3087	6
0.6535	-0.4163	6
0.5726	-0.2107	6
0.5380	-0.1578	6
0.7355	-0.1442	6
0.5215	-0.3884	6
0.6144	-0.2457	6
0.5077	-0.4607	6
0.4243	-0.0821	6
0.6769	-0.1590	6
0.6422	-0.4524	6
0.6801	-0.2879	6
0.5689	-0.4009	6
0.3794	-0.3188	6
0.6320	-0.1559	6
0.7437	-0.3038	6
0.4332	-0.2833	6
0.4261	-0.5390	6
0.6557	-0.2427	6
0.6733	-0.2965	6
0.2514	-0.1989	6
0.7058	-0.3647	6
0.5437	-0.3813	6
0.1977	0.3456	6
0.4857	-0.4488	6
0.5499	-0.2272	6
0.6695	-0.2192	6
0.4574	-0.7255	6
0.4026	-0.4398	6
0.4309	-0.4930	6
0.2471	-0.3251	6
0.6629	-0.2743	6
0.4961	-0.4022	6
0.5112	-0.3801	6
0.5779	-0.2095	6
0.5496	-0.4298	6
0.5560	-0.2176	6
0.6248	-0.2802	6
0.6220	-0.5153	6
0.6217	-0.3311	6
0.6334	-0.2388	6
0.7081	-0.1517	6
0.5929	-0.2281	6
0.6464	-0.3312	6
0.6222	-0.4771	6
0.5984	-0.4594	6
0.1515	0.8282	7
0.4417	0.6298	7
0.3229	0.7526	7
0.4934	0.7003	7
0.5900	0.6919	7
0.1259	0.8708	7
0.5066	0.6670	7
0.3170	0.7296	7
0.0675	0.8632	7
0.2928	0.7426	7
0.6032	0.6819	7
0.5275	0.6170	7
0.3073	0.8365	7
0.3968	0.8005	7
0.4775	0.7906	7
0.6039	0.6433	7
0.4114	0.6716	7
0.5651	0.7070	7
0.4695	0.7656	7
0.5200	0.7074	7
0.2321	0.8279	7
0.2836	0.7962	7
0.5508	0.7278	7
0.4319	0.7453	7
0.5334	0.7637	7
0.3899	0.7400	7
0.3585	0.7465	7
0.2186	0.8062	7
0.3642	0.7806	7
0.6242	0.6726	7
-0.2145	0.3442	7
0.5312	0.6973	7
0.5169	0.7420	7
0.3763	0.7646	7
0.2224	0.7916	7
0.4016	0.7298	7
0.0976	0.8882	7
0.4052	0.8082	7
0.5785	0.7188	7
0.4212	0.7683	7
0.5708	0.6818	7
0.3712	0.5736	7
0.4577	0.7358	7
0.6225	0.6487	7
0.4168	0.7933	7
0.3510	0.7874	7
0.1502	0.8959	7
0.5977	0.6543	7
0.3903	0.7613	7
0.1519	0.8442	7
-0.3029	-0.7368	8
-0.5801	0.0575	8
-0.0810	-0.8524	8
-0.2732	-0.8912	8
-0.3618	0.0199	8
0.1189	-0.8227	8
-0.5884	0.1372	8
-0.1324	-0.7721	8
0.0162	-0.8112	8
-0.1715	-0.7856	8
-0.2892	-0.8440	8
-0.8879	0.0755	8
-0.1216	-0.8985	8
0.0318	-0.7836	8
0.0489	-0.7908	8
-0.8721	-0.0227	8
-0.2090	-0.7523	8
-0.3444	-0.0225	8
-0.1871	-0.8021	8
-0.2479	-0.8035	8
-0.2981	-0.6324	8
-0.0994	-0.9017	8
0.0136	-0.9064	8
-0.2645	-0.7721	8
-0.2937	-0.7269	8
-0.0361	-0.8821	8
-0.0250	-0.7888	8
-0.3624	-0.6979	8
-0.1849	-0.7587	8
-0.0118	-0.8577	8
0.0154	-0.8423	8
0.1689	-0.8336	8
-0.2691	-0.7940	8
-0.3646	-0.1019	8
-0.2249	-0.9014	8
0.0473	-0.8471	8
-0.3369	-0.5923	8
-0.4626	0.1209	8
0.1015	-0.8570	8
-0.2654	-0.8337	8
-0.0533	-0.7993	8
-0.0659	-0.9375	8
0.0617	-0.8955	8
-0.0891	-0.7966	8
-0.2625	-0.7233	8
-0.0320	-0.8305	8
-0.0591	-0.7491	8
-0.2161	-0.8954	8
0.1424	-0.8820	8
-0.4765	-0.5212	8
-0.7493	-0.4828	9
-0.5586	-0.6093	9
-0.5504	-0.6668	9
-0.5344	-0.7141	9
-0.6045	-0.4169	9
-0.7504	-0.4288	9
-0.7858	-0.4567	9
-0.6616	-0.3678	9
-0.5716	-0.7100	9
-0.6829	-0.5052	9
-0.5597	-0.5384	9
-0.5732	-0.4615	9
-0.6328	-0.4054	9
-0.6772	-0.4458	9
-0.6045	-0.4169	9
-0.5597	-0.5384	9
-0.6616	-0.3678	9
-0.4779	-0.6905	9
-0.5716	-0.7100	9
-0.4981	-0.7361	9
-0.4934	-0.5636	9
-0.5586	-0.6093	9
-0.4779	-0.6905	9
-0.5732	-0.4615	9
-0.7521	-0.5025	9
-0.7533	-0.4365	9
-0.6741	-0.5488	9
-0.5974	-0.6131	9
-0.6014	-0.6456	9
-0.6772	-0.4458	9
-0.5257	-0.5871	9
-0.6741	-0.5488	9
-0.7550	-0.4466	9
-0.4088	-0.6147	9
-0.4981	-0.7361	9
-0.7858	-0.4567	9
-0.7276	-0.5428	9
-0.6706	-0.5983	9
-0.6829	-0.5052	9
-0.5504	-0.6668	9
-0.7533	-0.4365	9
-0.5257	-0.5871	9
-0.5716	-0.7100	9
-0.7550	-0.4466	9
-0.5169	-0.7311	9
-0.6045	-0.4169	9
-0.4088	-0.6147	9
-0.6238	-0.4195	9
-0.6829	-0.5052	9
-0.5169	-0.7311	9
-0.4821	0.6449	10
-0.9191	0.2301	10
-0.8026	0.2983	10
-0.7721	0.5317	10
-0.7589	0.0063	10
-0.8220	0.4578	10
-0.8675	0.2732	10
-0.7393	0.4967	10
-0.4200	-0.3659	10
-0.4667	0.2847	10
-0.4736	0.3636	10
-0.6567	0.6169	10
-0.3494	0.1985	10
-0.8174	0.4159	10
-0.8409	0.2649	10
-0.7173	0.5694	10
-0.7835	0.4705	10
-0.8172	0.3844	10
-0.6341	-0.0022	10
-0.8557	0.3631	10
-0.7638	0.4648	10
-0.8056	0.4726	10
-0.7715	0.4805	10
-0.8382	0.3866	10
-0.7579	0.5396	10
-0.5815	0.6352	10
-0.5337	0.3937	10
-0.4468	0.0213	10
-0.7239	0.5564	10
-0.8002	0.5134	10
-0.4722	0.6954	10
-0.8026	0.5042	10
-0.3634	0.4960	10
-0.7543	0.5204	10
-0.8173	0.4318	10
-0.7560	0.4909	10
-0.6659	-0.2383	10
-0.7373	0.5898	10
-0.7306	0.4496	10
-0.5569	0.5860	10
-0.8735	0.2927	10
-0.5381	0.6676	10
-0.7885	0.4104	10
-0.7518	0.5437	10
-0.6824	0.6118	10
-0.7994	0.4637	10
-0.4366	0.1883	10
-0.8477	0.4529	10
-0.7645	0.5087	10
-0.5242	0.0485	10


==> chapters/data/mds-train-embedding-tinyNet-module0.csv <==
x	y	classId
0.6859	-0.1456	0
0.0872	0.1557	0
-0.7397	-0.5230	0
0.0124	0.2341	0
-0.1269	0.1447	0
-0.4049	-0.2542	0
-0.3369	-0.2492	0
-0.2361	0.2002	0
-0.7846	-0.4535	0
0.1292	0.0561	0
-0.1443	0.0851	0
0.1956	0.3213	0
-0.2638	0.2076	0
0.4101	-0.0345	0
-0.1563	0.2401	0
-0.5699	-0.3241	0
-0.2952	0.0885	0
0.1103	0.0706	0
0.0304	0.2703	0
0.3042	-0.0158	0
0.0731	0.0683	0
0.3870	0.0437	0
-0.5169	0.3240	0
-0.1230	0.2156	0
0.3335	-0.3551	0
0.5458	-0.0158	0
0.4454	-0.0575	0
-0.2194	0.2889	0
-0.2221	0.3680	0
0.2234	0.0301	0
-0.1351	0.1760	0
-0.8884	-0.1470	0
-0.0274	0.2814	0
0.4764	0.0017	0
0.1957	0.0233	0
0.6346	-0.6036	0
-0.2724	0.3670	0
-0.2715	0.0935	0
-0.0663	0.7520	0
0.0178	0.2582	0
-0.0033	0.2891	0
0.1820	-0.8392	0
-0.1361	0.1900	0
-0.0435	-0.5899	0
-0.8439	-0.0505	0
0.0067	0.2642	0
-0.1122	0.1925	0
-0.1511	-0.2049	0
-0.5173	-0.1702	0
-0.1132	0.8708	0
0.3790	-0.2320	1
0.1699	-0.2470	1
0.1121	-0.3526	1
0.4452	-0.3175	1
0.0400	-0.2924	1
0.1972	-0.1348	1
0.1332	-0.2055	1
0.0968	-0.3306	1
0.0629	-0.4151	1
0.0896	0.2297	1
0.4039	-0.3027	1
0.2079	-0.3354	1
0.9966	-0.1440	1
-0.0374	-0.0244	1
0.1596	-0.4167	1
0.1826	0.2073	1
0.4606	-0.5821	1
0.8835	-0.3127	1
0.1166	-0.2606	1
0.2139	-0.3178	1
0.0602	-0.3400	1
0.0460	0.2218	1
0.6457	0.1148	1
0.2868	0.2811	1
0.2878	0.2162	1
0.4095	-0.6442	1
0.1666	-0.2112	1
0.4313	-0.2195	1
0.3089	-0.2321	1
0.4241	-0.2353	1
0.4523	-0.5135	1
0.4669	-0.2614	1
0.2083	-0.2735	1
0.4546	-0.4894	1
0.0150	-0.0847	1
0.1513	-0.2776	1
0.3553	-0.1896	1
0.1056	-0.0693	1
0.5542	-0.5208	1
0.0975	-0.2800	1
0.1672	0.2783	1
0.3722	-0.3290	1
0.2055	0.2695	1
0.1197	-0.3129	1
0.9131	-0.3569	1
0.3018	0.3116	1
0.1193	-0.1135	1
0.0939	-0.2044	1
0.0073	-0.3414	1
0.6262	0.0465	1
-0.2631	-0.4551	2
-0.2897	-0.4567	2
-0.2193	-0.2087	2
-0.5860	-0.3417	2
-0.4129	-0.1804	2
-0.7023	-0.5225	2
-0.3284	-0.4329	2
-0.4201	-0.0279	2
-0.2949	-0.0991	2
-0.3648	-0.1189	2
-0.2652	-0.3358	2
-0.4900	-0.1254	2
-0.5215	-0.2741	2
-0.1674	0.3167	2
-0.1814	-0.0542	2
-0.2479	-0.1034	2
-0.5890	-0.2614	2
-0.4027	-0.4077	2
-0.4667	0.0296	2
-0.5715	-0.1435	2
-0.7251	-0.3862	2
-0.2093	-0.2727	2
-0.3839	-0.1996	2
0.1175	-0.4931	2
-0.3349	-0.0259	2
-0.3276	-0.1177	2
-0.2766	-0.1498	2
-0.4006	-0.3733	2
-0.6700	-0.2482	2
-0.4773	-0.4453	2
-0.4477	0.2938	2
-0.4759	-0.4276	2
-0.5377	-0.4120	2
-0.2658	-0.1855	2
-0.3373	-0.4008	2
-0.3044	-0.3196	2
-0.6985	-0.4050	2
-0.3520	-0.2322	2
-0.1918	-0.3814	2
-0.1835	-0.2825	2
-0.4302	-0.1436	2
-0.2944	-0.3955	2
-0.7909	-0.2569	2
-0.1515	-0.5364	2
-0.3290	-0.3072	2
-0.1827	-0.3898	2
-0.2745	-0.2400	2
-0.4384	-0.2444	2
-0.7335	0.0640	2
-0.4633	-0.4767	2
-0.4041	0.1367	3
-0.0169	0.2118	3
0.7098	0.0958	3
-0.1818	-0.0982	3
-0.3592	0.3842	3
-0.7221	-0.3184	3
-0.5260	0.1691	3
-0.5464	0.2638	3
0.8639	0.1899	3
0.5375	0.3095	3
-0.2401	-0.1172	3
-0.3316	0.2651	3
-0.3823	0.2159	3
0.5498	0.0269	3
-0.4028	0.5328	3
-0.1673	-0.1506	3
-0.0709	0.0483	3
-0.5407	0.1566	3
-0.5024	0.2591	3
-0.4441	0.0264	3
-0.1584	-0.0219	3
-0.2237	0.1460	3
-0.2446	0.2680	3
0.9125	0.0779	3
0.8082	0.0316	3
-0.1981	0.2390	3
-0.1291	-0.1684	3
-0.2277	0.0817	3
-0.2018	0.0939	3
0.7967	0.2607	3
-0.2214	-0.0064	3
-0.3968	0.2019	3
0.6321	-0.0243	3
0.4953	-0.0255	3
0.6903	0.2337	3
0.1128	0.6126	3
-0.8562	-0.2403	3
0.0132	0.1151	3
-0.1168	-0.0548	3
-0.4428	0.3356	3
-0.6748	-0.0689	3
-0.4450	0.1821	3
-0.0011	-0.0079	3
-0.5646	0.0640	3
-0.2777	0.1392	3
0.5742	0.0459	3
-0.2145	0.1677	3
-0.2149	-0.1709	3
-0.3491	0.1506	3
-0.1558	0.2840	3
-0.0664	0.2218	4
0.2598	-0.3460	4
0.2983	-0.2925	4
0.3171	-0.4601	4
0.2642	0.1019	4
0.4752	-0.0725	4
0.0926	0.2689	4
0.2040	-0.5437	4
0.2413	-0.6006	4
0.1922	0.1635	4
0.3519	0.1643	4
0.1449	-0.6465	4
0.3422	-0.0369	4
0.4215	0.1963	4
0.4152	0.2128	4
0.2474	0.1328	4
0.3436	0.1355	4
0.6130	0.1838	4
0.1413	0.2302	4
0.1939	0.1254	4
0.1603	0.1286	4
0.6752	-0.0565	4
0.1332	0.1209	4
0.0228	0.1638	4
0.4380	-0.1761	4
0.5415	-0.2217	4
0.4138	0.1634	4
0.1332	-0.5855	4
0.0223	0.0790	4
0.2016	0.0891	4
0.3205	0.1404	4
0.4951	-0.2027	4
0.4920	-0.3148	4
0.1852	0.1017	4
-0.0610	0.2579	4
0.2511	0.0104	4
0.3291	0.1049	4
0.5629	-0.0824	4
0.3356	0.0975	4
0.2765	-0.4589	4
0.4738	0.1022	4
0.2438	0.2369	4
0.2647	-0.0769	4
0.2360	0.2001	4
0.0859	0.0956	4
0.4214	0.2577	4
0.5378	-0.1856	4
0.3371	0.0618	4
0.2410	0.1684	4
0.1943	0.0785	4
-0.6505	-0.6989	5
0.3200	-0.7561	5
-0.5603	0.6640	5
0.3915	-0.7390	5
0.6529	0.3682	5
-0.2774	0.4315	5
0.4334	-0.7617	5
-0.3237	0.4639	5
0.9166	0.0893	5
-0.8044	0.4248	5
-0.6998	0.5410	5
0.4425	-0.9080	5
0.5044	-0.7599	5
-0.5342	0.8070	5
-0.5560	0.5752	5
-1.0002	0.4859	5
0.5010	-0.9227	5
-0.3928	0.6724	5
0.7891	-0.3818	5
-1.0072	0.3008	5
0.9616	-0.0869	5
0.7942	-0.5900	5
-0.5525	0.7086	5
-0.9509	0.0531	5
-0.8989	0.2777	5
-0.5053	0.6624	5
-0.0184	0.3591	5
-0.0242	0.4368	5
0.7629	-0.5988	5
-0.1210	0.4490	5
-0.2770	0.4189	5
-0.9497	0.1229	5
0.2918	-0.8243	5
0.5600	-0.8030	5
-0.2787	0.4852	5
-0.4626	0.6089	5
-0.6214	0.7647	5
-0.5058	0.7198	5
-0.6438	0.6072	5
0.5792	-0.7525	5
0.6228	-0.7081	5
-0.2362	0.6872	5
0.8232	-0.5259	5
0.7036	-0.4864	5
0.3650	-0.7910	5
-0.4015	0.8482	5
0.6848	-0.6455	5
0.3378	-0.8699	5
-0.3457	0.6959	5
-0.6021	0.6284	5
-0.6841	0.0249	6
-0.2055	0.0435	6
-0.7848	-0.1380	6
-0.6698	0.1297	6
-0.3894	-0.1646	6
-0.7922	0.2317	6
-0.7676	-0.1947	6
-0.7929	-0.3002	6
-0.6793	0.1274	6
-0.3979	0.0898	6
-0.6069	0.0173	6
-0.5504	0.3037	6
0.0136	-0.2552	6
-0.6474	-0.0869	6
-0.3579	0.0497	6
-0.7893	-0.1872	6
-0.4683	0.1422	6
-0.6094	0.3232	6
-0.6774	-0.1973	6
-0.7860	-0.0320	6
-0.1142	-0.3020	6
-0.0474	0.0878	6
-0.6170	-0.1092	6
-0.7256	-0.1369	6
-0.1381	-0.4076	6
-0.5956	0.1785	6
-0.5683	0.1849	6
-0.6207	-0.2291	6
-0.6037	0.3280	6
-0.7039	-0.0892	6
-0.7130	-0.1685	6
-0.5650	0.4722	6
-0.4458	0.2275	6
-0.4727	0.5244	6
-0.3436	-0.2884	6
-0.5891	-0.0446	6
-0.2740	0.0415	6
-0.4928	0.0810	6
-0.6661	-0.0482	6
-0.0736	-0.0687	6
-0.7405	0.0202	6
-0.6535	0.0890	6
-0.3701	0.1585	6
-0.8093	0.1215	6
-0.6080	-0.0247	6
-0.6934	0.0815	6
-0.7590	-0.1188	6
-0.5510	0.0375	6
-0.1635	0.0142	6
-0.3485	0.0711	6
0.1647	-0.9026	7
-0.1910	-1.0873	7
-0.1752	-0.7291	7
-0.3733	-0.7898	7
-0.0670	-1.0399	7
0.0179	-0.7846	7
-0.2600	-0.9776	7
-0.2311	-0.7525	7
0.1609	-0.7561	7
-0.0133	-1.0767	7
-0.5208	-0.8302	7
0.0857	-0.8787	7
0.0970	-0.8466	7
-0.3465	-0.7359	7
-0.1194	-0.8824	7
-0.5619	-0.8376	7
-0.0546	-0.7035	7
-0.4298	-0.8481	7
-0.5074	-0.6871	7
-0.4747	-0.7760	7
0.0014	-0.6730	7
0.0454	-0.8682	7
-0.3055	-0.9179	7
-0.4128	-0.6531	7
-0.1185	-0.9722	7
-0.2594	-0.7477	7
-0.3239	-0.7109	7
0.0283	-0.8448	7
-0.2959	-0.7180	7
-0.2899	-0.9609	7
-0.7796	-0.8947	7
-0.2612	-0.9476	7
-0.2175	-0.9467	7
-0.1825	-0.7775	7
0.0029	-0.8386	7
-0.2454	-0.7299	7
-0.6025	-0.6260	7
-0.3415	-0.6799	7
-0.4723	-0.8875	7
-0.2829	-0.7134	7
-0.3712	-0.9202	7
-0.0972	-0.7700	7
-0.5126	-0.6589	7
-0.1693	-0.8494	7
-0.4073	-0.7481	7
-0.1123	-0.7785	7
0.1578	-0.8194	7
-0.4139	-0.9152	7
-0.3527	-0.6858	7
-0.5353	-0.6361	7
0.0888	0.6058	8
0.8813	0.4010	8
-0.3085	0.6823	8
-0.1696	0.6163	8
0.4753	0.3854	8
0.3335	0.4172	8
0.9489	0.3149	8
-0.5752	0.5266	8
-0.2357	0.4897	8
-0.4017	0.4876	8
-0.0511	0.5774	8
0.8086	0.3184	8
-0.1243	0.5448	8
0.2087	0.4752	8
-0.2213	0.5090	8
0.7146	0.3659	8
-0.3206	0.5568	8
0.3508	0.4471	8
-0.3442	0.5496	8
-0.3295	0.6237	8
-0.1264	0.7612	8
-0.1096	0.5527	8
-0.1343	0.5221	8
-0.2515	0.6127	8
-0.1747	0.7136	8
-0.1236	0.5191	8
0.0078	0.4503	8
0.4403	0.4571	8
-0.4976	0.4653	8
-0.2005	0.4534	8
0.0438	0.4263	8
0.2886	0.4026	8
-0.2756	0.6174	8
0.3108	0.4756	8
-0.1610	0.6199	8
-0.0690	0.4672	8
0.1047	0.7926	8
0.5542	0.4037	8
-0.0968	0.4305	8
-0.0773	0.5771	8
-0.2348	0.4494	8
-0.1976	0.5599	8
-0.2318	0.5969	8
0.0999	0.4395	8
-0.4445	0.4646	8
-0.1975	0.4771	8
0.3751	0.4307	8
-0.1242	0.6051	8
-0.2613	0.5902	8
0.5144	0.4737	8
0.2920	0.6688	9
-0.0727	0.6034	9
0.0755	0.6945	9
0.0063	0.6446	9
0.5671	0.5841	9
0.2367	0.6832	9
0.4241	0.7254	9
0.6392	0.5588	9
-0.0246	0.7324	9
0.3820	0.5699	9
0.0484	0.5600	9
0.4715	0.5262	9
0.5919	0.5928	9
0.5228	0.6086	9
0.5671	0.5841	9
0.0483	0.5600	9
0.6392	0.5588	9
0.0186	0.5457	9
-0.0247	0.7324	9
-0.0041	0.6786	9
0.0393	0.6094	9
-0.0727	0.6034	9
0.0186	0.5457	9
0.4715	0.5262	9
0.2223	0.7530	9
0.2330	0.7022	9
0.2188	0.5583	9
0.0698	0.5191	9
0.0425	0.6621	9
0.5228	0.6086	9
-0.1251	0.6280	9
0.2188	0.5583	9
0.2359	0.7159	9
-0.0813	0.5477	9
-0.0041	0.6786	9
0.4241	0.7254	9
0.1501	0.7540	9
0.1453	0.5410	9
0.3820	0.5700	9
0.0755	0.6945	9
0.2330	0.7022	9
-0.1251	0.6280	9
-0.0246	0.7324	9
0.2359	0.7159	9
0.0163	0.6719	9
0.5671	0.5841	9
-0.0813	0.5477	9
0.5952	0.5733	9
0.3820	0.5700	9
0.0163	0.6719	9
0.5798	-0.6398	10
0.5134	0.7621	10
0.3306	0.5828	10
0.8425	-0.9566	10
0.4400	0.4158	10
0.4352	-1.1258	10
-0.7063	0.3967	10
0.9693	-0.5590	10
-0.0421	0.4117	10
-0.8320	0.5581	10
0.8762	0.1578	10
0.6889	-0.8965	10
0.5736	0.0836	10
0.8746	-0.0019	10
0.8831	0.5066	10
0.9869	0.2275	10
0.6657	0.2714	10
1.1018	-0.0221	10
-0.4589	0.4132	10
0.9774	-0.0071	10
0.9672	-0.2742	10
0.9017	-0.2366	10
0.9898	-0.2566	10
0.8074	0.1785	10
0.9933	-0.8713	10
0.9107	-0.8790	10
0.4933	0.2381	10
-0.4074	0.4395	10
0.6606	-1.0887	10
1.0778	-0.2809	10
0.5641	-0.1427	10
0.9591	-0.4092	10
0.6098	-0.2532	10
0.8472	-1.0159	10
0.7796	-0.0933	10
0.8375	-0.8810	10
-0.1863	0.3827	10
0.5307	-1.0511	10
0.9131	0.0962	10
0.7221	0.5153	10
0.9781	-0.1007	10
0.3807	0.8879	10
0.7600	0.5694	10
0.9477	-0.9283	10
1.1450	0.3538	10
0.6696	0.3093	10
0.1499	0.3561	10
-0.9166	0.3544	10
1.0312	-0.5082	10
0.1206	0.4692	10


==> chapters/data/mds-train-embedding-tinyNet-module1.csv <==
x	y	classId
0.0508	-0.7148	0
0.1068	0.0278	0
-0.9274	-0.0716	0
-0.0235	0.2048	0
-0.1291	0.2890	0
-0.5072	0.2342	0
-0.5151	0.1826	0
-0.1296	0.3644	0
-0.9145	0.0200	0
-0.1795	0.0082	0
-0.1890	0.2318	0
0.2461	-0.0065	0
-0.1292	0.4316	0
-0.0604	-0.3209	0
-0.0593	0.3844	0
-0.6264	0.3239	0
-0.2596	0.3922	0
-0.1556	0.0230	0
0.1411	0.1443	0
-0.1846	-0.1391	0
0.1064	-0.0141	0
-0.0977	-0.1900	0
-0.1095	0.6721	0
-0.0517	0.3574	0
-0.3035	-0.4005	0
-0.0329	-0.4274	0
-0.0271	-0.3695	0
-0.0598	0.4602	0
0.0227	0.5131	0
-0.1371	-0.0737	0
-0.1039	0.3168	0
-0.6391	0.6522	0
-0.0115	0.2775	0
-0.0510	-0.3884	0
-0.1509	-0.0499	0
-0.9425	-0.2178	0
0.0173	0.5426	0
-0.2598	0.3353	0
0.0856	0.7311	0
-0.0213	0.2374	0
0.0068	0.2612	0
-0.9462	0.1237	0
-0.0912	0.3228	0
-0.7816	0.2918	0
-0.6318	0.5979	0
-0.0022	0.2384	0
-0.0607	0.3317	0
-0.3951	0.1211	0
-0.4587	0.3730	0
0.0989	0.8493	0
-0.1565	-0.4427	1
-0.2871	-0.2247	1
-0.3931	-0.2360	1
-0.2060	-0.5294	1
-0.1716	-0.2835	1
-0.1659	-0.2093	1
-0.0837	-0.2527	1
-0.3731	-0.2283	1
-0.2681	-0.4360	1
0.0336	0.1111	1
-0.1752	-0.4788	1
-0.3562	-0.2740	1
0.0786	-0.9808	1
-0.1338	0.0783	1
-0.3971	-0.3275	1
-0.0101	0.0156	1
-0.1249	-0.7455	1
0.0011	-0.9373	1
-0.3210	-0.1894	1
-0.3407	-0.2903	1
-0.3815	-0.2112	1
0.0346	0.1429	1
0.1456	-0.5338	1
0.2958	-0.0523	1
0.1799	-0.0742	1
-0.1617	-0.7627	1
-0.2789	-0.1949	1
-0.1053	-0.4873	1
-0.2212	-0.3598	1
-0.1133	-0.4808	1
-0.2468	-0.6657	1
-0.1016	-0.5244	1
-0.4103	-0.1739	1
-0.0911	-0.6767	1
-0.2080	0.0117	1
-0.3159	-0.2352	1
-0.1686	-0.3929	1
-0.0564	-0.1049	1
-0.0886	-0.7549	1
-0.3321	-0.1710	1
0.1555	0.0853	1
-0.2094	-0.4589	1
0.1938	0.0474	1
-0.3716	-0.2005	1
-0.0075	-0.9759	1
0.3094	-0.0486	1
-0.2031	-0.1343	1
-0.2089	-0.2302	1
-0.2556	-0.2835	1
0.1106	-0.5332	1
-0.6830	-0.0094	2
-0.7024	-0.0111	2
-0.5234	0.0914	2
-0.7521	0.2036	2
-0.5420	0.2299	2
-0.9109	0.1102	2
-0.7168	0.0238	2
-0.4896	0.3528	2
-0.4965	0.1953	2
-0.4688	0.2575	2
-0.5831	0.0744	2
-0.5981	0.2634	2
-0.6243	0.2611	2
-0.0365	0.4050	2
-0.3655	0.1797	2
-0.4588	0.1599	2
-0.6169	0.3461	2
-0.7246	0.0755	2
-0.3409	0.4049	2
-0.5206	0.4039	2
-0.8299	0.2385	2
-0.6469	0.1209	2
-0.5553	0.2150	2
-0.4233	-0.4596	2
-0.4061	0.2977	2
-0.5010	0.2521	2
-0.4965	0.1490	2
-0.6883	0.1139	2
-0.7009	0.3633	2
-0.7667	0.0362	2
-0.1218	0.5722	2
-0.6714	-0.0378	2
-0.7011	0.0640	2
-0.4804	0.1207	2
-0.6922	0.0404	2
-0.6146	0.0803	2
-0.7738	0.3207	2
-0.5618	0.1467	2
-0.5888	-0.0176	2
-0.6098	-0.0440	2
-0.6360	0.2003	2
-0.6600	0.0275	2
-0.7129	0.5072	2
-0.6142	-0.1912	2
-0.6067	0.0886	2
-0.5888	-0.0263	2
-0.5170	0.1114	2
-0.6549	0.1758	2
-0.5954	0.4995	2
-0.7053	-0.0653	2
-0.3324	0.4755	3
-0.1042	0.2507	3
0.6122	-0.2015	3
-0.3211	0.1358	3
-0.1500	0.6502	3
-0.7633	0.4458	3
-0.4657	0.4650	3
-0.2283	0.6829	3
0.1398	-0.8354	3
0.3380	-0.3116	3
-0.3648	0.1618	3
-0.2004	0.4757	3
-0.4131	0.4598	3
0.2056	-0.4183	3
-0.0335	0.7189	3
-0.3683	0.0832	3
-0.3087	0.2133	3
-0.4815	0.4754	3
-0.2484	0.5865	3
-0.5274	0.3741	3
-0.2538	0.1610	3
-0.1478	0.2875	3
-0.1676	0.4612	3
0.0735	-0.8870	3
0.0934	-0.8159	3
-0.1374	0.4897	3
-0.3634	0.0421	3
-0.1467	0.3231	3
-0.1756	0.2665	3
0.1721	-0.7678	3
-0.2457	0.2266	3
-0.2810	0.4701	3
0.7099	-0.0487	3
0.1662	-0.4113	3
-0.6587	-0.2896	3
-0.0221	0.6665	3
-0.8160	0.4350	3
-0.1171	0.1125	3
-0.4266	0.0051	3
-0.1576	0.5881	3
-0.6762	-0.1106	3
-0.3391	0.4638	3
-0.3014	0.3806	3
-0.5783	0.4139	3
-0.3914	0.3493	3
0.2345	-0.4220	3
-0.2295	0.4171	3
-0.3690	0.1024	3
-0.4840	0.0784	3
-0.1457	0.4589	3
0.0740	0.0830	4
-0.1350	-0.4064	4
-0.0885	-0.4035	4
-0.1131	-0.5702	4
0.1203	-0.1569	4
0.0972	-0.3950	4
0.1071	0.0549	4
-0.0234	-0.5774	4
0.0525	-0.6201	4
0.1036	-0.0606	4
0.1907	-0.1649	4
0.0812	-0.6061	4
0.1288	-0.2644	4
0.2349	-0.2794	4
0.2447	-0.2519	4
0.1098	-0.1390	4
0.1444	-0.2036	4
0.3103	-0.3856	4
0.1420	0.0148	4
0.0742	-0.0548	4
0.0648	-0.0662	4
0.1481	-0.6169	4
0.0376	-0.0525	4
0.0325	0.0539	4
0.0928	-0.4804	4
0.1965	-0.5569	4
0.2206	-0.2763	4
-0.0605	-0.5620	4
0.0272	-0.0167	4
0.0619	-0.1113	4
0.1702	-0.1500	4
0.0376	-0.5120	4
0.0438	-0.5737	4
0.0757	-0.1183	4
0.0876	0.1298	4
0.0554	-0.1755	4
0.1573	-0.1811	4
0.1334	-0.3986	4
0.1556	-0.1904	4
-0.1419	-0.5382	4
0.1894	-0.3564	4
0.1820	-0.0248	4
-0.0036	-0.2692	4
0.1415	-0.0659	4
0.0186	-0.0385	4
0.2745	-0.2038	4
0.0755	-0.5148	4
0.0984	-0.2128	4
0.1273	-0.0974	4
0.0495	-0.1081	4
0.2882	-0.7409	5
0.8165	-0.0693	5
0.2481	0.7877	5
0.8454	-0.0206	5
0.4920	-0.3345	5
0.1098	0.4521	5
0.8468	-0.0996	5
0.1341	0.5107	5
0.4642	-0.6362	5
0.0379	0.8551	5
0.3659	0.7461	5
0.2916	-0.8863	5
0.4771	-0.6854	5
0.3032	0.8802	5
0.1686	0.7299	5
0.9376	0.4663	5
0.3212	-0.9244	5
0.2683	0.6713	5
0.5246	-0.5985	5
0.7033	0.7201	5
0.4398	-0.7287	5
0.3954	-0.8268	5
0.2392	0.8296	5
0.8203	-0.0410	5
0.8273	0.0244	5
0.1638	0.7740	5
0.2967	0.1534	5
0.3360	0.2187	5
0.4721	-0.7698	5
0.3084	0.2863	5
0.1310	0.4212	5
0.8108	-0.0627	5
0.8413	-0.1325	5
0.3628	-0.8309	5
0.1345	0.4941	5
0.1943	0.6965	5
0.4580	0.8263	5
0.2085	0.8101	5
0.1531	0.8327	5
0.3032	-0.8270	5
0.3728	-0.7785	5
0.3214	0.6267	5
0.4558	-0.7924	5
0.4211	-0.6558	5
0.8647	-0.0855	5
0.5671	0.6871	5
0.4561	-0.7327	5
0.4847	-0.7016	5
0.3167	0.6727	5
0.1859	0.8137	5
-0.3567	0.6506	6
-0.1177	0.1957	6
-0.5326	0.5670	6
-0.2291	0.6291	6
-0.2745	0.0032	6
-0.1908	0.8193	6
-0.5549	0.5454	6
-0.6882	0.4585	6
-0.2266	0.6592	6
-0.2643	0.2040	6
-0.3158	0.5698	6
-0.1439	0.5490	6
-0.2342	-0.1781	6
-0.3222	0.5900	6
-0.1744	0.1838	6
-0.4971	0.6508	6
-0.2835	0.2718	6
-0.1482	0.6329	6
-0.5450	0.4775	6
-0.3995	0.6840	6
-0.2591	-0.0763	6
-0.0575	0.1318	6
-0.4227	0.5319	6
-0.4896	0.6093	6
-0.0719	-0.2777	6
-0.1901	0.6620	6
-0.3461	0.3555	6
-0.5753	-0.0808	6
-0.1339	0.6803	6
-0.4327	0.5994	6
-0.5051	0.5682	6
0.0127	0.7046	6
0.0176	0.3234	6
0.0083	0.6602	6
-0.3858	-0.0335	6
-0.3875	0.5374	6
-0.2119	0.1411	6
-0.3497	0.2449	6
-0.3887	0.5710	6
-0.1923	0.0297	6
-0.3236	0.6753	6
-0.2848	0.6263	6
-0.1728	0.3171	6
-0.2522	0.7830	6
-0.3554	0.5559	6
-0.2678	0.6494	6
-0.4682	0.6286	6
-0.2835	0.5665	6
-0.1652	0.1059	6
-0.1593	0.1754	6
-0.3005	-0.8552	7
-0.8059	-0.6905	7
-0.6531	-0.3230	7
-0.7357	-0.3949	7
-0.4778	-0.8558	7
-0.8184	-0.2985	7
-0.7693	-0.5519	7
-0.6571	-0.3666	7
-0.8291	-0.2391	7
-0.3107	-0.9354	7
-0.6026	-0.6772	7
-0.3095	-0.8032	7
-0.3407	-0.7836	7
-0.6089	-0.4337	7
-0.5911	-0.5976	7
-0.4551	-0.7838	7
-0.5266	-0.4894	7
-0.5553	-0.6817	7
-0.7008	-0.4305	7
-0.4408	-0.6423	7
-0.4581	-0.5270	7
-0.3668	-0.7581	7
-0.6319	-0.6611	7
-0.5824	-0.4645	7
-0.5963	-0.7137	7
-0.5767	-0.4788	7
-0.6350	-0.3679	7
-0.4243	-0.7293	7
-0.6149	-0.4118	7
-0.4161	-0.8194	7
-0.1118	-1.0988	7
-0.6798	-0.6225	7
-0.6565	-0.6123	7
-0.5499	-0.5094	7
-0.4969	-0.6907	7
-0.5612	-0.4817	7
-0.4223	-0.6568	7
-0.6106	-0.4008	7
-0.5248	-0.7510	7
-0.5712	-0.4401	7
-0.4927	-0.7681	7
-0.7984	-0.2448	7
-0.7243	-0.3452	7
-0.5265	-0.6174	7
-0.6567	-0.4431	7
-0.4372	-0.5709	7
-0.2502	-0.7967	7
-0.5131	-0.7633	7
-0.5997	-0.4026	7
-0.7903	-0.3280	7
0.4487	0.2474	8
0.9133	-0.2066	8
0.4988	0.4384	8
0.2646	0.4719	8
0.4314	-0.1372	8
0.3896	0.0359	8
0.9228	-0.3094	8
0.5573	0.5271	8
0.1901	0.3175	8
0.3562	0.3503	8
0.2827	0.4539	8
0.6009	-0.4889	8
0.2129	0.4861	8
0.3550	0.1126	8
0.2034	0.2962	8
0.6539	-0.2541	8
0.3976	0.4026	8
0.3996	-0.0389	8
0.2486	0.5900	8
0.3377	0.5911	8
0.5878	0.2750	8
0.2272	0.4743	8
0.1801	0.4537	8
0.4029	0.3653	8
0.5068	0.3776	8
0.1875	0.4472	8
0.1699	0.2953	8
0.5344	0.0230	8
0.1274	0.6410	8
0.1022	0.4026	8
0.1720	0.2495	8
0.3261	0.0316	8
0.4178	0.4006	8
0.3993	-0.0009	8
0.2655	0.5071	8
0.1368	0.3446	8
0.6735	0.2927	8
0.5273	-0.1319	8
0.1046	0.3520	8
0.2685	0.4656	8
0.0815	0.4175	8
0.1501	0.5049	8
0.1628	0.4874	8
0.2354	0.2218	8
0.1797	0.6260	8
0.1779	0.3470	8
0.4531	0.0397	8
0.2908	0.4773	8
0.0985	0.5259	8
0.6166	0.0200	8
0.6438	0.3105	9
0.3012	0.5431	9
0.4533	0.5106	9
0.3930	0.4864	9
0.7599	0.1555	9
0.6117	0.3480	9
0.7862	0.2864	9
0.8138	0.1416	9
0.4449	0.5685	9
0.6238	0.2154	9
0.3639	0.4423	9
0.6517	0.1273	9
0.7854	0.1614	9
0.7490	0.1753	9
0.7599	0.1556	9
0.3638	0.4424	9
0.8138	0.1416	9
0.3312	0.4567	9
0.4449	0.5685	9
0.3992	0.5436	9
0.3640	0.5223	9
0.3012	0.5431	9
0.3312	0.4567	9
0.6517	0.1273	9
0.6544	0.4116	9
0.6185	0.3600	9
0.5034	0.3027	9
0.3610	0.3814	9
0.4389	0.4572	9
0.7490	0.1753	9
0.2713	0.5864	9
0.5034	0.3028	9
0.6300	0.3644	9
0.2237	0.5114	9
0.3993	0.5436	9
0.7862	0.2865	9
0.6037	0.4536	9
0.4378	0.3373	9
0.6238	0.2153	9
0.4534	0.5106	9
0.6185	0.3599	9
0.2713	0.5864	9
0.4449	0.5685	9
0.6300	0.3644	9
0.4120	0.5284	9
0.7599	0.1555	9
0.2237	0.5114	9
0.7798	0.1119	9
0.6238	0.2154	9
0.4120	0.5284	9
0.3545	-0.6796	10
0.7438	-0.2120	10
0.6118	-0.2129	10
0.4810	-1.0722	10
0.5192	-0.1657	10
0.9936	-0.5280	10
0.6455	-0.0703	10
0.7325	-0.6994	10
0.2584	0.2458	10
0.7862	-0.3725	10
0.5442	-0.5788	10
0.6697	-0.6918	10
0.2684	-0.4325	10
0.6634	-0.4245	10
0.8846	-0.3487	10
0.7234	-0.5026	10
0.6282	-0.3226	10
0.7866	-0.6247	10
0.4760	0.1156	10
0.7064	-0.5472	10
0.6558	-0.5585	10
0.6053	-0.5340	10
0.7102	-0.4642	10
0.6117	-0.4221	10
0.3769	-1.1994	10
0.1904	-1.2006	10
0.4881	-0.2377	10
0.1801	0.5280	10
0.5655	-1.0247	10
0.7604	-0.5779	10
0.3997	-0.3941	10
0.8209	-0.3694	10
0.4270	-0.3958	10
0.3327	-1.2049	10
0.6187	-0.3325	10
0.6468	-0.8452	10
0.3930	0.1760	10
0.6304	-0.8555	10
0.6239	-0.4703	10
0.7590	-0.2305	10
0.7975	-0.4198	10
0.8532	-0.2465	10
0.6932	-0.4068	10
0.2354	-1.2894	10
0.8771	-0.5453	10
0.6362	-0.3061	10
0.4093	-0.0494	10
0.7255	-0.3363	10
0.6939	-0.6429	10
0.4770	-0.0134	10


==> chapters/data/mds-train-embedding-tinyNet-module2.csv <==
x	y	classId
0.5028	-0.1070	0
-0.2512	0.1472	0
0.6002	-0.4913	0
-0.2498	-0.2462	0
-0.2090	-0.3805	0
0.0607	-0.4961	0
0.1081	-0.4508	0
-0.1545	-0.3761	0
0.5736	-0.5092	0
-0.0399	-0.1964	0
-0.1036	-0.3357	0
0.1746	-0.0937	0
-0.1406	-0.4456	0
0.1525	-0.1758	0
-0.2889	-0.3818	0
0.2437	-0.5817	0
-0.0818	-0.4432	0
-0.0565	-0.2010	0
-0.3298	0.0925	0
0.0600	-0.1311	0
-0.2106	0.2173	0
0.0388	-0.1919	0
-0.1305	-0.5945	0
-0.2543	-0.3494	0
0.3732	-0.3004	0
0.2935	-0.2520	0
0.2002	-0.1804	0
-0.2329	-0.4137	0
-0.4144	-0.3733	0
-0.0372	-0.1433	0
-0.2433	-0.3810	0
0.4632	-0.6166	0
-0.2966	-0.2814	0
0.2201	-0.1489	0
-0.0341	-0.1543	0
0.6469	-0.4845	0
-0.4147	-0.3995	0
-0.0832	-0.4183	0
-0.4290	-0.5623	0
-0.2603	-0.2792	0
-0.2675	-0.2771	0
0.6200	-0.4806	0
-0.2685	-0.3854	0
0.5042	-0.4661	0
0.4808	-0.5724	0
-0.2857	-0.2588	0
-0.2603	-0.3363	0
0.0750	-0.3494	0
0.0333	-0.5688	0
-0.3586	-0.7081	0
0.3209	0.2195	1
0.2104	-0.0029	1
0.3194	-0.0574	1
0.3967	0.1804	1
0.1765	0.1905	1
0.1596	0.0791	1
0.1110	0.1681	1
0.2906	-0.0779	1
0.2030	0.3092	1
-0.2707	-0.1623	1
0.3643	0.1965	1
0.3001	-0.0084	1
0.7893	-0.3222	1
-0.0712	-0.1052	1
0.3933	-0.0605	1
-0.2061	-0.0970	1
0.5154	0.2600	1
0.7702	-0.3275	1
0.2495	-0.0433	1
0.2473	0.0320	1
0.2802	-0.0184	1
-0.2475	-0.1881	1
0.4722	-0.3160	1
-0.1794	0.3224	1
-0.1952	-0.0550	1
0.5466	0.2179	1
0.2017	0.0295	1
0.3454	0.2218	1
0.3137	0.1216	1
0.3242	0.2383	1
0.4905	0.1313	1
0.3467	0.2710	1
0.1409	-0.0440	1
0.4642	0.2492	1
-0.0082	-0.0837	1
0.2485	-0.0008	1
0.2918	0.1806	1
-0.1368	0.1904	1
0.5117	0.3042	1
0.2358	-0.0274	1
-0.2473	-0.1162	1
0.3174	0.1911	1
-0.1781	-0.0976	1
0.2811	-0.0685	1
0.8258	-0.2749	1
-0.2240	0.3237	1
0.1062	-0.0097	1
0.1931	0.1093	1
0.1907	0.1302	1
0.4690	-0.2887	1
0.3549	-0.4847	2
0.3681	-0.4691	2
0.2495	-0.3277	2
0.3039	-0.6296	2
0.1739	-0.4987	2
0.4340	-0.6626	2
0.3458	-0.5188	2
0.1123	-0.4985	2
0.2655	-0.3713	2
0.1270	-0.4608	2
0.2949	-0.4002	2
0.1758	-0.5359	2
0.2031	-0.5057	2
-0.3470	-0.3735	2
0.0518	-0.3568	2
0.1980	-0.3677	2
0.1974	-0.5256	2
0.3353	-0.5580	2
-0.0264	-0.4369	2
0.0949	-0.5168	2
0.5126	-0.5846	2
0.3068	-0.4390	2
0.1424	-0.5156	2
0.5022	-0.2794	2
0.0734	-0.4375	2
0.2240	-0.4079	2
0.1721	-0.4163	2
0.2832	-0.5416	2
0.2012	-0.6852	2
0.3639	-0.5853	2
-0.1920	-0.5565	2
0.3681	-0.3443	2
0.4024	-0.4193	2
0.1540	-0.4012	2
0.3272	-0.5348	2
0.2840	-0.4810	2
0.3385	-0.6607	2
0.1991	-0.4610	2
0.3443	-0.4066	2
0.3616	-0.3673	2
0.3101	-0.4657	2
0.3278	-0.4967	2
0.2829	-0.7230	2
0.4694	-0.2452	2
0.2586	-0.4683	2
0.3410	-0.4024	2
0.2015	-0.4186	2
0.2630	-0.5039	2
0.1249	-0.6757	2
0.4133	-0.3914	2
-0.1550	-0.6112	3
-0.3061	-0.4770	3
0.4859	-0.4034	3
0.0221	-0.2676	3
-0.2582	-0.6913	3
0.0423	-0.7903	3
-0.1631	-0.6378	3
-0.2923	-0.6548	3
0.6747	-0.3900	3
-0.1418	-0.7263	3
0.0399	-0.2792	3
-0.2900	-0.5528	3
-0.1935	-0.6166	3
-0.0337	0.5579	3
-0.4199	-0.5891	3
0.0908	-0.2314	3
-0.1894	-0.5300	3
-0.1310	-0.6604	3
-0.2581	-0.6486	3
-0.1150	-0.6354	3
-0.0800	-0.2560	3
-0.2358	-0.2665	3
-0.3093	-0.5307	3
0.7059	-0.4026	3
0.6407	-0.3766	3
-0.2733	-0.5321	3
0.1195	-0.2039	3
-0.1927	-0.3195	3
-0.2239	-0.2590	3
0.6270	-0.3895	3
-0.1048	-0.2966	3
-0.3034	-0.5871	3
-0.5031	-0.5877	3
-0.0012	0.5346	3
0.4970	-0.5020	3
-0.3706	-0.6240	3
-0.0291	-0.7834	3
-0.2197	-0.4564	3
-0.1467	-0.5475	3
-0.2823	-0.6353	3
0.0379	-0.7556	3
-0.2364	-0.6305	3
-0.2698	-0.5646	3
-0.1005	-0.6843	3
-0.1803	-0.6306	3
-0.0139	0.5705	3
-0.2587	-0.5157	3
0.1182	-0.2475	3
-0.1582	-0.6785	3
-0.3086	-0.5223	3
-0.1889	0.0592	4
0.2744	0.3340	4
0.2503	0.3515	4
0.3296	0.4074	4
-0.0976	0.1027	4
0.0793	0.3727	4
-0.1741	0.2656	4
0.2440	0.4324	4
0.2903	0.5471	4
-0.1317	0.0545	4
-0.0587	0.2369	4
0.4176	0.4193	4
0.0563	0.2838	4
0.0504	0.3146	4
0.0876	0.2804	4
-0.1036	0.1881	4
-0.0165	0.2245	4
0.0181	0.4089	4
-0.1601	0.1230	4
-0.1283	0.1425	4
-0.1098	0.0490	4
0.1247	0.4561	4
-0.0815	0.0585	4
-0.1737	0.0337	4
0.1930	0.4858	4
0.1917	0.6363	4
0.0206	0.3305	4
0.2473	0.5119	4
-0.0516	0.1162	4
-0.0779	0.1310	4
-0.0921	0.2019	4
0.1681	0.5287	4
0.2091	0.5849	4
-0.0180	0.1828	4
-0.2383	0.0203	4
0.0174	0.1695	4
-0.0808	0.1678	4
0.0526	0.5084	4
-0.0475	0.1690	4
0.3861	0.3629	4
0.1161	0.3188	4
-0.1982	0.1816	4
0.0729	0.3367	4
-0.1661	0.0924	4
-0.0919	0.0459	4
-0.0361	0.3636	4
0.1635	0.4098	4
-0.0756	0.2455	4
-0.1054	0.0837	4
-0.0551	0.1038	4
0.5535	0.4778	5
0.4020	0.5460	5
-0.6478	-0.4160	5
0.3640	0.5781	5
0.1666	0.6472	5
-0.4765	-0.0703	5
0.4681	0.5177	5
-0.5693	0.0210	5
0.4194	0.5943	5
-0.7274	0.2395	5
-0.8044	0.1824	5
0.6802	0.4796	5
0.5381	0.5375	5
-0.8114	0.1544	5
-0.6304	-0.3914	5
-0.6013	0.6552	5
0.7131	0.4696	5
-0.3008	0.4913	5
0.3505	0.6815	5
-0.6156	0.6013	5
0.5566	0.5272	5
0.6426	0.5116	5
-0.6624	-0.4643	5
0.4017	0.5055	5
0.3016	0.5658	5
-0.6381	-0.4230	5
-0.3548	0.2657	5
-0.5183	0.1794	5
0.5573	0.5970	5
-0.6061	0.0884	5
-0.4496	-0.0396	5
0.3419	0.6024	5
0.4870	0.5707	5
0.6451	0.4731	5
-0.5888	-0.0878	5
-0.6926	0.1507	5
-0.8580	0.0254	5
-0.7223	-0.3872	5
-0.6139	-0.4958	5
0.6097	0.5308	5
0.5549	0.5419	5
-0.7352	-0.0311	5
0.5123	0.6307	5
0.4512	0.6081	5
0.4873	0.5235	5
-0.8360	-0.0416	5
0.5802	0.5015	5
0.6174	0.4834	5
-0.7993	-0.0710	5
-0.6221	-0.4639	5
0.1266	-0.6330	6
-0.3644	-0.1603	6
0.2568	-0.6354	6
-0.0931	-0.5852	6
-0.2986	0.3043	6
0.1073	-0.7465	6
0.2293	-0.6218	6
0.3756	-0.6345	6
-0.2212	-0.5842	6
-0.1494	-0.3083	6
-0.0028	-0.6056	6
-0.4532	-0.4889	6
0.1272	0.1140	6
0.2358	-0.2857	6
-0.1988	-0.2059	6
0.2709	-0.6786	6
-0.3534	-0.4232	6
-0.4117	-0.4997	6
0.0449	-0.6409	6
0.2136	-0.6582	6
-0.2409	0.4395	6
-0.3263	-0.1587	6
0.0968	-0.5736	6
0.2548	-0.6569	6
-0.2027	0.5576	6
-0.0092	-0.5822	6
-0.3824	-0.4944	6
-0.0301	-0.6588	6
-0.4105	-0.4679	6
0.1045	-0.6728	6
0.1700	-0.6348	6
-0.5325	-0.4345	6
-0.4410	-0.1353	6
-0.4987	0.0468	6
-0.3294	0.0279	6
0.0773	-0.5963	6
-0.1320	-0.2301	6
-0.0477	-0.3483	6
0.0510	-0.6123	6
-0.1245	-0.1204	6
-0.0017	-0.6963	6
-0.0022	-0.6259	6
-0.3313	-0.3134	6
0.1457	-0.7194	6
-0.0029	-0.5477	6
-0.0701	-0.5506	6
0.1654	-0.6872	6
0.0344	-0.5481	6
-0.1748	-0.1867	6
-0.2148	-0.1683	6
0.7711	0.1665	7
0.8530	-0.2106	7
0.6402	-0.0069	7
0.7139	0.0424	7
0.8550	-0.0086	7
0.6653	-0.2234	7
0.8074	-0.1158	7
0.6603	0.1140	7
0.6997	-0.2857	7
0.8442	0.2132	7
0.8030	-0.0719	7
0.6943	0.2817	7
0.7402	0.2097	7
0.6532	0.0879	7
0.7179	0.1637	7
0.8010	0.0243	7
0.5976	-0.0857	7
0.7563	-0.0479	7
0.6559	-0.1453	7
0.6910	0.2292	7
0.5739	-0.0593	7
0.7396	0.2341	7
0.7775	-0.0917	7
0.6393	0.0250	7
0.8027	-0.0606	7
0.6564	0.0451	7
0.6473	0.0756	7
0.6878	-0.1004	7
0.6376	0.0942	7
0.8313	0.0702	7
0.9548	-0.1474	7
0.7877	0.0856	7
0.7917	0.1159	7
0.6328	0.1237	7
0.7319	-0.1865	7
0.6701	0.0181	7
0.6918	-0.2986	7
0.6158	0.0424	7
0.8065	-0.0089	7
0.6396	0.0139	7
0.8182	-0.0009	7
0.7097	-0.2325	7
0.6230	-0.1582	7
0.6538	0.2081	7
0.6823	0.0572	7
0.6405	0.1726	7
0.6733	0.2964	7
0.8260	0.0221	7
0.6328	-0.0286	7
0.6459	-0.1909	7
-0.3800	0.4005	8
0.0815	0.7968	8
-0.6607	0.2591	8
-0.7174	-0.1598	8
-0.1083	0.5463	8
-0.5486	0.2156	8
0.2565	0.8046	8
-0.6038	0.3814	8
-0.3916	0.0654	8
-0.4909	0.2163	8
-0.7161	-0.2544	8
0.0984	0.7093	8
-0.6774	-0.2517	8
-0.2947	0.3954	8
-0.3732	0.1207	8
0.0076	0.6604	8
-0.4660	0.2274	8
-0.1691	0.4795	8
-0.3466	0.3313	8
-0.5805	0.2490	8
-0.1368	0.5857	8
-0.6823	-0.2675	8
-0.6281	-0.2744	8
-0.4164	0.3133	8
-0.3423	0.4289	8
-0.6168	-0.2285	8
-0.5499	-0.1471	8
-0.6499	0.3708	8
-0.4514	0.2648	8
-0.4594	-0.0452	8
-0.5443	-0.1693	8
-0.4791	0.1554	8
-0.5323	0.2504	8
-0.1753	0.4511	8
-0.6930	-0.1710	8
-0.5450	-0.2024	8
-0.1852	0.6398	8
-0.0798	0.6012	8
-0.5280	-0.2431	8
-0.7103	-0.2618	8
-0.4284	-0.0318	8
-0.6240	-0.2403	8
-0.5191	0.0074	8
-0.5693	-0.0998	8
-0.4373	0.1907	8
-0.4861	-0.0034	8
-0.6191	0.3035	8
-0.7167	-0.1687	8
-0.4180	0.0621	8
-0.6207	0.4270	8
-0.5383	0.2813	9
-0.6014	-0.2719	9
-0.6388	-0.1426	9
-0.6499	-0.0635	9
-0.4639	0.4926	9
-0.5893	0.1675	9
-0.5459	0.4587	9
-0.4421	0.5522	9
-0.6517	-0.0462	9
-0.5639	0.3292	9
-0.5872	-0.2041	9
-0.5272	0.3655	9
-0.4748	0.5124	9
-0.4980	0.4650	9
-0.4639	0.4926	9
-0.5872	-0.2041	9
-0.4421	0.5522	9
-0.5991	-0.1669	9
-0.6517	-0.0462	9
-0.6791	-0.1057	9
-0.6398	-0.1878	9
-0.6014	-0.2720	9
-0.5991	-0.1669	9
-0.5272	0.3655	9
-0.6387	0.2507	9
-0.6078	0.1843	9
-0.5753	0.0944	9
-0.5806	-0.0566	9
-0.6264	-0.0109	9
-0.4980	0.4650	9
-0.6142	-0.3035	9
-0.5753	0.0944	9
-0.6032	0.1895	9
-0.5312	-0.2734	9
-0.6791	-0.1057	9
-0.5459	0.4587	9
-0.6510	0.1670	9
-0.5942	0.0168	9
-0.5639	0.3293	9
-0.6388	-0.1426	9
-0.6078	0.1842	9
-0.6142	-0.3035	9
-0.6517	-0.0462	9
-0.6032	0.1895	9
-0.7038	-0.1088	9
-0.4639	0.4926	9
-0.5312	-0.2734	9
-0.5169	0.4845	9
-0.5639	0.3293	9
-0.7038	-0.1088	9
-0.0839	0.9621	10
-0.3050	0.8343	10
-0.5505	0.7838	10
0.7545	0.8069	10
-0.1431	0.6848	10
0.5262	0.9662	10
-0.2686	0.7694	10
0.4026	0.9672	10
-0.6452	0.0222	10
0.1390	0.7905	10
-0.3982	0.8248	10
0.3569	0.9648	10
-0.2471	0.5764	10
-0.1172	0.8677	10
-0.1657	0.9923	10
0.2858	0.8749	10
-0.3608	0.8258	10
0.3226	0.8821	10
-0.3106	0.6189	10
-0.0861	1.0010	10
0.0547	0.9677	10
0.1489	0.8700	10
-0.2440	1.0416	10
-0.1365	0.8644	10
0.8887	0.6514	10
0.8271	0.7396	10
-0.1842	0.7266	10
-0.7001	0.0733	10
0.7535	0.8498	10
0.3168	0.9484	10
-0.1743	0.7932	10
-0.0033	0.9598	10
-0.4601	0.8057	10
0.9050	0.5874	10
0.0113	0.8012	10
0.5807	0.8476	10
-0.6891	0.2730	10
0.4911	0.8966	10
0.0215	0.9117	10
-0.2469	0.8449	10
0.0917	0.9028	10
-0.5518	0.8713	10
0.1697	0.8248	10
0.9695	0.6214	10
0.1645	1.1291	10
-0.3806	0.8186	10
-0.3623	0.6322	10
0.0015	0.8686	10
0.2154	0.9876	10
-0.4266	0.7104	10


==> chapters/data/mds-train-embedding-tinyNet-module3.csv <==
x	y	classId
0.1809	0.6954	0
-0.0274	-0.3262	0
0.0478	0.8984	0
-0.4357	0.1330	0
-0.5373	0.1780	0
-0.4189	0.4424	0
-0.3314	0.3361	0
-0.5084	0.2746	0
-0.0453	0.8770	0
-0.3370	0.1403	0
-0.4069	0.3014	0
0.0067	0.6502	0
-0.6227	0.0962	0
-0.1741	0.1976	0
-0.6249	0.1603	0
-0.2951	0.5810	0
-0.5023	0.1635	0
-0.3179	0.2038	0
-0.0967	-0.3888	0
-0.2721	0.2716	0
-0.0082	-0.3088	0
-0.2905	0.0887	0
-0.6842	0.1766	0
-0.5940	0.1501	0
-0.1113	0.7627	0
-0.0464	0.4618	0
-0.0947	0.2037	0
-0.6073	0.0375	0
-0.7167	0.0303	0
-0.2874	0.2158	0
-0.5402	0.1719	0
-0.1861	0.7345	0
-0.5565	0.0172	0
-0.0633	0.2173	0
-0.3000	0.2102	0
0.1385	0.9531	0
-0.7467	0.0445	0
-0.5008	0.1924	0
-0.8004	0.1935	0
-0.5123	0.0717	0
-0.4945	0.1178	0
0.1036	0.9018	0
-0.5709	0.1586	0
-0.1819	0.7926	0
-0.3851	0.7294	0
-0.4994	0.0258	0
-0.5680	0.1447	0
-0.2607	0.4785	0
-0.4401	0.4017	0
-0.8387	0.1803	0
0.3020	0.1270	1
0.1293	0.3247	1
0.1092	0.4129	1
0.3081	0.2254	1
0.1633	0.0450	1
0.2048	0.0939	1
0.1076	0.0328	1
0.0701	0.3708	1
0.4364	0.0258	1
-0.3426	-0.1584	1
0.3174	0.2279	1
0.1501	0.4090	1
0.7624	0.5590	1
-0.1148	0.1286	1
0.1268	0.5405	1
-0.2984	-0.0988	1
0.3020	0.4749	1
0.4909	0.7952	1
0.0910	0.3414	1
0.1648	0.3250	1
0.1443	0.2813	1
-0.4010	-0.0262	1
0.0766	0.6495	1
0.2236	-0.2957	1
-0.1876	-0.0370	1
0.3672	0.5253	1
0.0946	0.1847	1
0.3511	0.1653	1
0.2302	0.1651	1
0.3663	0.1387	1
0.2839	0.4529	1
0.3814	0.1948	1
0.0017	0.3258	1
0.2931	0.3432	1
-0.0380	0.1484	1
0.1063	0.2637	1
0.2820	0.1028	1
0.0843	-0.0429	1
0.3456	0.5007	1
0.0933	0.2533	1
-0.3781	-0.0774	1
0.2714	0.2569	1
-0.2506	-0.0165	1
0.1032	0.4080	1
0.5478	0.8151	1
0.1057	-0.3784	1
0.0686	0.1823	1
0.2364	0.0366	1
0.1661	0.1901	1
0.0961	0.5938	1
-0.3821	0.6121	2
-0.3892	0.6162	2
-0.2165	0.3919	2
-0.4743	0.4503	2
-0.5032	0.5367	2
-0.3516	0.7584	2
-0.4234	0.6298	2
-0.3139	0.4569	2
-0.3388	0.5762	2
-0.4650	0.5099	2
-0.3094	0.5465	2
-0.2487	0.5178	2
-0.2500	0.4791	2
-0.5564	0.0664	2
-0.3427	0.3692	2
-0.3350	0.5143	2
-0.2619	0.4381	2
-0.4582	0.6318	2
-0.4327	0.2663	2
-0.3851	0.3276	2
-0.5369	0.6703	2
-0.1941	0.5636	2
-0.5341	0.5123	2
0.0199	0.7491	2
-0.4732	0.4876	2
-0.3736	0.4923	2
-0.4063	0.4893	2
-0.5018	0.5573	2
-0.5188	0.4151	2
-0.3558	0.6084	2
-0.6738	0.3150	2
-0.0619	0.5959	2
-0.1329	0.6121	2
-0.3938	0.4516	2
-0.4587	0.5910	2
-0.4475	0.6188	2
-0.3379	0.6741	2
-0.4992	0.5089	2
-0.3251	0.6353	2
-0.1030	0.5987	2
-0.1593	0.5721	2
-0.4048	0.5869	2
-0.5780	0.5108	2
0.0519	0.6333	2
-0.4675	0.6146	2
-0.3421	0.6376	2
-0.4298	0.5370	2
-0.2994	0.6191	2
-0.6173	0.4014	2
-0.0877	0.6107	2
-0.2820	0.6954	3
-0.6901	0.2072	3
-0.0283	0.7321	3
-0.3459	0.0286	3
-0.7340	0.0646	3
-0.3395	0.8143	3
-0.6257	0.2332	3
-0.7108	0.3607	3
0.1518	0.8531	3
-0.6489	0.3171	3
-0.2917	0.0150	3
-0.6849	0.3669	3
-0.4397	0.5783	3
0.4094	-0.2357	3
-0.8089	0.1301	3
-0.1731	0.0640	3
-0.2554	0.6193	3
-0.5922	0.3388	3
-0.7200	0.3559	3
-0.6222	0.3489	3
-0.3508	-0.0217	3
-0.4358	-0.0760	3
-0.6419	0.2712	3
0.2800	0.8494	3
0.0971	0.8349	3
-0.5799	0.3596	3
-0.1870	0.0653	3
-0.4880	-0.0091	3
-0.4408	-0.1041	3
0.0596	0.8310	3
-0.4558	-0.0601	3
-0.6576	0.3450	3
-0.0098	0.8799	3
0.3539	-0.2928	3
-0.2329	0.7420	3
-0.7937	0.1612	3
-0.2814	0.8206	3
-0.1393	0.2873	3
-0.0916	0.7273	3
-0.7199	0.2654	3
-0.6349	0.5553	3
-0.6663	0.4088	3
-0.2447	0.6398	3
-0.5896	0.4818	3
-0.5805	0.3948	3
0.4344	-0.2045	3
-0.5859	0.4378	3
-0.2947	0.0353	3
-0.5792	0.4137	3
-0.6294	0.2807	3
-0.0529	-0.2575	4
0.4069	-0.0018	4
0.4109	-0.0198	4
0.5394	-0.0161	4
-0.0079	-0.1387	4
0.2655	-0.1032	4
0.1026	-0.4243	4
0.4661	-0.0616	4
0.5763	-0.2243	4
-0.0215	-0.1625	4
0.0664	-0.2798	4
0.5996	-0.1144	4
0.2325	-0.1472	4
0.2301	-0.0599	4
0.2841	-0.0059	4
-0.0079	-0.1690	4
0.1813	-0.2195	4
0.2590	-0.1775	4
0.0063	-0.3082	4
0.0117	-0.2708	4
0.0441	-0.1629	4
0.4132	0.0766	4
0.0201	-0.1466	4
-0.0066	-0.2814	4
0.5031	0.0427	4
0.6630	-0.1414	4
0.1936	-0.0971	4
0.5133	-0.1825	4
-0.0206	-0.1803	4
0.0275	-0.2152	4
0.0195	-0.2116	4
0.4910	0.0157	4
0.5863	0.0211	4
0.0592	-0.1733	4
-0.1334	-0.3154	4
0.0983	-0.2141	4
0.0079	-0.1111	4
0.3502	-0.1569	4
0.0508	-0.1349	4
0.5509	0.1240	4
0.2075	-0.0742	4
-0.0676	-0.3109	4
0.2794	-0.2481	4
-0.0974	-0.2356	4
0.0736	-0.1702	4
0.1781	-0.1919	4
0.3957	-0.0536	4
0.0901	-0.1812	4
-0.0420	-0.1697	4
0.0080	-0.1947	4
0.8359	0.1782	5
0.7274	0.0406	5
-0.3478	-0.5446	5
0.7410	0.1112	5
0.7267	-0.3425	5
-0.2323	-0.4587	5
0.8150	0.1090	5
-0.1699	-0.5105	5
0.8459	-0.0070	5
0.3999	-0.4562	5
0.0453	-0.8743	5
0.9802	0.1668	5
0.8599	0.1577	5
-0.2107	-0.7542	5
-0.6732	-0.2287	5
0.9610	-0.0022	5
0.9786	0.2716	5
0.1207	-0.5378	5
0.9011	-0.1543	5
-0.9612	-0.2341	5
0.9222	0.1633	5
0.9493	0.2324	5
-0.3062	-0.6980	5
0.7246	0.0606	5
0.6679	-0.0907	5
-0.7072	-0.2694	5
0.0388	-0.5399	5
-0.0662	-0.6141	5
0.9475	0.1228	5
-0.1812	-0.6005	5
-0.1937	-0.4174	5
0.7239	-0.0653	5
0.8133	-0.0176	5
0.9221	0.1818	5
-0.2984	-0.5380	5
-0.1373	-0.5993	5
-0.8507	-0.2812	5
-0.3188	-0.7159	5
-0.6506	-0.2590	5
0.9309	0.2027	5
0.9174	0.1857	5
-0.4676	-0.5920	5
0.9364	0.0917	5
0.9085	-0.0435	5
0.8148	0.0605	5
-0.8685	-0.3871	5
0.9208	0.1495	5
0.9160	0.2343	5
-0.4079	-0.7498	5
-0.6427	-0.2881	5
-0.4672	0.3344	6
-0.3022	-0.1543	6
-0.1780	0.5864	6
-0.3855	0.1259	6
0.1424	-0.3515	6
-0.8106	0.0886	6
-0.1920	0.6482	6
-0.1248	0.7996	6
-0.5791	0.0840	6
-0.1862	-0.1106	6
-0.4446	0.2906	6
-0.3795	-0.2395	6
0.1871	0.1337	6
-0.0301	0.3439	6
-0.2103	-0.0317	6
-0.1462	0.6687	6
-0.2358	-0.2012	6
-0.5121	-0.1592	6
-0.1105	0.4437	6
-0.2886	0.5820	6
0.2396	-0.3894	6
-0.2834	-0.1686	6
-0.2477	0.3924	6
-0.1615	0.4704	6
0.5152	-0.3781	6
-0.6041	0.1143	6
-0.2648	-0.1606	6
0.1484	0.5225	6
-0.4905	-0.1094	6
-0.3240	0.4286	6
-0.1272	0.4556	6
-0.4213	-0.3630	6
-0.2502	-0.3147	6
-0.3853	-0.3680	6
0.2803	-0.3511	6
-0.3276	0.3637	6
-0.2101	0.0240	6
-0.1360	-0.1216	6
-0.4002	0.3694	6
-0.0709	0.0668	6
-0.5920	0.2905	6
-0.5702	0.2757	6
-0.3249	-0.0647	6
-0.5733	0.5693	6
-0.4326	0.3405	6
-0.2379	0.2576	6
-0.2152	0.5307	6
-0.4569	0.2364	6
-0.1477	0.0007	6
-0.1939	-0.0484	6
0.4631	0.7761	7
0.6402	0.7930	7
0.4066	0.4398	7
0.4691	0.5337	7
0.6580	0.6468	7
0.2423	0.7146	7
0.5809	0.6664	7
0.4223	0.4179	7
0.2696	0.7023	7
0.8190	0.4955	7
0.5511	0.6805	7
0.6659	0.4032	7
0.6395	0.5250	7
0.4958	0.3789	7
0.6437	0.4750	7
0.6260	0.6057	7
0.3819	0.4809	7
0.5580	0.5937	7
0.3312	0.5814	7
0.6620	0.3862	7
0.3119	0.5863	7
0.6876	0.4815	7
0.5941	0.6013	7
0.4670	0.2485	7
0.5526	0.6633	7
0.4606	0.3539	7
0.4431	0.4266	7
0.4839	0.6503	7
0.4657	0.4114	7
0.6673	0.5687	7
0.9706	0.5431	7
0.6629	0.4922	7
0.6926	0.4491	7
0.4757	0.3875	7
0.4212	0.7523	7
0.4574	0.3111	7
0.2461	0.6793	7
0.3889	0.3861	7
0.5832	0.6140	7
0.4233	0.3599	7
0.6187	0.6229	7
0.3776	0.6748	7
0.2946	0.6328	7
0.6391	0.4596	7
0.4931	0.4746	7
0.4835	0.3527	7
0.6169	0.4157	7
0.6136	0.6356	7
0.3894	0.4930	7
0.3364	0.6915	7
0.1048	-0.7710	8
0.6339	-0.5468	8
0.1723	-0.7962	8
-0.4419	-0.6869	8
0.3518	-0.5829	8
-0.1595	-0.6716	8
0.8128	-0.3570	8
0.3869	-0.6689	8
-0.0710	-0.5738	8
0.1481	-0.6621	8
-0.5912	-0.6121	8
0.6514	-0.3947	8
-0.5613	-0.6112	8
0.0694	-0.6617	8
-0.0633	-0.5652	8
0.4466	-0.5687	8
0.0488	-0.7274	8
0.2274	-0.6416	8
0.1821	-0.6437	8
0.0680	-0.7793	8
0.4348	-0.6319	8
-0.5548	-0.6050	8
-0.5229	-0.5977	8
0.1250	-0.6943	8
0.2007	-0.6895	8
-0.4930	-0.5934	8
-0.3619	-0.6103	8
-0.1387	-0.7899	8
0.1810	-0.6650	8
-0.2608	-0.6214	8
-0.3533	-0.5906	8
-0.1389	-0.6527	8
0.0706	-0.7337	8
0.2467	-0.6269	8
-0.4148	-0.6924	8
-0.3449	-0.5861	8
0.3500	-0.7357	8
0.3851	-0.5876	8
-0.4141	-0.5132	8
-0.5877	-0.6245	8
-0.2365	-0.5863	8
-0.4658	-0.5674	8
-0.2231	-0.6007	8
-0.2986	-0.5983	8
0.0896	-0.6047	8
-0.2292	-0.6347	8
-0.1411	-0.7280	8
-0.4516	-0.6925	8
-0.1531	-0.5404	8
-0.0680	-0.8059	8
-0.5856	-0.4400	9
-0.6351	-0.3808	9
-0.7025	-0.3988	9
-0.5942	-0.4742	9
-0.0591	-0.6837	9
-0.5256	-0.4340	9
-0.2209	-0.8370	9
-0.0446	-0.7884	9
-0.6509	-0.4718	9
-0.3892	-0.5418	9
-0.6587	-0.2792	9
-0.2352	-0.7076	9
-0.0868	-0.7344	9
-0.0882	-0.7023	9
-0.7722	-0.2155	9
-0.6587	-0.2792	9
-0.0448	-0.7885	9
-0.5574	-0.3673	9
-0.6509	-0.4718	9
-0.6397	-0.4043	9
-0.5995	-0.3307	9
-0.6351	-0.3808	9
-0.5574	-0.3673	9
-0.2352	-0.7076	9
-0.4460	-0.7281	9
-0.4709	-0.4989	9
-0.4630	-0.3886	9
-0.4884	-0.4123	9
-0.5535	-0.5221	9
-0.0882	-0.7023	9
-0.6726	-0.3516	9
-0.4630	-0.3886	9
-0.5319	-0.4835	9
-0.6149	-0.2753	9
-0.6397	-0.4043	9
-0.2209	-0.8370	9
-0.5053	-0.6419	9
-0.4925	-0.4308	9
-0.3892	-0.5418	9
-0.7025	-0.3988	9
-0.4709	-0.4989	9
-0.6726	-0.3516	9
-0.6509	-0.4718	9
-0.5319	-0.4835	9
-0.6369	-0.4322	9
-0.0591	-0.6837	9
-0.6149	-0.2753	9
0.1817	-0.5929	9
-0.3892	-0.5418	9
-0.6369	-0.4322	9
0.7716	-0.4949	10
0.3447	-0.9968	10
0.2340	-0.8908	10
1.0989	-0.2269	10
0.5068	-0.7315	10
0.9927	-0.5058	10
0.5369	-0.7689	10
1.0123	-0.3671	10
-0.4222	-0.6168	10
0.8562	-0.3901	10
0.6060	-0.5900	10
0.9351	-0.4829	10
0.4024	-0.3714	10
0.7028	-0.6689	10
0.4645	-0.9081	10
0.8380	-0.5604	10
0.4917	-0.7836	10
0.9502	-0.3579	10
0.5334	-0.7605	10
0.7554	-0.6754	10
0.8008	-0.6141	10
0.8444	-0.5430	10
0.6577	-0.7738	10
0.6377	-0.7227	10
1.1790	0.0240	10
1.1506	-0.1291	10
0.5809	-0.7067	10
-0.2818	-0.8056	10
1.0937	-0.3323	10
0.8972	-0.5285	10
0.5169	-0.5599	10
0.8416	-0.6590	10
0.7474	-0.3267	10
1.1633	0.0505	10
0.7779	-0.6227	10
1.0404	-0.2698	10
0.1427	-0.7732	10
1.0221	-0.3647	10
0.7172	-0.6491	10
0.5988	-0.8217	10
0.8150	-0.5037	10
0.2124	-0.9880	10
0.8267	-0.5783	10
1.1964	-0.0616	10
0.7756	-0.7331	10
0.4700	-0.8143	10
0.3337	-0.7843	10
0.7205	-0.7279	10
0.8801	-0.5364	10
0.2191	-0.9188	10


==> chapters/data/mds-train-embedding-tinyNet-module4.csv <==
x	y	classId
-0.1309	0.6389	0
-0.0205	-0.4694	0
-0.4352	0.0911	0
0.2457	-0.0496	0
0.3225	0.0636	0
0.1715	0.3291	0
0.3004	0.2681	0
0.2644	-0.0126	0
-0.5400	0.0081	0
0.0651	0.2233	0
0.4421	0.0759	0
0.2048	-0.1301	0
0.0479	0.0976	0
-0.1058	0.3158	0
0.2946	-0.0307	0
0.1968	0.2174	0
0.1508	0.1888	0
0.0376	0.2772	0
0.2361	-0.4030	0
0.0239	0.4036	0
0.0566	-0.3363	0
-0.1088	0.2707	0
-0.2332	0.0081	0
0.0457	-0.0342	0
0.1203	0.1947	0
-0.2264	0.3276	0
-0.0908	0.3473	0
0.1447	0.0422	0
0.0739	-0.1785	0
0.0555	0.3758	0
0.3685	0.0438	0
-0.2195	0.0925	0
0.2626	-0.0925	0
-0.0829	0.4121	0
0.0814	0.3796	0
-0.4831	-0.0391	0
0.2194	-0.0677	0
0.2003	0.2328	0
-0.5269	-0.0710	0
0.4559	-0.1156	0
0.2685	-0.1509	0
-0.5933	0.0973	0
0.3013	0.0446	0
-0.3813	0.0515	0
-0.2171	-0.2496	0
0.4286	-0.0712	0
0.1019	-0.0462	0
0.0172	0.2368	0
0.2184	0.1584	0
-0.6236	-0.0129	0
-0.4780	0.4659	1
-0.4407	0.3845	1
-0.6163	0.4286	1
-0.5388	0.4954	1
-0.3522	0.4933	1
-0.2633	0.2998	1
-0.4474	0.0158	1
-0.6101	0.4114	1
-0.8664	0.4732	1
-0.0112	-0.2659	1
-0.5272	0.5614	1
-0.5866	0.4561	1
-0.7573	0.2421	1
-0.3252	0.2080	1
-0.4937	0.4210	1
-0.1860	-0.0094	1
-0.7501	0.3688	1
-0.7248	0.2430	1
-0.6913	0.4043	1
-0.3998	0.4570	1
-0.7136	0.3764	1
0.0649	-0.2444	1
-0.5454	0.1127	1
-0.5121	0.1445	1
-0.4011	-0.0543	1
-0.7656	0.4598	1
-0.3887	0.2541	1
-0.5384	0.5596	1
-0.6382	0.5083	1
-0.5289	0.5228	1
-0.7369	0.5267	1
-0.5650	0.4766	1
-0.3980	0.3043	1
-0.7695	0.3050	1
-0.4058	0.2011	1
-0.7075	0.4285	1
-0.4930	0.5064	1
-0.2755	0.0844	1
-0.8334	0.3623	1
-0.5825	0.3233	1
0.0158	-0.2320	1
-0.6187	0.5226	1
-0.1554	-0.3503	1
-0.6150	0.3755	1
-0.7417	0.1513	1
-0.2772	-0.2558	1
-0.5638	0.3727	1
-0.3741	0.1644	1
-0.4797	0.1996	1
-0.5887	0.2340	1
0.5587	0.5595	2
0.5670	0.6298	2
0.3825	0.4287	2
0.3346	0.4619	2
0.7031	0.4474	2
0.6913	0.4547	2
0.5494	0.5465	2
0.5066	0.2900	2
0.6016	0.4434	2
0.7166	0.4188	2
0.6208	0.5122	2
0.5352	0.3302	2
0.6231	0.3498	2
0.6784	0.0491	2
0.4840	0.3344	2
0.6634	0.4577	2
0.5026	0.3703	2
0.4550	0.5722	2
0.4088	0.2405	2
0.3886	0.3203	2
0.9157	0.2273	2
0.6352	0.3736	2
0.4360	0.4667	2
0.4803	0.4228	2
0.6786	0.4008	2
0.6362	0.4328	2
0.4763	0.4580	2
0.5615	0.4966	2
0.4326	0.3173	2
0.4037	0.5633	2
0.7293	0.1829	2
0.3702	0.5063	2
0.1662	0.6641	2
0.4286	0.4216	2
0.4257	0.5310	2
0.5065	0.5279	2
0.6781	0.3702	2
0.5101	0.5047	2
0.4650	0.5931	2
0.4685	0.6693	2
0.4893	0.5810	2
0.4439	0.5624	2
0.4640	0.3082	2
0.2126	0.7985	2
0.5358	0.4905	2
0.5200	0.5609	2
0.6001	0.4050	2
0.4813	0.3609	2
0.6537	0.2644	2
0.3803	0.5440	2
0.7590	0.1137	3
0.7084	0.0595	3
0.6339	-0.0779	3
0.2289	0.3682	3
0.6276	0.0443	3
0.8857	0.4213	3
0.5155	0.1448	3
0.6065	-0.0000	3
0.4490	0.6647	3
0.6024	0.0614	3
0.1656	0.4777	3
0.4855	-0.0081	3
0.8102	0.1950	3
-0.0342	0.1408	3
0.6621	-0.0727	3
0.1416	0.4417	3
0.7491	0.2322	3
0.5758	0.2244	3
0.6367	0.0868	3
0.5344	0.1676	3
0.3255	0.1211	3
0.1511	-0.0007	3
0.5530	0.0568	3
0.0929	0.5797	3
-0.1191	0.5060	3
0.6196	0.1251	3
0.1289	0.4231	3
0.1625	0.0779	3
0.1054	0.0631	3
-0.3843	0.3588	3
0.3706	0.1315	3
0.6894	0.1063	3
0.8510	0.1102	3
-0.0543	-0.0868	3
0.6656	0.1510	3
0.7877	-0.0139	3
0.8695	0.3050	3
0.4822	0.1812	3
0.7487	0.1520	3
0.5545	-0.0719	3
0.7055	0.2278	3
0.5675	0.1176	3
0.8056	0.1381	3
0.7682	0.2777	3
0.6363	0.2680	3
-0.0790	0.0877	3
0.6231	0.2336	3
0.1612	0.4422	3
0.6412	0.3198	3
0.6628	0.0382	3
0.0702	-0.3199	4
0.2371	0.7691	4
0.5516	0.3509	4
0.1606	0.7556	4
0.1433	-0.2488	4
-0.5654	0.1993	4
0.4911	-0.5514	4
-0.4881	0.2833	4
0.4416	0.8426	4
0.3289	-0.3213	4
-0.2844	0.0174	4
-0.3244	0.0786	4
-0.2810	0.4165	4
-0.5339	0.3622	4
-0.3194	0.5795	4
0.5597	-0.3178	4
-0.4055	-0.1590	4
-0.6066	0.5758	4
0.0902	-0.5192	4
-0.3328	-0.2398	4
0.2136	-0.3520	4
-0.3980	0.6943	4
0.1014	-0.0806	4
0.1317	-0.3756	4
0.0021	0.7971	4
0.7530	-0.2324	4
0.0147	0.8690	4
-0.7432	0.3265	4
0.0117	0.0151	4
-0.1044	0.2154	4
-0.1409	-0.1088	4
-0.6013	0.7239	4
0.1665	0.9785	4
-0.0882	0.1873	4
0.2872	-0.4311	4
-0.1358	-0.0697	4
-0.0593	-0.1837	4
-0.3909	0.5101	4
-0.0444	0.4497	4
0.1008	0.8956	4
-0.2990	0.6545	4
-0.2651	-0.1891	4
0.4390	0.7701	4
-0.0983	-0.2884	4
0.3699	-0.2846	4
0.1950	0.8199	4
-0.6853	0.3843	4
-0.1992	-0.1159	4
0.0127	-0.4223	4
0.0022	0.1405	4
-0.9572	0.1204	5
-0.9688	-0.3173	5
-0.8289	-0.4844	5
-1.0126	-0.1297	5
-0.5992	-0.2689	5
-0.5603	-0.3778	5
-0.9360	0.0447	5
-0.3486	-0.8409	5
-0.8833	-0.0787	5
-0.9065	-0.1759	5
-0.2672	-0.9733	5
-0.8994	-0.0427	5
-0.9708	-0.0693	5
-0.8849	-0.4750	5
-0.5795	-0.5499	5
-0.9671	-0.4075	5
-0.9988	0.0133	5
-0.4897	-0.4365	5
-0.5946	-0.6241	5
-0.9624	-0.2929	5
-0.9063	-0.0075	5
-0.8812	0.1332	5
-0.7690	-0.5643	5
-0.9633	-0.1680	5
-0.9738	-0.2242	5
-0.8061	-0.5071	5
-0.1536	-0.7790	5
-0.2488	-0.8539	5
-0.9014	0.0793	5
-0.0508	-0.6094	5
-0.3910	-0.4796	5
-0.8683	-0.3708	5
-1.0581	-0.1190	5
-0.9081	-0.1047	5
-0.3405	-0.6003	5
-0.7809	-0.6291	5
-0.8884	-0.3448	5
-0.8947	-0.2425	5
-0.8382	-0.5803	5
-0.9970	0.1246	5
-0.9698	-0.3755	5
-0.3464	-0.8182	5
-0.7991	0.0279	5
-0.7526	-0.3693	5
-0.9521	-0.1489	5
-0.9115	-0.4138	5
-0.8436	0.0107	5
-1.0013	-0.0475	5
-0.3875	-0.9719	5
-0.6965	-0.6430	5
0.3286	0.5892	6
0.3275	-0.1010	6
-0.0724	0.5911	6
0.3540	0.8393	6
0.3477	-0.1498	6
0.7383	-0.0267	6
-0.0605	0.5548	6
-0.1505	0.4780	6
0.2991	0.2151	6
0.7661	0.3609	6
0.5918	0.5873	6
0.2415	-0.3135	6
-0.1336	0.5544	6
0.1429	0.8479	6
0.5691	-0.1559	6
0.0247	0.5686	6
0.6881	-0.0416	6
-0.1942	0.1760	6
0.1491	0.5365	6
-0.1140	0.6767	6
0.4164	-0.1854	6
0.3256	-0.0280	6
0.0989	0.5136	6
0.2131	0.6714	6
0.5040	-0.4441	6
0.3161	0.4226	6
-0.1476	0.0072	6
0.3724	0.7932	6
-0.4646	0.0622	6
0.3026	0.6207	6
0.1437	0.6743	6
0.1676	-0.4762	6
0.3893	-0.2419	6
-0.1617	-0.4450	6
-0.6599	0.2005	6
0.2347	0.4960	6
0.3381	-0.1731	6
0.2758	0.6969	6
0.3149	0.5534	6
0.0894	0.2996	6
0.5163	0.6873	6
0.6987	0.5177	6
0.4565	-0.2629	6
0.7423	0.3681	6
0.3195	0.2469	6
0.2942	0.7943	6
0.2945	0.6066	6
0.2588	0.4582	6
0.3925	-0.0039	6
0.5380	-0.2352	6
-0.4208	0.6431	7
-0.6912	0.7856	7
-0.1698	0.8804	7
-0.1534	0.9683	7
-0.4073	0.9557	7
-0.6427	0.6936	7
-0.3937	0.8601	7
-0.2869	0.9296	7
0.0360	0.7999	7
-0.3212	0.8924	7
-0.5290	0.8310	7
-0.3460	0.8847	7
-0.4895	0.8116	7
-0.2264	0.9761	7
-0.2701	0.8866	7
-0.4945	0.8697	7
-0.1253	0.9448	7
-0.4253	0.8283	7
-0.3640	0.7675	7
-0.1608	1.0044	7
-0.0734	0.8503	7
-0.0502	1.0233	7
-0.4480	0.8928	7
-0.3302	0.8492	7
-0.4192	0.8984	7
-0.2740	0.9511	7
-0.1946	0.9070	7
-0.1491	0.8848	7
-0.2445	0.9101	7
-0.3683	0.9823	7
-0.9501	0.3638	7
-0.5212	0.8586	7
-0.5219	0.8739	7
-0.1144	0.9593	7
0.0238	0.9430	7
-0.4058	0.9101	7
0.1751	0.8932	7
-0.2820	0.9694	7
-0.3879	0.8713	7
-0.5102	0.8796	7
-0.4383	0.9372	7
0.0558	0.8388	7
-0.4660	0.8146	7
-0.0241	1.0172	7
-0.4721	0.9046	7
-0.0954	0.9771	7
-0.7154	0.7555	7
-0.3689	0.9379	7
-0.2447	0.9586	7
-0.0271	0.6635	7
0.1615	-0.8825	8
-0.1687	-1.0189	8
0.0763	-1.0084	8
0.2754	-0.9100	8
-0.0237	-0.7100	8
-0.0418	-0.5551	8
-0.1437	-1.0214	8
0.1888	-0.9280	8
0.0639	-0.8015	8
0.1003	-0.7574	8
0.1376	-0.9560	8
-0.3178	-0.9399	8
0.2432	-0.6333	8
0.2545	-0.7342	8
0.0155	-0.7161	8
0.7808	-0.4172	8
-0.1131	-0.8336	8
0.0400	-0.6752	8
0.0512	-0.9333	8
0.0607	-0.9627	8
-0.0540	-0.9155	8
0.3600	-0.6500	8
0.3075	-0.7208	8
-0.0110	-0.9896	8
-0.0630	-0.9822	8
0.0545	-0.7439	8
0.1606	-0.8243	8
-0.1301	-0.5998	8
0.0284	-0.8701	8
0.3169	-0.6271	8
0.3789	-0.5797	8
0.0126	-0.5412	8
0.0988	-0.8900	8
-0.0433	-0.8135	8
0.2817	-0.7934	8
0.1836	-0.6962	8
0.2470	-0.9833	8
0.4079	-0.7579	8
0.2242	-0.6450	8
0.3690	-0.8526	8
0.1466	-0.6468	8
0.1770	-0.7379	8
-0.0833	-0.8427	8
0.1422	-0.7675	8
-0.0098	-0.8492	8
0.3922	-0.5584	8
-0.0634	-0.5640	8
0.2967	-0.8836	8
-0.0944	-0.8466	8
-0.3308	-0.5418	8
-0.6234	-0.5891	9
-0.2885	-0.8090	9
-0.5606	-0.7415	9
-0.4608	-0.6865	9
-0.7307	-0.3064	9
-0.6944	-0.4171	9
-0.7704	-0.1210	9
-0.7117	-0.4510	9
-0.3518	-0.6760	9
-0.4624	-0.2946	9
-0.4239	-0.5911	9
-0.5154	-0.4329	9
-0.7482	-0.2387	9
-0.6719	-0.2243	9
-0.7307	-0.3064	9
-0.4238	-0.5911	9
-0.7117	-0.4510	9
-0.4352	-0.8021	9
-0.3518	-0.6760	9
-0.3989	-0.7538	9
-0.3448	-0.7253	9
-0.2885	-0.8090	9
-0.4352	-0.8021	9
-0.5154	-0.4329	9
-0.6389	-0.4176	9
-0.6701	-0.5277	9
-0.3744	-0.5390	9
-0.4721	-0.6850	9
-0.3835	-0.5938	9
-0.6719	-0.2243	9
-0.2154	-0.6673	9
-0.3744	-0.5391	9
-0.6834	-0.5061	9
-0.2364	-0.5617	9
-0.3989	-0.7538	9
-0.7704	-0.1210	9
-0.5497	-0.6735	9
-0.4981	-0.7072	9
-0.4624	-0.2946	9
-0.5606	-0.7415	9
-0.6701	-0.5277	9
-0.2154	-0.6673	9
-0.3518	-0.6760	9
-0.6834	-0.5061	9
-0.5184	-0.8518	9
-0.7307	-0.3064	9
-0.2364	-0.5617	9
-0.6824	-0.3054	9
-0.4624	-0.2946	9
-0.5184	-0.8518	9
0.7724	-0.8246	10
0.7035	-0.7073	10
0.9127	-0.4612	10
1.0565	-0.2847	10
0.4838	-0.9063	10
1.0178	-0.5532	10
0.5186	-0.7730	10
0.9355	-0.6340	10
0.7524	-0.2825	10
0.3947	-0.9320	10
0.8763	-0.3249	10
0.7844	-0.7024	10
0.0061	0.3020	10
0.8127	-0.6996	10
0.6846	-0.9022	10
0.5966	-0.8156	10
0.8311	-0.7204	10
0.4769	-0.9758	10
0.4425	-0.9486	10
0.7623	-0.8505	10
0.7006	-0.8159	10
0.7187	-0.7687	10
0.9094	-0.7258	10
0.7483	-0.7551	10
1.0515	-0.2680	10
0.9956	-0.4310	10
0.5811	-0.9765	10
0.6270	-0.5731	10
0.9493	-0.5846	10
0.6171	-0.8656	10
0.5830	-0.7308	10
0.8079	-0.6525	10
0.9806	-0.3680	10
1.0396	-0.2310	10
0.6383	-0.8969	10
0.8883	-0.5768	10
0.6613	-0.5113	10
1.0387	-0.5011	10
0.6809	-0.7092	10
0.6355	-0.9490	10
0.8545	-0.5753	10
0.9982	-0.5021	10
0.5653	-0.9218	10
1.0232	-0.2497	10
1.0197	-0.5926	10
0.8731	-0.7014	10
0.6320	-0.7997	10
0.6265	-0.9016	10
0.7908	-0.8085	10
0.7942	-0.6612	10


==> chapters/data/proposals/edgeBoxes-thresholdVsRecall.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.0		57.01		40.66		300		0		0.49		0.23
0.01		43.89		41.57		196		92		0.44		0.23
0.05		0.00		0.00		1		0		-0.22		0.45
0.1		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/edgeBoxes-thresholdVsRecallAtIoU0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		57.0		40.7		0.49		0.23
0.01		43.9		41.6		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/edgeBoxes-thresholdVsRecallAtIoU0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		44.0		41.8		0.49		0.23
0.01		30.5		38.0		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/edgeBoxes-thresholdVsRecallAtIoU0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		23.4		35.3		0.49		0.23
0.01		14.5		28.1		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/edgeBoxes-thresholdVsRecallAtIoU0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		6.5		20.7		0.49		0.23
0.01		3.8		15.5		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/edgeBoxes-thresholdVsRecallAtIoU0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		0.5		5.9		0.49		0.23
0.01		0.3		5.2		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/edgeBoxes-topKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.17		2.80		0.08		0.07
25		2.47		13.42		0.15		0.12
50		10.57		25.73		0.24		0.18
100		25.70		37.18		0.34		0.22
500		67.44		37.92		0.56		0.22
1000		80.72		31.64		0.63		0.18
2000		90.65		23.60		0.69		0.13
3000		95.47		16.97		0.71		0.11
4000		97.02		14.70		0.72		0.10
5000		97.94		12.77		0.72		0.09


==> chapters/data/proposals/edgeBoxes-topKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.06		1.79		0.08		0.07
25		1.52		9.94		0.15		0.12
50		6.54		19.93		0.24		0.18
100		16.47		30.88		0.34		0.22
500		56.37		40.75		0.56		0.22
1000		71.99		35.81		0.63		0.18
2000		85.22		27.99		0.69		0.13
3000		89.75		24.30		0.71		0.11
4000		92.64		21.75		0.72		0.10
5000		94.29		19.84		0.72		0.09


==> chapters/data/proposals/edgeBoxes-topKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.00		0.00		0.08		0.07
25		0.64		6.18		0.15		0.12
50		3.07		13.72		0.24		0.18
100		8.00		21.22		0.34		0.22
500		30.14		38.30		0.56		0.22
1000		43.93		41.51		0.63		0.18
2000		54.33		41.98		0.69		0.13
3000		59.22		42.19		0.71		0.11
4000		60.04		41.96		0.72		0.10
5000		61.11		42.22		0.72		0.09


==> chapters/data/proposals/edgeBoxes-topKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.00		0.00		0.08		0.07
25		0.00		0.00		0.15		0.12
50		0.19		3.10		0.24		0.18
100		1.57		8.87		0.34		0.22
500		9.24		24.64		0.56		0.22
1000		12.53		28.23		0.63		0.18
2000		15.32		30.29		0.69		0.13
3000		16.60		31.51		0.71		0.11
4000		16.30		31.04		0.72		0.10
5000		16.92		31.54		0.72		0.09


==> chapters/data/proposals/edgeBoxes-topKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.00		0.00		0.08		0.07
25		0.00		0.00		0.15		0.12
50		0.00		0.00		0.24		0.18
100		0.00		0.00		0.34		0.22
500		0.56		6.30		0.56		0.22
1000		0.66		6.65		0.63		0.18
2000		0.75		7.45		0.69		0.13
3000		0.79		7.55		0.71		0.11
4000		0.86		7.75		0.72		0.10
5000		0.75		7.45		0.72		0.09


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.50NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		92.4		22.2		0.67		0.12
0.1		92.5		22.0		0.67		0.12
0.15		92.2		22.2		0.67		0.13
0.2		91.7		23.1		0.66		0.13
0.25		90.3		25.0		0.66		0.14
0.3		90.3		25.0		0.65		0.15
0.35		89.0		26.2		0.64		0.17
0.4		87.8		28.0		0.63		0.18
0.45		86.6		29.2		0.62		0.20
0.5		84.3		31.4		0.60		0.21
0.55		82.8		32.7		0.59		0.22
0.6		79.7		34.4		0.57		0.24
0.65		77.1		36.2		0.54		0.25
0.7		73.5		38.3		0.52		0.28
0.75		68.7		40.6		0.48		0.31
0.8		62.2		42.7		0.42		0.38
0.85		53.8		44.7		0.32		0.46
0.9		41.8		44.8		0.19		0.54
0.95		22.9		37.6		-0.08		0.64


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.50NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		94.2		18.7		0.68		0.12
0.1		94.1		19.1		0.68		0.12
0.15		93.4		20.7		0.68		0.12
0.2		93.4		20.7		0.68		0.12
0.25		92.3		22.1		0.67		0.14
0.3		91.5		23.1		0.67		0.15
0.35		90.9		24.0		0.66		0.17
0.4		90.1		24.9		0.65		0.17
0.45		88.6		26.5		0.64		0.20
0.5		87.6		27.9		0.63		0.21
0.55		86.7		28.7		0.62		0.23
0.6		84.4		31.1		0.60		0.25
0.65		82.6		32.6		0.58		0.26
0.7		79.5		35.3		0.55		0.28
0.75		75.7		37.9		0.51		0.32
0.8		68.9		41.2		0.45		0.39
0.85		59.1		43.7		0.35		0.47
0.9		47.8		44.0		0.21		0.55
0.95		29.1		39.6		-0.07		0.65


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.50NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		94.6		17.8		0.69		0.11
0.1		94.6		17.9		0.69		0.11
0.15		94.5		17.8		0.69		0.12
0.2		94.1		18.4		0.69		0.12
0.25		93.8		18.6		0.68		0.13
0.3		92.5		20.9		0.68		0.15
0.35		91.7		22.3		0.67		0.16
0.4		91.0		23.3		0.66		0.17
0.45		89.7		24.7		0.65		0.20
0.5		88.7		26.0		0.65		0.21
0.55		87.9		27.1		0.63		0.23
0.6		86.2		28.8		0.61		0.25
0.65		84.0		30.9		0.59		0.26
0.7		81.3		33.6		0.57		0.29
0.75		77.3		36.5		0.53		0.32
0.8		71.4		39.7		0.47		0.40
0.85		62.8		42.7		0.36		0.48
0.9		52.4		43.4		0.23		0.56
0.95		33.9		40.6		-0.05		0.66


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.50NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		96.3		14.0		0.73		0.11
0.1		96.3		14.0		0.73		0.11
0.15		96.2		14.2		0.73		0.11
0.2		95.8		14.7		0.72		0.12
0.25		95.1		15.5		0.72		0.13
0.3		94.3		17.2		0.71		0.15
0.35		93.5		18.8		0.71		0.16
0.4		93.0		19.8		0.70		0.17
0.45		91.8		21.7		0.69		0.20
0.5		90.6		23.7		0.68		0.21
0.55		89.7		24.7		0.67		0.23
0.6		88.5		25.8		0.65		0.26
0.65		87.0		27.4		0.63		0.27
0.7		84.8		29.7		0.60		0.30
0.75		81.0		33.0		0.57		0.33
0.8		74.5		37.5		0.50		0.41
0.85		65.8		41.1		0.39		0.50
0.9		54.8		42.9		0.25		0.58
0.95		37.5		40.5		-0.03		0.68


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.50NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		96.7		12.4		0.76		0.12
0.1		96.7		12.4		0.76		0.12
0.15		96.7		12.4		0.76		0.12
0.2		96.3		12.9		0.76		0.12
0.25		95.6		13.8		0.75		0.13
0.3		95.2		14.9		0.75		0.15
0.35		94.5		16.3		0.74		0.17
0.4		94.0		17.2		0.74		0.18
0.45		92.7		19.6		0.73		0.21
0.5		91.7		21.4		0.72		0.22
0.55		90.6		22.7		0.70		0.24
0.6		89.3		24.1		0.69		0.27
0.65		87.9		25.5		0.67		0.28
0.7		86.1		27.6		0.64		0.31
0.75		83.1		30.5		0.60		0.35
0.8		76.7		35.5		0.53		0.42
0.85		68.0		39.8		0.42		0.51
0.9		57.8		42.2		0.28		0.60
0.95		39.5		41.1		-0.01		0.70


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.60NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		79.9		33.2		0.67		0.12
0.1		79.7		33.1		0.67		0.12
0.15		79.2		33.4		0.67		0.13
0.2		78.0		34.3		0.66		0.13
0.25		77.3		35.2		0.66		0.14
0.3		76.4		35.5		0.65		0.15
0.35		74.8		36.2		0.64		0.17
0.4		74.2		36.3		0.63		0.18
0.45		71.8		37.8		0.62		0.20
0.5		68.7		39.5		0.60		0.21
0.55		66.0		40.6		0.59		0.22
0.6		62.6		41.6		0.57		0.24
0.65		57.4		43.4		0.54		0.25
0.7		52.7		44.4		0.52		0.28
0.75		47.1		45.2		0.48		0.31
0.8		41.8		44.5		0.42		0.38
0.85		33.1		42.4		0.32		0.46
0.9		23.8		39.0		0.19		0.54
0.95		10.3		27.6		-0.08		0.64


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.60NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		83.3		30.4		0.68		0.12
0.1		82.8		30.8		0.68		0.12
0.15		81.7		31.6		0.68		0.12
0.2		82.1		31.3		0.68		0.12
0.25		80.9		32.8		0.67		0.14
0.3		80.7		32.6		0.67		0.15
0.35		79.5		33.7		0.66		0.17
0.4		78.0		34.7		0.65		0.17
0.45		77.4		35.1		0.64		0.20
0.5		75.8		36.2		0.63		0.21
0.55		73.9		37.3		0.62		0.23
0.6		71.3		38.5		0.60		0.25
0.65		69.2		39.4		0.58		0.26
0.7		62.5		41.7		0.55		0.28
0.75		57.6		43.2		0.51		0.32
0.8		50.5		44.4		0.45		0.39
0.85		41.5		44.3		0.35		0.47
0.9		30.2		41.3		0.21		0.55
0.95		14.0		30.8		-0.07		0.65


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.60NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		84.7		28.3		0.69		0.11
0.1		84.4		28.8		0.69		0.11
0.15		84.2		29.0		0.69		0.12
0.2		83.4		29.5		0.69		0.12
0.25		83.3		29.5		0.68		0.13
0.3		82.4		30.3		0.68		0.15
0.35		81.7		31.4		0.67		0.16
0.4		80.4		32.8		0.66		0.17
0.45		79.5		33.4		0.65		0.20
0.5		79.0		33.8		0.65		0.21
0.55		77.8		34.7		0.63		0.23
0.6		75.3		36.1		0.61		0.25
0.65		72.5		37.7		0.59		0.26
0.7		68.1		39.9		0.57		0.29
0.75		62.4		41.7		0.53		0.32
0.8		56.9		43.3		0.47		0.40
0.85		48.0		43.7		0.36		0.48
0.9		37.4		42.5		0.23		0.56
0.95		19.8		34.9		-0.05		0.66


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.60NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		89.3		23.4		0.73		0.11
0.1		89.1		23.5		0.73		0.11
0.15		89.1		23.7		0.73		0.11
0.2		88.4		24.3		0.72		0.12
0.25		88.2		24.6		0.72		0.13
0.3		87.5		25.8		0.71		0.15
0.35		86.6		27.0		0.71		0.16
0.4		85.9		27.5		0.70		0.17
0.45		84.8		28.7		0.69		0.20
0.5		84.0		29.7		0.68		0.21
0.55		82.8		30.6		0.67		0.23
0.6		80.9		32.2		0.65		0.26
0.65		79.0		33.3		0.63		0.27
0.7		75.5		35.7		0.60		0.30
0.75		70.7		38.4		0.57		0.33
0.8		64.7		40.6		0.50		0.41
0.85		55.4		42.3		0.39		0.50
0.9		44.0		42.5		0.25		0.58
0.95		26.6		38.1		-0.03		0.68


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.60NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		91.9		18.5		0.76		0.12
0.1		91.9		18.5		0.76		0.12
0.15		91.8		18.6		0.76		0.12
0.2		91.4		19.3		0.76		0.12
0.25		91.2		19.8		0.75		0.13
0.3		90.8		20.5		0.75		0.15
0.35		90.1		21.6		0.74		0.17
0.4		89.1		23.0		0.74		0.18
0.45		88.3		24.0		0.73		0.21
0.5		87.4		25.2		0.72		0.22
0.55		86.6		25.9		0.70		0.24
0.6		85.0		27.5		0.69		0.27
0.65		83.6		28.7		0.67		0.28
0.7		81.4		30.7		0.64		0.31
0.75		76.8		34.2		0.60		0.35
0.8		70.4		37.9		0.53		0.42
0.85		60.1		41.6		0.42		0.51
0.9		48.6		42.8		0.28		0.60
0.95		31.2		39.3		-0.01		0.70


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.70NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		53.1		42.8		0.67		0.12
0.1		52.1		42.8		0.67		0.12
0.15		50.3		42.7		0.67		0.13
0.2		49.7		42.7		0.66		0.13
0.25		48.9		43.0		0.66		0.14
0.3		48.0		43.1		0.65		0.15
0.35		46.7		43.3		0.64		0.17
0.4		45.0		43.7		0.63		0.18
0.45		43.4		43.9		0.62		0.20
0.5		40.8		43.9		0.60		0.21
0.55		37.5		43.5		0.59		0.22
0.6		33.6		42.6		0.57		0.24
0.65		29.0		41.3		0.54		0.25
0.7		25.5		39.8		0.52		0.28
0.75		20.3		37.1		0.48		0.31
0.8		16.9		35.1		0.42		0.38
0.85		11.9		30.2		0.32		0.46
0.9		6.8		23.1		0.19		0.54
0.95		3.0		16.0		-0.08		0.64


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.70NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		58.8		41.2		0.68		0.12
0.1		58.8		41.3		0.68		0.12
0.15		57.3		41.3		0.68		0.12
0.2		57.7		41.2		0.68		0.12
0.25		56.2		41.4		0.67		0.14
0.3		56.4		41.7		0.67		0.15
0.35		55.1		42.0		0.66		0.17
0.4		53.9		42.1		0.65		0.17
0.45		52.9		42.3		0.64		0.20
0.5		51.2		42.7		0.63		0.21
0.55		48.0		43.3		0.62		0.23
0.6		44.2		43.5		0.60		0.25
0.65		40.5		43.5		0.58		0.26
0.7		35.2		42.7		0.55		0.28
0.75		31.5		41.9		0.51		0.32
0.8		26.1		40.3		0.45		0.39
0.85		18.9		36.5		0.35		0.47
0.9		10.9		28.9		0.21		0.55
0.95		4.0		18.6		-0.07		0.65


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.70NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		62.9		39.6		0.69		0.11
0.1		62.9		39.4		0.69		0.11
0.15		62.6		39.8		0.69		0.12
0.2		62.4		39.4		0.69		0.12
0.25		62.0		39.3		0.68		0.13
0.3		61.5		39.7		0.68		0.15
0.35		60.7		40.0		0.67		0.16
0.4		59.8		40.4		0.66		0.17
0.45		58.8		40.8		0.65		0.20
0.5		58.6		41.1		0.65		0.21
0.55		55.7		42.0		0.63		0.23
0.6		52.7		42.8		0.61		0.25
0.65		48.6		43.7		0.59		0.26
0.7		43.8		43.8		0.57		0.29
0.75		38.6		43.8		0.53		0.32
0.8		33.6		43.1		0.47		0.40
0.85		25.5		40.0		0.36		0.48
0.9		15.1		33.3		0.23		0.56
0.95		5.8		21.8		-0.05		0.66


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.70NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		75.8		34.2		0.73		0.11
0.1		76.0		34.2		0.73		0.11
0.15		76.2		34.2		0.73		0.11
0.2		75.7		34.5		0.72		0.12
0.25		75.2		34.5		0.72		0.13
0.3		74.7		35.0		0.71		0.15
0.35		74.0		35.3		0.71		0.16
0.4		73.1		35.6		0.70		0.17
0.45		72.5		35.8		0.69		0.20
0.5		71.9		36.1		0.68		0.21
0.55		70.0		37.0		0.67		0.23
0.6		67.5		37.8		0.65		0.26
0.65		64.7		39.0		0.63		0.27
0.7		59.6		40.7		0.60		0.30
0.75		55.1		42.0		0.57		0.33
0.8		48.0		43.2		0.50		0.41
0.85		37.2		43.2		0.39		0.50
0.9		26.7		40.1		0.25		0.58
0.95		11.8		29.1		-0.03		0.68


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.70NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		84.6		25.4		0.76		0.12
0.1		84.4		25.7		0.76		0.12
0.15		84.4		25.9		0.76		0.12
0.2		84.1		26.1		0.76		0.12
0.25		83.9		26.4		0.75		0.13
0.3		83.6		26.8		0.75		0.15
0.35		83.2		27.4		0.74		0.17
0.4		82.3		28.3		0.74		0.18
0.45		81.5		28.8		0.73		0.21
0.5		81.0		29.2		0.72		0.22
0.55		79.6		30.5		0.70		0.24
0.6		77.6		32.0		0.69		0.27
0.65		75.2		33.7		0.67		0.28
0.7		70.8		36.4		0.64		0.31
0.75		64.9		39.1		0.60		0.35
0.8		58.5		41.6		0.53		0.42
0.85		47.3		43.8		0.42		0.51
0.9		34.8		42.3		0.28		0.60
0.95		19.2		35.1		-0.01		0.70


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.80NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		14.2		31.7		0.67		0.12
0.1		13.9		31.4		0.67		0.12
0.15		13.3		30.9		0.67		0.13
0.2		12.7		30.3		0.66		0.13
0.25		12.5		30.1		0.66		0.14
0.3		12.1		29.3		0.65		0.15
0.35		11.6		28.8		0.64		0.17
0.4		11.0		28.2		0.63		0.18
0.45		10.2		27.2		0.62		0.20
0.5		9.9		27.3		0.60		0.21
0.55		8.7		25.9		0.59		0.22
0.6		8.6		26.1		0.57		0.24
0.65		7.4		24.6		0.54		0.25
0.7		6.0		22.1		0.52		0.28
0.75		5.3		20.9		0.48		0.31
0.8		4.6		19.9		0.42		0.38
0.85		3.3		17.0		0.32		0.46
0.9		1.7		11.8		0.19		0.54
0.95		0.6		7.6		-0.08		0.64


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.80NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		14.1		31.4		0.68		0.12
0.1		14.0		31.5		0.68		0.12
0.15		14.0		31.5		0.68		0.12
0.2		14.2		31.8		0.68		0.12
0.25		14.0		31.5		0.67		0.14
0.3		14.0		31.6		0.67		0.15
0.35		13.9		31.4		0.66		0.17
0.4		13.4		31.0		0.65		0.17
0.45		13.4		31.0		0.64		0.20
0.5		12.5		30.1		0.63		0.21
0.55		12.0		29.6		0.62		0.23
0.6		11.2		28.8		0.60		0.25
0.65		10.1		27.9		0.58		0.26
0.7		7.4		24.1		0.55		0.28
0.75		7.4		24.2		0.51		0.32
0.8		5.4		21.1		0.45		0.39
0.85		4.4		19.3		0.35		0.47
0.9		2.5		14.7		0.21		0.55
0.95		0.6		7.6		-0.07		0.65


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.80NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		16.0		33.2		0.69		0.11
0.1		15.8		33.0		0.69		0.11
0.15		15.9		33.0		0.69		0.12
0.2		15.8		33.0		0.69		0.12
0.25		16.0		33.2		0.68		0.13
0.3		16.0		33.3		0.68		0.15
0.35		16.3		33.5		0.67		0.16
0.4		16.0		33.3		0.66		0.17
0.45		15.7		33.0		0.65		0.20
0.5		15.5		32.9		0.65		0.21
0.55		15.3		32.7		0.63		0.23
0.6		14.4		31.9		0.61		0.25
0.65		14.2		31.8		0.59		0.26
0.7		11.4		28.7		0.57		0.29
0.75		9.8		27.0		0.53		0.32
0.8		8.4		25.8		0.47		0.40
0.85		5.9		22.2		0.36		0.48
0.9		3.3		17.1		0.23		0.56
0.95		1.2		10.4		-0.05		0.66


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.80NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		24.6		38.8		0.73		0.11
0.1		24.6		38.9		0.73		0.11
0.15		24.6		39.0		0.73		0.11
0.2		24.3		38.8		0.72		0.12
0.25		24.4		38.8		0.72		0.13
0.3		24.2		38.6		0.71		0.15
0.35		24.4		38.9		0.71		0.16
0.4		24.2		38.7		0.70		0.17
0.45		23.8		38.4		0.69		0.20
0.5		23.8		38.4		0.68		0.21
0.55		22.9		38.0		0.67		0.23
0.6		21.4		37.0		0.65		0.26
0.65		21.2		37.0		0.63		0.27
0.7		19.2		35.5		0.60		0.30
0.75		16.3		33.3		0.57		0.33
0.8		14.2		31.9		0.50		0.41
0.85		10.5		28.5		0.39		0.50
0.9		7.6		25.1		0.25		0.58
0.95		2.1		13.8		-0.03		0.68


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.80NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		39.2		45.9		0.76		0.12
0.1		39.1		45.9		0.76		0.12
0.15		39.1		45.9		0.76		0.12
0.2		39.0		45.9		0.76		0.12
0.25		39.0		45.9		0.75		0.13
0.3		39.0		45.9		0.75		0.15
0.35		38.9		45.9		0.74		0.17
0.4		38.9		45.8		0.74		0.18
0.45		38.6		45.7		0.73		0.21
0.5		38.1		45.6		0.72		0.22
0.55		37.3		45.2		0.70		0.24
0.6		36.1		44.8		0.69		0.27
0.65		34.1		44.0		0.67		0.28
0.7		31.4		42.9		0.64		0.31
0.75		28.4		41.5		0.60		0.35
0.8		25.0		40.1		0.53		0.42
0.85		19.3		36.9		0.42		0.51
0.9		11.7		30.1		0.28		0.60
0.95		4.2		18.3		-0.01		0.70


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.90NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		0.1		3.6		0.67		0.12
0.1		0.1		3.6		0.67		0.12
0.15		0.1		3.6		0.67		0.13
0.2		0.1		3.6		0.66		0.13
0.25		0.1		3.6		0.66		0.14
0.3		0.1		3.6		0.65		0.15
0.35		0.1		3.6		0.64		0.17
0.4		0.1		3.6		0.63		0.18
0.45		0.1		3.6		0.62		0.20
0.5		0.1		3.6		0.60		0.21
0.55		0.1		3.6		0.59		0.22
0.6		0.3		5.1		0.57		0.24
0.65		0.3		5.1		0.54		0.25
0.7		0.4		6.2		0.52		0.28
0.75		0.3		5.1		0.48		0.31
0.8		0.3		5.1		0.42		0.38
0.85		0.3		5.1		0.32		0.46
0.9		0.0		0.0		0.19		0.54
0.95		0.0		0.0		-0.08		0.64


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.90NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		0.1		3.6		0.68		0.12
0.1		0.1		3.6		0.68		0.12
0.15		0.1		3.6		0.68		0.12
0.2		0.3		5.1		0.68		0.12
0.25		0.1		3.6		0.67		0.14
0.3		0.1		3.6		0.67		0.15
0.35		0.1		3.6		0.66		0.17
0.4		0.1		3.6		0.65		0.17
0.45		0.1		3.6		0.64		0.20
0.5		0.1		3.6		0.63		0.21
0.55		0.1		3.6		0.62		0.23
0.6		0.3		5.1		0.60		0.25
0.65		0.1		3.6		0.58		0.26
0.7		0.1		3.6		0.55		0.28
0.75		0.1		3.6		0.51		0.32
0.8		0.1		3.6		0.45		0.39
0.85		0.3		5.1		0.35		0.47
0.9		0.1		3.6		0.21		0.55
0.95		0.0		0.0		-0.07		0.65


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.90NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		0.4		6.2		0.69		0.11
0.1		0.4		6.2		0.69		0.11
0.15		0.4		6.2		0.69		0.12
0.2		0.4		6.2		0.69		0.12
0.25		0.3		5.1		0.68		0.13
0.3		0.3		5.1		0.68		0.15
0.35		0.3		5.1		0.67		0.16
0.4		0.3		5.1		0.66		0.17
0.45		0.3		5.1		0.65		0.20
0.5		0.3		5.1		0.65		0.21
0.55		0.3		5.1		0.63		0.23
0.6		0.3		5.1		0.61		0.25
0.65		0.3		5.1		0.59		0.26
0.7		0.3		5.1		0.57		0.29
0.75		0.3		5.1		0.53		0.32
0.8		0.3		5.1		0.47		0.40
0.85		0.3		5.1		0.36		0.48
0.9		0.3		5.1		0.23		0.56
0.95		0.0		0.0		-0.05		0.66


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.90NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		0.4		6.2		0.73		0.11
0.1		0.4		6.2		0.73		0.11
0.15		0.4		6.2		0.73		0.11
0.2		0.4		6.2		0.72		0.12
0.25		0.4		6.2		0.72		0.13
0.3		0.4		6.2		0.71		0.15
0.35		0.4		6.2		0.71		0.16
0.4		0.4		6.2		0.70		0.17
0.45		0.4		6.2		0.69		0.20
0.5		0.4		6.2		0.68		0.21
0.55		0.4		6.2		0.67		0.23
0.6		0.4		6.2		0.65		0.26
0.65		0.4		6.2		0.63		0.27
0.7		0.4		6.2		0.60		0.30
0.75		0.3		5.1		0.57		0.33
0.8		0.3		5.1		0.50		0.41
0.85		0.3		5.1		0.39		0.50
0.9		0.3		5.1		0.25		0.58
0.95		0.0		0.0		-0.03		0.68


==> chapters/data/proposals/fcnProposals-thresholdVsRecallAtIoU0.90NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		4.4		18.8		0.76		0.12
0.1		4.4		18.8		0.76		0.12
0.15		4.4		18.8		0.76		0.12
0.2		4.4		18.8		0.76		0.12
0.25		4.4		18.8		0.75		0.13
0.3		4.4		18.8		0.75		0.15
0.35		4.4		18.8		0.74		0.17
0.4		4.2		18.6		0.74		0.18
0.45		4.0		18.4		0.73		0.21
0.5		3.8		18.0		0.72		0.22
0.55		3.7		17.9		0.70		0.24
0.6		3.5		17.4		0.69		0.27
0.65		3.0		16.5		0.67		0.28
0.7		2.6		15.7		0.64		0.31
0.75		2.6		15.6		0.60		0.35
0.8		2.2		14.6		0.53		0.42
0.85		1.7		12.8		0.42		0.51
0.9		1.2		10.7		0.28		0.60
0.95		0.4		6.2		-0.01		0.70


==> chapters/data/proposals/fcnProposals-thresholdVsRecallNMS0.50.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		92.39		22.22		64		9		0.67		0.12
0.1		92.51		21.97		51		12		0.67		0.12
0.15		92.24		22.16		36		13		0.67		0.13
0.2		91.68		23.13		28		11		0.66		0.13
0.25		90.35		24.95		23		10		0.66		0.14
0.3		90.30		24.98		19		8		0.65		0.15
0.35		89.02		26.22		17		7		0.64		0.17
0.4		87.79		28.01		15		7		0.63		0.18
0.45		86.55		29.19		14		6		0.62		0.20
0.5		84.26		31.44		12		6		0.60		0.21
0.55		82.75		32.67		11		5		0.59		0.22
0.6		79.73		34.42		10		5		0.57		0.24
0.65		77.13		36.20		8		4		0.54		0.25
0.7		73.47		38.32		7		4		0.52		0.28
0.75		68.68		40.56		6		4		0.48		0.31
0.8		62.23		42.72		5		3		0.42		0.38
0.85		53.82		44.70		4		3		0.32		0.46
0.9		41.85		44.76		3		2		0.19		0.54
0.95		22.87		37.58		1		1		-0.08		0.64


==> chapters/data/proposals/fcnProposals-thresholdVsRecallNMS0.60.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		94.19		18.70		93		14		0.68		0.12
0.1		94.08		19.13		73		19		0.68		0.12
0.15		93.39		20.73		50		18		0.68		0.12
0.2		93.44		20.66		38		15		0.68		0.12
0.25		92.34		22.12		31		13		0.67		0.14
0.3		91.46		23.14		27		12		0.67		0.15
0.35		90.86		23.99		23		10		0.66		0.17
0.4		90.07		24.92		21		10		0.65		0.17
0.45		88.61		26.53		19		9		0.64		0.20
0.5		87.56		27.94		17		8		0.63		0.21
0.55		86.68		28.67		15		7		0.62		0.23
0.6		84.38		31.15		14		7		0.60		0.25
0.65		82.60		32.58		12		6		0.58		0.26
0.7		79.45		35.29		10		6		0.55		0.28
0.75		75.65		37.89		9		5		0.51		0.32
0.8		68.90		41.24		7		5		0.45		0.39
0.85		59.09		43.71		6		4		0.35		0.47
0.9		47.77		43.97		4		3		0.21		0.55
0.95		29.06		39.57		2		2		-0.07		0.65


==> chapters/data/proposals/fcnProposals-thresholdVsRecallNMS0.70.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		94.55		17.81		131		21		0.69		0.11
0.1		94.57		17.94		101		28		0.69		0.11
0.15		94.53		17.79		68		26		0.69		0.12
0.2		94.08		18.39		51		21		0.69		0.12
0.25		93.82		18.60		42		18		0.68		0.13
0.3		92.47		20.92		36		16		0.68		0.15
0.35		91.74		22.28		31		14		0.67		0.16
0.4		91.01		23.33		28		13		0.66		0.17
0.45		89.75		24.72		25		12		0.65		0.20
0.5		88.72		26.01		23		11		0.65		0.21
0.55		87.86		27.08		20		10		0.63		0.23
0.6		86.21		28.78		18		10		0.61		0.25
0.65		84.02		30.89		16		9		0.59		0.26
0.7		81.32		33.59		14		8		0.57		0.29
0.75		77.31		36.54		12		7		0.53		0.32
0.8		71.36		39.74		10		7		0.47		0.40
0.85		62.81		42.66		8		6		0.36		0.48
0.9		52.40		43.45		5		4		0.23		0.56
0.95		33.87		40.55		3		3		-0.05		0.66


==> chapters/data/proposals/fcnProposals-thresholdVsRecallNMS0.80.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.33		13.99		302		53		0.73		0.11
0.1		96.29		14.03		222		71		0.73		0.11
0.15		96.18		14.16		148		60		0.73		0.11
0.2		95.75		14.69		111		49		0.72		0.12
0.25		95.07		15.52		90		41		0.72		0.13
0.3		94.25		17.20		77		36		0.71		0.15
0.35		93.52		18.82		67		32		0.71		0.16
0.4		92.96		19.83		60		30		0.70		0.17
0.45		91.76		21.74		53		27		0.69		0.20
0.5		90.65		23.70		48		25		0.68		0.21
0.55		89.68		24.73		43		23		0.67		0.23
0.6		88.55		25.82		38		21		0.65		0.26
0.65		87.02		27.40		33		20		0.63		0.27
0.7		84.83		29.67		29		18		0.60		0.30
0.75		80.95		32.98		24		16		0.57		0.33
0.8		74.45		37.54		20		14		0.50		0.41
0.85		65.77		41.12		16		12		0.39		0.50
0.9		54.80		42.87		11		9		0.25		0.58
0.95		37.52		40.46		6		7		-0.03		0.68


==> chapters/data/proposals/fcnProposals-thresholdVsRecallNMS0.90.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.72		12.38		1163		201		0.76		0.12
0.1		96.72		12.38		807		263		0.76		0.12
0.15		96.68		12.43		536		214		0.76		0.12
0.2		96.33		12.87		404		173		0.76		0.12
0.25		95.65		13.84		329		148		0.75		0.13
0.3		95.15		14.89		280		130		0.75		0.15
0.35		94.53		16.28		245		117		0.74		0.17
0.4		94.04		17.21		217		107		0.74		0.18
0.45		92.71		19.57		193		98		0.73		0.21
0.5		91.66		21.43		171		91		0.72		0.22
0.55		90.58		22.67		152		85		0.70		0.24
0.6		89.25		24.14		133		78		0.69		0.27
0.65		87.92		25.52		116		72		0.67		0.28
0.7		86.12		27.62		99		66		0.64		0.31
0.75		83.14		30.47		84		59		0.60		0.35
0.8		76.75		35.49		69		52		0.53		0.42
0.85		67.95		39.82		53		44		0.42		0.51
0.9		57.76		42.18		37		35		0.28		0.60
0.95		39.53		41.10		20		25		-0.01		0.70


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.50NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		29.43		41.67		0.27		0.26
2		37.92		44.28		0.31		0.28
3		45.50		45.13		0.35		0.29
4		51.59		44.76		0.39		0.29
5		58.52		43.98		0.43		0.29
6		63.36		42.08		0.46		0.29
7		66.34		40.66		0.47		0.29
8		69.22		38.68		0.49		0.29
9		71.06		37.53		0.50		0.28
10		72.95		36.31		0.51		0.28
15		81.45		31.14		0.57		0.25
20		87.54		27.01		0.63		0.19
25		91.31		23.23		0.66		0.14
30		91.70		23.00		0.67		0.14
35		92.00		22.37		0.67		0.14
40		92.08		22.34		0.67		0.13
45		92.21		22.29		0.67		0.13
50		92.34		22.24		0.67		0.13
60		92.34		22.24		0.67		0.13
70		92.34		22.24		0.67		0.13
80		92.39		22.22		0.67		0.12
90		92.39		22.22		0.67		0.12
100		92.39		22.22		0.67		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.50NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		29.43		41.67		0.27		0.26
2		37.49		44.20		0.31		0.28
3		45.88		45.17		0.35		0.29
4		51.99		44.49		0.39		0.29
5		58.45		43.77		0.42		0.29
6		63.02		41.95		0.45		0.29
7		66.80		39.92		0.47		0.29
8		69.50		38.13		0.48		0.29
9		71.62		36.92		0.50		0.29
10		72.67		36.32		0.51		0.29
15		80.07		31.87		0.56		0.26
20		86.29		27.86		0.61		0.22
25		90.11		24.75		0.65		0.17
30		92.41		21.73		0.67		0.14
35		93.11		20.37		0.68		0.13
40		93.18		20.15		0.68		0.13
45		93.67		19.22		0.68		0.13
50		93.78		19.13		0.68		0.13
60		93.99		19.01		0.68		0.12
70		94.10		18.75		0.68		0.12
80		94.14		18.73		0.68		0.12
90		94.14		18.73		0.68		0.12
100		94.14		18.73		0.68		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.50NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		29.43		41.67		0.27		0.26
2		37.54		44.32		0.31		0.28
3		45.45		45.23		0.35		0.29
4		51.65		44.58		0.38		0.29
5		57.66		43.95		0.42		0.29
6		62.16		42.47		0.44		0.29
7		65.59		40.59		0.46		0.30
8		69.03		38.60		0.48		0.29
9		70.83		37.32		0.49		0.29
10		72.78		36.25		0.50		0.29
15		77.95		32.92		0.55		0.28
20		84.88		28.84		0.60		0.24
25		87.49		27.16		0.63		0.21
30		90.39		24.56		0.66		0.17
35		92.19		21.87		0.68		0.14
40		92.69		20.88		0.68		0.14
45		93.11		20.37		0.68		0.13
50		93.37		19.65		0.69		0.13
60		94.14		18.26		0.69		0.12
70		94.27		18.19		0.69		0.12
80		94.36		18.14		0.69		0.12
90		94.36		18.14		0.69		0.12
100		94.40		18.11		0.69		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.50NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		29.43		41.67		0.27		0.26
2		37.41		44.28		0.31		0.28
3		43.84		45.15		0.34		0.29
4		48.52		45.30		0.37		0.29
5		52.10		44.92		0.39		0.30
6		55.90		43.97		0.41		0.30
7		59.16		43.41		0.43		0.30
8		62.23		42.00		0.45		0.30
9		65.27		40.28		0.46		0.30
10		68.13		38.82		0.48		0.30
15		74.05		35.27		0.52		0.30
20		76.43		33.06		0.54		0.30
25		79.62		31.12		0.57		0.29
30		82.18		29.85		0.59		0.27
35		85.71		28.20		0.63		0.24
40		87.58		26.76		0.65		0.23
45		88.63		25.89		0.66		0.22
50		89.85		24.99		0.67		0.20
60		92.34		22.17		0.70		0.16
70		93.56		19.96		0.71		0.15
80		94.32		18.74		0.71		0.14
90		94.94		17.00		0.72		0.13
100		95.43		15.62		0.72		0.13


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.50NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		29.43		41.67		0.27		0.26
2		35.84		43.81		0.30		0.28
3		39.79		44.76		0.32		0.29
4		42.26		45.01		0.34		0.29
5		44.57		45.06		0.35		0.30
6		46.85		44.92		0.36		0.30
7		49.31		44.89		0.38		0.30
8		51.82		44.53		0.39		0.30
9		53.86		44.34		0.40		0.31
10		55.66		44.07		0.41		0.31
15		63.17		40.93		0.44		0.32
20		68.32		38.44		0.48		0.32
25		71.41		36.46		0.50		0.32
30		74.26		34.63		0.52		0.32
35		75.80		33.65		0.54		0.32
40		76.68		32.71		0.55		0.32
45		77.33		32.12		0.56		0.32
50		77.89		31.63		0.57		0.32
60		78.91		30.69		0.58		0.31
70		79.88		29.81		0.59		0.31
80		80.78		28.99		0.60		0.31
90		82.33		28.19		0.62		0.30
100		83.81		27.29		0.63		0.29


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.60NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		15.83		34.66		0.27		0.26
2		22.76		39.90		0.31		0.28
3		28.89		43.02		0.35		0.29
4		34.45		45.16		0.39		0.29
5		40.20		46.27		0.43		0.29
6		45.09		46.30		0.46		0.29
7		48.84		45.72		0.47		0.29
8		53.95		44.57		0.49		0.29
9		56.97		43.47		0.50		0.28
10		59.16		42.69		0.51		0.28
15		68.81		38.86		0.57		0.25
20		75.48		36.23		0.63		0.19
25		78.61		34.33		0.66		0.14
30		79.43		33.58		0.67		0.14
35		79.67		33.36		0.67		0.14
40		79.90		33.20		0.67		0.13
45		79.94		33.20		0.67		0.13
50		79.94		33.20		0.67		0.13
60		79.94		33.20		0.67		0.13
70		79.94		33.20		0.67		0.13
80		79.94		33.20		0.67		0.12
90		79.94		33.20		0.67		0.12
100		79.94		33.20		0.67		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.60NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		15.83		34.66		0.27		0.26
2		22.54		39.79		0.31		0.28
3		28.31		42.99		0.35		0.29
4		33.61		44.94		0.39		0.29
5		38.78		46.23		0.42		0.29
6		43.59		46.38		0.45		0.29
7		48.97		45.59		0.47		0.29
8		53.30		44.31		0.48		0.29
9		57.38		43.34		0.50		0.29
10		59.40		42.62		0.51		0.29
15		67.74		39.33		0.56		0.26
20		75.76		35.87		0.61		0.22
25		78.66		34.50		0.65		0.17
30		81.06		32.77		0.67		0.14
35		82.22		31.63		0.68		0.13
40		82.35		31.40		0.68		0.13
45		83.01		30.69		0.68		0.13
50		83.14		30.55		0.68		0.13
60		83.31		30.41		0.68		0.12
70		83.31		30.41		0.68		0.12
80		83.31		30.41		0.68		0.12
90		83.31		30.41		0.68		0.12
100		83.31		30.41		0.68		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.60NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		15.83		34.66		0.27		0.26
2		22.42		39.79		0.31		0.28
3		28.34		43.00		0.35		0.29
4		33.03		44.61		0.38		0.29
5		37.62		45.86		0.42		0.29
6		42.71		46.22		0.44		0.29
7		47.68		45.77		0.46		0.30
8		52.87		44.62		0.48		0.29
9		56.63		43.37		0.49		0.29
10		60.08		42.37		0.50		0.29
15		67.59		38.91		0.55		0.28
20		74.24		35.99		0.60		0.24
25		77.63		34.34		0.63		0.21
30		80.24		33.11		0.66		0.17
35		82.07		31.48		0.68		0.14
40		82.88		30.53		0.68		0.14
45		83.25		30.23		0.68		0.13
50		83.57		29.82		0.69		0.13
60		84.51		28.72		0.69		0.12
70		84.62		28.58		0.69		0.12
80		84.62		28.58		0.69		0.12
90		84.68		28.45		0.69		0.12
100		84.68		28.45		0.69		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.60NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		15.83		34.66		0.27		0.26
2		22.48		39.79		0.31		0.28
3		27.22		42.53		0.34		0.29
4		31.38		44.09		0.37		0.29
5		34.26		44.95		0.39		0.30
6		38.07		45.66		0.41		0.30
7		41.61		45.97		0.43		0.30
8		45.32		45.81		0.45		0.30
9		49.14		45.16		0.46		0.30
10		52.49		44.71		0.48		0.30
15		61.95		41.27		0.52		0.30
20		66.90		38.49		0.54		0.30
25		70.44		36.31		0.57		0.29
30		74.41		34.17		0.59		0.27
35		77.95		33.47		0.63		0.24
40		80.57		32.16		0.65		0.23
45		81.85		31.13		0.66		0.22
50		83.08		30.56		0.67		0.20
60		85.18		29.02		0.70		0.16
70		86.49		27.47		0.71		0.15
80		86.87		27.19		0.71		0.14
90		87.82		25.74		0.72		0.13
100		88.27		25.00		0.72		0.13


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.60NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		15.83		34.66		0.27		0.26
2		21.73		38.93		0.30		0.28
3		25.38		41.22		0.32		0.29
4		29.02		43.08		0.34		0.29
5		31.72		44.15		0.35		0.30
6		33.14		44.64		0.36		0.30
7		33.89		44.84		0.38		0.30
8		35.01		45.17		0.39		0.30
9		36.59		45.56		0.40		0.31
10		37.41		45.62		0.41		0.31
15		44.77		46.16		0.44		0.32
20		52.08		45.80		0.48		0.32
25		57.14		44.76		0.50		0.32
30		62.27		42.48		0.52		0.32
35		66.62		39.78		0.54		0.32
40		68.49		38.49		0.55		0.32
45		70.03		37.67		0.56		0.32
50		70.70		37.05		0.57		0.32
60		72.35		35.62		0.58		0.31
70		74.50		33.28		0.59		0.31
80		75.87		31.93		0.60		0.31
90		77.01		30.98		0.62		0.30
100		78.34		30.25		0.63		0.29


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.70NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.37		23.69		0.27		0.26
2		11.50		31.04		0.31		0.28
3		16.45		35.84		0.35		0.29
4		21.77		39.73		0.39		0.29
5		26.40		42.11		0.43		0.29
6		29.62		43.39		0.46		0.29
7		31.77		43.91		0.47		0.29
8		33.87		44.40		0.49		0.29
9		36.04		44.88		0.50		0.28
10		37.26		45.13		0.51		0.28
15		43.03		44.90		0.57		0.25
20		49.08		43.45		0.63		0.19
25		51.59		42.81		0.66		0.14
30		52.60		42.73		0.67		0.14
35		52.90		42.68		0.67		0.14
40		53.09		42.78		0.67		0.13
45		53.13		42.78		0.67		0.13
50		53.13		42.78		0.67		0.13
60		53.13		42.78		0.67		0.13
70		53.13		42.78		0.67		0.13
80		53.13		42.78		0.67		0.12
90		53.13		42.78		0.67		0.12
100		53.13		42.78		0.67		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.70NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.37		23.69		0.27		0.26
2		11.82		31.38		0.31		0.28
3		16.45		35.93		0.35		0.29
4		21.66		39.81		0.39		0.29
5		25.95		41.90		0.42		0.29
6		29.49		43.26		0.45		0.29
7		32.05		44.02		0.47		0.29
8		33.81		44.34		0.48		0.29
9		36.16		44.92		0.50		0.29
10		38.91		45.36		0.51		0.29
15		45.39		45.24		0.56		0.26
20		51.80		43.49		0.61		0.22
25		55.15		42.32		0.65		0.17
30		56.97		41.76		0.67		0.14
35		57.66		41.52		0.68		0.13
40		58.22		41.38		0.68		0.13
45		58.54		41.36		0.68		0.13
50		58.67		41.33		0.68		0.13
60		58.77		41.27		0.68		0.12
70		58.77		41.27		0.68		0.12
80		58.77		41.27		0.68		0.12
90		58.77		41.27		0.68		0.12
100		58.84		41.22		0.68		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.70NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.37		23.69		0.27		0.26
2		12.14		31.82		0.31		0.28
3		16.58		36.05		0.35		0.29
4		21.09		39.35		0.38		0.29
5		25.63		41.98		0.42		0.29
6		28.40		42.91		0.44		0.29
7		30.95		43.81		0.46		0.30
8		32.95		44.13		0.48		0.29
9		34.92		44.48		0.49		0.29
10		36.85		44.95		0.50		0.29
15		45.09		45.46		0.55		0.28
20		52.34		43.62		0.60		0.24
25		56.50		42.41		0.63		0.21
30		59.24		41.32		0.66		0.17
35		60.70		40.62		0.68		0.14
40		61.33		40.33		0.68		0.14
45		61.73		40.09		0.68		0.13
50		62.10		40.02		0.69		0.13
60		62.68		39.80		0.69		0.12
70		62.81		39.68		0.69		0.12
80		62.81		39.68		0.69		0.12
90		62.87		39.62		0.69		0.12
100		62.87		39.62		0.69		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.70NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.37		23.69		0.27		0.26
2		12.21		31.94		0.31		0.28
3		16.45		36.11		0.34		0.29
4		20.06		38.82		0.37		0.29
5		23.72		41.12		0.39		0.30
6		26.28		42.35		0.41		0.30
7		28.01		42.79		0.43		0.30
8		30.33		43.38		0.45		0.30
9		32.18		43.78		0.46		0.30
10		34.15		44.21		0.48		0.30
15		42.62		44.79		0.52		0.30
20		49.64		44.88		0.54		0.30
25		54.35		43.64		0.57		0.29
30		59.27		41.59		0.59		0.27
35		63.43		39.89		0.63		0.24
40		66.43		38.85		0.65		0.23
45		68.38		38.09		0.66		0.22
50		70.29		37.41		0.67		0.20
60		72.18		36.63		0.70		0.16
70		73.44		35.88		0.71		0.15
80		74.07		35.69		0.71		0.14
90		74.43		35.49		0.72		0.13
100		74.82		35.13		0.72		0.13


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.70NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.37		23.69		0.27		0.26
2		11.03		30.29		0.30		0.28
3		14.11		33.60		0.32		0.29
4		15.98		35.36		0.34		0.29
5		18.73		37.46		0.35		0.30
6		20.66		38.91		0.36		0.30
7		21.88		39.60		0.38		0.30
8		24.26		41.23		0.39		0.30
9		25.23		41.62		0.40		0.31
10		27.54		42.62		0.41		0.31
15		33.01		44.62		0.44		0.32
20		36.25		45.27		0.48		0.32
25		39.55		45.52		0.50		0.32
30		43.48		45.70		0.52		0.32
35		48.28		45.89		0.54		0.32
40		52.75		45.26		0.55		0.32
45		55.38		44.93		0.56		0.32
50		57.89		44.52		0.57		0.32
60		60.92		43.35		0.58		0.31
70		64.48		41.23		0.59		0.31
80		65.77		40.45		0.60		0.31
90		68.66		38.38		0.62		0.30
100		70.06		37.07		0.63		0.29


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.80NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		1.67		12.31		0.27		0.26
2		3.97		18.86		0.31		0.28
3		5.26		21.74		0.35		0.29
4		7.31		25.29		0.39		0.29
5		9.50		28.10		0.43		0.29
6		10.66		29.37		0.46		0.29
7		11.37		29.92		0.47		0.29
8		12.21		30.61		0.49		0.29
9		12.59		30.87		0.50		0.28
10		12.72		30.92		0.51		0.28
15		13.41		31.34		0.57		0.25
20		13.58		31.40		0.63		0.19
25		13.77		31.57		0.66		0.14
30		14.11		31.67		0.67		0.14
35		14.18		31.69		0.67		0.14
40		14.18		31.69		0.67		0.13
45		14.18		31.69		0.67		0.13
50		14.18		31.69		0.67		0.13
60		14.18		31.69		0.67		0.13
70		14.18		31.69		0.67		0.13
80		14.18		31.69		0.67		0.12
90		14.18		31.69		0.67		0.12
100		14.18		31.69		0.67		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.80NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		1.67		12.31		0.27		0.26
2		3.90		18.62		0.31		0.28
3		4.68		20.42		0.35		0.29
4		7.06		24.85		0.39		0.29
5		8.92		27.42		0.42		0.29
6		9.82		28.50		0.45		0.29
7		11.05		29.67		0.47		0.29
8		11.50		29.98		0.48		0.29
9		12.01		30.31		0.50		0.29
10		12.27		30.42		0.51		0.29
15		13.17		31.03		0.56		0.26
20		13.36		31.07		0.61		0.22
25		13.36		31.07		0.65		0.17
30		13.62		31.13		0.67		0.14
35		14.01		31.37		0.68		0.13
40		14.01		31.37		0.68		0.13
45		14.07		31.39		0.68		0.13
50		14.07		31.39		0.68		0.13
60		14.07		31.39		0.68		0.12
70		14.07		31.39		0.68		0.12
80		14.07		31.39		0.68		0.12
90		14.07		31.39		0.68		0.12
100		14.07		31.39		0.68		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.80NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		1.67		12.31		0.27		0.26
2		4.16		19.24		0.31		0.28
3		5.19		21.53		0.35		0.29
4		6.99		24.81		0.38		0.29
5		9.82		28.72		0.42		0.29
6		10.60		29.67		0.44		0.29
7		11.43		30.38		0.46		0.30
8		12.27		31.05		0.48		0.29
9		12.85		31.28		0.49		0.29
10		13.17		31.51		0.50		0.29
15		14.69		32.56		0.55		0.28
20		15.14		32.86		0.60		0.24
25		15.14		32.86		0.63		0.21
30		15.38		32.92		0.66		0.17
35		15.59		32.96		0.68		0.14
40		15.85		33.13		0.68		0.14
45		15.92		33.15		0.68		0.13
50		15.92		33.15		0.69		0.13
60		15.98		33.16		0.69		0.12
70		15.98		33.16		0.69		0.12
80		15.98		33.16		0.69		0.12
90		15.98		33.16		0.69		0.12
100		15.98		33.16		0.69		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.80NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		1.67		12.31		0.27		0.26
2		4.10		19.17		0.31		0.28
3		6.03		23.26		0.34		0.29
4		7.51		25.80		0.37		0.29
5		9.12		28.11		0.39		0.30
6		10.60		29.99		0.41		0.30
7		13.04		32.76		0.43		0.30
8		14.59		34.14		0.45		0.30
9		15.49		34.87		0.46		0.30
10		16.07		35.21		0.48		0.30
15		18.85		36.93		0.52		0.30
20		20.42		37.79		0.54		0.30
25		21.47		38.23		0.57		0.29
30		22.31		38.60		0.59		0.27
35		22.78		38.58		0.63		0.24
40		23.08		38.60		0.65		0.23
45		23.25		38.60		0.66		0.22
50		23.68		38.69		0.67		0.20
60		24.02		38.68		0.70		0.16
70		24.15		38.77		0.71		0.15
80		24.15		38.77		0.71		0.14
90		24.35		38.77		0.72		0.13
100		24.45		38.76		0.72		0.13


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.80NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		1.67		12.31		0.27		0.26
2		3.84		18.37		0.30		0.28
3		5.13		21.32		0.32		0.29
4		6.28		23.60		0.34		0.29
5		7.49		25.71		0.35		0.30
6		8.13		26.74		0.36		0.30
7		9.74		29.05		0.38		0.30
8		10.90		30.38		0.39		0.30
9		12.18		31.87		0.40		0.31
10		13.41		33.22		0.41		0.31
15		18.62		37.88		0.44		0.32
20		23.06		40.57		0.48		0.32
25		25.16		41.47		0.50		0.32
30		26.75		42.19		0.52		0.32
35		28.87		43.19		0.54		0.32
40		30.09		43.88		0.55		0.32
45		30.85		44.29		0.56		0.32
50		32.05		44.81		0.57		0.32
60		33.10		45.11		0.58		0.31
70		34.66		45.34		0.59		0.31
80		35.52		45.53		0.60		0.31
90		35.89		45.58		0.62		0.30
100		36.29		45.60		0.63		0.29


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.90NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.27		0.26
2		0.13		3.59		0.31		0.28
3		0.13		3.59		0.35		0.29
4		0.13		3.59		0.39		0.29
5		0.13		3.59		0.43		0.29
6		0.13		3.59		0.46		0.29
7		0.13		3.59		0.47		0.29
8		0.13		3.59		0.49		0.29
9		0.13		3.59		0.50		0.28
10		0.13		3.59		0.51		0.28
15		0.13		3.59		0.57		0.25
20		0.13		3.59		0.63		0.19
25		0.13		3.59		0.66		0.14
30		0.13		3.59		0.67		0.14
35		0.13		3.59		0.67		0.14
40		0.13		3.59		0.67		0.13
45		0.13		3.59		0.67		0.13
50		0.13		3.59		0.67		0.13
60		0.13		3.59		0.67		0.13
70		0.13		3.59		0.67		0.13
80		0.13		3.59		0.67		0.12
90		0.13		3.59		0.67		0.12
100		0.13		3.59		0.67		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.90NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.27		0.26
2		0.13		3.59		0.31		0.28
3		0.13		3.59		0.35		0.29
4		0.13		3.59		0.39		0.29
5		0.13		3.59		0.42		0.29
6		0.13		3.59		0.45		0.29
7		0.13		3.59		0.47		0.29
8		0.13		3.59		0.48		0.29
9		0.13		3.59		0.50		0.29
10		0.13		3.59		0.51		0.29
15		0.13		3.59		0.56		0.26
20		0.13		3.59		0.61		0.22
25		0.13		3.59		0.65		0.17
30		0.13		3.59		0.67		0.14
35		0.13		3.59		0.68		0.13
40		0.13		3.59		0.68		0.13
45		0.13		3.59		0.68		0.13
50		0.13		3.59		0.68		0.13
60		0.13		3.59		0.68		0.12
70		0.13		3.59		0.68		0.12
80		0.13		3.59		0.68		0.12
90		0.13		3.59		0.68		0.12
100		0.13		3.59		0.68		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.90NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.27		0.26
2		0.26		5.07		0.31		0.28
3		0.26		5.07		0.35		0.29
4		0.26		5.07		0.38		0.29
5		0.26		5.07		0.42		0.29
6		0.26		5.07		0.44		0.29
7		0.26		5.07		0.46		0.30
8		0.39		6.20		0.48		0.29
9		0.39		6.20		0.49		0.29
10		0.39		6.20		0.50		0.29
15		0.39		6.20		0.55		0.28
20		0.39		6.20		0.60		0.24
25		0.39		6.20		0.63		0.21
30		0.39		6.20		0.66		0.17
35		0.39		6.20		0.68		0.14
40		0.39		6.20		0.68		0.14
45		0.39		6.20		0.68		0.13
50		0.39		6.20		0.69		0.13
60		0.39		6.20		0.69		0.12
70		0.39		6.20		0.69		0.12
80		0.39		6.20		0.69		0.12
90		0.39		6.20		0.69		0.12
100		0.39		6.20		0.69		0.12


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.90NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.27		0.26
2		0.13		3.59		0.31		0.28
3		0.26		5.07		0.34		0.29
4		0.26		5.07		0.37		0.29
5		0.26		5.07		0.39		0.30
6		0.26		5.07		0.41		0.30
7		0.26		5.07		0.43		0.30
8		0.26		5.07		0.45		0.30
9		0.26		5.07		0.46		0.30
10		0.26		5.07		0.48		0.30
15		0.39		6.20		0.52		0.30
20		0.39		6.20		0.54		0.30
25		0.39		6.20		0.57		0.29
30		0.39		6.20		0.59		0.27
35		0.39		6.20		0.63		0.24
40		0.39		6.20		0.65		0.23
45		0.39		6.20		0.66		0.22
50		0.39		6.20		0.67		0.20
60		0.39		6.20		0.70		0.16
70		0.39		6.20		0.71		0.15
80		0.39		6.20		0.71		0.14
90		0.39		6.20		0.72		0.13
100		0.39		6.20		0.72		0.13


==> chapters/data/proposals/fcnProposals-topKVsRecallAtIoU0.90NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.27		0.26
2		0.13		3.59		0.30		0.28
3		0.13		3.59		0.32		0.29
4		0.26		5.07		0.34		0.29
5		0.51		7.16		0.35		0.30
6		0.51		7.16		0.36		0.30
7		0.64		8.00		0.38		0.30
8		1.03		10.09		0.39		0.30
9		1.16		10.70		0.40		0.31
10		1.29		11.27		0.41		0.31
15		1.80		13.30		0.44		0.32
20		2.06		14.20		0.48		0.32
25		2.19		14.63		0.50		0.32
30		2.19		14.63		0.52		0.32
35		2.19		14.63		0.54		0.32
40		2.32		15.04		0.55		0.32
45		2.45		15.45		0.56		0.32
50		2.45		15.45		0.57		0.32
60		2.51		15.54		0.58		0.31
70		2.68		15.76		0.59		0.31
80		2.75		15.85		0.60		0.31
90		2.81		15.94		0.62		0.30
100		3.00		16.21		0.63		0.29


==> chapters/data/proposals/proposals-CNNScore-AUCandMSEVsTrainSetSize.csv <==
samplesPerClass	meanAUC	stdAUC	minAUC	maxAUC	meanMSE	stdMSE	minMSE	maxMSE	meanR2	stdR2	minR2	maxR2
1		0.689	0.164	0.236	0.838	0.2576	0.1128	0.0804	0.5228	-1.7260	1.1938	-4.5324	0.1496
50		0.866	0.032	0.749	0.928	0.1495	0.0859	0.0494	0.4459	-0.5817	0.9094	-3.7184	0.4778
100		0.903	0.025	0.826	0.948	0.1513	0.0377	0.0558	0.1822	-0.6005	0.3987	-0.9280	0.4091
200		0.930	0.031	0.749	0.968	0.1327	0.0734	0.0404	0.5451	-0.4040	0.7762	-4.7685	0.5723
300		0.951	0.014	0.901	0.970	0.1345	0.0882	0.0498	0.5151	-0.4229	0.9332	-4.4502	0.4734
400		0.952	0.019	0.859	0.973	0.1646	0.1215	0.0475	0.5435	-0.7422	1.2855	-4.7506	0.4970
500		0.960	0.013	0.905	0.972	0.1785	0.1298	0.0419	0.5806	-0.8888	1.3730	-5.1439	0.5562
1000		0.969	0.007	0.934	0.976	0.1338	0.0914	0.0532	0.5077	-0.4154	0.9668	-4.3717	0.4368
2000		0.975	0.003	0.961	0.981	0.1073	0.0560	0.0524	0.3626	-0.1353	0.5928	-2.8373	0.4458
3000		0.977	0.003	0.958	0.983	0.1072	0.0579	0.0530	0.3323	-0.1347	0.6131	-2.5164	0.4390
4000		0.979	0.005	0.928	0.983	0.1153	0.0770	0.0580	0.5078	-0.2199	0.8148	-4.3728	0.3861
5000		0.980	0.005	0.939	0.984	0.1132	0.0627	0.0520	0.4604	-0.1979	0.6640	-3.8717	0.4496
6000		0.982	0.003	0.971	0.986	0.1169	0.0613	0.0547	0.3783	-0.2368	0.6481	-3.0026	0.4215
7000		0.983	0.002	0.969	0.988	0.1110	0.0663	0.0561	0.4715	-0.1747	0.7015	-3.9889	0.4068
8000		0.984	0.003	0.956	0.987	0.1056	0.0502	0.0578	0.3666	-0.1179	0.5310	-2.8792	0.3882
9000		0.985	0.002	0.979	0.989	0.1058	0.0541	0.0585	0.4236	-0.1200	0.5720	-3.4829	0.3805
10000		0.984	0.014	0.841	0.991	0.0996	0.0335	0.0606	0.2518	-0.0534	0.3548	-1.6644	0.3586


==> chapters/data/proposals/proposals-TinyNetScore-AUCandMSEVsTrainSetSize.csv <==
samplesPerClass	meanAUC	stdAUC	minAUC	maxAUC	meanMSE	stdMSE	minMSE	maxMSE	meanR2	stdR2	minR2	maxR2
1		0.574	0.086	0.361	0.783	0.1584	0.0579	0.1048	0.2970	-0.6758	0.6127	-2.1430	-0.1088
50		0.741	0.131	0.333	0.907	0.1327	0.0150	0.1046	0.1755	-0.4042	0.1582	-0.8567	-0.1074
100		0.870	0.029	0.782	0.934	0.1493	0.0201	0.0974	0.1980	-0.5804	0.2129	-1.0950	-0.0309
150		0.857	0.038	0.731	0.921	0.1193	0.0197	0.0849	0.1752	-0.2623	0.2088	-0.8537	0.1021
200		0.863	0.037	0.759	0.951	0.1222	0.0293	0.0633	0.2173	-0.2931	0.3106	-1.2996	0.3307
300		0.878	0.032	0.768	0.932	0.1023	0.0289	0.0544	0.1772	-0.0825	0.3060	-0.8751	0.4245
400		0.907	0.023	0.807	0.944	0.0982	0.0358	0.0432	0.2438	-0.0396	0.3793	-1.5794	0.5434
500		0.915	0.013	0.868	0.944	0.0958	0.0262	0.0529	0.1596	-0.0133	0.2769	-0.6888	0.4402
600		0.924	0.009	0.906	0.947	0.0920	0.0291	0.0413	0.1836	0.0262	0.3078	-0.9425	0.5631
700		0.931	0.011	0.912	0.965	0.0903	0.0259	0.0466	0.1532	0.0448	0.2742	-0.6212	0.5065
800		0.934	0.011	0.913	0.965	0.0948	0.0284	0.0494	0.1809	-0.0027	0.3010	-0.9139	0.4773
900		0.933	0.012	0.904	0.960	0.0891	0.0379	0.0423	0.2513	0.0569	0.4010	-1.6595	0.5522
1000		0.937	0.012	0.916	0.964	0.0957	0.0270	0.0501	0.1609	-0.0122	0.2855	-0.7026	0.4698
2000		0.963	0.010	0.936	0.976	0.0907	0.0265	0.0453	0.1867	0.0401	0.2803	-0.9757	0.5205
3000		0.972	0.005	0.955	0.978	0.0882	0.0202	0.0515	0.1799	0.0669	0.2139	-0.9041	0.4548
4000		0.976	0.002	0.961	0.978	0.0872	0.0140	0.0531	0.1193	0.0771	0.1477	-0.2620	0.4379
5000		0.977	0.001	0.972	0.980	0.0911	0.0177	0.0594	0.1440	0.0363	0.1872	-0.5239	0.3709
6000		0.978	0.001	0.971	0.980	0.0895	0.0135	0.0625	0.1220	0.0530	0.1430	-0.2906	0.3386
7000		0.979	0.001	0.974	0.981	0.0926	0.0132	0.0630	0.1266	0.0205	0.1402	-0.3394	0.3338
8000		0.979	0.001	0.972	0.982	0.0890	0.0097	0.0638	0.1172	0.0584	0.1027	-0.2403	0.3251
9000		0.979	0.001	0.976	0.982	0.0908	0.0113	0.0632	0.1339	0.0391	0.1194	-0.4164	0.3312
10000		0.980	0.002	0.967	0.984	0.0941	0.0157	0.0593	0.1597	0.0042	0.1663	-0.6901	0.3727


==> chapters/data/proposals/selectiveSearchFastTopKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.51		6.19		0.02		0.08
10		8.41		24.45		0.16		0.18
25		18.92		35.07		0.27		0.20
50		30.59		40.64		0.37		0.20
100		49.42		43.36		0.47		0.18
500		84.53		30.51		0.65		0.16
1000		84.98		30.26		0.65		0.15
2000		84.98		30.26		0.65		0.15
3000		84.98		30.26		0.65		0.15
4000		84.98		30.26		0.65		0.15
5000		84.98		30.26		0.65		0.15


==> chapters/data/proposals/selectiveSearchFastTopKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.32		4.73		0.02		0.08
10		3.90		16.61		0.16		0.18
25		8.54		24.97		0.27		0.20
50		16.11		32.32		0.37		0.20
100		27.97		39.84		0.47		0.18
500		67.85		40.41		0.65		0.16
1000		68.17		40.30		0.65		0.15
2000		68.17		40.30		0.65		0.15
3000		68.17		40.30		0.65		0.15
4000		68.17		40.30		0.65		0.15
5000		68.17		40.30		0.65		0.15


==> chapters/data/proposals/selectiveSearchFastTopKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.08
10		1.42		10.05		0.16		0.18
25		2.77		13.97		0.27		0.20
50		5.49		19.11		0.37		0.20
100		11.07		27.00		0.47		0.18
500		43.29		43.88		0.65		0.16
1000		43.48		43.95		0.65		0.15
2000		43.48		43.95		0.65		0.15
3000		43.48		43.95		0.65		0.15
4000		43.48		43.95		0.65		0.15
5000		43.48		43.95		0.65		0.15


==> chapters/data/proposals/selectiveSearchFastTopKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.08
10		0.45		5.36		0.16		0.18
25		0.51		5.65		0.27		0.20
50		1.33		9.47		0.37		0.20
100		3.05		14.57		0.47		0.18
500		17.27		32.68		0.65		0.16
1000		17.33		32.69		0.65		0.15
2000		17.33		32.69		0.65		0.15
3000		17.33		32.69		0.65		0.15
4000		17.33		32.69		0.65		0.15
5000		17.33		32.69		0.65		0.15


==> chapters/data/proposals/selectiveSearchFastTopKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.08
10		0.00		0.00		0.16		0.18
25		0.00		0.00		0.27		0.20
50		0.06		1.79		0.37		0.20
100		0.26		3.58		0.47		0.18
500		1.48		8.72		0.65		0.16
1000		1.48		8.72		0.65		0.15
2000		1.48		8.72		0.65		0.15
3000		1.48		8.72		0.65		0.15
4000		1.48		8.72		0.65		0.15
5000		1.48		8.72		0.65		0.15


==> chapters/data/proposals/selectiveSearchQualityTopKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.32		4.73		0.02		0.07
10		6.95		22.57		0.15		0.17
25		14.97		31.55		0.26		0.19
50		25.50		38.38		0.35		0.19
100		43.44		43.93		0.45		0.18
500		84.96		30.37		0.64		0.14
1000		94.25		19.15		0.71		0.13
2000		95.15		17.84		0.72		0.12
3000		95.15		17.84		0.72		0.12
4000		95.15		17.84		0.72		0.12
5000		95.15		17.84		0.72		0.12


==> chapters/data/proposals/selectiveSearchQualityTopKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.13		2.53		0.02		0.07
10		3.67		16.26		0.15		0.17
25		7.64		23.09		0.26		0.19
50		13.34		29.38		0.35		0.19
100		24.28		37.49		0.45		0.18
500		66.37		41.37		0.64		0.14
1000		83.57		31.61		0.71		0.13
2000		84.96		30.69		0.72		0.12
3000		84.96		30.69		0.72		0.12
4000		84.96		30.69		0.72		0.12
5000		84.96		30.69		0.72		0.12


==> chapters/data/proposals/selectiveSearchQualityTopKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.07
10		0.69		6.78		0.15		0.17
25		2.27		13.09		0.26		0.19
50		4.83		18.56		0.35		0.19
100		9.87		25.87		0.45		0.18
500		39.30		42.99		0.64		0.14
1000		62.46		42.33		0.71		0.13
2000		64.35		42.15		0.72		0.12
3000		64.35		42.15		0.72		0.12
4000		64.35		42.15		0.72		0.12
5000		64.35		42.15		0.72		0.12


==> chapters/data/proposals/selectiveSearchQualityTopKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.07
10		0.00		0.00		0.15		0.17
25		0.26		4.39		0.26		0.19
50		1.03		8.35		0.35		0.19
100		2.38		13.57		0.45		0.18
500		14.03		29.66		0.64		0.14
1000		26.96		38.59		0.71		0.13
2000		28.34		39.30		0.72		0.12
3000		28.34		39.30		0.72		0.12
4000		28.34		39.30		0.72		0.12
5000		28.34		39.30		0.72		0.12


==> chapters/data/proposals/selectiveSearchQualityTopKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.07
10		0.00		0.00		0.15		0.17
25		0.00		0.00		0.26		0.19
50		0.00		0.00		0.35		0.19
100		0.00		0.00		0.45		0.18
500		1.65		10.24		0.64		0.14
1000		2.77		13.18		0.71		0.13
2000		3.28		14.24		0.72		0.12
3000		3.28		14.24		0.72		0.12
4000		3.28		14.24		0.72		0.12
5000		3.28		14.24		0.72		0.12


==> chapters/data/proposals/thresholdVsRecall-nms0.40.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals
0.05		92.7		19.8		23		8
0.1		92.1		20.7		15		5
0.15		90.8		22.2		11		4
0.2		90.2		22.7		9		4
0.25		89.5		23.4		8		3
0.3		89.0		24.0		7		3
0.35		88.5		24.5		6		2
0.4		87.0		26.3		5		2
0.45		86.5		26.6		5		2
0.5		85.6		27.4		4		2
0.55		85.1		28.0		3		2
0.6		83.5		30.0		3		1
0.65		80.4		33.3		2		1
0.7		69.7		40.8		1		1
0.75		48.3		44.5		0		0
0.8		27.5		38.6		0		0
0.85		6.9		20.8		0		0
0.9		0.0		0.0		0		0
0.95		0.0		0.0		0		0


==> chapters/data/proposals/thresholdVsRecall.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals
0.05		96.7		12.4		407		170
0.1		96.5		12.6		262		115
0.15		96.2		13.2		207		91
0.2		96.1		13.3		174		77
0.25		96.1		13.4		149		66
0.3		95.8		14.1		128		58
0.35		95.5		14.4		110		52
0.4		94.9		15.5		94		46
0.45		94.5		16.0		79		40
0.5		93.7		17.4		62		33
0.55		92.3		20.2		46		25
0.6		90.8		23.0		30		18
0.65		86.4		29.3		17		12
0.7		73.0		40.0		8		7
0.75		49.3		44.4		3		3
0.8		27.5		38.6		1		1
0.85		6.9		20.8		0		0
0.9		0.0		0.0		0		0
0.95		0.0		0.0		0		0


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50.csv <==
threshold		meanRecall		stdRecall
0.05		96.7		12.4
0.1		96.5		12.6
0.15		96.2		13.2
0.2		96.1		13.3
0.25		96.1		13.4
0.3		95.8		14.1
0.35		95.5		14.4
0.4		94.9		15.5
0.45		94.5		16.0
0.5		93.7		17.4
0.55		92.3		20.2
0.6		90.8		23.0
0.65		86.4		29.3
0.7		73.0		40.0
0.75		49.3		44.4
0.8		27.5		38.6
0.85		6.9		20.8
0.9		0.0		0.0
0.95		0.0		0.0


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		96.7		12.4		0.76		0.12
0.1		96.5		12.6		0.76		0.12
0.15		96.2		13.2		0.76		0.13
0.2		96.1		13.3		0.76		0.13
0.25		96.1		13.4		0.75		0.13
0.3		95.8		14.1		0.75		0.14
0.35		95.5		14.4		0.75		0.14
0.4		94.9		15.5		0.75		0.14
0.45		94.5		16.0		0.74		0.15
0.5		93.7		17.4		0.74		0.16
0.55		92.3		20.2		0.73		0.18
0.6		90.8		23.0		0.69		0.27
0.65		86.4		29.3		0.63		0.36
0.7		73.0		40.0		0.44		0.58
0.75		49.3		44.4		0.08		0.75
0.8		27.5		38.6		-0.37		0.77
0.85		6.9		20.8		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		94.4		17.1		0.70		0.12
0.1		93.7		18.5		0.69		0.12
0.15		93.0		19.4		0.68		0.13
0.2		92.4		20.2		0.68		0.13
0.25		92.1		20.5		0.67		0.14
0.3		91.6		20.9		0.67		0.14
0.35		91.3		21.1		0.66		0.14
0.4		90.3		22.4		0.65		0.15
0.45		89.4		23.3		0.65		0.15
0.5		88.5		24.2		0.64		0.16
0.55		87.5		25.5		0.63		0.18
0.6		85.8		27.9		0.60		0.25
0.65		81.2		32.8		0.55		0.34
0.7		69.9		40.8		0.38		0.55
0.75		48.3		44.5		0.05		0.73
0.8		27.5		38.6		-0.38		0.76
0.85		6.9		20.8		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		95.7		14.5		0.71		0.11
0.1		95.0		16.3		0.70		0.12
0.15		94.3		17.2		0.70		0.13
0.2		93.7		18.1		0.69		0.13
0.25		93.7		18.3		0.69		0.13
0.3		93.4		19.1		0.69		0.14
0.35		92.7		19.8		0.68		0.14
0.4		92.1		20.6		0.68		0.14
0.45		91.7		20.8		0.67		0.15
0.5		90.6		21.9		0.66		0.16
0.55		89.9		23.2		0.65		0.17
0.6		87.8		26.2		0.61		0.25
0.65		82.9		31.5		0.56		0.34
0.7		70.2		40.6		0.39		0.55
0.75		48.3		44.5		0.05		0.73
0.8		27.5		38.6		-0.38		0.76
0.85		6.9		20.8		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		95.8		14.7		0.71		0.11
0.1		95.2		15.8		0.71		0.12
0.15		95.2		15.5		0.71		0.12
0.2		94.5		16.8		0.70		0.13
0.25		94.4		16.9		0.70		0.13
0.3		94.2		17.1		0.70		0.13
0.35		94.0		17.3		0.70		0.13
0.4		93.4		18.5		0.69		0.14
0.45		92.5		19.8		0.69		0.15
0.5		91.8		20.6		0.68		0.15
0.55		90.9		22.1		0.67		0.17
0.6		88.8		25.2		0.64		0.26
0.65		84.3		30.5		0.58		0.35
0.7		71.0		40.6		0.40		0.55
0.75		48.5		44.5		0.05		0.73
0.8		27.5		38.6		-0.37		0.76
0.85		6.9		20.8		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		96.4		13.4		0.73		0.11
0.1		96.1		14.0		0.72		0.11
0.15		95.8		14.6		0.72		0.12
0.2		95.5		15.1		0.72		0.12
0.25		95.4		15.3		0.72		0.13
0.3		95.0		15.8		0.72		0.13
0.35		94.6		16.3		0.72		0.13
0.4		94.1		17.2		0.71		0.14
0.45		93.6		18.2		0.71		0.14
0.5		92.8		19.2		0.70		0.15
0.55		92.0		20.7		0.69		0.17
0.6		90.0		24.0		0.66		0.26
0.65		85.5		29.8		0.60		0.35
0.7		72.1		40.2		0.42		0.56
0.75		48.8		44.5		0.06		0.74
0.8		27.5		38.6		-0.37		0.76
0.85		6.9		20.8		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.50NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		96.7		12.4		0.76		0.12
0.1		96.5		12.6		0.76		0.12
0.15		96.2		13.2		0.76		0.13
0.2		96.1		13.3		0.76		0.13
0.25		96.1		13.4		0.75		0.13
0.3		95.8		14.1		0.75		0.14
0.35		95.5		14.4		0.75		0.14
0.4		94.9		15.5		0.75		0.14
0.45		94.5		16.0		0.74		0.15
0.5		93.7		17.4		0.74		0.16
0.55		92.3		20.2		0.73		0.18
0.6		90.8		23.0		0.69		0.27
0.65		86.4		29.3		0.63		0.36
0.7		73.0		40.0		0.44		0.58
0.75		49.3		44.4		0.08		0.75
0.8		27.5		38.6		-0.37		0.77
0.85		6.9		20.8		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60.csv <==
threshold		meanRecall		stdRecall
0.05		91.6		19.1
0.1		91.4		19.6
0.15		91.1		20.2
0.2		90.9		20.5
0.25		90.8		20.5
0.3		90.7		20.6
0.35		90.5		20.9
0.4		90.3		21.4
0.45		89.7		22.2
0.5		89.1		23.0
0.55		88.2		24.8
0.6		86.7		27.0
0.65		81.6		32.7
0.7		66.9		41.6
0.75		45.7		44.3
0.8		25.9		37.7
0.85		6.5		20.3
0.9		0.0		0.0
0.95		0.0		0.0


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		91.6		19.1		0.76		0.12
0.1		91.4		19.6		0.76		0.12
0.15		91.1		20.2		0.76		0.13
0.2		90.9		20.5		0.76		0.13
0.25		90.8		20.5		0.75		0.13
0.3		90.7		20.6		0.75		0.14
0.35		90.5		20.9		0.75		0.14
0.4		90.3		21.4		0.75		0.14
0.45		89.7		22.2		0.74		0.15
0.5		89.1		23.0		0.74		0.16
0.55		88.2		24.8		0.73		0.18
0.6		86.7		27.0		0.69		0.27
0.65		81.6		32.7		0.63		0.36
0.7		66.9		41.6		0.44		0.58
0.75		45.7		44.3		0.08		0.75
0.8		25.9		37.7		-0.37		0.77
0.85		6.5		20.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		86.2		27.2		0.70		0.12
0.1		85.0		28.8		0.69		0.12
0.15		84.2		29.6		0.68		0.13
0.2		83.2		30.5		0.68		0.13
0.25		82.1		31.1		0.67		0.14
0.3		80.3		31.9		0.67		0.14
0.35		79.3		32.5		0.66		0.14
0.4		77.6		33.7		0.65		0.15
0.45		76.8		34.0		0.65		0.15
0.5		75.8		34.9		0.64		0.16
0.55		74.0		36.2		0.63		0.18
0.6		71.5		38.0		0.60		0.25
0.65		64.8		41.2		0.55		0.34
0.7		56.0		44.2		0.38		0.55
0.75		41.1		43.8		0.05		0.73
0.8		24.9		37.2		-0.38		0.76
0.85		6.3		20.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		88.3		24.3		0.71		0.11
0.1		87.7		25.2		0.70		0.12
0.15		86.5		26.7		0.70		0.13
0.2		85.8		27.7		0.69		0.13
0.25		85.4		28.1		0.69		0.13
0.3		84.5		28.9		0.69		0.14
0.35		83.8		29.4		0.68		0.14
0.4		83.0		29.8		0.68		0.14
0.45		81.9		30.8		0.67		0.15
0.5		80.9		31.4		0.66		0.16
0.55		78.5		33.1		0.65		0.17
0.6		75.8		35.2		0.61		0.25
0.65		68.6		39.6		0.56		0.34
0.7		56.8		44.0		0.39		0.55
0.75		41.1		43.8		0.05		0.73
0.8		25.0		37.2		-0.38		0.76
0.85		6.4		20.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		88.9		23.4		0.71		0.11
0.1		88.3		24.4		0.71		0.12
0.15		87.9		24.8		0.71		0.12
0.2		87.5		25.5		0.70		0.13
0.25		87.2		25.9		0.70		0.13
0.3		86.9		26.1		0.70		0.13
0.35		86.7		26.3		0.70		0.13
0.4		85.9		27.3		0.69		0.14
0.45		85.0		28.2		0.69		0.15
0.5		84.4		28.7		0.68		0.15
0.55		82.9		30.2		0.67		0.17
0.6		80.4		32.6		0.64		0.26
0.65		74.7		37.4		0.58		0.35
0.7		60.4		44.3		0.40		0.55
0.75		41.7		44.1		0.05		0.73
0.8		25.0		37.2		-0.37		0.76
0.85		6.4		20.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		91.1		19.6		0.73		0.11
0.1		90.9		20.0		0.72		0.11
0.15		90.5		20.8		0.72		0.12
0.2		90.1		21.8		0.72		0.12
0.25		89.9		21.9		0.72		0.13
0.3		89.8		22.0		0.72		0.13
0.35		89.6		22.2		0.72		0.13
0.4		89.1		23.1		0.71		0.14
0.45		88.6		23.7		0.71		0.14
0.5		87.9		24.3		0.70		0.15
0.55		86.4		26.3		0.69		0.17
0.6		84.3		29.2		0.66		0.26
0.65		78.8		34.5		0.60		0.35
0.7		64.3		42.8		0.42		0.56
0.75		43.6		44.4		0.06		0.74
0.8		25.3		37.4		-0.37		0.76
0.85		6.4		20.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.60NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		91.6		19.1		0.76		0.12
0.1		91.4		19.6		0.76		0.12
0.15		91.1		20.2		0.76		0.13
0.2		90.9		20.5		0.76		0.13
0.25		90.8		20.5		0.75		0.13
0.3		90.7		20.6		0.75		0.14
0.35		90.5		20.9		0.75		0.14
0.4		90.3		21.4		0.75		0.14
0.45		89.7		22.2		0.74		0.15
0.5		89.1		23.0		0.74		0.16
0.55		88.2		24.8		0.73		0.18
0.6		86.7		27.0		0.69		0.27
0.65		81.6		32.7		0.63		0.36
0.7		66.9		41.6		0.44		0.58
0.75		45.7		44.3		0.08		0.75
0.8		25.9		37.7		-0.37		0.77
0.85		6.5		20.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70.csv <==
threshold		meanRecall		stdRecall
0.05		84.6		25.4
0.1		84.6		25.4
0.15		84.5		25.5
0.2		84.5		25.5
0.25		84.4		25.7
0.3		84.4		25.7
0.35		84.3		25.8
0.4		84.0		26.0
0.45		83.6		26.6
0.5		82.9		27.7
0.55		81.4		29.3
0.6		78.2		32.5
0.65		69.5		38.6
0.7		54.0		43.5
0.75		32.9		41.1
0.8		16.0		29.1
0.85		4.7		16.0
0.9		0.0		0.0
0.95		0.0		0.0


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		84.6		25.4		0.76		0.12
0.1		84.6		25.4		0.76		0.12
0.15		84.5		25.5		0.76		0.13
0.2		84.5		25.5		0.76		0.13
0.25		84.4		25.7		0.75		0.13
0.3		84.4		25.7		0.75		0.14
0.35		84.3		25.8		0.75		0.14
0.4		84.0		26.0		0.75		0.14
0.45		83.6		26.6		0.74		0.15
0.5		82.9		27.7		0.74		0.16
0.55		81.4		29.3		0.73		0.18
0.6		78.2		32.5		0.69		0.27
0.65		69.5		38.6		0.63		0.36
0.7		54.1		43.5		0.44		0.58
0.75		32.9		41.1		0.08		0.75
0.8		16.0		29.1		-0.37		0.77
0.85		4.7		16.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		61.4		42.0		0.70		0.12
0.1		59.8		42.1		0.69		0.12
0.15		58.3		42.0		0.68		0.13
0.2		55.8		42.4		0.68		0.13
0.25		53.9		42.6		0.67		0.14
0.3		51.5		42.8		0.67		0.14
0.35		50.0		42.7		0.66		0.14
0.4		48.7		42.7		0.65		0.15
0.45		46.4		42.7		0.65		0.15
0.5		45.2		42.8		0.64		0.16
0.55		42.3		42.5		0.63		0.18
0.6		39.5		42.0		0.60		0.25
0.65		34.3		40.5		0.55		0.34
0.7		28.8		38.4		0.38		0.55
0.75		20.3		33.5		0.05		0.73
0.8		13.3		26.9		-0.38		0.76
0.85		4.6		15.9		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		65.0		40.8		0.71		0.11
0.1		64.2		41.0		0.70		0.12
0.15		63.4		41.2		0.70		0.13
0.2		62.8		41.6		0.69		0.13
0.25		62.3		41.7		0.69		0.13
0.3		60.7		41.7		0.69		0.14
0.35		59.7		41.9		0.68		0.14
0.4		59.0		42.1		0.68		0.14
0.45		56.9		42.5		0.67		0.15
0.5		54.5		42.7		0.66		0.16
0.55		50.5		42.9		0.65		0.17
0.6		46.4		43.1		0.61		0.25
0.65		38.6		41.9		0.56		0.34
0.7		29.6		38.8		0.39		0.55
0.75		20.7		33.5		0.05		0.73
0.8		14.0		27.2		-0.38		0.76
0.85		4.7		16.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		68.4		39.2		0.71		0.11
0.1		67.9		39.4		0.71		0.12
0.15		67.1		39.9		0.71		0.12
0.2		67.0		40.0		0.70		0.13
0.25		66.9		40.2		0.70		0.13
0.3		65.9		40.5		0.70		0.13
0.35		65.8		40.6		0.70		0.13
0.4		65.0		40.8		0.69		0.14
0.45		64.4		40.9		0.69		0.15
0.5		62.5		41.3		0.68		0.15
0.55		60.6		41.8		0.67		0.17
0.6		55.4		43.0		0.64		0.26
0.65		47.3		43.5		0.58		0.35
0.7		34.6		41.1		0.40		0.55
0.75		21.8		34.6		0.05		0.73
0.8		14.2		27.2		-0.37		0.76
0.85		4.7		16.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		75.1		34.7		0.73		0.11
0.1		74.6		34.9		0.72		0.11
0.15		74.7		34.8		0.72		0.12
0.2		74.2		35.2		0.72		0.12
0.25		74.2		35.1		0.72		0.13
0.3		73.9		35.3		0.72		0.13
0.35		74.1		35.3		0.72		0.13
0.4		73.7		35.6		0.71		0.14
0.45		73.3		35.8		0.71		0.14
0.5		71.7		36.9		0.70		0.15
0.55		70.3		37.4		0.69		0.17
0.6		65.9		39.9		0.66		0.26
0.65		59.3		42.0		0.60		0.35
0.7		45.3		43.1		0.42		0.56
0.75		25.9		37.5		0.06		0.74
0.8		14.7		27.8		-0.37		0.76
0.85		4.7		16.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.70NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		84.6		25.4		0.76		0.12
0.1		84.6		25.4		0.76		0.12
0.15		84.5		25.5		0.76		0.13
0.2		84.5		25.5		0.76		0.13
0.25		84.4		25.7		0.75		0.13
0.3		84.4		25.7		0.75		0.14
0.35		84.3		25.8		0.75		0.14
0.4		84.0		26.0		0.75		0.14
0.45		83.6		26.6		0.74		0.15
0.5		82.9		27.7		0.74		0.16
0.55		81.4		29.3		0.73		0.18
0.6		78.2		32.5		0.69		0.27
0.65		69.5		38.6		0.63		0.36
0.7		54.1		43.5		0.44		0.58
0.75		32.9		41.1		0.08		0.75
0.8		16.0		29.1		-0.37		0.77
0.85		4.7		16.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80.csv <==
threshold		meanRecall		stdRecall
0.05		39.2		45.9
0.1		39.1		45.9
0.15		39.1		45.9
0.2		39.1		45.9
0.25		39.0		45.9
0.3		38.9		45.9
0.35		38.9		45.9
0.4		38.8		46.0
0.45		38.6		46.0
0.5		38.2		46.1
0.55		37.1		46.2
0.6		32.5		44.9
0.65		26.6		42.4
0.7		17.2		36.1
0.75		10.6		28.5
0.8		4.3		17.0
0.85		0.4		6.3
0.9		0.0		0.0
0.95		0.0		0.0


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		39.2		45.9		0.76		0.12
0.1		39.1		45.9		0.76		0.12
0.15		39.1		45.9		0.76		0.13
0.2		39.1		45.9		0.76		0.13
0.25		39.0		45.9		0.75		0.13
0.3		38.9		45.9		0.75		0.14
0.35		38.9		45.9		0.75		0.14
0.4		38.8		46.0		0.75		0.14
0.45		38.6		46.0		0.74		0.15
0.5		38.2		46.1		0.74		0.16
0.55		37.1		46.2		0.73		0.18
0.6		32.5		44.9		0.69		0.27
0.65		26.7		42.4		0.63		0.36
0.7		17.2		36.1		0.44		0.58
0.75		10.6		28.5		0.08		0.75
0.8		4.3		17.0		-0.37		0.77
0.85		0.4		6.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		19.9		37.3		0.70		0.12
0.1		18.8		36.2		0.69		0.12
0.15		18.5		35.8		0.68		0.13
0.2		17.0		34.7		0.68		0.13
0.25		16.2		33.8		0.67		0.14
0.3		15.6		33.3		0.67		0.14
0.35		14.3		32.0		0.66		0.14
0.4		12.7		30.5		0.65		0.15
0.45		12.2		29.9		0.65		0.15
0.5		11.3		29.0		0.64		0.16
0.55		10.3		27.8		0.63		0.18
0.6		9.0		26.2		0.60		0.25
0.65		7.0		23.0		0.55		0.34
0.7		5.2		19.6		0.38		0.55
0.75		4.5		17.9		0.05		0.73
0.8		3.3		15.4		-0.38		0.76
0.85		0.4		6.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		21.7		38.7		0.71		0.11
0.1		21.1		38.1		0.70		0.12
0.15		20.7		37.7		0.70		0.13
0.2		20.0		37.3		0.69		0.13
0.25		19.8		37.2		0.69		0.13
0.3		18.9		36.5		0.69		0.14
0.35		18.4		36.1		0.68		0.14
0.4		18.3		36.0		0.68		0.14
0.45		17.7		35.5		0.67		0.15
0.5		16.2		34.2		0.66		0.16
0.55		13.2		31.0		0.65		0.17
0.6		11.1		28.5		0.61		0.25
0.65		8.1		24.4		0.56		0.34
0.7		5.5		20.2		0.39		0.55
0.75		4.5		17.9		0.05		0.73
0.8		3.3		15.4		-0.38		0.76
0.85		0.4		6.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		22.8		39.4		0.71		0.11
0.1		22.4		39.1		0.71		0.12
0.15		22.0		38.9		0.71		0.12
0.2		22.0		38.9		0.70		0.13
0.25		22.0		38.9		0.70		0.13
0.3		21.7		38.6		0.70		0.13
0.35		21.4		38.4		0.70		0.13
0.4		21.1		38.1		0.69		0.14
0.45		20.9		38.0		0.69		0.15
0.5		20.0		37.5		0.68		0.15
0.55		19.2		36.8		0.67		0.17
0.6		15.7		33.8		0.64		0.26
0.65		12.0		29.7		0.58		0.35
0.7		6.9		22.3		0.40		0.55
0.75		4.8		18.7		0.05		0.73
0.8		3.3		15.4		-0.37		0.76
0.85		0.4		6.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		28.0		42.3		0.73		0.11
0.1		27.8		42.1		0.72		0.11
0.15		27.7		42.1		0.72		0.12
0.2		27.9		42.3		0.72		0.12
0.25		27.7		42.2		0.72		0.13
0.3		27.7		42.3		0.72		0.13
0.35		27.7		42.2		0.72		0.13
0.4		27.4		42.1		0.71		0.14
0.45		27.2		42.0		0.71		0.14
0.5		26.5		41.8		0.70		0.15
0.55		25.1		41.1		0.69		0.17
0.6		21.8		39.0		0.66		0.26
0.65		18.2		36.2		0.60		0.35
0.7		11.9		29.7		0.42		0.56
0.75		7.4		23.3		0.06		0.74
0.8		3.5		15.5		-0.37		0.76
0.85		0.4		6.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.80NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		39.2		45.9		0.76		0.12
0.1		39.1		45.9		0.76		0.12
0.15		39.1		45.9		0.76		0.13
0.2		39.1		45.9		0.76		0.13
0.25		39.0		45.9		0.75		0.13
0.3		38.9		45.9		0.75		0.14
0.35		38.9		45.9		0.75		0.14
0.4		38.8		46.0		0.75		0.14
0.45		38.6		46.0		0.74		0.15
0.5		38.2		46.1		0.74		0.16
0.55		37.1		46.2		0.73		0.18
0.6		32.5		44.9		0.69		0.27
0.65		26.7		42.4		0.63		0.36
0.7		17.2		36.1		0.44		0.58
0.75		10.6		28.5		0.08		0.75
0.8		4.3		17.0		-0.37		0.77
0.85		0.4		6.3		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90.csv <==
threshold		meanRecall		stdRecall
0.05		4.4		18.8
0.1		4.4		18.8
0.15		4.4		18.8
0.2		4.4		18.8
0.25		4.4		18.8
0.3		4.4		18.8
0.35		4.4		18.8
0.4		4.2		18.2
0.45		4.2		18.2
0.5		4.2		18.2
0.55		4.0		17.9
0.6		3.5		16.5
0.65		3.1		15.3
0.7		2.3		13.0
0.75		1.2		9.9
0.8		0.0		0.0
0.85		0.0		0.0
0.9		0.0		0.0
0.95		0.0		0.0


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		4.4		18.8		0.76		0.12
0.1		4.4		18.8		0.76		0.12
0.15		4.4		18.8		0.76		0.13
0.2		4.4		18.8		0.76		0.13
0.25		4.4		18.8		0.75		0.13
0.3		4.4		18.8		0.75		0.14
0.35		4.4		18.8		0.75		0.14
0.4		4.2		18.2		0.75		0.14
0.45		4.2		18.2		0.74		0.15
0.5		4.2		18.2		0.74		0.16
0.55		4.0		17.9		0.73		0.18
0.6		3.5		16.5		0.69		0.27
0.65		3.1		15.3		0.63		0.36
0.7		2.3		13.0		0.44		0.58
0.75		1.2		9.9		0.08		0.75
0.8		0.0		0.0		-0.37		0.77
0.85		0.0		0.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90NMS0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		1.0		9.3		0.70		0.12
0.1		0.8		8.9		0.69		0.12
0.15		0.8		8.8		0.68		0.13
0.2		0.8		8.8		0.68		0.13
0.25		0.8		8.8		0.67		0.14
0.3		0.8		8.8		0.67		0.14
0.35		0.5		7.2		0.66		0.14
0.4		0.4		6.2		0.65		0.15
0.45		0.6		8.0		0.65		0.15
0.5		0.5		7.2		0.64		0.16
0.55		0.6		8.0		0.63		0.18
0.6		0.6		8.0		0.60		0.25
0.65		0.3		5.1		0.55		0.34
0.7		0.0		0.0		0.38		0.55
0.75		0.0		0.0		0.05		0.73
0.8		0.0		0.0		-0.38		0.76
0.85		0.0		0.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90NMS0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		1.2		9.8		0.71		0.11
0.1		1.0		9.4		0.70		0.12
0.15		1.1		9.6		0.70		0.13
0.2		1.0		9.4		0.69		0.13
0.25		1.0		9.4		0.69		0.13
0.3		1.0		9.3		0.69		0.14
0.35		1.0		9.3		0.68		0.14
0.4		0.9		9.1		0.68		0.14
0.45		0.9		9.1		0.67		0.15
0.5		0.6		7.6		0.66		0.16
0.55		0.5		6.7		0.65		0.17
0.6		0.7		8.2		0.61		0.25
0.65		0.4		6.2		0.56		0.34
0.7		0.0		0.0		0.39		0.55
0.75		0.0		0.0		0.05		0.73
0.8		0.0		0.0		-0.38		0.76
0.85		0.0		0.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90NMS0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		1.0		9.3		0.71		0.11
0.1		1.0		9.3		0.71		0.12
0.15		1.0		9.4		0.71		0.12
0.2		1.3		10.7		0.70		0.13
0.25		1.4		10.8		0.70		0.13
0.3		1.4		10.8		0.70		0.13
0.35		1.3		10.4		0.70		0.13
0.4		1.2		10.2		0.69		0.14
0.45		1.2		10.1		0.69		0.15
0.5		1.2		10.1		0.68		0.15
0.55		1.2		10.1		0.67		0.17
0.6		1.0		9.4		0.64		0.26
0.65		0.6		7.1		0.58		0.35
0.7		0.1		2.5		0.40		0.55
0.75		0.0		0.0		0.05		0.73
0.8		0.0		0.0		-0.37		0.76
0.85		0.0		0.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90NMS0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		1.5		11.5		0.73		0.11
0.1		1.5		11.5		0.72		0.11
0.15		1.4		11.0		0.72		0.12
0.2		1.5		11.5		0.72		0.12
0.25		1.5		11.5		0.72		0.13
0.3		1.5		11.5		0.72		0.13
0.35		1.5		11.5		0.72		0.13
0.4		1.7		12.1		0.71		0.14
0.45		1.7		12.1		0.71		0.14
0.5		1.5		11.5		0.70		0.15
0.55		1.5		11.5		0.69		0.17
0.6		1.5		11.5		0.66		0.26
0.65		1.5		11.5		0.60		0.35
0.7		1.0		9.3		0.42		0.56
0.75		0.6		7.4		0.06		0.74
0.8		0.0		0.0		-0.37		0.76
0.85		0.0		0.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallAtIoU0.90NMS0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		4.4		18.8		0.76		0.12
0.1		4.4		18.8		0.76		0.12
0.15		4.4		18.8		0.76		0.13
0.2		4.4		18.8		0.76		0.13
0.25		4.4		18.8		0.75		0.13
0.3		4.4		18.8		0.75		0.14
0.35		4.4		18.8		0.75		0.14
0.4		4.2		18.2		0.75		0.14
0.45		4.2		18.2		0.74		0.15
0.5		4.2		18.2		0.74		0.16
0.55		4.0		17.9		0.73		0.18
0.6		3.5		16.5		0.69		0.27
0.65		3.1		15.3		0.63		0.36
0.7		2.3		13.0		0.44		0.58
0.75		1.2		9.9		0.08		0.75
0.8		0.0		0.0		-0.37		0.77
0.85		0.0		0.0		-0.82		0.49
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallNMS0.00.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.68		12.43		407		170		0.76		0.12
0.1		96.50		12.61		262		115		0.76		0.12
0.15		96.20		13.24		207		91		0.76		0.13
0.2		96.12		13.33		174		77		0.76		0.13
0.25		96.07		13.37		149		66		0.75		0.13
0.3		95.75		14.12		128		58		0.75		0.14
0.35		95.52		14.43		110		52		0.75		0.14
0.4		94.85		15.50		94		46		0.75		0.14
0.45		94.51		15.97		79		40		0.74		0.15
0.5		93.65		17.40		62		33		0.74		0.16
0.55		92.34		20.16		46		25		0.73		0.18
0.6		90.82		23.02		30		18		0.69		0.27
0.65		86.42		29.34		17		12		0.63		0.36
0.7		73.02		39.97		8		7		0.44		0.58
0.75		49.29		44.39		3		3		0.08		0.75
0.8		27.46		38.57		1		1		-0.37		0.77
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallNMS0.50.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		94.44		17.11		32		11		0.70		0.12
0.1		93.74		18.45		20		8		0.69		0.12
0.15		93.01		19.40		15		6		0.68		0.13
0.2		92.41		20.21		13		5		0.68		0.13
0.25		92.11		20.47		11		4		0.67		0.14
0.3		91.61		20.85		10		4		0.67		0.14
0.35		91.29		21.12		9		3		0.66		0.14
0.4		90.33		22.41		7		3		0.65		0.15
0.45		89.36		23.28		7		3		0.65		0.15
0.5		88.48		24.20		6		2		0.64		0.16
0.55		87.47		25.54		5		2		0.63		0.18
0.6		85.76		27.89		3		2		0.60		0.25
0.65		81.23		32.79		2		1		0.55		0.34
0.7		69.95		40.82		1		1		0.38		0.55
0.75		48.33		44.53		0		0		0.05		0.73
0.8		27.46		38.57		0		0		-0.38		0.76
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallNMS0.60.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		95.73		14.52		46		17		0.71		0.11
0.1		94.98		16.26		29		12		0.70		0.12
0.15		94.27		17.16		23		10		0.70		0.13
0.2		93.74		18.14		19		8		0.69		0.13
0.25		93.69		18.34		16		7		0.69		0.13
0.3		93.35		19.06		14		6		0.69		0.14
0.35		92.75		19.82		12		5		0.68		0.14
0.4		92.06		20.55		11		5		0.68		0.14
0.45		91.72		20.80		10		4		0.67		0.15
0.5		90.60		21.93		8		4		0.66		0.16
0.55		89.85		23.20		6		3		0.65		0.17
0.6		87.77		26.23		5		2		0.61		0.25
0.65		82.88		31.49		3		2		0.56		0.34
0.7		70.25		40.64		1		1		0.39		0.55
0.75		48.33		44.53		0		0		0.05		0.73
0.8		27.46		38.57		0		0		-0.38		0.76
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallNMS0.70.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		95.80		14.73		61		23		0.71		0.11
0.1		95.24		15.80		39		16		0.71		0.12
0.15		95.22		15.51		31		13		0.71		0.12
0.2		94.51		16.80		26		11		0.70		0.13
0.25		94.36		16.93		23		10		0.70		0.13
0.3		94.19		17.11		20		9		0.70		0.13
0.35		94.04		17.31		17		8		0.70		0.13
0.4		93.35		18.45		15		7		0.69		0.14
0.45		92.51		19.76		13		6		0.69		0.15
0.5		91.81		20.58		11		5		0.68		0.15
0.55		90.93		22.06		9		4		0.67		0.17
0.6		88.78		25.16		6		3		0.64		0.26
0.65		84.34		30.54		4		2		0.58		0.35
0.7		70.98		40.58		2		1		0.40		0.55
0.75		48.52		44.50		1		1		0.05		0.73
0.8		27.46		38.57		0		0		-0.37		0.76
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallNMS0.80.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.42		13.36		124		49		0.73		0.11
0.1		96.12		13.96		79		34		0.72		0.11
0.15		95.77		14.56		62		27		0.72		0.12
0.2		95.52		15.06		53		23		0.72		0.12
0.25		95.39		15.26		46		20		0.72		0.13
0.3		94.96		15.80		40		18		0.72		0.13
0.35		94.62		16.26		35		16		0.72		0.13
0.4		94.10		17.24		30		14		0.71		0.14
0.45		93.63		18.15		26		12		0.71		0.14
0.5		92.84		19.25		21		10		0.70		0.15
0.55		91.98		20.68		16		8		0.69		0.17
0.6		90.00		24.01		11		6		0.66		0.26
0.65		85.50		29.76		7		5		0.60		0.35
0.7		72.07		40.24		3		2		0.42		0.56
0.75		48.82		44.48		1		1		0.06		0.74
0.8		27.46		38.57		0		0		-0.37		0.76
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/thresholdVsRecallNMS0.90.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.68		12.43		407		170		0.76		0.12
0.1		96.50		12.61		262		115		0.76		0.12
0.15		96.20		13.24		207		91		0.76		0.13
0.2		96.12		13.33		174		77		0.76		0.13
0.25		96.07		13.37		149		66		0.75		0.13
0.3		95.75		14.12		128		58		0.75		0.14
0.35		95.52		14.43		110		52		0.75		0.14
0.4		94.85		15.50		94		46		0.75		0.14
0.45		94.51		15.97		79		40		0.74		0.15
0.5		93.65		17.40		62		33		0.74		0.16
0.55		92.34		20.16		46		25		0.73		0.18
0.6		90.82		23.02		30		18		0.69		0.27
0.65		86.42		29.34		17		12		0.63		0.36
0.7		73.02		39.97		8		7		0.44		0.58
0.75		49.29		44.39		3		3		0.08		0.75
0.8		27.46		38.57		1		1		-0.37		0.77
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-thresholdVsRecallAtIoU0.50NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		91.8		17.8		0.69		0.16
0.1		89.0		23.2		0.65		0.19
0.15		76.5		35.2		0.57		0.22
0.2		49.5		44.0		0.41		0.27
0.25		18.1		36.5		0.17		0.34
0.3		1.5		12.3		-0.44		0.57
0.35		0.6		8.0		-0.86		0.37
0.4		0.0		0.0		-0.99		0.07
0.45		0.0		0.0		-1.00		0.00
0.5		0.0		0.0		-1.00		0.00
0.55		0.0		0.0		-1.00		0.00
0.6		0.0		0.0		-1.00		0.00
0.65		0.0		0.0		-1.00		0.00
0.7		0.0		0.0		-1.00		0.00
0.75		0.0		0.0		-1.00		0.00
0.8		0.0		0.0		-1.00		0.00
0.85		0.0		0.0		-1.00		0.00
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-thresholdVsRecallAtIoU0.60NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		85.0		25.5		0.69		0.16
0.1		77.3		33.2		0.65		0.19
0.15		61.8		40.7		0.57		0.22
0.2		34.1		43.2		0.41		0.27
0.25		8.5		27.1		0.17		0.34
0.3		1.0		10.1		-0.44		0.57
0.35		0.1		3.6		-0.86		0.37
0.4		0.0		0.0		-0.99		0.07
0.45		0.0		0.0		-1.00		0.00
0.5		0.0		0.0		-1.00		0.00
0.55		0.0		0.0		-1.00		0.00
0.6		0.0		0.0		-1.00		0.00
0.65		0.0		0.0		-1.00		0.00
0.7		0.0		0.0		-1.00		0.00
0.75		0.0		0.0		-1.00		0.00
0.8		0.0		0.0		-1.00		0.00
0.85		0.0		0.0		-1.00		0.00
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-thresholdVsRecallAtIoU0.70NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		69.6		36.4		0.69		0.16
0.1		51.8		42.4		0.65		0.19
0.15		30.7		41.0		0.57		0.22
0.2		10.3		27.0		0.41		0.27
0.25		1.0		8.5		0.17		0.34
0.3		0.0		0.0		-0.44		0.57
0.35		0.0		0.0		-0.86		0.37
0.4		0.0		0.0		-0.99		0.07
0.45		0.0		0.0		-1.00		0.00
0.5		0.0		0.0		-1.00		0.00
0.55		0.0		0.0		-1.00		0.00
0.6		0.0		0.0		-1.00		0.00
0.65		0.0		0.0		-1.00		0.00
0.7		0.0		0.0		-1.00		0.00
0.75		0.0		0.0		-1.00		0.00
0.8		0.0		0.0		-1.00		0.00
0.85		0.0		0.0		-1.00		0.00
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-thresholdVsRecallAtIoU0.80NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		29.2		41.7		0.69		0.16
0.1		20.7		37.2		0.65		0.19
0.15		7.9		23.0		0.57		0.22
0.2		1.8		10.5		0.41		0.27
0.25		0.0		0.0		0.17		0.34
0.3		0.0		0.0		-0.44		0.57
0.35		0.0		0.0		-0.86		0.37
0.4		0.0		0.0		-0.99		0.07
0.45		0.0		0.0		-1.00		0.00
0.5		0.0		0.0		-1.00		0.00
0.55		0.0		0.0		-1.00		0.00
0.6		0.0		0.0		-1.00		0.00
0.65		0.0		0.0		-1.00		0.00
0.7		0.0		0.0		-1.00		0.00
0.75		0.0		0.0		-1.00		0.00
0.8		0.0		0.0		-1.00		0.00
0.85		0.0		0.0		-1.00		0.00
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-thresholdVsRecallAtIoU0.90NMS0.00.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.05		2.3		15.0		0.69		0.16
0.1		1.5		12.3		0.65		0.19
0.15		0.6		8.0		0.57		0.22
0.2		0.0		0.0		0.41		0.27
0.25		0.0		0.0		0.17		0.34
0.3		0.0		0.0		-0.44		0.57
0.35		0.0		0.0		-0.86		0.37
0.4		0.0		0.0		-0.99		0.07
0.45		0.0		0.0		-1.00		0.00
0.5		0.0		0.0		-1.00		0.00
0.55		0.0		0.0		-1.00		0.00
0.6		0.0		0.0		-1.00		0.00
0.65		0.0		0.0		-1.00		0.00
0.7		0.0		0.0		-1.00		0.00
0.75		0.0		0.0		-1.00		0.00
0.8		0.0		0.0		-1.00		0.00
0.85		0.0		0.0		-1.00		0.00
0.9		0.0		0.0		-1.00		0.00
0.95		0.0		0.0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-thresholdVsRecallNMS0.00.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		91.83		17.84		278		87		0.69		0.16
0.1		89.04		23.20		151		57		0.65		0.19
0.15		76.51		35.22		75		32		0.57		0.22
0.2		49.49		44.03		32		19		0.41		0.27
0.25		18.10		36.53		11		11		0.17		0.34
0.3		1.54		12.33		2		3		-0.44		0.57
0.35		0.64		8.00		0		0		-0.86		0.37
0.4		0.00		0.00		0		0		-0.99		0.07
0.45		0.00		0.00		0		0		-1.00		0.00
0.5		0.00		0.00		0		0		-1.00		0.00
0.55		0.00		0.00		0		0		-1.00		0.00
0.6		0.00		0.00		0		0		-1.00		0.00
0.65		0.00		0.00		0		0		-1.00		0.00
0.7		0.00		0.00		0		0		-1.00		0.00
0.75		0.00		0.00		0		0		-1.00		0.00
0.8		0.00		0.00		0		0		-1.00		0.00
0.85		0.00		0.00		0		0		-1.00		0.00
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> chapters/data/proposals/tm/tmProposals-TSPC100-topKVsRecallAtIoU0.50NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.82		25.21		0.11		0.17
2		11.05		31.25		0.14		0.19
3		12.53		32.86		0.16		0.20
4		13.49		33.70		0.18		0.21
5		14.52		34.47		0.20		0.22
6		15.34		35.16		0.21		0.22
7		16.17		35.74		0.22		0.23
8		16.62		36.02		0.23		0.23
9		17.65		36.66		0.25		0.23
10		18.70		37.39		0.25		0.23
15		26.75		40.69		0.31		0.25
20		35.18		42.77		0.35		0.25
25		42.17		43.71		0.39		0.25
30		48.13		43.60		0.43		0.24
35		52.79		43.48		0.46		0.24
40		56.93		43.21		0.48		0.23
45		61.13		42.22		0.50		0.23
50		63.73		41.45		0.51		0.23
60		70.23		38.46		0.54		0.22
70		74.67		36.71		0.56		0.21
80		78.10		34.73		0.58		0.21
90		81.02		33.15		0.60		0.20
100		82.63		31.63		0.61		0.20


==> chapters/data/proposals/tm/tmProposals-TSPC100-topKVsRecallAtIoU0.60NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		3.47		18.31		0.11		0.17
2		6.82		25.21		0.14		0.19
3		8.49		27.88		0.16		0.20
4		9.78		29.71		0.18		0.21
5		11.05		31.25		0.20		0.22
6		11.60		31.89		0.21		0.22
7		12.25		32.65		0.22		0.23
8		12.31		32.67		0.23		0.23
9		12.68		33.00		0.25		0.23
10		13.60		33.92		0.25		0.23
15		17.31		36.27		0.31		0.25
20		21.24		38.43		0.35		0.25
25		25.85		40.39		0.39		0.25
30		30.63		41.87		0.43		0.24
35		35.93		43.32		0.46		0.24
40		39.62		43.83		0.48		0.23
45		42.62		44.05		0.50		0.23
50		45.86		44.23		0.51		0.23
60		51.27		43.56		0.54		0.22
70		56.28		41.92		0.56		0.21
80		60.38		40.52		0.58		0.21
90		64.18		39.56		0.60		0.20
100		67.31		38.47		0.61		0.20


==> chapters/data/proposals/tm/tmProposals-TSPC100-topKVsRecallAtIoU0.70NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.13		3.59		0.11		0.17
2		0.64		8.00		0.14		0.19
3		0.90		9.45		0.16		0.20
4		1.29		11.27		0.18		0.21
5		1.93		13.76		0.20		0.22
6		2.45		15.45		0.21		0.22
7		3.26		17.68		0.22		0.23
8		3.78		18.98		0.23		0.23
9		4.48		20.55		0.25		0.23
10		5.19		21.97		0.25		0.23
15		8.17		25.97		0.31		0.25
20		10.04		28.02		0.35		0.25
25		12.48		30.49		0.39		0.25
30		14.78		32.33		0.43		0.24
35		15.87		33.15		0.46		0.24
40		17.80		34.75		0.48		0.23
45		19.86		36.19		0.50		0.23
50		21.36		37.01		0.51		0.23
60		25.03		39.05		0.54		0.22
70		29.26		41.07		0.56		0.21
80		33.29		42.05		0.58		0.21
90		36.38		42.55		0.60		0.20
100		38.61		42.72		0.61		0.20


==> chapters/data/proposals/tm/tmProposals-TSPC100-topKVsRecallAtIoU0.80NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.11		0.17
2		0.00		0.00		0.14		0.19
3		0.00		0.00		0.16		0.20
4		0.00		0.00		0.18		0.21
5		0.00		0.00		0.20		0.22
6		0.00		0.00		0.21		0.22
7		0.13		3.59		0.22		0.23
8		0.13		3.59		0.23		0.23
9		0.39		6.20		0.25		0.23
10		0.51		7.16		0.25		0.23
15		1.01		9.68		0.31		0.25
20		1.95		13.27		0.35		0.25
25		3.75		17.53		0.39		0.25
30		4.46		19.04		0.43		0.24
35		4.95		19.87		0.46		0.24
40		6.05		21.97		0.48		0.23
45		6.95		23.27		0.50		0.23
50		8.49		25.55		0.51		0.23
60		10.94		28.60		0.54		0.22
70		12.42		30.25		0.56		0.21
80		14.48		32.05		0.58		0.21
90		16.02		33.49		0.60		0.20
100		17.37		34.67		0.61		0.20


==> chapters/data/proposals/tm/tmProposals-TSPC100-topKVsRecallAtIoU0.90NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.11		0.17
2		0.00		0.00		0.14		0.19
3		0.00		0.00		0.16		0.20
4		0.00		0.00		0.18		0.21
5		0.00		0.00		0.20		0.22
6		0.00		0.00		0.21		0.22
7		0.00		0.00		0.22		0.23
8		0.00		0.00		0.23		0.23
9		0.00		0.00		0.25		0.23
10		0.00		0.00		0.25		0.23
15		0.13		3.59		0.31		0.25
20		0.39		6.20		0.35		0.25
25		0.64		8.00		0.39		0.25
30		0.64		8.00		0.43		0.24
35		0.77		8.75		0.46		0.24
40		0.77		8.75		0.48		0.23
45		0.77		8.75		0.50		0.23
50		0.77		8.75		0.51		0.23
60		0.77		8.75		0.54		0.22
70		0.77		8.75		0.56		0.21
80		0.77		8.75		0.58		0.21
90		0.77		8.75		0.60		0.20
100		0.90		9.45		0.61		0.20


==> chapters/data/proposals/topKVsRecallAtIoU0.50-nms0.40.csv <==
k		meanRecall		stdRecall
1		64.9		36.7
2		78.2		32.3
3		84.0		28.6
4		87.2		26.1
5		89.2		24.0
6		90.2		22.8
7		90.4		22.5
8		90.8		21.8
9		91.2		21.4
10		91.3		21.4
15		92.3		20.4
20		92.4		20.1
25		92.4		20.1
30		92.7		20.0
35		92.7		19.9
40		92.7		19.8
45		92.7		19.8
50		92.7		19.8
60		92.7		19.8
70		92.7		19.8
80		92.7		19.8
90		92.7		19.8
100		92.7		19.8


==> chapters/data/proposals/topKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall
1		64.9		36.7
2		72.4		33.5
3		76.2		31.1
4		77.7		30.2
5		79.0		29.1
6		80.1		28.4
7		81.3		27.9
8		82.7		27.0
9		83.7		26.3
10		84.3		26.0
15		89.6		22.4
20		91.2		20.6
25		92.6		19.0
30		93.2		18.1
35		93.5		17.8
40		93.6		17.7
45		93.7		17.5
50		94.0		17.2
60		94.6		15.9
70		94.9		15.3
80		95.2		14.9
90		95.5		14.6
100		95.6		14.2


==> chapters/data/proposals/topKVsRecallAtIoU0.50NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		72.37		33.51		0.47		0.33
3		76.17		31.12		0.50		0.33
4		77.69		30.22		0.53		0.33
5		79.04		29.09		0.55		0.32
6		80.07		28.41		0.57		0.32
7		81.25		27.91		0.59		0.31
8		82.73		26.99		0.60		0.30
9		83.70		26.31		0.62		0.29
10		84.26		25.96		0.63		0.28
15		89.55		22.39		0.69		0.22
20		91.18		20.57		0.71		0.20
25		92.56		19.04		0.72		0.18
30		93.22		18.11		0.72		0.18
35		93.46		17.81		0.73		0.18
40		93.59		17.68		0.73		0.17
45		93.72		17.54		0.73		0.17
50		93.95		17.22		0.73		0.17
60		94.57		15.94		0.74		0.16
70		94.94		15.29		0.74		0.16
80		95.24		14.92		0.74		0.15
90		95.45		14.57		0.75		0.15
100		95.65		14.17		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.50NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		75.80		32.32		0.50		0.31
3		82.05		29.19		0.58		0.27
4		85.91		26.90		0.62		0.22
5		88.27		25.00		0.64		0.20
6		89.83		23.06		0.65		0.19
7		90.78		22.00		0.66		0.18
8		91.14		21.39		0.67		0.18
9		91.53		20.77		0.67		0.17
10		91.74		20.56		0.67		0.17
15		93.26		18.69		0.68		0.14
20		93.87		18.00		0.69		0.13
25		94.04		17.66		0.69		0.13
30		94.14		17.38		0.69		0.13
35		94.19		17.35		0.69		0.12
40		94.36		17.25		0.69		0.12
45		94.36		17.25		0.69		0.12
50		94.40		17.22		0.70		0.12
60		94.44		17.11		0.70		0.12
70		94.44		17.11		0.70		0.12
80		94.44		17.11		0.70		0.12
90		94.44		17.11		0.70		0.12
100		94.44		17.11		0.70		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.50NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		74.32		32.62		0.49		0.32
3		79.49		29.73		0.56		0.29
4		84.17		27.59		0.61		0.25
5		87.41		25.27		0.64		0.21
6		88.48		24.14		0.66		0.20
7		90.15		22.48		0.66		0.19
8		90.54		22.22		0.67		0.18
9		91.29		21.16		0.67		0.17
10		91.70		20.58		0.68		0.17
15		92.99		19.16		0.69		0.16
20		94.68		16.12		0.70		0.14
25		95.17		15.27		0.70		0.13
30		95.39		14.81		0.70		0.12
35		95.43		14.77		0.70		0.12
40		95.43		14.77		0.70		0.12
45		95.47		14.74		0.70		0.12
50		95.52		14.70		0.70		0.12
60		95.65		14.60		0.71		0.12
70		95.69		14.56		0.71		0.11
80		95.73		14.52		0.71		0.11
90		95.73		14.52		0.71		0.11
100		95.73		14.52		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.50NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		74.26		32.62		0.49		0.32
3		78.94		29.95		0.55		0.30
4		82.99		28.04		0.60		0.26
5		86.19		26.08		0.63		0.23
6		88.35		24.21		0.65		0.20
7		89.88		22.40		0.66		0.19
8		90.58		21.76		0.67		0.18
9		91.36		20.80		0.68		0.18
10		91.89		20.17		0.68		0.17
15		92.81		19.14		0.69		0.16
20		94.06		17.48		0.70		0.14
25		94.51		16.93		0.70		0.13
30		94.98		15.93		0.71		0.13
35		95.32		15.11		0.71		0.12
40		95.37		15.08		0.71		0.12
45		95.45		15.01		0.71		0.12
50		95.45		15.01		0.71		0.12
60		95.54		14.94		0.71		0.12
70		95.67		14.83		0.71		0.11
80		95.71		14.80		0.71		0.11
90		95.75		14.76		0.71		0.11
100		95.80		14.73		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.50NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		73.83		32.84		0.48		0.33
3		78.10		30.37		0.53		0.31
4		81.02		28.81		0.58		0.29
5		83.46		27.76		0.61		0.26
6		86.70		25.98		0.64		0.23
7		87.90		24.58		0.65		0.21
8		89.36		22.89		0.67		0.20
9		89.98		22.36		0.67		0.20
10		90.80		21.49		0.68		0.19
15		92.60		19.37		0.69		0.17
20		93.33		18.47		0.70		0.17
25		93.97		17.45		0.70		0.16
30		94.62		16.70		0.71		0.15
35		95.05		15.98		0.71		0.14
40		95.17		15.79		0.72		0.14
45		95.30		15.61		0.72		0.13
50		95.35		15.48		0.72		0.13
60		95.73		14.60		0.72		0.12
70		95.95		14.11		0.72		0.12
80		96.12		13.65		0.72		0.12
90		96.12		13.65		0.72		0.12
100		96.12		13.65		0.72		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.50NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		72.37		33.51		0.47		0.33
3		76.17		31.12		0.50		0.33
4		77.69		30.22		0.53		0.33
5		79.04		29.09		0.55		0.32
6		80.07		28.41		0.57		0.32
7		81.25		27.91		0.59		0.31
8		82.73		26.99		0.60		0.30
9		83.70		26.31		0.62		0.29
10		84.26		25.96		0.63		0.28
15		89.55		22.39		0.69		0.22
20		91.18		20.57		0.71		0.20
25		92.56		19.04		0.72		0.18
30		93.22		18.11		0.72		0.18
35		93.46		17.81		0.73		0.18
40		93.59		17.68		0.73		0.17
45		93.72		17.54		0.73		0.17
50		93.95		17.22		0.73		0.17
60		94.57		15.94		0.74		0.16
70		94.94		15.29		0.74		0.16
80		95.24		14.92		0.74		0.15
90		95.45		14.57		0.75		0.15
100		95.65		14.17		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall
1		52.5		41.5
2		63.1		39.1
3		69.5		36.1
4		72.6		34.5
5		74.5		33.0
6		76.6		31.5
7		78.0		30.0
8		79.1		29.2
9		80.0		28.4
10		80.5		28.3
15		84.3		26.2
20		86.7		24.7
25		88.1		23.4
30		88.3		23.3
35		88.7		23.1
40		88.9		23.0
45		89.1		22.8
50		89.3		22.7
60		89.6		22.1
70		89.7		22.0
80		90.0		21.7
90		90.2		21.5
100		90.4		21.2


==> chapters/data/proposals/topKVsRecallAtIoU0.60NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		52.60		41.52		0.41		0.33
2		63.06		39.08		0.47		0.33
3		69.52		36.13		0.50		0.33
4		72.63		34.46		0.53		0.33
5		74.50		33.04		0.55		0.32
6		76.56		31.47		0.57		0.32
7		78.04		29.99		0.59		0.31
8		79.06		29.22		0.60		0.30
9		79.97		28.39		0.62		0.29
10		80.54		28.29		0.63		0.28
15		84.34		26.24		0.69		0.22
20		86.66		24.68		0.71		0.20
25		88.14		23.44		0.72		0.18
30		88.31		23.30		0.72		0.18
35		88.70		23.08		0.73		0.18
40		88.93		22.95		0.73		0.17
45		89.12		22.83		0.73		0.17
50		89.30		22.74		0.73		0.17
60		89.60		22.13		0.74		0.16
70		89.73		22.05		0.74		0.16
80		90.05		21.68		0.74		0.15
90		90.20		21.54		0.75		0.15
100		90.43		21.24		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.60NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		52.60		41.52		0.41		0.33
2		66.22		39.05		0.50		0.31
3		73.90		35.91		0.58		0.27
4		78.40		33.17		0.62		0.22
5		80.91		31.43		0.64		0.20
6		82.15		30.31		0.65		0.19
7		83.10		29.60		0.66		0.18
8		83.70		29.14		0.67		0.18
9		84.21		28.59		0.67		0.17
10		84.56		28.40		0.67		0.17
15		85.61		27.82		0.68		0.14
20		85.86		27.66		0.69		0.13
25		85.86		27.66		0.69		0.13
30		85.91		27.60		0.69		0.13
35		86.08		27.38		0.69		0.12
40		86.16		27.21		0.69		0.12
45		86.16		27.21		0.69		0.12
50		86.16		27.21		0.70		0.12
60		86.16		27.21		0.70		0.12
70		86.16		27.21		0.70		0.12
80		86.16		27.21		0.70		0.12
90		86.16		27.21		0.70		0.12
100		86.16		27.21		0.70		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.60NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		52.60		41.52		0.41		0.33
2		65.25		38.98		0.49		0.32
3		72.54		35.75		0.56		0.29
4		77.48		32.83		0.61		0.25
5		80.37		31.23		0.64		0.21
6		82.35		29.72		0.66		0.20
7		83.20		28.98		0.66		0.19
8		83.87		28.60		0.67		0.18
9		84.45		27.79		0.67		0.17
10		84.83		27.66		0.68		0.17
15		86.10		26.83		0.69		0.16
20		87.43		25.56		0.70		0.14
25		87.79		25.20		0.70		0.13
30		87.86		25.04		0.70		0.12
35		87.90		24.97		0.70		0.12
40		88.03		24.78		0.70		0.12
45		88.20		24.51		0.70		0.12
50		88.25		24.39		0.70		0.12
60		88.29		24.32		0.71		0.12
70		88.29		24.32		0.71		0.11
80		88.29		24.32		0.71		0.11
90		88.29		24.32		0.71		0.11
100		88.29		24.32		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.60NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		52.60		41.52		0.41		0.33
2		65.38		38.85		0.49		0.32
3		72.48		35.39		0.55		0.30
4		76.45		33.13		0.60		0.26
5		79.30		31.48		0.63		0.23
6		81.96		29.49		0.65		0.20
7		83.23		28.46		0.66		0.19
8		84.02		28.02		0.67		0.18
9		84.49		27.56		0.68		0.18
10		85.16		26.95		0.68		0.17
15		86.49		26.00		0.69		0.16
20		87.43		25.44		0.70		0.14
25		87.84		25.19		0.70		0.13
30		88.16		24.64		0.71		0.13
35		88.40		24.20		0.71		0.12
40		88.40		24.20		0.71		0.12
45		88.61		23.92		0.71		0.12
50		88.61		23.92		0.71		0.12
60		88.70		23.84		0.71		0.12
70		88.87		23.50		0.71		0.11
80		88.91		23.43		0.71		0.11
90		88.91		23.43		0.71		0.11
100		88.91		23.43		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.60NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		52.60		41.52		0.41		0.33
2		64.97		38.92		0.48		0.33
3		71.66		35.75		0.53		0.31
4		75.44		33.37		0.58		0.29
5		77.76		32.19		0.61		0.26
6		79.79		31.07		0.64		0.23
7		81.72		29.64		0.65		0.21
8		83.16		28.13		0.67		0.20
9		84.08		27.36		0.67		0.20
10		84.98		26.68		0.68		0.19
15		86.55		25.13		0.69		0.17
20		87.26		24.08		0.70		0.17
25		88.33		23.24		0.70		0.16
30		88.76		23.01		0.71		0.15
35		89.17		22.58		0.71		0.14
40		89.55		22.23		0.72		0.14
45		89.77		21.97		0.72		0.13
50		89.92		21.75		0.72		0.13
60		90.26		21.11		0.72		0.12
70		90.48		20.77		0.72		0.12
80		90.65		20.43		0.72		0.12
90		90.65		20.43		0.72		0.12
100		90.84		20.12		0.72		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.60NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		52.60		41.52		0.41		0.33
2		63.06		39.08		0.47		0.33
3		69.52		36.13		0.50		0.33
4		72.63		34.46		0.53		0.33
5		74.50		33.04		0.55		0.32
6		76.56		31.47		0.57		0.32
7		78.04		29.99		0.59		0.31
8		79.06		29.22		0.60		0.30
9		79.97		28.39		0.62		0.29
10		80.54		28.29		0.63		0.28
15		84.34		26.24		0.69		0.22
20		86.66		24.68		0.71		0.20
25		88.14		23.44		0.72		0.18
30		88.31		23.30		0.72		0.18
35		88.70		23.08		0.73		0.18
40		88.93		22.95		0.73		0.17
45		89.12		22.83		0.73		0.17
50		89.30		22.74		0.73		0.17
60		89.60		22.13		0.74		0.16
70		89.73		22.05		0.74		0.16
80		90.05		21.68		0.74		0.15
90		90.20		21.54		0.75		0.15
100		90.43		21.24		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall
1		28.1		38.8
2		40.8		42.1
3		50.2		42.4
4		55.7		41.8
5		59.2		41.0
6		62.0		40.0
7		65.2		38.7
8		68.0		37.3
9		69.8		36.2
10		71.1		35.6
15		75.4		33.0
20		78.2		31.3
25		79.7		30.4
30		80.4		29.4
35		81.0		28.8
40		81.7		28.4
45		81.9		28.2
50		82.2		27.8
60		82.6		27.2
70		83.3		26.6
80		83.7		26.4
90		83.9		26.2
100		84.1		26.0


==> chapters/data/proposals/topKVsRecallAtIoU0.70NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		28.14		38.75		0.41		0.33
2		40.84		42.12		0.47		0.33
3		50.19		42.36		0.50		0.33
4		55.73		41.79		0.53		0.33
5		59.20		40.99		0.55		0.32
6		62.01		40.03		0.57		0.32
7		65.19		38.70		0.59		0.31
8		67.98		37.27		0.60		0.30
9		69.82		36.20		0.62		0.29
10		71.11		35.64		0.63		0.28
15		75.40		32.99		0.69		0.22
20		78.25		31.27		0.71		0.20
25		79.67		30.35		0.72		0.18
30		80.39		29.41		0.72		0.18
35		81.04		28.84		0.73		0.18
40		81.70		28.39		0.73		0.17
45		81.87		28.20		0.73		0.17
50		82.20		27.77		0.73		0.17
60		82.60		27.18		0.74		0.16
70		83.33		26.65		0.74		0.16
80		83.72		26.40		0.74		0.15
90		83.93		26.25		0.75		0.15
100		84.11		25.95		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.70NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		28.14		38.75		0.41		0.33
2		42.26		42.41		0.50		0.31
3		52.06		43.14		0.58		0.27
4		56.22		42.76		0.62		0.22
5		58.07		42.41		0.64		0.20
6		58.97		42.23		0.65		0.19
7		59.42		42.17		0.66		0.18
8		59.65		42.16		0.67		0.18
9		60.02		42.15		0.67		0.17
10		60.23		42.18		0.67		0.17
15		61.03		41.98		0.68		0.14
20		61.30		41.99		0.69		0.13
25		61.43		41.95		0.69		0.13
30		61.43		41.95		0.69		0.13
35		61.43		41.95		0.69		0.12
40		61.43		41.95		0.69		0.12
45		61.43		41.95		0.69		0.12
50		61.43		41.95		0.70		0.12
60		61.43		41.95		0.70		0.12
70		61.43		41.95		0.70		0.12
80		61.43		41.95		0.70		0.12
90		61.43		41.95		0.70		0.12
100		61.43		41.95		0.70		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.70NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		28.14		38.75		0.41		0.33
2		41.74		42.01		0.49		0.32
3		51.87		42.59		0.56		0.29
4		56.59		42.33		0.61		0.25
5		60.06		41.87		0.64		0.21
6		61.15		41.55		0.66		0.20
7		62.18		41.34		0.66		0.19
8		62.18		41.34		0.67		0.18
9		62.53		41.28		0.67		0.17
10		62.72		41.34		0.68		0.17
15		63.77		41.21		0.69		0.16
20		64.37		41.16		0.70		0.14
25		64.82		40.96		0.70		0.13
30		64.89		40.90		0.70		0.12
35		64.89		40.90		0.70		0.12
40		64.89		40.90		0.70		0.12
45		64.95		40.83		0.70		0.12
50		64.95		40.83		0.70		0.12
60		64.95		40.83		0.71		0.12
70		64.95		40.83		0.71		0.11
80		64.95		40.83		0.71		0.11
90		64.95		40.83		0.71		0.11
100		64.95		40.83		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.70NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		28.14		38.75		0.41		0.33
2		42.71		42.15		0.49		0.32
3		52.90		42.38		0.55		0.30
4		57.61		41.85		0.60		0.26
5		61.11		41.34		0.63		0.23
6		63.11		40.87		0.65		0.20
7		64.01		40.49		0.66		0.19
8		64.52		40.39		0.67		0.18
9		64.99		40.18		0.68		0.18
10		65.12		40.21		0.68		0.17
15		66.41		39.95		0.69		0.16
20		67.29		39.78		0.70		0.14
25		67.72		39.59		0.70		0.13
30		67.98		39.39		0.71		0.13
35		68.28		39.25		0.71		0.12
40		68.34		39.26		0.71		0.12
45		68.34		39.26		0.71		0.12
50		68.40		39.19		0.71		0.12
60		68.40		39.19		0.71		0.12
70		68.40		39.19		0.71		0.11
80		68.40		39.19		0.71		0.11
90		68.40		39.19		0.71		0.11
100		68.40		39.19		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.70NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		28.14		38.75		0.41		0.33
2		43.48		42.42		0.48		0.33
3		52.79		42.53		0.53		0.31
4		57.92		41.63		0.58		0.29
5		61.43		40.74		0.61		0.26
6		63.99		39.94		0.64		0.23
7		66.88		38.78		0.65		0.21
8		68.30		38.13		0.67		0.20
9		69.46		37.55		0.67		0.20
10		69.80		37.38		0.68		0.19
15		71.15		36.73		0.69		0.17
20		72.14		36.14		0.70		0.17
25		72.84		35.97		0.70		0.16
30		73.51		35.86		0.71		0.15
35		73.83		35.56		0.71		0.14
40		74.28		35.20		0.72		0.14
45		74.45		35.18		0.72		0.13
50		74.67		35.03		0.72		0.13
60		74.97		34.91		0.72		0.12
70		75.03		34.81		0.72		0.12
80		75.03		34.81		0.72		0.12
90		75.08		34.74		0.72		0.12
100		75.08		34.74		0.72		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.70NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		28.14		38.75		0.41		0.33
2		40.84		42.12		0.47		0.33
3		50.19		42.36		0.50		0.33
4		55.73		41.79		0.53		0.33
5		59.20		40.99		0.55		0.32
6		62.01		40.03		0.57		0.32
7		65.19		38.70		0.59		0.31
8		67.98		37.27		0.60		0.30
9		69.82		36.20		0.62		0.29
10		71.11		35.64		0.63		0.28
15		75.40		32.99		0.69		0.22
20		78.25		31.27		0.71		0.20
25		79.67		30.35		0.72		0.18
30		80.39		29.41		0.72		0.18
35		81.04		28.84		0.73		0.18
40		81.70		28.39		0.73		0.17
45		81.87		28.20		0.73		0.17
50		82.20		27.77		0.73		0.17
60		82.60		27.18		0.74		0.16
70		83.33		26.65		0.74		0.16
80		83.72		26.40		0.74		0.15
90		83.93		26.25		0.75		0.15
100		84.11		25.95		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall
1		5.6		21.3
2		9.9		27.8
3		14.2		32.8
4		18.6		36.7
5		20.8		38.3
6		22.8		39.5
7		24.7		40.9
8		26.2		41.9
9		27.9		42.7
10		29.3		43.4
15		32.7		45.1
20		34.0		45.5
25		35.0		45.8
30		35.6		45.9
35		36.0		46.0
40		36.7		46.1
45		36.9		46.1
50		37.1		46.2
60		37.9		46.2
70		38.2		46.1
80		38.2		46.1
90		38.3		46.1
100		38.5		46.0


==> chapters/data/proposals/topKVsRecallAtIoU0.80NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		5.64		21.29		0.41		0.33
2		9.93		27.82		0.47		0.33
3		14.16		32.80		0.50		0.33
4		18.51		36.57		0.53		0.33
5		20.83		38.27		0.55		0.32
6		22.78		39.53		0.57		0.32
7		24.71		40.87		0.59		0.31
8		26.19		41.86		0.60		0.30
9		27.91		42.69		0.62		0.29
10		29.30		43.38		0.63		0.28
15		32.67		45.12		0.69		0.22
20		34.04		45.50		0.71		0.20
25		35.05		45.85		0.72		0.18
30		35.61		45.92		0.72		0.18
35		35.97		45.97		0.73		0.18
40		36.68		46.12		0.73		0.17
45		36.85		46.10		0.73		0.17
50		37.11		46.17		0.73		0.17
60		37.90		46.18		0.74		0.16
70		38.18		46.12		0.74		0.16
80		38.25		46.10		0.74		0.15
90		38.29		46.08		0.75		0.15
100		38.46		46.03		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.80NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		5.64		21.29		0.41		0.33
2		10.02		27.84		0.50		0.31
3		14.97		33.43		0.58		0.27
4		17.16		35.40		0.62		0.22
5		18.23		36.42		0.64		0.20
6		18.62		36.58		0.65		0.19
7		18.75		36.60		0.66		0.18
8		19.00		36.82		0.67		0.18
9		19.24		37.02		0.67		0.17
10		19.35		37.11		0.67		0.17
15		19.80		37.28		0.68		0.14
20		19.88		37.31		0.69		0.13
25		19.88		37.31		0.69		0.13
30		19.88		37.31		0.69		0.13
35		19.88		37.31		0.69		0.12
40		19.88		37.31		0.69		0.12
45		19.88		37.31		0.69		0.12
50		19.88		37.31		0.70		0.12
60		19.88		37.31		0.70		0.12
70		19.88		37.31		0.70		0.12
80		19.88		37.31		0.70		0.12
90		19.88		37.31		0.70		0.12
100		19.88		37.31		0.70		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.80NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		5.64		21.29		0.41		0.33
2		10.15		27.91		0.49		0.32
3		14.84		33.30		0.56		0.29
4		17.72		35.87		0.61		0.25
5		19.26		37.38		0.64		0.21
6		19.84		37.81		0.66		0.20
7		20.10		37.84		0.66		0.19
8		20.42		38.05		0.67		0.18
9		20.66		38.24		0.67		0.17
10		20.79		38.33		0.68		0.17
15		21.41		38.65		0.69		0.16
20		21.58		38.65		0.70		0.14
25		21.66		38.72		0.70		0.13
30		21.66		38.72		0.70		0.12
35		21.66		38.72		0.70		0.12
40		21.66		38.72		0.70		0.12
45		21.66		38.72		0.70		0.12
50		21.66		38.72		0.70		0.12
60		21.66		38.72		0.71		0.12
70		21.66		38.72		0.71		0.11
80		21.66		38.72		0.71		0.11
90		21.66		38.72		0.71		0.11
100		21.66		38.72		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.80NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		5.64		21.29		0.41		0.33
2		10.15		28.03		0.49		0.32
3		15.23		33.70		0.55		0.30
4		17.74		35.98		0.60		0.26
5		19.65		37.69		0.63		0.23
6		20.74		38.42		0.65		0.20
7		20.94		38.44		0.66		0.19
8		21.26		38.73		0.67		0.18
9		21.56		38.91		0.68		0.18
10		21.56		38.91		0.68		0.17
15		22.29		39.32		0.69		0.16
20		22.61		39.38		0.70		0.14
25		22.80		39.44		0.70		0.13
30		22.80		39.44		0.71		0.13
35		22.80		39.44		0.71		0.12
40		22.80		39.44		0.71		0.12
45		22.80		39.44		0.71		0.12
50		22.80		39.44		0.71		0.12
60		22.80		39.44		0.71		0.12
70		22.80		39.44		0.71		0.11
80		22.80		39.44		0.71		0.11
90		22.80		39.44		0.71		0.11
100		22.80		39.44		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.80NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		5.64		21.29		0.41		0.33
2		11.13		29.43		0.48		0.33
3		14.76		33.21		0.53		0.31
4		18.68		36.89		0.58		0.29
5		20.14		37.79		0.61		0.26
6		22.18		39.35		0.64		0.23
7		23.66		40.40		0.65		0.21
8		24.50		40.74		0.67		0.20
9		25.01		41.13		0.67		0.20
10		25.44		41.35		0.68		0.19
15		26.51		41.94		0.69		0.17
20		27.31		42.23		0.70		0.17
25		27.63		42.18		0.70		0.16
30		27.76		42.25		0.71		0.15
35		27.82		42.24		0.71		0.14
40		27.97		42.25		0.72		0.14
45		27.97		42.25		0.72		0.13
50		27.97		42.25		0.72		0.13
60		27.97		42.25		0.72		0.12
70		27.97		42.25		0.72		0.12
80		27.97		42.25		0.72		0.12
90		27.97		42.25		0.72		0.12
100		27.97		42.25		0.72		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.80NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		5.64		21.29		0.41		0.33
2		9.93		27.82		0.47		0.33
3		14.16		32.80		0.50		0.33
4		18.51		36.57		0.53		0.33
5		20.83		38.27		0.55		0.32
6		22.78		39.53		0.57		0.32
7		24.71		40.87		0.59		0.31
8		26.19		41.86		0.60		0.30
9		27.91		42.69		0.62		0.29
10		29.30		43.38		0.63		0.28
15		32.67		45.12		0.69		0.22
20		34.04		45.50		0.71		0.20
25		35.05		45.85		0.72		0.18
30		35.61		45.92		0.72		0.18
35		35.97		45.97		0.73		0.18
40		36.68		46.12		0.73		0.17
45		36.85		46.10		0.73		0.17
50		37.11		46.17		0.73		0.17
60		37.90		46.18		0.74		0.16
70		38.18		46.12		0.74		0.16
80		38.25		46.10		0.74		0.15
90		38.29		46.08		0.75		0.15
100		38.46		46.03		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall
1		0.3		5.1
2		0.8		8.8
3		1.3		11.3
4		1.5		12.3
5		1.5		12.3
6		1.7		12.6
7		2.2		14.2
8		2.3		14.6
9		2.3		14.6
10		2.5		14.9
15		3.1		16.0
20		3.4		16.3
25		3.6		17.0
30		4.0		17.8
35		4.2		18.2
40		4.2		18.2
45		4.2		18.2
50		4.2		18.2
60		4.3		18.5
70		4.4		18.8
80		4.4		18.8
90		4.4		18.8
100		4.4		18.8


==> chapters/data/proposals/topKVsRecallAtIoU0.90NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.26		5.07		0.41		0.33
2		0.77		8.75		0.47		0.33
3		1.29		11.27		0.50		0.33
4		1.54		12.33		0.53		0.33
5		1.54		12.33		0.55		0.32
6		1.67		12.57		0.57		0.32
7		2.19		14.18		0.59		0.31
8		2.32		14.61		0.60		0.30
9		2.32		14.61		0.62		0.29
10		2.51		14.90		0.63		0.28
15		3.13		15.98		0.69		0.22
20		3.39		16.33		0.71		0.20
25		3.65		17.05		0.72		0.18
30		3.97		17.81		0.72		0.18
35		4.16		18.21		0.73		0.18
40		4.16		18.21		0.73		0.17
45		4.16		18.21		0.73		0.17
50		4.16		18.21		0.73		0.17
60		4.29		18.53		0.74		0.16
70		4.42		18.85		0.74		0.16
80		4.42		18.85		0.74		0.15
90		4.42		18.85		0.75		0.15
100		4.42		18.85		0.75		0.15


==> chapters/data/proposals/topKVsRecallAtIoU0.90NMS0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.26		5.07		0.41		0.33
2		0.64		8.00		0.50		0.31
3		0.77		8.75		0.58		0.27
4		0.84		8.93		0.62		0.22
5		0.90		9.10		0.64		0.20
6		0.90		9.10		0.65		0.19
7		0.90		9.10		0.66		0.18
8		0.97		9.27		0.67		0.18
9		0.97		9.27		0.67		0.17
10		0.97		9.27		0.67		0.17
15		0.97		9.27		0.68		0.14
20		0.97		9.27		0.69		0.13
25		0.97		9.27		0.69		0.13
30		0.97		9.27		0.69		0.13
35		0.97		9.27		0.69		0.12
40		0.97		9.27		0.69		0.12
45		0.97		9.27		0.69		0.12
50		0.97		9.27		0.70		0.12
60		0.97		9.27		0.70		0.12
70		0.97		9.27		0.70		0.12
80		0.97		9.27		0.70		0.12
90		0.97		9.27		0.70		0.12
100		0.97		9.27		0.70		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.90NMS0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.26		5.07		0.41		0.33
2		0.64		8.00		0.49		0.32
3		0.77		8.75		0.56		0.29
4		0.90		9.10		0.61		0.25
5		0.97		9.27		0.64		0.21
6		0.97		9.27		0.66		0.20
7		0.97		9.27		0.66		0.19
8		1.03		9.44		0.67		0.18
9		1.09		9.60		0.67		0.17
10		1.16		9.76		0.68		0.17
15		1.16		9.76		0.69		0.16
20		1.16		9.76		0.70		0.14
25		1.16		9.76		0.70		0.13
30		1.16		9.76		0.70		0.12
35		1.16		9.76		0.70		0.12
40		1.16		9.76		0.70		0.12
45		1.16		9.76		0.70		0.12
50		1.16		9.76		0.70		0.12
60		1.16		9.76		0.71		0.12
70		1.16		9.76		0.71		0.11
80		1.16		9.76		0.71		0.11
90		1.16		9.76		0.71		0.11
100		1.16		9.76		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.90NMS0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.26		5.07		0.41		0.33
2		0.64		8.00		0.49		0.32
3		0.77		8.75		0.55		0.30
4		0.90		9.10		0.60		0.26
5		0.97		9.27		0.63		0.23
6		0.97		9.27		0.65		0.20
7		0.97		9.27		0.66		0.19
8		0.97		9.27		0.67		0.18
9		0.97		9.27		0.68		0.18
10		0.97		9.27		0.68		0.17
15		0.97		9.27		0.69		0.16
20		0.97		9.27		0.70		0.14
25		0.97		9.27		0.70		0.13
30		0.97		9.27		0.71		0.13
35		0.97		9.27		0.71		0.12
40		0.97		9.27		0.71		0.12
45		0.97		9.27		0.71		0.12
50		0.97		9.27		0.71		0.12
60		0.97		9.27		0.71		0.12
70		0.97		9.27		0.71		0.11
80		0.97		9.27		0.71		0.11
90		0.97		9.27		0.71		0.11
100		0.97		9.27		0.71		0.11


==> chapters/data/proposals/topKVsRecallAtIoU0.90NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.26		5.07		0.41		0.33
2		0.77		8.75		0.48		0.33
3		1.03		10.09		0.53		0.31
4		1.22		10.84		0.58		0.29
5		1.29		10.98		0.61		0.26
6		1.35		11.12		0.64		0.23
7		1.42		11.26		0.65		0.21
8		1.48		11.39		0.67		0.20
9		1.54		11.52		0.67		0.20
10		1.54		11.52		0.68		0.19
15		1.54		11.52		0.69		0.17
20		1.54		11.52		0.70		0.17
25		1.54		11.52		0.70		0.16
30		1.54		11.52		0.71		0.15
35		1.54		11.52		0.71		0.14
40		1.54		11.52		0.72		0.14
45		1.54		11.52		0.72		0.13
50		1.54		11.52		0.72		0.13
60		1.54		11.52		0.72		0.12
70		1.54		11.52		0.72		0.12
80		1.54		11.52		0.72		0.12
90		1.54		11.52		0.72		0.12
100		1.54		11.52		0.72		0.12


==> chapters/data/proposals/topKVsRecallAtIoU0.90NMS0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.26		5.07		0.41		0.33
2		0.77		8.75		0.47		0.33
3		1.29		11.27		0.50		0.33
4		1.54		12.33		0.53		0.33
5		1.54		12.33		0.55		0.32
6		1.67		12.57		0.57		0.32
7		2.19		14.18		0.59		0.31
8		2.32		14.61		0.60		0.30
9		2.32		14.61		0.62		0.29
10		2.51		14.90		0.63		0.28
15		3.13		15.98		0.69		0.22
20		3.39		16.33		0.71		0.20
25		3.65		17.05		0.72		0.18
30		3.97		17.81		0.72		0.18
35		4.16		18.21		0.73		0.18
40		4.16		18.21		0.73		0.17
45		4.16		18.21		0.73		0.17
50		4.16		18.21		0.73		0.17
60		4.29		18.53		0.74		0.16
70		4.42		18.85		0.74		0.16
80		4.42		18.85		0.74		0.15
90		4.42		18.85		0.75		0.15
100		4.42		18.85		0.75		0.15


==> chapters/data/templateMatching-CC-accuracyVsTemplates.csv <==
tspc	numParams	meanAcc	stdAcc	minAcc	maxAcc	meanTime	stdTime
1	101376	45.67	5.99	31.14	60.00	0.66	0.07
2	202752	56.49	3.86	46.58	64.30	1.28	0.03
3	304128	61.67	4.21	48.86	71.65	1.91	0.06
4	405504	66.56	3.72	55.44	74.43	2.53	0.05
5	506880	68.90	3.01	60.51	75.19	3.16	0.06
6	608256	71.98	2.70	65.57	77.22	3.78	0.07
7	709632	73.02	2.75	64.30	78.48	4.41	0.08
8	811008	74.99	2.65	67.59	80.00	5.04	0.08
9	912384	76.12	2.31	70.63	82.28	5.65	0.09
10	1013760	77.17	2.35	71.65	83.04	6.29	0.09
15	1520640	81.46	2.07	75.70	86.58	9.42	0.13
20	2027520	84.21	1.65	80.51	87.85	12.58	0.15
25	2534400	85.52	1.59	81.01	89.11	15.72	0.21
30	3041280	86.32	1.52	80.76	89.62	18.86	0.21
35	3548160	87.58	1.28	83.80	90.13	21.95	0.22
40	4055040	88.49	1.00	86.08	91.14	25.22	0.67
45	4561920	88.90	1.08	85.32	91.39	28.25	0.26
50	5068800	89.67	1.09	87.09	91.90	31.40	0.29
60	6082560	90.39	1.08	87.34	92.41	37.60	0.33
70	7096320	90.96	0.81	89.37	93.16	43.86	0.36
80	8110080	91.52	0.70	89.62	93.42	50.13	0.39
90	9123840	91.99	0.67	90.38	93.42	56.47	0.41
100	10137600	92.10	0.65	90.13	93.42	62.69	0.45
110	11151360	92.42	0.67	89.87	93.42	68.91	0.49
120	12165120	92.62	0.54	91.14	94.18	75.14	0.52
130	13178880	92.78	0.56	91.39	94.18	81.33	0.55
140	14192640	92.91	0.46	91.90	93.92	87.65	0.60
150	15206400	92.97	0.47	91.65	94.18	93.85	0.65


==> chapters/data/templateMatching-SQD-accuracyVsTemplates.csv <==
tspc	numParams	meanAcc	stdAcc	minAcc	maxAcc	meanTime	stdTime
1	101376	43.85	4.94	33.16	57.97	0.24	0.01
2	202752	55.43	4.77	41.77	65.57	0.46	0.01
3	304128	60.93	4.46	47.34	70.63	0.68	0.02
4	405504	66.79	3.27	57.97	73.42	0.91	0.02
5	506880	69.47	3.18	58.99	75.70	1.13	0.03
6	608256	72.56	2.96	64.30	78.99	1.36	0.03
7	709632	75.24	2.73	66.84	81.27	1.58	0.04
8	811008	76.98	2.80	70.13	84.56	1.81	0.04
9	912384	78.87	2.29	72.41	83.29	2.03	0.04
10	1013760	79.83	2.67	72.91	86.33	2.26	0.05
15	1520640	85.37	2.21	78.99	91.65	3.39	0.07
20	2027520	88.25	1.75	84.30	93.67	4.61	0.08
25	2534400	90.16	1.60	86.08	94.68	5.81	0.09
30	3041280	91.62	1.75	86.84	95.19	6.96	0.10
35	3548160	92.71	1.29	89.37	95.70	8.12	0.12
40	4055040	93.76	1.20	90.13	96.46	9.25	0.13
45	4561920	94.66	0.99	92.15	96.71	10.44	0.14
50	5068800	95.03	1.02	92.15	97.97	11.62	0.15
60	6082560	96.05	0.81	93.67	97.72	13.93	0.18
70	7096320	96.52	0.71	94.18	97.72	16.24	0.20
80	8110080	96.96	0.63	95.19	98.48	18.55	0.21
90	9123840	97.23	0.55	95.70	98.48	20.72	0.22
100	10137600	97.35	0.54	95.95	98.48	23.03	0.25
110	11151360	97.63	0.46	96.46	98.73	25.25	0.26
120	12165120	97.80	0.46	96.46	98.73	27.53	0.28
130	13178880	97.95	0.34	97.22	98.73	29.81	0.30
140	14192640	97.99	0.39	96.96	98.73	32.06	0.30
150	15206400	98.08	0.34	97.22	98.73	34.56	0.33


==> chapters/data/tinyNet/tinyNet-nf4-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc
1	93.49	0.43
2	95.03	0.69
3	95.87	0.33
4	97.02	0.26
5	98.87	0.23
6	99.00	0.09


==> chapters/data/tinyNet/tinyNet-nf8-DepthVsAcc.csv <==
numConvModules	meanTestAcc	stdTestAcc
1	95.78	0.45
2	98.23	0.29
3	98.43	0.23
4	98.81	0.15
5	99.60	0.13
6	99.75	0.05


==> chapters/data/tsne-test-embedding-arisNetCNN-BN-fc1-64.csv <==
x	y	classId
-35.5350	-5.2649	2
0.8230	9.1444	4
12.9121	-20.0122	5
15.7186	30.5706	8
45.4136	-0.1289	10
7.2719	21.9503	1
24.1029	-15.1521	9
-27.3464	-7.8966	0
19.9957	24.2464	8
24.6462	1.6965	10
-6.8288	39.3318	1
-37.0310	-12.1455	2
-19.3937	-28.4235	3
14.4732	-32.2193	5
-18.6549	10.1490	6
-16.4200	16.4393	6
44.2895	-20.4953	5
-22.5053	15.6167	6
-40.1582	-11.9992	2
2.5607	11.6983	4
21.8571	-3.5540	9
37.7115	-39.1275	5
-29.1307	7.9480	2
15.1049	-6.4912	1
-12.8123	-6.4795	0
19.3725	-2.2274	10
1.7763	-3.8266	7
48.9717	19.7496	10
-14.6925	38.5243	1
-48.7923	-10.1699	2
26.2936	-32.7918	5
-48.6836	-1.5554	2
33.7472	-29.2801	5
24.9093	-35.6750	5
-46.5822	-12.8006	2
33.1102	-0.2991	10
-4.4780	37.2587	1
-33.9068	-2.9338	2
9.8824	-10.2596	7
37.9096	10.7817	10
-7.9070	-15.5219	0
2.4133	35.6109	1
-1.0426	11.5222	4
-20.4478	-12.3629	0
2.8113	25.1481	1
-2.5850	7.7328	0
-42.9384	4.3625	2
35.1304	21.1408	8
-17.9122	14.5416	6
32.5200	15.9440	10
-25.3844	-13.3551	0
12.5603	23.9024	8
-36.2203	14.7371	2
27.0238	-22.7554	5
-19.1075	30.0821	1
-34.3588	-2.2392	2
-26.7560	2.4544	2
-43.0276	6.9770	2
35.8751	13.9658	10
7.2607	12.9228	4
-8.3778	-40.4515	3
-9.3230	-30.4977	3
-13.0944	0.4759	0
-17.0279	21.2367	6
-3.9552	32.6448	1
8.4941	-8.9440	7
32.6491	8.9263	10
21.9743	-26.9532	5
33.7254	-34.8829	5
-46.3538	-1.1358	2
36.1364	-34.6860	5
-12.8816	18.5135	6
-26.1120	-17.3302	0
16.0641	-32.0604	5
-19.2391	34.1520	1
-6.9384	30.2114	1
18.6195	-5.2626	9
6.6237	30.9884	1
25.3867	-10.5101	9
-18.4543	-14.5950	0
-40.7513	26.0806	2
32.8071	-33.3660	5
40.7541	25.1720	10
-41.1255	-10.2362	2
-33.9411	-11.3401	2
17.4734	-1.6213	9
15.9968	15.3698	8
1.3702	-13.2603	7
27.8749	-33.2725	5
-2.1638	19.2713	1
-39.7060	-21.9688	2
-12.5276	-24.3129	3
-40.3371	10.3987	2
-41.5144	-14.4417	2
24.1322	6.9244	10
-6.9497	-6.0968	0
-9.7774	-36.9085	3
-17.2023	-36.9921	3
-40.4612	17.4262	2
-45.7048	-8.0986	2
-11.5050	-6.6557	0
27.1725	-14.5238	5
3.4124	-20.4634	7
-2.8944	23.1502	1
-41.9995	-6.5316	2
-8.2826	-14.9167	0
10.5525	-25.7086	5
-16.3013	-35.8723	3
29.6438	-10.2823	10
19.2525	24.4810	8
-4.8395	-34.2085	3
-3.5785	-35.0062	3
-22.3596	20.0269	6
1.2994	-25.1996	7
39.8051	-23.9825	5
-39.1649	14.1027	2
-17.6536	39.5230	1
-23.1036	-16.5014	0
13.3088	-35.5146	5
-2.1667	31.8754	1
17.7194	-18.9843	5
-29.2637	0.0769	2
-10.3139	-9.1055	0
28.2042	-33.6520	5
-0.2643	-31.5722	3
8.0739	6.3657	4
-11.2726	-40.6906	3
4.3528	36.6030	1
-12.9466	-37.7152	3
3.0211	29.3443	1
-31.0938	-8.7403	2
33.1880	-33.0170	5
-19.1927	12.1019	6
9.9810	18.4403	4
30.9196	25.9128	8
38.7038	-28.1743	5
13.6398	25.7141	8
-35.2411	-6.0560	2
36.5186	9.6918	10
-38.4833	1.9291	2
-6.4184	28.9255	1
47.4633	-1.0698	10
-10.4110	-5.1113	0
8.0686	-20.6386	7
-11.1978	-11.9634	0
-6.7845	-24.4386	3
26.0408	-17.8987	5
13.4573	38.0320	1
22.6847	25.5582	8
-38.0149	2.9780	2
19.2685	-34.0502	5
-6.7358	18.9352	1
38.0639	-46.1464	5
-19.5133	-34.9860	3
-13.7767	45.4526	1
19.9575	-39.9334	5
33.0861	-6.7383	10
6.3863	6.4521	4
-11.1787	6.7923	0
-5.8099	-12.1516	0
-13.0513	27.4676	1
-25.0490	-5.1837	2
-2.5289	-25.6887	7
-6.7745	-0.6510	0
-20.3233	17.1311	6
-39.0291	9.9167	2
23.9320	-38.2338	5
0.3619	3.8073	4
-14.2333	-33.9956	3
31.2890	7.5963	10
-6.6617	-3.7137	0
6.5754	-3.7498	4
18.7612	-23.4373	5
-10.9242	-28.7008	3
21.6463	-25.0128	5
12.8003	-43.0959	5
-13.3424	35.6688	1
-47.3761	10.8297	2
19.8131	-29.9361	5
-47.2009	14.5849	2
32.9425	-26.2600	5
-20.4213	-48.6373	3
-56.8879	18.8847	2
28.9315	-27.3600	5
5.7326	-24.5052	7
-18.1803	-9.2671	0
-25.5718	-38.9009	3
16.1411	21.7334	8
-11.7945	13.8061	6
11.8300	5.9987	4
14.3379	-9.5215	9
-14.2665	-1.6973	0
-23.0526	-10.7205	0
-6.8227	-34.5089	3
-46.5656	4.0327	2
0.5510	46.8590	1
-3.2025	-8.0026	7
-17.0670	12.1592	6
0.0433	29.7236	1
31.3150	-35.2358	5
-2.7789	26.2863	1
-19.4961	34.7818	1
41.6149	7.2073	10
-21.3833	-8.3541	0
5.0908	-11.3808	7
2.9046	-13.1985	7
37.8473	12.0618	10
-9.9452	34.5085	1
-45.9707	-10.0312	2
7.4255	-18.0136	7
25.9343	-28.2061	5
-18.8317	-41.6280	3
-41.2186	-0.4902	2
35.4511	16.3473	10
-13.4128	-42.9407	3
16.8666	-44.4821	5
34.3325	3.2119	10
-32.0383	4.7472	0
-20.0212	19.4708	6
13.3483	-13.8779	7
-23.4572	-22.6033	3
0.3790	28.6010	1
46.1124	2.7712	10
32.3983	-4.3048	10
-50.4935	8.4144	2
31.3596	-17.5898	5
41.3796	-28.0205	5
-16.6094	-41.3402	3
16.7568	21.4879	8
-51.0908	13.8440	2
17.0701	-29.9405	5
-26.2526	-1.6745	2
-39.0849	6.0857	2
28.2717	-23.5341	5
-18.8160	11.7817	6
10.5166	11.0296	4
-5.7372	39.4984	1
-7.9041	8.0226	10
-0.2994	-20.1193	7
-18.3149	-32.9920	3
29.3563	-22.0330	5
26.8437	10.6804	10
19.0295	-14.3972	9
-17.6400	-16.0408	0
4.9221	34.3079	1
-14.6689	45.5587	1
22.9439	45.6450	1
1.1121	14.8108	1
4.0317	-15.9474	7
35.7309	-1.5510	10
-35.4296	4.8992	2
-30.7996	18.3597	6
0.9514	-23.5293	7
-6.6901	32.7248	1
11.9498	-8.9330	7
-19.2484	-22.7201	0
-7.6957	20.1494	1
6.5154	10.6551	4
1.3091	3.4648	4
39.1502	11.9564	10
-15.3702	-26.7155	3
22.4827	21.3793	8
7.4125	-17.8811	7
15.1949	-25.2343	5
5.1346	26.1942	1
-19.4546	14.7711	6
19.0914	-10.7072	9
35.8346	-15.6498	5
-14.7644	-15.3096	0
-7.9575	-39.8793	3
14.0506	1.3414	10
-16.6929	35.4945	1
2.0228	10.6260	4
5.3838	-11.1461	7
3.3238	30.8384	1
-25.6803	-12.1655	0
33.6310	-39.7215	5
22.9305	36.1092	8
5.7345	1.8421	4
28.5235	7.2252	10
26.8725	-5.2332	9
-10.3853	34.9744	1
7.0466	9.5897	4
11.3126	-41.5777	5
9.9649	-15.8413	7
-16.0791	43.3247	1
-17.6958	-8.6856	0
-19.9234	-4.4277	0
-1.4372	-8.5733	7
29.1266	-48.8310	5
-40.1697	5.1694	2
36.6543	-11.7811	5
-32.6686	-13.6930	2
17.9694	-35.9388	5
-2.6760	39.9956	1
34.4606	6.6719	10
-4.3364	33.8470	1
4.1715	-16.7007	7
-6.0374	20.6955	1
1.9373	37.0360	1
-26.3362	-10.9901	0
-4.6841	17.0207	1
-8.0697	-18.3802	0
28.2388	-20.1538	5
9.6636	-19.7172	7
19.7259	-30.3323	5
-22.3721	15.8597	6
4.0238	-34.9910	3
-9.6133	-2.9911	0
-21.6783	-6.9484	0
39.6016	22.5158	10
4.8795	3.5573	4
18.8347	14.0787	4
-4.7770	53.0483	1
0.3623	39.7420	1
-13.7928	-32.5282	3
-34.7380	8.3347	2
27.6426	30.9693	8
20.5891	4.7843	10
-11.8863	-27.4961	3
3.1704	10.0872	4
-22.9610	-46.4362	3
-2.6172	17.7318	1
-2.2956	36.6944	1
-22.9371	30.0139	1
29.7387	-10.7827	10
40.4873	-19.6049	5
16.2771	6.0596	4
-5.5836	30.1673	1
24.9675	6.3846	10
26.0584	-43.0764	5
36.8671	7.7370	10
-18.1650	-11.0064	0
50.1451	5.1288	10
-10.8874	-3.4580	0
-10.3366	-11.4510	0
26.8205	-18.0616	5
-38.6269	-5.2755	2
4.1063	-13.7508	0
42.9656	9.8395	10
35.9272	1.0204	10
-1.1447	26.9852	1
-24.2743	6.4900	0
20.8375	-19.8693	5
-15.5221	4.1740	0
-25.4628	-40.0324	3
-12.4178	-11.7190	0
-32.6389	5.6960	2
-0.1916	6.3527	4
22.0292	-20.8985	5
-7.6354	45.3901	1
43.8244	-9.6241	10
-21.8051	-35.2604	3
41.7515	-1.0701	10
-13.5610	-36.4740	3
-17.8752	-26.6168	3
-9.8179	4.3776	10
-13.7403	-31.6946	3
-43.5799	0.6169	2
-30.4605	1.1593	2
12.1890	-38.3643	5
3.3722	14.9130	4
-10.2715	-30.0613	3
-17.2102	33.6497	1
29.8789	9.0835	10
11.7546	-5.3510	4
-5.5246	45.6292	1
16.6343	26.7899	8
2.1226	21.2722	4
-3.6777	1.3261	0
26.4342	13.2956	10
14.7302	20.7069	8
-15.0033	-22.9534	0
10.8656	3.6116	4
-10.7591	27.4191	1
-7.2219	9.7804	4
7.2674	35.2084	1
9.5273	-13.5632	7
-2.5797	-19.4598	7
-15.9191	-34.4432	3
-22.3625	3.0587	0
-5.2799	23.0829	1
-9.1481	-6.7767	0
14.2757	7.7842	4
-40.3015	-4.8381	2
5.9211	11.0433	4
31.9308	-6.1277	10
-41.0487	-3.8932	2
-16.7021	32.6403	1
22.7202	-40.4924	5
19.1685	-32.8698	5
-17.1224	8.0934	0
-23.6958	14.3112	6
9.9244	-17.3045	7
17.7930	-42.5176	5


==> chapters/data/tsne-test-embedding-arisNetCNN-Dropout-fc1-64.csv <==
x	y	classId
37.0118	-23.6060	2
29.6187	6.2079	4
-3.2510	46.0195	5
-33.2055	9.9729	8
-15.1991	5.1904	10
-39.5299	-16.7955	1
-31.6400	6.9490	9
7.7043	-37.7138	0
-25.7359	21.2204	8
-5.5595	5.0809	10
-32.8837	-8.3129	1
14.7665	-3.9474	2
-10.3541	-12.5772	3
3.5392	42.5495	5
9.3625	-16.6177	6
13.4227	-26.7381	6
-2.3908	30.7340	5
13.5417	-23.8574	6
29.5034	-18.1459	2
29.6388	3.2575	4
-23.2616	2.3950	9
-16.7548	33.0744	5
21.9577	-15.5525	2
-18.0018	-19.1632	1
-8.0240	-29.4299	0
6.0808	10.0550	10
23.1452	23.5106	7
0.1246	8.9611	10
-36.2865	-10.5310	1
22.0166	-22.9073	2
2.0653	35.3380	5
30.2583	-9.1137	2
7.7723	34.8221	5
-8.9314	41.4718	5
25.7745	-12.1369	2
-1.1426	4.0874	10
-19.8881	-13.7723	1
21.9236	-14.3289	2
15.3952	12.0867	7
-3.0457	11.9503	10
4.8821	-24.0362	0
-30.4964	-21.4377	1
25.0697	13.9681	4
-7.1217	-26.1249	0
-24.9437	-12.8908	1
0.5206	-35.0613	0
29.0474	-11.8900	2
-30.6661	14.5600	8
11.7737	-26.8881	6
-4.5236	10.5198	10
-11.0731	-38.3313	0
-27.9920	11.3866	8
16.3354	-6.2953	2
-10.4184	31.6993	5
-31.6947	-5.2452	1
21.7872	-9.2211	2
38.0126	-7.0481	2
31.5449	-5.6630	2
-2.8440	10.0384	10
25.6581	10.6862	4
-6.1900	-3.0163	3
-14.8324	-12.8328	3
-5.9540	-43.6136	0
8.6181	-22.1527	6
-26.6625	-23.6405	1
17.3759	24.2306	7
-11.6724	11.8999	10
6.3417	41.3466	5
-10.3596	33.1996	5
31.2229	-17.1883	2
-16.3408	28.8057	5
13.1237	-16.8388	6
-0.7113	-22.6644	0
6.2284	29.0678	5
-15.1485	-14.7313	1
-29.4986	-24.6877	1
-31.9087	2.6007	9
-29.1011	-22.6172	1
-26.7349	4.2192	9
-2.6823	-38.9067	0
25.4078	-16.4520	2
-0.1157	37.1128	5
-0.0400	15.9755	10
35.4911	-13.7244	2
29.4930	-13.7400	2
-27.9021	0.8981	9
-19.3860	11.0499	8
15.8310	25.4651	7
-1.1865	38.7363	5
-38.7367	-24.9270	1
30.6079	-18.7636	2
-4.9183	-20.1916	3
31.1770	-3.9923	2
26.3581	-24.5007	2
1.5395	15.9012	10
2.9890	-38.4529	0
-3.6844	-7.2841	3
-3.0158	-8.8133	3
20.3024	-4.3216	2
25.8424	-6.5186	2
5.1543	-34.0302	0
-19.3519	44.3421	5
13.6264	14.8273	7
-33.8423	-9.0241	1
24.6732	-17.9047	2
-9.1140	-46.5394	0
0.5847	34.6802	5
9.6561	-2.5137	3
-14.5789	8.7352	10
-18.1174	15.5952	8
5.2572	-5.0655	3
-13.4815	-5.2372	3
5.7462	-23.3535	6
23.0203	14.8008	7
4.7735	30.7885	5
38.0282	-17.9013	2
-34.0665	-7.5144	1
-14.7941	-29.6736	0
-10.4610	40.0856	5
-39.1175	-13.2081	1
-18.2233	30.7531	5
28.8943	-23.8661	2
0.7215	-24.5857	0
-5.0135	39.8135	5
-4.6576	-12.3274	3
30.0617	13.8630	4
1.9952	-0.3185	3
-28.6304	-23.1215	1
-2.4589	1.1233	3
-31.7084	-14.6890	1
28.3363	-18.0514	2
-12.8252	35.6944	5
10.4250	-18.7462	6
26.0710	11.7539	4
-23.6062	11.0387	8
-1.3471	23.6425	5
-27.0493	14.1625	8
29.2206	-22.3156	2
3.2098	15.7793	10
23.6960	-8.6677	2
-25.8372	-1.9133	1
-0.1760	16.2213	10
-8.6633	-36.2399	0
4.3553	18.7433	7
-17.8244	-50.1734	0
0.8737	-15.8941	3
-9.2163	22.2993	5
-41.0881	-15.4427	1
-27.1401	9.6360	8
33.5168	-20.4305	2
-13.0014	35.1882	5
-35.6115	-4.5480	1
-6.3366	36.1838	5
-6.7038	-1.9044	3
-31.5400	-21.4368	1
-10.1144	34.8916	5
-8.3483	10.2163	10
28.0334	8.0834	4
-9.3306	-30.8544	0
3.6228	-30.3114	0
-29.1420	-14.4905	1
17.4678	-14.0124	2
11.8136	28.6513	7
-3.4949	-35.5096	0
11.2623	-22.7349	6
19.1768	-2.6671	2
-3.3198	25.5401	5
29.8411	2.1663	4
-12.3090	-5.4727	3
-1.7424	10.0965	10
-8.2703	-26.3104	0
32.6696	8.1297	4
-14.9564	31.2137	5
-9.1450	-17.9666	3
2.0082	25.5869	5
-5.7701	37.2917	5
-32.8585	-15.3725	1
40.0037	-14.3945	2
-1.4224	28.5459	5
36.4431	-7.4591	2
-5.3404	31.7931	5
3.4414	-7.8102	3
38.2568	-25.3593	2
-16.3455	24.7144	5
26.8303	21.6932	7
1.8110	-29.0588	0
-6.3159	-7.0705	3
-28.3008	19.9569	8
6.3674	-32.2959	6
26.2398	9.9450	4
-33.9591	11.9849	9
-15.9341	-42.3126	0
-11.2476	-24.9959	0
-9.4382	-5.3854	3
27.9554	-6.8732	2
-12.9541	-25.3089	1
34.9185	29.6422	7
8.2094	-21.9206	6
-39.3916	-3.8761	1
-12.8068	34.0473	5
-31.2387	-14.6160	1
-30.5655	-11.8141	1
-3.7070	6.2538	10
-2.4750	-31.0249	0
19.4096	18.5211	7
16.7402	20.6661	7
3.6988	12.3866	10
-43.3003	-4.6227	1
26.5090	-25.5903	2
26.5206	23.9616	7
-15.3504	30.3687	5
-11.5130	-15.9711	3
29.7612	-10.3784	2
-5.3589	7.6040	10
11.3339	-7.3498	3
6.1191	40.4594	5
-0.2025	10.3429	10
-5.6475	-37.4752	0
9.7121	-11.5618	6
21.3321	19.4742	7
2.7831	-3.4333	3
-21.4525	-9.0887	1
-7.6476	7.6614	10
1.9384	10.4142	10
34.9443	-9.6156	2
-10.1785	45.2727	5
0.5461	36.8537	5
-5.7869	-13.7331	3
-21.5440	8.9842	8
31.6623	-11.0081	2
-2.1778	37.5123	5
32.1247	-21.8833	2
17.0930	-8.9614	2
-9.6873	29.5456	5
13.6503	-28.6717	6
23.5086	-27.2502	4
-29.6830	-12.8766	1
1.6996	7.7305	10
15.7784	14.4206	7
-1.3274	-2.2665	3
2.2418	31.9493	5
-7.4245	18.0517	10
-26.0194	6.8493	9
-11.8693	-34.8336	0
-40.3954	-9.9957	1
-22.8267	-23.5267	1
-34.8905	-13.8096	1
-24.8611	-19.0576	1
18.9320	20.5942	7
-5.0132	16.2733	10
23.3916	-3.2520	2
4.3187	-16.0118	6
10.5023	18.3618	7
-16.0333	-2.0676	1
19.4685	13.8647	7
0.6021	-27.5429	0
-29.5964	-6.1573	1
27.4698	2.0721	4
34.2292	6.0443	4
-3.9553	18.1555	10
-8.0258	-13.9425	3
-22.9579	27.8693	8
20.2888	13.7077	7
0.9502	27.3072	5
-28.5808	-8.5402	1
10.6361	-18.0752	6
-26.6279	3.9066	9
-3.9739	41.1731	5
-5.9327	-39.1839	0
-9.7287	-9.1010	3
32.6169	-16.3952	10
-25.0737	-9.5128	1
33.1723	10.0205	4
17.5209	17.1247	7
-33.0419	-2.2339	1
-0.4029	-19.6559	0
-4.4041	30.2938	5
-14.6949	18.1312	8
34.3240	1.1629	4
-9.8716	7.2162	10
-21.6948	-3.1172	9
-22.8694	-10.4950	1
29.3894	6.9306	4
-14.5812	49.4590	5
18.9073	17.9270	7
-17.6199	-15.1934	1
-2.6191	-28.0483	0
-0.7772	-38.1664	0
20.7293	27.7123	7
-9.3150	27.5513	5
33.0121	-6.8193	2
5.9574	-0.5503	5
26.6505	-7.6469	2
-5.9688	45.1571	5
-13.2126	-23.5978	1
3.0783	9.0637	10
-37.2995	-8.5249	1
19.7880	24.2270	7
-31.8299	-12.6036	1
-32.6445	-24.4846	1
-5.5906	-39.3526	0
-38.2832	-13.3118	1
-3.5608	-35.2509	0
5.4928	42.8151	5
17.1322	18.8653	7
2.2540	36.7149	5
10.8662	-20.6593	6
-7.5578	-13.0518	3
-3.9910	-33.0447	0
-13.0469	-38.5397	0
-11.1147	8.8590	10
29.5551	-0.0081	4
41.8581	6.9215	4
-26.4549	-24.8140	1
-23.9953	-21.1664	1
-3.1149	-11.7692	3
17.2695	-0.4560	2
-36.8984	7.5011	8
-0.1028	1.7398	10
-5.3745	-13.7765	3
28.1108	-29.3413	4
-5.1780	-6.9683	3
-31.6151	-11.5485	1
-34.0499	-18.1714	1
-36.8990	-8.7859	1
-15.9498	11.1049	10
8.8838	-1.8433	5
31.0488	-21.8523	4
-20.5364	-13.8602	1
-17.8507	10.5882	10
-10.6509	38.7369	5
-12.8487	6.4202	10
-0.9201	-41.6116	0
-11.1286	15.4625	10
-4.1376	-30.3111	0
-1.9146	-36.3751	0
3.3000	33.3831	5
19.4574	-9.3031	2
-12.1301	-33.9159	0
-0.9975	10.6394	10
-6.7885	15.0703	10
-32.8100	-28.7582	1
4.3727	-38.8285	0
-23.9499	28.8225	5
-5.8740	-32.6076	0
-11.4669	-9.9337	3
-10.1112	-15.4090	0
31.3615	-26.2701	2
31.5969	8.8379	4
1.6613	41.5064	5
-42.4758	-11.1854	1
0.8942	17.7105	10
-20.0899	5.2778	3
-11.2239	23.6683	10
-10.4210	-15.7420	3
0.4546	-8.5143	3
4.1093	11.4155	10
5.3690	-10.7285	3
20.3028	-11.6039	2
19.4931	-3.5594	2
4.9837	36.2753	5
35.4176	14.3761	4
-5.0490	-5.0180	3
-35.1431	-13.0074	1
12.5472	-3.8000	10
30.8690	6.1549	4
-19.3916	-17.1363	1
-24.5525	15.1469	8
35.9277	3.4401	4
-9.5234	-35.1414	0
-1.2798	11.4486	10
-14.4034	21.8967	8
-13.1134	-27.3158	0
29.2708	8.4744	4
-31.6385	-8.3593	1
31.7929	11.4394	4
-27.5162	-25.2499	1
16.5097	30.5615	7
10.8086	22.2506	7
-4.2960	-9.2937	3
-5.9282	-30.6489	0
-29.6103	-9.9252	1
4.7709	-26.4413	0
23.5052	7.8416	4
16.9660	-19.6387	2
27.4398	13.5155	4
-8.8598	19.0637	10
23.9088	-22.4756	2
-37.2624	-12.5141	1
10.3110	36.5606	5
6.1238	34.8098	5
-5.7979	-18.8428	0
8.9878	-23.5698	6
18.7489	19.1762	7
-8.3096	34.3000	5


==> chapters/data/tsne-test-embedding-arisNetCNN-Dropout-mp2-64.csv <==
x	y	classId
-23.8346	-2.5767	2
-12.0622	-9.3092	4
-2.5587	48.9303	5
31.7834	15.0794	8
18.9553	-5.5090	10
3.3780	-33.3045	1
-26.3770	39.2152	9
-7.2205	-20.8436	0
-12.9823	60.0125	8
32.9838	-6.7205	10
-6.8229	-59.0040	1
-34.9052	42.7258	2
-49.6809	59.5299	3
22.4585	16.9195	5
7.3675	-23.0489	6
-10.7837	41.2118	6
21.3697	51.5445	5
7.3001	14.4130	6
-56.4364	-0.6291	2
-10.5111	-21.6657	4
-18.9193	41.2368	9
8.3063	34.3183	5
-49.0565	-22.5693	2
-17.5887	-26.1113	1
-63.9431	20.1333	0
27.6099	-9.6077	10
29.1798	-27.5976	7
48.3910	-2.4761	10
0.6723	-62.3128	1
-31.9443	36.3318	2
-12.3804	53.1862	5
-55.8257	-17.7801	2
31.9692	21.4943	5
25.3072	13.4234	5
-56.8865	-24.7636	2
44.1126	1.4876	10
-46.1676	26.1696	1
-46.6750	-0.9597	2
22.5746	-38.0709	7
41.1744	0.1756	10
-2.3100	6.8631	0
15.2886	11.2077	1
-14.8355	-16.3272	4
-34.8941	14.3039	0
-7.4975	-33.3457	1
-38.1734	-19.0583	0
-31.3928	28.4473	2
-24.1529	20.2221	8
-7.5218	30.9904	6
37.7494	-8.8374	10
-59.7840	29.9398	0
-8.5574	11.1634	8
-44.2045	8.4939	2
-26.6514	32.8387	5
-17.6831	-45.9966	1
-55.0581	-10.4314	2
-53.2646	-20.8272	2
-57.6993	-20.2050	2
35.2296	-5.4444	10
8.9678	-6.1227	4
-78.8844	10.8938	3
-45.4759	-25.2410	3
-21.7537	-6.6962	0
-46.2667	-36.9624	6
14.2699	-1.6968	1
26.1559	-43.5095	7
53.0927	0.9461	10
31.5283	29.8988	5
11.6190	60.3235	5
-48.5572	-10.4515	2
12.4240	25.7228	5
-52.3190	31.3877	6
-35.3667	8.9996	0
5.4255	35.7676	5
-30.6034	-48.7466	1
18.7532	8.8328	1
-10.3376	33.4985	9
15.3026	-29.4815	1
-18.1494	49.2975	9
-11.2524	15.5198	0
-51.0483	-4.4269	2
30.2995	36.2015	5
50.2703	0.9942	10
-62.3105	0.0125	2
-25.7846	0.5060	2
-19.2489	53.1696	9
-19.2218	66.1034	8
5.8929	-64.1883	7
46.2663	27.9271	5
-9.5256	-38.4293	1
-10.6724	-10.6270	2
-59.3813	-4.5334	3
-62.3306	-26.7874	2
-40.9632	50.2829	2
36.7105	0.8561	10
-29.0056	-0.6632	0
-55.8731	41.6896	3
-45.8810	30.7801	3
-63.8020	-12.5246	2
-37.3725	-1.5407	2
-38.3797	7.1175	0
6.3308	39.6470	5
20.1811	-13.6726	7
0.0150	-53.7862	1
-66.0445	-20.2353	2
-35.2805	-15.3575	0
29.3756	36.0989	5
-37.3739	41.8588	3
18.5892	-2.0680	10
-23.9532	54.0408	8
1.7918	-7.4408	3
-44.8472	11.6568	3
-17.3089	20.2364	6
23.8542	-31.5726	7
6.1843	33.2048	5
-29.5656	-17.6152	2
-4.3966	-65.0113	1
-40.1842	17.4258	0
18.9792	41.7706	5
3.1695	-37.9220	1
14.7286	37.8516	5
-44.4535	-18.3668	2
-16.0788	6.8335	0
30.5844	40.3953	5
-33.8529	-39.6730	3
-6.0141	-2.6753	4
-34.5680	-36.7290	3
11.8932	8.3664	1
-41.8055	47.5183	3
-22.8101	-37.6803	1
-19.4230	4.4429	2
21.4059	57.8216	5
-7.0342	35.2556	6
12.8650	-25.7571	4
-24.4166	43.7908	8
8.1974	24.5846	5
-32.2754	54.0421	8
-14.8657	11.9039	2
34.0981	3.4097	10
-58.9978	-20.5957	2
-3.5239	-46.4347	1
38.4395	3.1892	10
-60.1216	21.3898	0
35.4346	-43.7654	7
-39.0068	-12.2499	0
-56.5812	37.8845	3
26.3585	10.3002	5
1.2245	-34.0405	1
-21.3875	36.6314	8
-27.3200	13.0848	2
3.3589	23.5483	5
-1.1414	-51.3063	1
14.3039	48.5590	5
-48.0067	1.4083	3
16.3447	7.6121	1
18.8721	26.2999	5
26.6990	-5.1852	10
-4.4930	-9.3213	4
-18.6143	29.9282	0
-26.1295	-26.3489	0
10.2175	-40.2160	1
-77.0155	0.1831	2
32.0369	-23.1962	7
-31.6238	-2.4533	0
-19.0540	25.5781	6
-62.2382	8.1815	2
7.4866	42.6337	5
4.4918	4.4832	4
-45.2324	8.9326	3
43.6506	-12.0350	10
-24.9211	6.8916	0
-3.3539	4.6615	4
2.3920	48.3160	5
-31.6558	4.2162	3
1.5286	21.2974	5
8.8771	40.9428	5
-11.2938	-42.6143	1
-27.5521	24.7739	2
1.6113	44.1419	5
-30.2474	-7.1292	2
10.4500	44.0506	5
-52.8620	44.5295	3
-22.0656	15.9428	2
1.9796	80.1300	5
27.3417	-25.7553	7
1.3008	6.2408	0
-47.2413	40.5701	3
-27.2668	47.7960	8
-39.1162	-27.4730	6
14.8084	-38.8054	4
-36.2575	22.8945	9
-12.5939	27.1485	0
-6.6516	19.2224	0
-55.6276	32.8234	3
-45.8296	2.0477	2
-40.0093	20.7785	1
32.3375	-31.1720	7
-10.7028	34.6777	6
-18.1484	-37.5818	1
8.2101	40.2359	5
8.3486	-46.9021	1
-4.2234	-38.1958	1
39.7000	6.2425	10
-31.4197	-11.7275	0
31.7321	-35.6169	7
29.0683	-32.7631	7
36.3295	-1.4850	10
-16.6619	-48.3782	1
-36.0510	-24.8727	2
19.8585	-37.2595	7
16.8670	32.6320	5
-52.8538	27.4562	3
-54.3185	-16.6949	2
43.0583	9.4845	10
-34.2620	-11.6769	3
46.6308	46.6675	5
48.4938	-3.7645	10
-64.7562	20.6103	0
-49.4162	-31.3635	6
36.9054	-32.8344	7
-12.7417	-28.9802	3
-38.5811	33.9023	1
40.1642	-12.1533	10
43.2161	-7.2271	10
-22.3976	26.9956	2
26.4438	26.4128	5
28.9567	30.1313	5
-56.4103	50.8270	3
-21.2609	48.2667	8
-24.3355	23.3651	2
7.1160	52.7702	5
-66.9484	1.1215	2
-36.0540	-22.3968	2
23.0202	37.8531	5
-23.2848	9.4860	6
-21.4239	-12.5037	4
-17.9996	-51.4784	1
55.1647	-4.5103	10
29.4580	-21.4021	7
-50.2286	34.4829	3
35.4207	33.7525	5
31.9195	-0.5465	10
-8.9067	43.1445	9
-40.1343	15.6156	0
-18.9173	-31.1217	1
12.3735	4.7349	1
14.0360	-43.3136	1
-9.9698	-36.2920	1
35.0768	-25.0951	7
41.1246	-9.3499	10
-64.2155	2.2448	2
-41.6699	-32.4153	6
46.4944	-33.4813	7
-50.4547	27.1375	1
-23.1343	-18.5006	7
-30.7876	25.1956	0
-25.8086	-49.3557	1
-1.6677	-26.9793	4
-2.8002	-2.7043	4
33.6926	-12.0747	10
-48.3291	-55.5458	3
-20.5700	62.1888	8
60.5950	-24.9935	7
-1.9938	20.2940	5
-26.1337	-44.3387	1
-17.7969	18.3701	6
-20.6787	42.6191	9
19.5200	49.2316	5
-56.8624	-44.7604	0
-64.1210	8.7486	3
-34.4117	-16.6847	10
18.6081	-56.9549	1
-3.8306	0.7801	4
28.1246	-28.2669	7
-10.5232	-28.1746	1
-30.0650	17.1901	0
-1.6293	45.6643	5
2.3401	11.8757	8
0.7996	-19.7781	4
20.0080	-0.8117	10
-16.7931	34.3278	9
10.1116	-62.9572	1
-13.9886	-8.7746	4
24.1323	41.2706	5
12.7259	-31.0670	7
-21.0303	-49.0735	1
-35.3131	13.1762	0
-28.6805	-16.6878	0
15.3271	-30.6841	7
0.1735	53.6223	5
-65.3382	-8.2847	2
14.2285	-13.0778	5
-59.2943	10.5421	2
5.7133	58.3486	5
-42.7052	26.2411	1
52.2330	-8.0277	10
-10.0748	-61.6629	1
34.7010	-36.4815	7
-23.7607	-37.4145	1
24.5218	19.9564	1
-72.5448	20.7184	0
-29.8613	-43.3512	1
-69.8919	16.1156	0
35.6837	24.6802	5
32.2534	-39.0531	7
26.7302	33.4104	5
-3.4011	22.3191	6
-3.0012	-30.7806	3
-31.7987	20.3949	0
-26.0050	-39.4654	0
27.2844	-11.4332	10
0.4845	-13.8531	4
-15.7037	-6.3454	4
8.8195	9.9468	1
22.4283	16.2611	1
-56.0700	26.2160	3
-56.6976	-5.9996	2
-25.6792	51.4230	8
7.9208	2.6890	10
-37.6072	-41.5126	3
-19.1759	-16.3548	4
-44.9626	42.4586	3
-12.2295	-56.7249	1
-17.9765	-47.7642	1
-7.4856	-67.0224	1
19.3409	3.5902	10
12.6141	-11.4331	5
-26.9360	-20.2639	4
-39.8282	27.5341	1
-32.4928	43.1920	10
15.3483	43.3432	5
32.7538	9.7569	10
-33.4733	11.7754	0
23.2198	-3.9034	10
-42.6271	22.7678	0
-50.1112	20.1825	0
56.6016	20.3197	5
-61.1471	-7.5503	2
-39.6145	31.0796	0
34.2540	-5.1070	10
26.8925	-3.6620	10
3.0729	15.8801	1
-44.5248	12.8232	0
-3.2661	53.4508	5
-48.8524	13.1266	0
-47.6466	25.4149	3
-11.8815	9.7692	0
-16.3352	3.1643	2
-14.0156	-7.3025	4
24.5537	30.2008	5
-1.3210	-47.4878	1
45.9228	-1.9812	10
-45.4875	44.3658	3
47.1054	-12.3280	10
-56.8702	32.3613	3
-65.6249	20.0968	3
40.1457	-6.1697	10
-49.4933	45.2173	3
-51.3271	-13.4358	2
-72.6572	-5.4191	2
33.6554	36.5625	5
-11.3012	-12.9278	4
-5.9120	39.0711	3
-8.8411	-50.4138	1
-32.5140	32.0065	10
-4.2872	-23.2433	4
-0.6648	-33.6504	1
-23.1442	51.7067	8
16.7574	-19.8034	4
-36.3356	10.0040	0
47.7603	8.1462	10
1.3666	37.1260	8
-26.0784	-25.2155	0
-0.6014	-17.0243	4
-6.7784	-50.7907	1
6.4860	2.9541	4
19.1879	13.6208	1
-20.4219	-20.6896	7
24.6394	-19.8426	7
-60.5843	22.5712	3
-32.9914	28.4901	0
-7.9730	-53.2344	1
-37.9119	2.3619	0
-13.7362	-13.2279	4
-41.7354	-5.1175	2
-1.7609	-9.5660	4
30.1861	3.7723	10
-67.9247	-11.5029	2
-10.1401	-36.8182	1
37.5504	29.1668	5
42.5233	15.4749	5
27.1227	17.1004	0
-24.5149	16.8675	6
28.6843	-37.9859	7
0.8585	38.8734	5


==> chapters/data/tsne-test-embedding-classicNet5BN-bn1.csv <==
x	y	classId
-34.1362	-9.7195	0
-38.7814	5.4857	0
-34.8897	-9.2769	0
-33.9265	2.9947	0
-33.2690	1.7961	0
-37.5081	6.0684	0
-29.0612	-17.1966	0
-28.8039	-19.2878	0
-29.6152	-17.7359	0
-13.8857	7.4472	0
-33.6597	-15.3098	0
15.1939	2.1733	0
-34.3468	-9.9520	0
-35.7931	2.4105	0
-33.3559	-9.1466	0
-33.6204	-14.6751	0
15.0122	1.3395	0
-29.3897	-18.2147	0
-13.5132	31.6802	0
-14.6520	6.9251	0
-12.0442	6.9744	0
-36.0137	4.1124	0
-20.2680	-22.8837	0
-30.5219	-19.4902	0
-30.0433	-19.1529	0
-35.7954	2.0881	0
-38.9277	5.1228	0
-12.8715	31.6813	0
-11.9234	6.9836	0
-32.6450	10.8309	0
15.3864	1.4224	0
-32.7235	10.8227	0
-36.5950	3.4563	0
-33.7844	-13.2370	0
-34.0008	2.1458	0
14.6319	0.4855	0
-15.3984	7.0747	0
-35.8525	3.7862	0
-24.1233	-8.6629	0
-30.7141	-7.2731	0
-29.2193	-8.1931	0
-35.9642	1.5921	0
-33.1326	-14.6470	0
-37.8485	6.2198	0
-39.6772	5.9642	0
-29.5323	-7.9918	0
-15.8127	7.1060	0
14.4989	-0.0980	0
-33.1313	-9.7407	0
-34.0692	-13.0418	0
-1.0026	-21.1425	1
-12.2502	-33.4068	1
-13.7438	-31.9972	1
-16.7413	-31.4396	1
9.2217	-1.4343	1
-19.2530	-32.3360	1
-30.8419	-11.1876	1
-20.4190	-33.6667	1
-18.9630	-33.8729	1
-10.2012	-27.8564	1
-17.8692	-31.8535	1
0.0469	-19.0350	1
-30.5259	-24.9606	1
-15.9885	-33.4862	1
-20.0750	-30.6809	1
-30.4966	-10.4434	1
-12.1470	-32.5112	1
-10.8369	-27.4876	1
-15.2863	-34.1657	1
-30.5032	-24.9653	1
-31.4698	-11.1576	1
-13.2133	-28.7749	1
-14.0682	-32.7339	1
-21.4738	-33.5110	1
-14.5165	-34.1987	1
-20.8498	-31.9383	1
-20.8744	-19.4694	1
-30.2671	-13.2681	1
-13.0109	-31.1806	1
-28.8435	-25.4490	1
9.5351	-1.8667	1
-35.1503	-18.4014	1
-26.8816	-26.0985	1
-15.0433	-30.8043	1
-10.1480	-27.8730	1
-21.5265	-30.9530	1
-18.6220	-31.7606	1
-13.0729	-33.1731	1
9.7721	-2.1001	1
-13.9009	-29.7780	1
-19.6618	-33.9206	1
-30.7287	-13.1516	1
-20.4691	-31.0744	1
-35.0234	-18.5893	1
-30.7173	-11.2968	1
-12.3527	-33.9228	1
-28.3481	-25.6912	1
-26.7646	-26.1297	1
-18.6581	-32.3699	1
-14.8703	-32.5972	1
-9.5346	-6.5845	2
-2.0406	-1.7844	2
-9.9507	3.8407	2
-9.6400	-11.2389	2
-5.0030	-8.2887	2
-5.9928	-9.0752	2
-6.2594	1.9254	2
-10.2946	0.4931	2
-8.7074	-8.6445	2
-12.4256	-7.2407	2
-9.9181	2.9391	2
-11.1338	1.4155	2
-34.0162	5.8835	2
-6.0332	-7.3126	2
-8.0679	-1.7762	2
-2.8924	-2.6956	2
-8.5356	-3.7082	2
-8.9488	-2.3697	2
-3.3743	-5.5100	2
-9.9661	-2.7891	2
-4.3576	-2.7382	2
-7.6118	-2.1859	2
-12.2447	-0.0721	2
-11.2088	-10.9735	2
-7.4469	-5.9907	2
-4.8380	-3.7060	2
-11.1616	-3.3299	2
-7.3197	-5.9029	2
-11.2285	-10.3049	2
-9.3814	-7.0771	2
-15.6699	-18.8889	2
-8.3929	3.7442	2
-12.8987	-2.6206	2
-10.7962	-7.9379	2
-11.4422	-10.1684	2
-12.2139	-7.5333	2
-26.8035	4.4982	2
-11.6333	-8.6583	2
-8.5103	-9.4792	2
-10.3591	-10.7483	2
-11.8414	0.6621	2
-6.4383	2.5305	2
-6.6642	-9.8818	2
-7.9329	3.4118	2
-10.1847	-10.9444	2
-11.6305	-0.8450	2
-10.6780	-5.7464	2
-9.2926	-1.8408	2
-27.4605	3.6584	2
-9.1926	-2.7415	2
-22.5947	-24.8505	3
-24.0216	0.4802	3
-25.0376	-1.8563	3
-20.9869	-5.1763	3
-21.4241	-2.9169	3
-40.6630	-2.3971	3
-21.8719	1.7118	3
3.5348	-9.4367	3
-27.9801	-3.5426	3
-18.7114	-1.6983	3
-38.7726	1.4320	3
-25.8590	-0.2194	3
-24.9792	-0.6120	3
-21.3881	-1.5130	3
-20.2454	-26.0008	3
-27.9710	-2.7992	3
-42.7818	-1.0517	3
2.6380	-8.0203	3
-23.1269	-4.1457	3
-23.1154	5.2571	3
-24.3778	0.2810	3
-20.1249	-6.0861	3
-27.0149	-0.6488	3
-22.8202	1.7570	3
-39.7768	-0.3019	3
-24.9801	1.3675	3
-42.8337	-0.4296	3
-38.6579	0.0608	3
-41.5198	-0.4443	3
-21.7313	-1.2158	3
3.2768	-10.1050	3
-22.4957	-3.5098	3
-25.0356	-1.3929	3
-23.5981	5.4620	3
-40.3780	-0.1991	3
-27.5245	-2.7372	3
-23.4345	-22.4676	3
-24.8529	-4.7657	3
-24.6378	5.2828	3
-26.6472	-3.4898	3
-42.0278	0.1333	3
-22.2587	-4.7355	3
-24.0457	-3.0873	3
2.8014	-9.4642	3
3.3101	-9.7905	3
-24.8886	-5.9944	3
-23.2385	3.7997	3
-18.7895	-1.9380	3
-39.0165	1.5435	3
4.5098	-8.3231	3
-16.9189	-17.2930	4
-22.1845	-17.1086	4
-19.9734	-17.4299	4
-26.3610	-16.2837	4
-15.4710	-17.4244	4
-26.9033	-10.2626	4
-26.6148	-11.7688	4
-15.2913	-17.2471	4
-26.7401	-9.8333	4
-18.4964	-14.5491	4
-18.3196	-19.2716	4
-22.3450	-12.9748	4
-25.3227	-14.5792	4
-24.0721	-12.8931	4
-29.1509	-13.5333	4
-20.4842	-12.9723	4
-18.1749	-12.8642	4
-17.3169	-19.1766	4
-26.4913	-14.3263	4
-17.1515	-20.1942	4
-17.6996	-10.8788	4
-17.4025	-12.0786	4
-20.7015	-12.9255	4
-22.4249	-10.4605	4
-23.1940	-12.9621	4
-22.6364	-13.2143	4
-24.2248	-18.3569	4
-25.2197	-10.0266	4
-19.1930	-11.3662	4
-17.2420	-13.2034	4
-16.3384	-17.2492	4
-25.0837	-11.0643	4
-24.9623	-13.5698	4
-26.2683	-15.1798	4
-18.7661	-16.8570	4
-24.4724	-12.4788	4
-1.5510	-12.9090	4
-2.8059	-12.4492	4
-17.8346	-10.9677	4
-24.8708	-20.2903	4
-20.5269	-13.9649	4
-22.9296	-10.3741	4
-25.9443	-12.5333	4
-25.1910	-16.7314	4
-18.1271	-20.0166	4
-24.7278	-10.9596	4
-24.1904	-17.9182	4
-22.7294	-14.1239	4
-1.3424	-6.5262	4
-21.8164	-12.0287	4
-6.8485	27.3947	5
10.8263	18.6144	5
13.1997	22.2357	5
9.0715	22.3979	5
-29.5308	14.0584	5
-8.3334	28.6420	5
-6.7408	26.3450	5
-18.1288	4.1089	5
-9.0180	28.1054	5
-7.6568	26.3237	5
-5.6998	27.2940	5
-6.4447	25.3259	5
-28.8570	16.8236	5
-6.0418	27.7393	5
-28.5026	14.3017	5
12.1623	20.0367	5
11.9007	20.9472	5
-3.0817	21.7547	5
14.3717	22.2559	5
-4.6271	23.0813	5
12.4407	20.4554	5
16.1810	18.4695	5
-12.9433	27.5558	5
-8.1365	26.5600	5
-27.5299	14.7141	5
13.3445	23.0584	5
9.0164	22.4100	5
-12.4270	27.9195	5
15.8827	18.5335	5
-5.6128	24.1241	5
-27.4483	13.6712	5
-27.7052	13.6745	5
-30.5435	14.3399	5
10.5924	20.2180	5
-2.9571	21.5379	5
12.1691	16.9351	5
13.6204	20.1810	5
-29.9861	13.6962	5
-28.1923	16.6447	5
9.9396	23.2395	5
13.1572	20.8608	5
9.7517	21.7746	5
12.3578	23.8760	5
8.6203	20.0824	5
10.6774	18.3333	5
13.5286	19.6403	5
11.8518	16.1983	5
-13.7469	28.6187	5
12.8203	23.5143	5
15.8778	19.1459	5
-4.4382	12.6691	6
-9.1190	11.9852	6
-5.5582	10.6254	6
-21.4911	11.3047	6
-2.1248	10.7079	6
-39.0803	-6.9946	6
-8.7590	11.8796	6
-21.4694	11.3598	6
-2.1685	11.3401	6
-4.0474	7.6196	6
-8.2449	12.5705	6
-4.4941	13.7610	6
-6.8554	9.2750	6
-4.7310	9.7981	6
-38.8529	-7.0712	6
-5.1212	10.3120	6
-1.5595	12.3660	6
-36.0269	-4.0802	6
-39.3261	-3.8655	6
-10.4504	11.2701	6
-6.9725	9.0544	6
-4.0177	7.9107	6
-5.0636	10.6915	6
-2.0662	14.1724	6
-30.3875	1.1374	6
-30.7101	-0.9971	6
-8.6887	11.1108	6
-21.2535	8.8165	6
-2.4549	11.0692	6
-35.3651	-6.5226	6
-30.7855	0.2093	6
-5.3218	12.8383	6
-38.7982	-4.0110	6
-21.0700	10.1789	6
-21.0144	9.1623	6
-31.5842	-0.0876	6
-31.9197	-1.3355	6
-0.5662	13.1511	6
-4.6477	12.8816	6
-2.4356	9.1299	6
-34.4249	-2.4252	6
-1.1265	14.4056	6
-35.2123	-5.7670	6
-35.2532	-2.4097	6
-33.3303	-5.9003	6
-1.8954	9.7407	6
-37.7777	-4.0457	6
-35.0115	-4.1017	6
-38.2651	-7.2847	6
-1.4791	13.0004	6
16.0225	-12.8304	7
14.3923	7.8014	7
19.1084	-10.3043	7
11.1135	-17.8640	7
20.0185	-14.6447	7
-12.8780	-20.5196	7
-7.3270	-16.5714	7
17.4230	-15.2229	7
17.3028	-16.1536	7
14.4804	-18.4329	7
20.4142	-11.4527	7
13.1678	-20.2035	7
-4.7170	-20.8773	7
13.5350	-20.3078	7
16.1351	-17.9017	7
-7.4121	-16.8531	7
12.2870	-17.5238	7
18.5691	-17.9821	7
10.5072	-15.3616	7
-9.2712	-17.4573	7
16.1438	-12.5274	7
-3.8428	-23.2648	7
-2.1343	-22.3557	7
17.8216	-12.2489	7
15.3705	-17.5496	7
-4.1782	-24.5900	7
-5.9597	-20.0534	7
20.4112	-12.5821	7
-11.5305	-20.6026	7
11.3808	-14.7473	7
14.2160	-17.6044	7
19.8578	-10.3666	7
10.7797	-19.0304	7
19.8857	-15.3106	7
14.4011	-9.1278	7
19.2865	-13.1870	7
21.0759	-12.0438	7
15.9137	-15.9546	7
14.2590	-10.3269	7
19.4708	-11.4191	7
14.1676	-10.0967	7
-4.3998	-24.4857	7
-4.7748	-20.7687	7
13.8285	-17.7539	7
18.0493	-12.5148	7
10.8574	-15.3385	7
10.4587	-16.7507	7
-6.7663	-19.7879	7
17.2940	-11.6381	7
-7.0487	-15.6890	7
1.4501	1.5674	8
-34.1058	22.4135	8
-37.0317	11.5800	8
-38.3730	12.3542	8
-22.0479	26.6403	8
-21.3750	32.1565	8
-20.0372	28.5655	8
-21.9570	34.4717	8
-35.1347	22.7207	8
-38.4886	16.5026	8
-22.9183	32.0126	8
-18.4127	25.4410	8
-17.8214	25.4979	8
4.4658	-1.1760	8
-22.3416	31.7753	8
-23.4918	27.7915	8
-37.9319	17.9385	8
-37.5997	18.2781	8
4.4950	-1.1739	8
3.3104	-5.4780	8
-38.8299	12.8127	8
-38.5564	17.5982	8
-35.8545	23.2030	8
-19.0057	25.4406	8
-37.4252	11.7332	8
-35.4228	20.9566	8
-34.3600	20.6916	8
-21.3152	28.6427	8
-21.6835	31.0587	8
-23.1736	31.1222	8
-36.5622	24.2288	8
-36.7430	20.6381	8
-21.1131	29.6806	8
-39.1306	13.1728	8
-33.8462	21.1330	8
-20.9712	26.0060	8
-35.3752	28.8347	8
-23.0757	33.7882	8
-38.0394	16.7832	8
-23.1482	26.9405	8
-36.2356	21.5962	8
-23.8224	27.3538	8
-34.2160	23.0583	8
-35.6890	20.5482	8
-22.3467	30.4295	8
-20.3550	29.4888	8
-21.5644	34.1598	8
-17.8909	24.6691	8
-22.5791	26.9793	8
-23.0091	33.4691	8
-29.5672	25.9687	9
-12.7986	19.9540	9
-9.5706	19.9234	9
-23.4542	20.3401	9
-27.4935	24.5813	9
-20.7017	21.8120	9
-18.4887	20.7363	9
-32.4943	19.1003	9
-27.1416	26.4496	9
-9.5643	21.4187	9
-25.4321	21.2499	9
-10.9656	22.2527	9
-17.8416	20.2442	9
-10.9771	21.1857	9
-12.0813	20.9156	9
-10.7750	20.3085	9
-23.9607	18.2310	9
-33.1737	18.7935	9
-12.1989	22.3198	9
-34.0995	17.3209	9
-24.4931	20.7355	9
-26.3101	25.4306	9
-21.0516	22.1413	9
-33.5261	19.2873	9
-20.2337	20.7243	9
-30.3322	22.1471	9
-30.0824	23.1735	9
-28.1836	27.1661	9
-24.2684	19.7214	9
-30.2754	25.1897	9
-22.7159	18.6808	9
-10.5323	21.1610	9
-26.3108	25.4298	9
-32.0207	19.6438	9
-28.2521	25.2457	9
-23.9607	18.2310	9
-16.8818	20.5411	9
-32.8301	20.0754	9
-34.8077	18.4814	9
-18.3090	19.5879	9
-29.2018	22.5796	9
-13.2993	21.7047	9
-17.7245	21.2206	9
-29.8177	26.4709	9
-20.6305	18.7355	9
-26.2525	23.9813	9
-17.3796	19.6047	9
-32.6256	17.5840	9
-29.3509	25.1601	9
-11.2633	19.6071	9
-26.9846	-7.3960	10
6.2184	2.0195	10
-15.5626	0.7470	10
-31.6282	5.4416	10
11.4450	6.8819	10
7.9732	9.5071	10
-6.0418	-25.6401	10
-29.1929	7.9127	10
15.9102	11.1717	10
7.3792	10.7762	10
-27.6246	10.8846	10
-14.3914	-15.9168	10
6.6475	4.6315	10
7.4781	6.8378	10
11.1750	10.6681	10
16.3430	9.3359	10
9.1272	8.7187	10
8.5313	11.9264	10
12.4344	9.1798	10
-29.6901	8.6554	10
-28.4117	9.0515	10
8.8078	7.2923	10
-30.8847	10.1044	10
4.7123	11.2339	10
-26.5284	7.9990	10
9.8040	9.8775	10
-28.6570	6.7348	10
12.6028	10.8274	10
4.8869	5.3875	10
13.6886	10.8062	10
-15.7596	0.6470	10
-30.2650	11.2806	10
7.7502	5.1666	10
15.0171	9.3691	10
-29.7941	10.0071	10
15.1394	9.2277	10
15.1295	10.0038	10
-30.4688	7.8083	10
8.4305	10.0565	10
-21.5049	-24.2663	10
7.8287	7.8985	10
-18.7699	-28.7040	10
4.8705	7.2155	10
-33.2950	7.0344	10
-20.3129	-24.7120	10
4.2208	5.1539	10
6.2659	7.8150	10
15.2812	8.6518	10
10.9651	9.3577	10
12.7046	10.4657	10


==> chapters/data/tsne-test-embedding-classicNet5BN-bn2.csv <==
x	y	classId
-31.2750	-2.3644	0
-24.8431	9.6661	0
-31.3353	-1.5795	0
-28.4391	4.4227	0
-8.4778	-3.7021	0
-25.3325	5.7627	0
-30.1507	-13.6211	0
-32.0149	-12.4421	0
-30.6166	-13.3731	0
-6.4606	-2.8240	0
-33.0070	-6.5831	0
12.7687	4.6609	0
-31.4622	-2.2470	0
-28.7835	7.0727	0
-30.6528	-3.0073	0
-32.7327	-6.0926	0
12.4340	3.9939	0
-31.1253	-13.6427	0
-10.3359	12.6014	0
-6.0499	-3.3401	0
-1.1651	-2.9694	0
-27.3221	7.5680	0
-21.9538	-20.4918	0
-32.7970	-14.5759	0
-33.1427	-13.5656	0
-28.7513	6.6489	0
-25.0681	7.1493	0
-7.8648	12.7166	0
-2.2914	-3.0207	0
-24.5414	11.4497	0
12.1649	3.3473	0
-28.6811	10.5195	0
-28.1023	7.8819	0
-32.4952	-4.9802	0
-28.5291	4.3631	0
12.1544	3.4471	0
-7.1905	-3.6343	0
-27.6199	7.2621	0
1.4956	13.4125	0
-28.0222	-4.8916	0
-27.2151	-9.2542	0
-29.0532	6.4192	0
-32.3837	-6.3169	0
-24.7517	5.8129	0
-23.9108	7.4081	0
-29.0223	-4.4471	0
-7.1648	-3.9157	0
11.6950	2.5301	0
-30.6768	-3.3841	0
-32.6555	-4.8022	0
9.1063	-4.6422	1
-10.9484	-30.3131	1
-11.9213	-30.9554	1
-14.7561	-29.0190	1
16.7803	2.2750	1
-16.8580	-29.6572	1
-29.4945	-8.4884	1
-17.8297	-28.5211	1
-16.5078	-28.3695	1
-10.7066	-25.0794	1
-15.6534	-29.8794	1
8.7520	-3.5839	1
-30.1851	-24.1660	1
-14.2764	-31.2207	1
-17.5980	-31.1515	1
-28.6241	-8.3937	1
-11.2153	-29.6666	1
-11.0934	-24.6284	1
-13.6272	-31.6359	1
-30.6708	-24.6908	1
-29.4434	-9.4656	1
-11.7225	-26.0098	1
-11.7016	-31.6072	1
-18.7411	-28.4361	1
-13.2502	-30.8751	1
-18.2768	-29.9216	1
-11.3991	-16.4136	1
-30.5263	-9.5640	1
-12.5251	-29.3029	1
-27.8945	-25.6401	1
16.2423	2.1156	1
-21.1584	-29.9820	1
-28.9686	-23.9457	1
-12.8239	-27.6997	1
-10.6597	-25.0772	1
-19.2137	-30.4645	1
-16.3281	-30.2882	1
-11.9732	-30.1898	1
16.9052	2.7829	1
-13.4771	-28.9672	1
-17.1056	-28.2674	1
-30.6248	-9.3772	1
-17.9416	-30.7608	1
-20.6963	-30.0594	1
-29.6346	-8.3355	1
-10.7113	-30.8022	1
-27.2883	-26.8933	1
-27.0924	-26.3351	1
-16.3368	-29.6364	1
-12.4670	-31.9874	1
-4.8445	-16.4372	2
0.4161	-10.1773	2
-4.9432	-7.9471	2
-1.6410	-19.5382	2
1.3568	-15.9650	2
0.5573	-16.4909	2
-1.3368	-6.8392	2
-6.6412	-9.8669	2
-2.1037	-16.9533	2
-4.0773	-18.7175	2
-5.4807	-8.3825	2
-6.4915	-10.0773	2
-28.6531	13.0300	2
0.0437	-15.5483	2
-6.1818	-11.7483	2
0.2628	-10.0380	2
-4.1360	-12.7460	2
-2.5998	-13.7565	2
2.1330	-11.9175	2
-6.4152	-14.7504	2
-0.0502	-13.2352	2
-5.9401	-13.4344	2
-8.3512	-10.1482	2
-3.3376	-18.9952	2
-3.3760	-15.4333	2
1.6837	-13.5659	2
-4.7742	-15.7184	2
-1.9393	-14.9856	2
-4.1410	-19.6856	2
-2.8333	-16.0718	2
-12.6791	-16.9598	2
-3.8260	-7.2120	2
-7.2919	-13.3820	2
-3.6982	-17.5186	2
-2.9859	-20.3249	2
-2.0248	-18.6296	2
-11.3642	4.7084	2
-3.2053	-18.3044	2
-2.0602	-17.6129	2
-2.3074	-19.9585	2
-8.0664	-10.6386	2
-1.6207	-6.6764	2
0.3061	-17.0691	2
-3.2790	-8.3485	2
-2.4281	-19.5036	2
-7.7034	-9.9922	2
-4.9062	-16.1217	2
-4.1647	-14.7267	2
-5.8345	-6.6351	2
-5.8940	-13.2112	2
-22.7890	-22.7643	3
-17.5017	-0.6266	3
-16.0442	-2.2040	3
-17.7899	-6.0583	3
-18.5018	-4.9818	3
-33.2500	1.8125	3
-17.4176	2.1448	3
4.7588	1.8925	3
-13.8974	-2.2548	3
-10.8675	0.1741	3
-32.4553	4.7619	3
-18.4710	3.4836	3
-17.7302	-0.6949	3
-18.3190	-3.4620	3
-22.6706	-21.2193	3
-13.8496	-1.5658	3
-35.1985	2.1796	3
7.2771	3.1363	3
-18.9838	-4.9114	3
-15.5001	4.8877	3
-17.3401	0.5398	3
-17.6151	-7.8093	3
-20.1087	1.1371	3
-17.0022	1.3163	3
-32.2601	3.3379	3
-16.2800	0.0351	3
-34.5534	1.8357	3
-31.6328	4.4371	3
-34.0318	2.5184	3
-18.8246	-3.4030	3
6.5861	2.3788	3
-19.6399	-5.7483	3
-15.5355	-2.0852	3
-14.1414	3.9468	3
-33.0527	2.6481	3
-14.4106	-2.1739	3
-21.2411	-24.5924	3
-16.4096	-4.3861	3
-13.7497	2.7548	3
-15.1055	-3.1872	3
-33.8596	2.5306	3
-19.1645	-3.1884	3
-21.0886	-4.2622	3
6.0959	0.7133	3
3.5409	0.8025	3
-15.3394	-5.0315	3
-15.1693	3.4777	3
-10.9077	0.1644	3
-31.7506	4.9217	3
5.9185	2.1393	3
-14.3358	-16.9278	4
-20.4158	-12.8886	4
-14.5328	-14.1119	4
-23.4346	-10.9200	4
-13.6984	-17.9367	4
-24.9508	-10.2964	4
-24.5061	-9.5405	4
-13.5767	-18.0432	4
-24.2968	-8.3395	4
-17.7414	-11.4284	4
-13.5368	-14.6815	4
-20.8617	-12.9053	4
-25.0453	-14.6546	4
-24.0633	-13.2244	4
-24.3582	-12.8785	4
-22.7214	-16.4714	4
-18.6447	-12.2777	4
-12.8470	-15.5537	4
-25.8873	-12.6436	4
-12.5489	-14.8509	4
-17.7058	-13.6382	4
-18.1175	-13.0178	4
-21.0542	-14.8444	4
-26.8107	-13.2249	4
-23.0116	-11.1147	4
-23.6455	-14.7790	4
-18.2206	-16.5568	4
-22.2310	-9.6857	4
-19.1550	-13.7984	4
-16.8602	-11.8184	4
-14.0833	-17.4318	4
-22.2469	-10.6249	4
-22.8765	-14.8017	4
-25.2767	-15.9873	4
-15.1370	-15.4692	4
-23.0604	-13.7008	4
3.7039	-6.5758	4
3.4318	-6.6282	4
-17.7252	-13.1396	4
-17.4725	-17.2517	4
-21.8262	-15.3854	4
-26.6742	-11.1799	4
-24.5512	-13.8822	4
-20.6204	-14.4700	4
-12.9972	-14.3858	4
-24.4388	-9.9340	4
-18.4869	-16.3227	4
-22.2832	-12.4640	4
3.6846	-7.7887	4
-22.6032	-13.0891	4
1.0338	23.7559	5
16.0303	16.1312	5
19.0324	18.8830	5
16.9073	20.0432	5
-21.4649	13.0014	5
2.9125	24.2250	5
0.7468	22.8196	5
8.3501	13.5189	5
2.5937	24.3090	5
1.4883	22.6181	5
0.0164	23.7636	5
0.4751	21.8534	5
-21.8430	15.8610	5
0.3913	24.0866	5
-21.6844	12.2366	5
17.4286	16.6970	5
17.6038	17.9343	5
9.8836	17.6245	5
19.7613	18.2876	5
0.6348	19.6366	5
18.2576	17.0945	5
19.8588	15.0122	5
-2.3735	21.7602	5
1.8238	22.8038	5
-20.4836	12.9036	5
19.6925	19.2640	5
16.7879	20.1503	5
-2.2075	21.7090	5
19.2349	15.0155	5
0.2994	20.5050	5
-19.1293	11.8643	5
-20.7032	13.0330	5
-22.8063	12.5144	5
16.5691	17.3421	5
6.7258	18.9191	5
16.3102	14.8783	5
18.8482	16.4705	5
-22.5059	12.8792	5
-21.2277	14.6930	5
17.5449	20.8073	5
18.4731	17.8194	5
16.8875	18.9414	5
18.8918	20.3842	5
15.7511	18.1521	5
15.6248	15.9840	5
17.6595	16.2343	5
15.1389	14.4565	5
-2.8352	22.6806	5
18.7150	19.6878	5
19.6302	15.7563	5
-4.9419	6.0193	6
-8.2542	4.2781	6
-4.6073	3.5629	6
-19.7737	6.2345	6
-2.5283	3.4787	6
-26.8443	0.5398	6
-7.6740	3.9897	6
-19.5507	8.9443	6
-2.7942	2.6056	6
-2.2054	0.4514	6
-7.2571	4.8857	6
-3.3979	6.5714	6
-5.3423	0.6731	6
-3.1585	2.6291	6
-25.8615	1.0144	6
-3.5098	2.9762	6
-2.8784	5.5966	6
-23.9262	-1.4695	6
-27.2668	0.3685	6
-8.9462	3.4005	6
-5.5959	0.7616	6
-2.7927	1.1527	6
-4.6172	3.3633	6
-0.9164	5.7980	6
-21.6956	4.3378	6
-22.6304	2.4239	6
-7.7013	3.5925	6
-20.2085	5.4748	6
-3.0009	4.4358	6
-26.4367	-1.2469	6
-21.9962	3.5905	6
-4.7980	2.8632	6
-28.1606	-0.0488	6
-19.7624	7.3948	6
-19.9730	5.9549	6
-22.6037	3.2307	6
-23.4731	2.3400	6
-2.4062	5.9024	6
-5.0458	4.2323	6
-1.4776	1.7063	6
-22.2947	-1.4180	6
-0.8869	5.2208	6
-24.8842	-2.0981	6
-24.5749	-0.1664	6
-24.6326	-4.0058	6
-0.4470	3.1170	6
-27.9485	-0.2931	6
-23.7174	1.3470	6
-26.1436	1.2195	6
-1.6979	4.7463	6
19.0117	-9.7385	7
18.5677	10.1542	7
21.1306	-5.6679	7
16.2408	-14.7192	7
22.1073	-11.9301	7
3.2689	-21.9430	7
5.0558	-19.4813	7
21.1560	-13.3603	7
20.4743	-14.4230	7
18.6968	-14.4879	7
22.5245	-7.2183	7
18.1389	-15.9164	7
8.9014	-17.4762	7
18.0647	-16.3276	7
19.1371	-13.5341	7
5.2525	-19.5453	7
17.0381	-14.1729	7
20.9742	-13.8793	7
15.5882	-12.1729	7
4.9336	-21.1417	7
18.8865	-9.3255	7
10.2727	-16.4607	7
8.2221	-14.5716	7
20.0325	-9.3093	7
19.7416	-14.2010	7
8.1355	-14.5470	7
8.7228	-17.7132	7
22.0458	-8.6863	7
4.8752	-23.1206	7
16.3594	-11.7584	7
18.4436	-13.7682	7
21.4149	-8.4034	7
16.7726	-15.9487	7
22.0626	-12.0448	7
17.7259	-5.4643	7
21.4172	-9.2057	7
22.7410	-8.6815	7
20.4718	-14.9796	7
17.8422	-6.8658	7
21.6449	-8.6600	7
17.6860	-6.3209	7
8.5965	-14.1435	7
10.0130	-17.0743	7
18.2939	-14.8105	7
21.3008	-9.1347	7
15.9934	-12.2957	7
15.6407	-13.3431	7
7.9110	-18.8263	7
19.4643	-8.2059	7
4.5267	-19.0927	7
1.1896	8.6196	8
-28.6531	19.9234	8
-33.8380	10.6079	8
-33.9527	11.8689	8
-7.8188	20.0434	8
-7.0625	25.4808	8
-6.8405	22.3276	8
-7.6400	27.7022	8
-29.2572	20.7250	8
-31.8000	14.2082	8
-8.4545	25.5328	8
-5.8091	18.0089	8
-5.4753	17.5152	8
5.3161	6.3574	8
-7.9546	25.2664	8
-9.2286	20.1750	8
-30.8181	15.1984	8
-30.3174	15.1778	8
8.2677	6.1265	8
4.9583	8.0771	8
-33.9017	12.5008	8
-31.4396	15.0317	8
-28.6201	21.3223	8
-6.0671	18.4386	8
-33.9404	11.0457	8
-29.3753	18.1534	8
-28.4604	18.2927	8
-8.2945	22.3884	8
-7.4341	24.4396	8
-8.7484	24.8887	8
-21.9533	18.5038	8
-30.2083	17.5266	8
-7.6913	23.1678	8
-33.7610	12.8928	8
-28.5619	18.7376	8
-7.5094	19.0022	8
-21.8471	17.7492	8
-8.5651	26.9506	8
-31.2612	14.2559	8
-8.9214	19.5059	8
-29.8917	18.7214	8
-9.4786	19.6198	8
-28.4763	20.3678	8
-29.3143	17.6264	8
-8.2953	24.0866	8
-6.8748	22.9736	8
-7.4122	27.3096	8
-5.0118	17.8982	8
-8.3557	19.9231	8
-8.5678	26.6396	8
-22.8643	23.7484	9
-12.6457	15.5389	9
-14.7906	16.9724	9
-19.5205	19.3592	9
-22.5081	25.2767	9
-13.5123	23.7711	9
-12.8103	21.8389	9
-26.7315	18.5840	9
-23.9492	25.9724	9
-15.5539	15.9297	9
-20.5870	20.9887	9
-13.9666	14.6586	9
-13.3666	21.5556	9
-14.7503	14.9363	9
-13.6207	15.8172	9
-14.5997	15.9714	9
-18.4791	18.2833	9
-25.2112	18.7789	9
-13.0097	14.3492	9
-26.9835	17.6186	9
-19.7477	20.3583	9
-24.7132	25.0269	9
-13.5526	24.2316	9
-26.7963	18.8171	9
-14.7231	23.4946	9
-23.6634	21.2005	9
-22.5867	21.6520	9
-26.0003	25.0380	9
-18.6298	19.9579	9
-24.2977	23.1875	9
-18.4792	18.2834	9
-14.5016	15.2758	9
-24.7135	25.0267	9
-26.1255	17.7539	9
-23.2824	24.7443	9
-17.3726	18.8749	9
-14.4300	21.9329	9
-26.2286	18.3004	9
-26.5513	20.3313	9
-13.2853	20.9085	9
-21.8718	22.2162	9
-12.6846	16.7225	9
-13.6270	22.1757	9
-23.1841	23.5910	9
-12.5167	23.3124	9
-24.2058	26.6825	9
-14.0374	21.1859	9
-26.0429	19.3573	9
-23.8165	24.0527	9
-14.0679	16.6447	9
-24.5656	11.1181	10
9.4701	7.7840	10
-14.5094	9.3396	10
-16.2618	10.2573	10
13.6603	7.6501	10
11.0740	11.7908	10
8.5770	-12.1552	10
4.2246	13.5950	10
16.5024	7.0995	10
10.1827	12.9376	10
2.5958	15.7015	10
-12.4797	-19.1474	10
7.9332	11.7094	10
9.6097	11.2531	10
14.4868	10.3607	10
17.4177	7.7672	10
11.5349	9.8935	10
13.0395	12.3340	10
17.0225	8.0076	10
3.4061	13.3955	10
3.5036	12.5408	10
11.5304	11.9264	10
-25.4471	11.6978	10
10.3101	14.3601	10
5.4137	14.5813	10
14.0696	10.2383	10
5.5256	12.4021	10
15.0350	10.6833	10
7.5855	10.8280	10
17.1255	10.0776	10
-15.0606	9.5689	10
-25.3153	13.6836	10
9.0299	11.2427	10
16.3941	8.2312	10
2.6457	14.5803	10
17.0421	8.3800	10
15.5075	9.2800	10
3.7257	12.6168	10
11.1898	12.8314	10
-22.8107	-21.7425	10
10.9141	11.3064	10
-18.2594	-26.3194	10
9.3253	9.6744	10
-27.6639	13.8279	10
-21.3735	-21.3767	10
7.6576	10.0040	10
11.2104	9.0394	10
18.6445	8.9208	10
13.7998	10.4513	10
16.3680	11.2273	10


==> chapters/data/tsne-test-embedding-classicNet5BN-bn3.csv <==
x	y	classId
-25.7085	-1.3511	0
-3.8117	-2.0093	0
-25.1999	-0.8044	0
-6.5281	-8.4238	0
-5.5866	-8.1206	0
-4.1750	-3.0103	0
-28.0892	-13.3765	0
-29.7767	-14.2598	0
-28.2523	-13.5589	0
-2.6672	-5.9818	0
-28.2294	-4.3796	0
15.8025	1.3546	0
-25.5340	-1.4490	0
-22.2980	1.0515	0
-26.6480	-1.0058	0
-27.6716	-4.2675	0
15.4261	0.8804	0
-28.9623	-13.5069	0
-18.9296	26.7840	0
-3.0420	-6.3031	0
0.3544	-7.8439	0
-22.9947	2.3964	0
-14.2188	-19.0927	0
-29.4328	-16.6600	0
-29.1066	-13.2992	0
-22.3119	0.7138	0
-3.9097	-1.3288	0
-16.8070	26.8404	0
-1.4585	-3.7330	0
-21.9412	5.7065	0
14.9386	0.3571	0
-21.4487	6.4824	0
-22.3321	2.2885	0
-26.6531	-3.8572	0
-6.4649	-8.4361	0
14.9705	0.4046	0
-3.7660	-6.6511	0
-22.9313	2.0812	0
-11.1855	10.5241	0
-19.5210	0.0152	0
-17.2422	0.2324	0
-22.4056	0.4225	0
-27.5967	-4.6202	0
-4.1054	-2.7738	0
-3.1504	-2.0308	0
-17.1110	-0.4728	0
-4.0395	-6.6386	0
14.3309	-0.2447	0
-26.6592	-1.5282	0
-26.4049	-3.7514	0
-10.9387	-14.4286	1
-2.5536	-34.1315	1
-2.9828	-32.0486	1
-4.9274	-31.2924	1
20.5288	3.4092	1
-6.9213	-29.8578	1
-25.9626	-9.6996	1
-7.8784	-28.4696	1
-6.3588	-28.9316	1
-3.4179	-25.9568	1
-5.8490	-30.9130	1
-11.6013	-13.9119	1
-6.5138	-23.1861	1
-5.3897	-32.9618	1
-8.5166	-30.8677	1
-26.1327	-9.5673	1
-2.3550	-33.7360	1
-2.9962	-26.1733	1
-4.3611	-33.6018	1
-7.9028	-22.1374	1
-27.2847	-10.5828	1
-3.3628	-27.2958	1
-7.1881	-33.5230	1
-8.3906	-27.8636	1
-4.0761	-34.0686	1
-8.6708	-29.8339	1
7.1303	-5.3015	1
-27.9372	-9.3123	1
-3.6652	-31.6741	1
-9.4000	-22.9399	1
19.2636	2.6976	1
-13.7498	-28.9414	1
-7.5656	-22.2508	1
-2.7703	-30.6616	1
-3.4746	-25.9166	1
-9.5897	-30.3098	1
-6.7321	-30.7004	1
-3.3638	-33.2520	1
20.4318	3.2225	1
-4.2739	-30.2468	1
-6.9162	-28.6317	1
-27.7910	-10.0932	1
-8.4928	-30.6006	1
-10.1359	-29.2994	1
-26.2113	-9.5828	1
-3.5712	-33.9969	1
-8.1164	-24.3465	1
-6.2922	-22.9286	1
-6.2020	-30.0635	1
-4.4545	-32.6325	1
1.7164	-20.6650	2
4.3486	-10.9658	2
-2.5008	-11.1093	2
3.9823	-22.5292	2
5.1247	-15.8202	2
4.6688	-16.5358	2
0.1377	-9.6438	2
0.3578	-13.6429	2
0.1425	-20.4125	2
3.2778	-20.6972	2
-2.1085	-12.4497	2
-0.3668	-13.2257	2
-23.7393	4.2619	2
3.8244	-16.0342	2
-2.8790	-17.0028	2
4.2620	-10.1865	2
-2.0208	-18.5409	2
-2.5444	-18.3165	2
9.2551	-8.4193	2
-1.5665	-16.8926	2
6.3538	-12.9836	2
-1.6809	-17.7787	2
-0.4368	-14.3925	2
4.7515	-19.7937	2
0.0137	-19.1542	2
5.5953	-13.6761	2
-0.7497	-17.4177	2
-0.3684	-19.3351	2
2.7378	-22.1608	2
1.6439	-18.8977	2
9.4339	-5.9805	2
-2.1931	-11.1020	2
-3.9965	-16.4236	2
2.8378	-18.5691	2
5.3387	-21.7423	2
2.5626	-21.3567	2
-3.4318	13.1871	2
4.6246	-19.6666	2
4.8160	-21.0909	2
5.2019	-21.8409	2
1.0212	-13.7738	2
-0.0315	-9.2860	2
4.6929	-17.0610	2
-1.8005	-11.3558	2
3.7740	-21.6600	2
0.6596	-16.8013	2
0.6141	-17.4506	2
-0.6378	-17.1820	2
-3.6559	-11.5629	2
-2.8125	-18.8675	2
-14.4942	-22.7576	3
-11.2944	3.2205	3
-13.5275	2.8540	3
-12.4145	8.5742	3
-11.4629	7.1121	3
-21.0071	-4.9891	3
-9.0428	3.1787	3
3.8070	-0.1068	3
-13.9729	0.2634	3
-9.6047	8.0943	3
-20.9678	-2.9990	3
-12.8163	1.8010	3
-11.1314	2.8780	3
-12.0332	3.8222	3
-16.0452	-22.7121	3
-13.6633	-0.2361	3
-20.3538	-7.4874	3
5.6129	0.2822	3
-14.6634	6.2889	3
-7.4075	0.1062	3
-10.7491	2.8499	3
-12.5952	10.2333	3
-12.3769	3.3606	3
-9.2167	2.5393	3
-21.1003	-5.2158	3
-10.8666	1.9868	3
-20.1535	-6.8738	3
-21.4631	-4.1922	3
-19.8476	-5.5656	3
-9.5939	7.2131	3
5.6341	0.0915	3
-14.8008	5.4038	3
-13.8499	3.7028	3
-8.7506	0.3716	3
-22.8477	-5.1463	3
-13.4086	-0.1221	3
-13.3744	-21.0232	3
-11.6041	5.0151	3
-9.1612	-0.6459	3
-13.6497	0.6910	3
-20.6299	-6.2615	3
-13.1474	7.3814	3
-14.9340	3.0970	3
5.6850	0.1529	3
2.5469	-0.9975	3
4.4965	2.5244	3
-9.1138	1.7846	3
-9.6984	8.0123	3
-20.1137	-2.5906	3
4.3287	-0.4698	3
6.9286	-4.4355	4
-18.8005	-17.3291	4
6.4882	-7.9837	4
-20.3844	-19.4851	4
8.6291	-4.6806	4
-23.3761	-18.9567	4
-23.2738	-19.4703	4
8.9866	-4.0819	4
-22.8272	-19.8280	4
-16.9142	-15.8084	4
7.7908	-7.4700	4
-20.7625	-15.9325	4
-23.4093	-16.1502	4
-20.1633	-16.1711	4
-22.5985	-16.8489	4
-22.1365	-14.1947	4
-17.7878	-15.4532	4
7.8999	-6.1036	4
-23.0436	-17.2391	4
8.1951	-7.7351	4
-17.5718	-13.6439	4
-17.4086	-14.4495	4
-20.1735	-13.8768	4
-22.3046	-15.9311	4
-19.8231	-18.2742	4
-22.7004	-14.8326	4
-21.7305	-23.3975	4
-18.5483	-19.3155	4
-18.5646	-14.4693	4
-16.1596	-15.0689	4
7.3129	-4.2138	4
-20.5223	-17.5270	4
-21.3424	-16.7868	4
-23.9872	-16.6084	4
5.3453	-6.8217	4
-21.3054	-14.7424	4
14.4226	-5.0610	4
14.3521	-4.7347	4
-17.2064	-14.0648	4
-21.2034	-22.9114	4
-21.1173	-13.6342	4
-21.0738	-18.2143	4
-22.4360	-17.2888	4
-20.6503	-20.0308	4
5.8393	-7.8185	4
-22.1258	-18.7477	4
-21.2442	-22.1855	4
-21.1977	-14.2901	4
12.9486	-5.9849	4
-20.0789	-15.7146	4
1.7118	22.2940	5
15.3052	19.0574	5
13.8581	24.9814	5
12.5911	22.0633	5
-3.6434	21.3449	5
3.4994	22.0295	5
1.0628	21.7151	5
15.4980	13.9478	5
3.3296	21.7937	5
1.5527	21.2968	5
0.7248	22.7079	5
0.3682	21.1053	5
-1.4774	22.3001	5
1.2365	22.8723	5
-1.9915	21.1781	5
14.7882	22.3479	5
16.3456	19.4601	5
21.1845	14.6260	5
14.5357	23.2089	5
4.1731	18.9023	5
17.7530	22.6553	5
15.9191	21.1096	5
0.5798	18.7020	5
1.9152	21.0303	5
-2.2147	20.2352	5
13.9065	22.9210	5
12.4608	22.3762	5
0.8984	18.7834	5
17.7088	22.5874	5
2.9240	19.3100	5
-1.7095	18.4788	5
0.6461	17.5917	5
-3.5958	22.0348	5
13.7752	19.5409	5
21.1980	14.6761	5
16.1514	17.4220	5
14.4156	23.9607	5
-4.1013	22.1840	5
-1.3771	21.8500	5
11.4812	21.6094	5
13.4314	20.9770	5
13.2230	21.8821	5
12.1556	23.2491	5
13.9280	20.2536	5
15.0777	18.5427	5
15.3986	21.1584	5
15.5475	17.2969	5
1.2239	18.0468	5
11.8028	23.1171	5
17.0727	22.8663	5
-0.3706	6.7308	6
-3.0362	11.2390	6
-1.4476	6.1719	6
-7.5610	-4.7167	6
0.5398	7.7860	6
-13.8360	-7.5440	6
-2.8241	10.7958	6
-6.9628	-4.1365	6
1.8357	9.6841	6
-0.5637	4.3439	6
-2.1316	10.7498	6
0.8174	8.4405	6
-3.5542	7.8557	6
-1.5866	5.3697	6
-16.1440	-7.7177	6
-1.4736	6.5136	6
3.9666	7.6420	6
-15.5217	-3.9342	6
-12.2191	-8.5997	6
-4.1878	10.7997	6
-3.5313	7.4711	6
-0.7869	4.6341	6
-1.0263	6.7943	6
2.2601	7.7756	6
-9.7086	-5.9504	6
-10.1151	-5.7921	6
-3.0897	10.3417	6
-9.4213	-4.4027	6
0.3182	7.9246	6
-15.6036	-6.1207	6
-10.6567	-6.2599	6
-0.8449	8.6143	6
-12.4123	-8.9272	6
-6.8177	-3.7237	6
-7.5965	-3.6311	6
-10.8551	-6.4875	6
-11.8480	-6.2109	6
4.2370	7.2461	6
-0.7499	8.1871	6
0.6347	7.4738	6
-13.8201	-4.7006	6
2.7675	6.3841	6
-15.1847	-4.1103	6
-13.6874	-3.9952	6
-17.0422	-4.7999	6
2.2601	6.9917	6
-12.3000	-9.1918	6
-13.8494	-4.3516	6
-14.9622	-7.5865	6
2.4608	7.9397	6
25.2021	-5.6103	7
23.0323	7.8412	7
28.2988	-5.3386	7
23.5487	-10.2122	7
29.1342	-6.7221	7
10.2254	-14.7005	7
12.7513	-10.2649	7
28.1026	-7.4545	7
28.1824	-9.1304	7
25.5598	-10.3796	7
27.0313	-4.5207	7
25.2602	-10.7529	7
15.2288	-12.2310	7
24.9094	-11.8953	7
26.6795	-10.5306	7
9.2947	-13.8397	7
24.0900	-9.9314	7
27.9247	-8.8421	7
22.2264	-8.0914	7
10.6899	-14.6616	7
25.3222	-6.1957	7
18.1696	-11.3572	7
17.3417	-12.6726	7
26.9084	-3.5563	7
28.6629	-9.7291	7
17.3233	-13.2207	7
15.5813	-12.0039	7
27.6769	-4.0187	7
11.8877	-16.0878	7
23.1322	-7.7360	7
26.6586	-9.4778	7
27.9022	-3.0184	7
24.0680	-11.0176	7
29.2784	-7.2456	7
22.8290	-3.3088	7
26.7313	-3.7091	7
27.2390	-3.5048	7
27.1334	-9.6536	7
23.2453	-4.5245	7
26.9986	-4.6352	7
22.8715	-3.9393	7
17.4773	-13.3658	7
16.6164	-11.9354	7
25.5991	-10.7169	7
26.4750	-4.4124	7
22.6999	-8.1178	7
23.0549	-9.0491	7
14.2817	-11.4995	7
25.9584	-6.3051	7
10.1922	-13.1067	7
8.7928	4.0719	8
-26.0920	10.3876	8
-32.3471	6.7466	8
-31.7360	5.6379	8
-11.7417	16.3884	8
-9.0617	21.5252	8
-9.8774	19.1580	8
-11.6912	23.3042	8
-27.2963	10.6024	8
-29.2041	5.6441	8
-10.7646	21.4332	8
-9.1522	15.5593	8
-8.6617	15.3332	8
11.2521	6.4494	8
-9.8208	22.9088	8
-13.1022	16.9116	8
-28.1242	6.3812	8
-27.6631	6.5592	8
11.5268	5.3007	8
9.2320	3.8519	8
-31.3209	5.1386	8
-28.7031	6.2838	8
-27.8009	10.3955	8
-9.6961	15.6423	8
-32.1120	6.3427	8
-25.4455	9.0699	8
-25.0271	9.8316	8
-10.1204	18.8134	8
-10.8553	21.6496	8
-10.9825	21.4343	8
-15.9182	16.1882	8
-26.8240	9.0856	8
-9.9987	21.6063	8
-31.0330	4.8347	8
-24.7469	9.6131	8
-11.2987	15.6143	8
-16.1624	19.6649	8
-10.2563	23.2104	8
-28.6748	5.5438	8
-12.8612	16.0422	8
-26.3842	7.7111	8
-13.4280	16.3493	8
-26.5915	10.5833	8
-25.5595	8.9828	8
-9.9525	21.0041	8
-10.2649	19.2268	8
-11.8381	23.4861	8
-8.4529	15.1584	8
-12.1709	16.4052	8
-11.0512	21.9881	8
-27.2997	14.7954	9
-22.7444	22.4474	9
-20.9796	20.5884	9
-21.9816	17.6293	9
-25.5003	17.1846	9
-26.6248	20.8799	9
-25.8888	23.7190	9
-23.6166	12.2995	9
-27.6342	16.7151	9
-20.0809	21.3685	9
-23.0227	16.3507	9
-22.5548	21.3851	9
-25.7575	23.0938	9
-20.7360	22.4246	9
-21.8962	22.3440	9
-20.9657	21.7027	9
-23.4118	19.4074	9
-22.4947	13.0790	9
-22.2416	23.6285	9
-22.8433	10.3451	9
-22.6629	17.0374	9
-27.6337	16.7151	9
-26.4477	20.3485	9
-22.4043	11.8108	9
-27.1932	21.1481	9
-25.5068	12.6041	9
-26.8863	13.1009	9
-27.0543	17.6038	9
-22.9722	17.9762	9
-26.0472	14.9507	9
-22.1401	19.0362	9
-21.6432	21.3465	9
-26.2886	16.9329	9
-23.7429	11.5909	9
-26.5678	16.0215	9
-23.4118	19.4074	9
-25.9516	22.1261	9
-23.2834	11.8480	9
-22.6990	11.3723	9
-25.1164	23.2296	9
-26.0016	13.3128	9
-23.6320	20.9846	9
-26.4971	23.0100	9
-27.3421	15.4364	9
-27.8646	21.8501	9
-25.4855	15.9078	9
-25.3768	22.4510	9
-22.7125	13.3205	9
-26.4880	15.1252	9
-21.6432	21.3465	9
-18.1210	8.1239	10
18.4926	12.8733	10
8.6585	11.8214	10
9.2835	10.0912	10
21.2628	11.4481	10
16.1677	11.1343	10
14.4560	5.8446	10
12.4511	10.5632	10
23.4322	10.7965	10
15.9680	11.3992	10
14.0509	12.7124	10
10.2005	-1.2651	10
13.9227	9.3996	10
15.7694	11.7078	10
20.1554	9.9890	10
22.2768	9.3075	10
17.9826	11.0749	10
18.8265	10.5654	10
18.8277	9.0028	10
11.9461	10.2843	10
12.3589	9.1090	10
17.1460	10.3893	10
-19.0871	8.4475	10
16.3266	12.7550	10
13.7570	10.9937	10
18.2627	10.1260	10
12.2825	12.0188	10
20.1759	8.4653	10
14.9028	7.3265	10
21.5983	7.3960	10
8.8860	11.2128	10
-19.3468	9.0427	10
15.4947	10.1057	10
22.9359	9.1543	10
11.4055	10.9689	10
21.4011	9.2787	10
22.2625	9.0378	10
12.3631	9.2342	10
17.8623	10.1369	10
-28.2242	-5.9074	10
15.9831	9.4092	10
-12.2827	-24.5415	10
17.2758	5.8902	10
-20.6096	11.4039	10
-13.0198	-18.2207	10
15.1419	6.7010	10
17.7514	7.2092	10
21.5061	9.3809	10
19.2039	10.4069	10
20.7407	7.6913	10


==> chapters/data/tsne-test-embedding-classicNet5BN-bn4.csv <==
x	y	classId
14.0602	-21.6693	0
14.4662	-14.2289	0
14.4687	-21.4213	0
16.5640	-21.2294	0
17.5877	-19.6803	0
13.9851	-13.8703	0
2.7875	-27.8109	0
1.4759	-27.4262	0
3.0165	-27.4566	0
18.8658	-18.3941	0
11.8078	-24.0012	0
6.4373	8.7020	0
11.6422	-21.4903	0
14.9085	-17.1115	0
12.3257	-21.0061	0
12.1225	-23.6633	0
7.3513	7.9103	0
2.3421	-27.7482	0
20.3648	-13.4400	0
19.5110	-18.6559	0
5.5698	4.3931	0
16.3157	-16.0361	0
-13.5998	-5.3204	0
1.7045	-25.7644	0
1.0823	-26.9573	0
15.1819	-17.0607	0
13.8888	-14.0526	0
18.0077	-12.1555	0
5.9183	4.3551	0
18.4606	-13.8422	0
6.2451	7.9210	0
20.2865	-14.1223	0
15.3574	-16.1647	0
13.0072	-23.5527	0
16.1654	-21.5998	0
6.1671	8.1930	0
17.6745	-18.6737	0
16.0353	-16.2918	0
-8.2405	13.3416	0
5.4399	-22.8497	0
2.9033	-22.4534	0
15.2679	-17.6504	0
11.7382	-23.5031	0
12.7891	-13.5541	0
13.3228	-13.7353	0
5.2690	-21.6422	0
17.3381	-18.0968	0
5.9340	7.6826	0
12.3583	-21.9432	0
13.3409	-23.3729	0
-5.6429	1.6214	1
-19.1900	-26.4203	1
-16.5058	-26.4714	1
-18.2289	-29.5952	1
-2.6776	7.7070	1
-15.0801	-30.2758	1
6.3537	-25.6674	1
-15.2619	-31.4849	1
-16.7673	-31.1652	1
-13.6616	-24.1819	1
-15.4067	-30.1832	1
-6.9151	1.4824	1
-9.1135	-25.1034	1
-17.0022	-29.0551	1
-14.2413	-28.5153	1
7.3865	-25.5864	1
-18.6588	-25.7145	1
-14.0432	-24.7166	1
-18.9979	-28.8166	1
-9.3440	-24.5922	1
6.1565	-26.1700	1
-15.0430	-26.0553	1
-18.5615	-26.6343	1
-13.4624	-31.6751	1
-19.1611	-28.0297	1
-13.7198	-29.9759	1
-16.4902	5.2781	1
6.3490	-27.1692	1
-17.1638	-25.8542	1
-8.8597	-25.6847	1
-4.8271	9.2543	1
-12.5398	-30.0329	1
-11.7778	-26.9170	1
-16.1276	-26.6973	1
-14.6311	-24.5108	1
-12.9215	-29.6230	1
-15.4711	-29.9273	1
-18.9012	-27.2523	1
-2.0014	6.2367	1
-15.9892	-27.2323	1
-15.6251	-31.5477	1
5.7742	-26.8204	1
-14.8090	-29.5671	1
-11.2024	-30.2870	1
6.7707	-25.3152	1
-19.2955	-26.4311	1
-9.9004	-26.4551	1
-7.7205	-26.9305	1
-15.9695	-29.9919	1
-17.2936	-27.8608	1
-24.6479	-13.1701	2
-20.9725	-18.1845	2
-16.7289	-12.9892	2
-28.6427	-15.4556	2
-30.2666	-9.7661	2
-27.0893	-10.9076	2
-18.7160	-13.5981	2
-19.4365	-8.9348	2
-26.7386	-14.4180	2
-25.5321	-15.7906	2
-18.3075	-11.3266	2
-19.4439	-8.6983	2
-5.3207	-5.6751	2
-29.1056	-10.7335	2
-23.0633	-11.5527	2
-21.7196	-17.2615	2
-22.9241	-11.1599	2
-23.3592	-11.4907	2
-20.5624	-17.0037	2
-22.3067	-11.5997	2
-21.9343	-18.2639	2
-23.1481	-10.9296	2
-20.0385	-10.7131	2
-26.5555	-15.7680	2
-25.3517	-12.9750	2
-23.0763	-18.4333	2
-22.8141	-12.8955	2
-25.9429	-12.5659	2
-26.9174	-17.8621	2
-23.1763	-13.2515	2
-20.7649	4.2723	2
-17.3465	-12.0993	2
-23.2031	-8.8177	2
-25.9749	-14.3955	2
-27.2072	-16.5083	2
-28.0086	-14.9140	2
-4.5929	-3.8200	2
-25.6059	-15.6837	2
-28.1339	-14.2653	2
-28.0452	-16.3726	2
-20.8864	-9.1275	2
-18.4218	-13.7509	2
-27.1728	-11.1830	2
-17.3744	-13.2476	2
-27.6744	-16.2424	2
-19.3346	-8.8404	2
-23.9977	-14.0870	2
-23.5596	-12.1826	2
-15.9520	-11.9500	2
-24.5679	-11.5551	2
-12.3114	-19.6827	3
-3.6337	-10.1384	3
-4.0435	-13.2089	3
-8.2559	-7.4239	3
-7.7600	-8.5066	3
10.6655	-18.7921	3
-3.0101	-7.0119	3
-0.8117	-7.0351	3
-3.4946	-13.4621	3
-9.5084	-8.6787	3
9.1836	-19.3945	3
-4.3352	-9.9207	3
-4.4729	-10.4311	3
-7.8311	-9.1961	3
-12.0016	-21.2023	3
-2.6479	-13.4102	3
8.6578	-19.6672	3
-8.0570	5.6632	3
-5.3356	-10.0254	3
3.9883	-8.7019	3
-1.6349	-9.4291	3
-8.8840	-6.5338	3
-4.8973	-9.3310	3
-2.3286	-8.3100	3
10.2494	-16.4753	3
-1.7047	-10.4433	3
10.1913	-19.3670	3
7.9378	-16.9890	3
9.4826	-19.4623	3
-5.8096	-9.0676	3
-6.3001	4.9902	3
-7.1136	-11.0889	3
-3.2716	-12.6533	3
1.0806	-11.0383	3
7.4269	-18.4308	3
-3.2784	-13.4121	3
-8.8955	-19.8567	3
-6.0312	-11.6048	3
0.8287	-11.9022	3
-4.5635	-13.1806	3
8.6432	-18.0577	3
-9.5360	-10.2949	3
-5.6395	-13.1670	3
-7.1430	5.5888	3
0.1002	-5.6465	3
-6.1583	-12.5412	3
0.3306	-10.2179	3
-9.6053	-8.5545	3
10.5276	-12.4806	3
-7.0038	6.2544	3
-18.5937	5.5227	4
-15.6853	1.9902	4
-18.2874	2.3945	4
-12.9494	3.5088	4
-19.7326	5.6727	4
-14.3928	3.0323	4
-13.9259	3.5647	4
-19.0301	5.8801	4
-13.4405	3.5295	4
-16.9493	-3.0125	4
-20.9374	2.7750	4
-14.0013	-0.9699	4
-11.9967	-0.4112	4
-16.0025	1.4125	4
-11.7394	0.8590	4
-13.0702	-2.2673	4
-17.1670	-1.9780	4
-21.1094	2.0147	4
-12.4255	-1.8387	4
-20.6641	2.7576	4
-18.3199	-1.0769	4
-17.7178	-0.6252	4
-15.4947	-2.1506	4
-12.3391	-1.7873	4
-14.7118	2.7819	4
-13.6597	-1.7781	4
-11.9729	3.8215	4
-17.0706	2.1047	4
-16.5141	-0.5778	4
-18.4488	-2.3938	4
-19.0602	5.4539	4
-14.8275	1.1686	4
-13.8205	-1.5106	4
-13.6890	-2.1016	4
-18.2487	3.5941	4
-14.3073	-0.8485	4
-24.9128	1.5022	4
-24.3299	4.5314	4
-18.1224	-1.8162	4
-13.0550	4.1953	4
-15.2903	-2.5053	4
-10.3917	1.0215	4
-13.3200	0.5007	4
-10.4900	3.0954	4
-20.0030	2.2456	4
-13.6053	2.6836	4
-12.6653	1.4332	4
-14.1789	-3.4045	4
-23.9257	5.5392	4
-15.7009	-1.6207	4
18.7763	17.7978	5
5.8993	24.9014	5
10.7104	22.4524	5
12.5192	23.1351	5
15.8151	13.5880	5
16.7477	19.0033	5
16.5958	16.7212	5
3.5344	21.1808	5
16.1947	18.9666	5
16.9566	17.2157	5
17.5961	16.8267	5
16.1674	16.0361	5
16.7073	14.1402	5
16.9802	17.7203	5
14.6241	13.2831	5
6.0832	23.5507	5
10.2717	23.9894	5
12.9221	26.4484	5
11.0603	22.0791	5
14.9958	20.7324	5
7.8488	22.3753	5
8.5876	21.3397	5
14.0954	17.1266	5
18.2284	16.9192	5
14.5231	15.3403	5
11.0569	22.5681	5
12.7580	22.4285	5
14.1884	17.4484	5
8.4276	20.5464	5
14.3636	18.9459	5
14.3539	14.8300	5
14.5532	15.3203	5
15.4168	12.7548	5
7.9437	23.4127	5
16.8241	22.8671	5
6.0290	22.7909	5
7.2788	22.6856	5
14.9815	12.6403	5
16.7304	15.1422	5
12.4859	22.9393	5
6.5277	24.5752	5
11.1374	24.8576	5
10.8619	21.5785	5
6.6789	21.9134	5
7.3410	24.2729	5
9.3888	24.0605	5
4.8928	22.5802	5
13.7631	17.0595	5
11.8709	21.4431	5
7.5587	21.6605	5
1.3137	-3.1632	6
-2.5116	-1.6085	6
-0.7937	-0.9465	6
6.2890	-9.8066	6
3.4863	-1.3666	6
3.1379	-18.5567	6
-2.9618	-1.0895	6
6.8496	-11.3217	6
3.0659	-2.5745	6
2.0170	1.8919	6
-2.2438	-0.1797	6
0.6274	-2.1328	6
-0.9022	-0.6887	6
0.3459	-0.6189	6
2.7027	-20.0454	6
0.2039	0.3607	6
4.3656	-1.3862	6
-0.2942	-16.7745	6
2.1109	-18.9702	6
-4.1409	-1.6692	6
-1.1953	-0.4436	6
0.9035	1.0314	6
2.6824	-0.8077	6
5.5159	-2.7781	6
3.7601	-14.3301	6
3.1927	-15.0108	6
-1.3998	-1.5483	6
5.1145	-12.8372	6
3.5238	-2.1550	6
2.8216	-17.4778	6
3.7299	-14.9098	6
1.3931	-0.3506	6
1.4658	-19.8234	6
5.9621	-11.7963	6
5.5034	-11.8390	6
2.9874	-15.4256	6
2.3677	-16.2114	6
5.2361	-3.8142	6
3.8693	-1.5821	6
4.0389	-1.1266	6
0.7128	-15.9549	6
3.9270	-6.1108	6
0.2164	-16.3687	6
-0.3332	-17.7038	6
-0.8223	-16.8554	6
5.6867	-1.6351	6
0.5556	-19.5184	6
0.9569	-18.2150	6
4.2493	-17.0534	6
2.8588	-2.6399	6
-20.0813	16.1910	7
-15.3640	15.5829	7
-18.9264	18.7422	7
-22.3399	12.5864	7
-22.3879	18.6443	7
-23.4717	-4.5165	7
-29.0829	-4.8505	7
-22.3753	17.4247	7
-22.8871	16.3862	7
-22.2366	14.5550	7
-19.9400	19.5119	7
-23.6733	14.6151	7
-29.2237	2.0174	7
-24.1269	14.4901	7
-21.9809	15.5557	7
-27.6750	-1.8247	7
-22.0355	13.3940	7
-22.2497	16.8389	7
-19.7829	13.0467	7
-26.3902	-6.1462	7
-19.5183	16.2245	7
-31.9635	1.8971	7
-28.8577	0.8407	7
-20.3556	17.5117	7
-22.8963	15.6992	7
-32.2761	0.9687	7
-29.1544	-0.0653	7
-20.7655	19.1411	7
-25.6885	-5.4628	7
-20.3437	14.0412	7
-21.9379	15.0293	7
-19.2054	19.5404	7
-23.4319	13.1709	7
-23.1823	18.3598	7
-17.1081	15.7504	7
-20.7669	18.2638	7
-20.4673	19.9160	7
-23.4415	16.6633	7
-18.3674	15.5808	7
-19.9493	18.7723	7
-17.6070	15.4839	7
-32.0985	0.9679	7
-29.0905	0.4859	7
-22.7905	14.3862	7
-19.3032	17.8859	7
-20.2424	13.4712	7
-20.9426	12.9481	7
-28.2946	-1.0597	7
-19.7126	17.1591	7
-27.6639	-2.6764	7
-0.7043	15.6179	8
21.7221	-5.5567	8
31.4174	-10.0257	8
31.7946	-9.4905	8
13.7402	-1.8477	8
13.7401	3.7011	8
15.4868	0.7663	8
11.5243	5.5206	8
23.7835	-5.8639	8
28.2298	-8.8714	8
13.4937	3.4101	8
11.7673	-1.6657	8
11.2127	-1.3999	8
0.2638	10.6661	8
12.9809	2.9443	8
14.9320	-2.7316	8
27.2290	-8.0538	8
26.7752	-7.8672	8
0.9164	20.8411	8
0.9867	15.5490	8
28.8876	-8.6852	8
27.5570	-8.6602	8
22.5120	-5.6034	8
12.2995	-1.5362	8
31.6572	-9.7097	8
26.2159	-5.3409	8
26.2084	-5.2049	8
14.2611	-0.3331	8
13.6582	2.8287	8
12.9343	2.6758	8
21.6939	-6.3054	8
26.4646	-6.4857	8
16.4579	2.4731	8
30.6834	-10.4461	8
25.6252	-5.1646	8
13.2354	-2.5833	8
20.1421	-6.1174	8
11.7675	3.0359	8
28.2899	-8.3856	8
14.0928	-2.8484	8
25.8044	-5.6765	8
14.6560	-3.1995	8
22.6139	-5.4778	8
26.8070	-5.5608	8
12.3043	2.6761	8
13.7688	2.0792	8
12.2757	4.8575	8
11.5187	-1.0427	8
14.4571	-2.2631	8
13.1306	4.5740	8
23.7367	-0.1909	9
21.1701	7.5004	9
22.1769	9.0168	9
25.1766	3.8218	9
20.6429	0.7893	9
20.2832	2.3960	9
20.9542	4.1179	9
27.4150	-1.4234	9
21.1610	-1.6581	9
23.5013	8.9704	9
25.1220	2.1787	9
22.5365	7.3101	9
20.3077	4.5321	9
22.2134	8.1439	9
23.5088	7.3832	9
23.0374	8.2611	9
23.8851	4.5147	9
27.9550	-0.7995	9
22.2237	6.5110	9
26.4185	-1.3720	9
24.8826	2.9228	9
21.9706	-2.7746	9
20.4909	1.7756	9
28.2322	-1.9164	9
20.4122	3.1616	9
26.7521	0.3389	9
25.7807	0.7041	9
22.2457	0.5397	9
24.1566	3.3597	9
22.5804	-2.1156	9
23.8732	4.5018	9
22.2450	8.1437	9
21.1723	-1.5771	9
27.1254	-2.0128	9
21.3460	-1.1526	9
25.0447	5.1360	9
20.9740	5.1262	9
27.8688	-2.3582	9
25.7534	-1.9688	9
21.1309	4.3503	9
26.7234	1.2223	9
23.2832	6.2237	9
19.7552	4.6656	9
22.7585	-2.9876	9
19.2317	3.2983	9
23.3946	-2.5373	9
19.9999	5.1856	9
27.1942	-2.7825	9
23.7134	-0.8324	9
23.9557	7.9472	9
-7.8146	14.9242	10
-1.9652	20.8169	10
-2.1321	17.9974	10
-5.0120	16.5086	10
-1.8913	26.4553	10
-4.9941	21.4862	10
-8.7830	19.9059	10
-5.8138	19.3057	10
-4.9539	27.9992	10
-5.9246	21.6967	10
-8.5828	21.8961	10
-17.1324	7.3005	10
-5.6539	19.8291	10
-5.0028	20.5741	10
-3.7096	27.7158	10
-3.3425	25.6128	10
-5.0083	22.1612	10
-7.5926	23.7490	10
-3.4991	24.5959	10
-7.0016	18.3170	10
-7.2902	18.5900	10
-6.8427	21.3023	10
-7.5232	16.0398	10
-8.2797	8.0448	10
-3.7366	19.2367	10
-3.4129	24.9051	10
-8.6843	17.4110	10
-7.4863	22.7208	10
-3.8309	20.5110	10
-5.4106	26.7747	10
-4.2035	17.2395	10
-6.7849	15.5445	10
-4.6066	20.2131	10
-5.3118	24.8504	10
-6.8053	17.5948	10
-3.2420	24.6777	10
-3.5735	26.3976	10
-6.9578	19.4605	10
-4.3374	23.4712	10
-10.7572	-16.1894	10
-5.6614	22.2577	10
-9.6740	-16.4217	10
-1.8070	23.2992	10
19.3801	-10.2180	10
-11.3462	-15.5878	10
-3.0991	19.3750	10
-1.8044	21.6633	10
-2.2591	24.4510	10
-4.1936	24.0939	10
-5.9787	25.6109	10


==> chapters/data/tsne-test-embedding-classicNet5BN-bn5.csv <==
x	y	classId
5.2758	-6.4630	0
6.3054	-1.8310	0
5.7700	-7.2522	0
1.3023	-0.4715	0
1.7030	-1.5826	0
6.2897	-0.5749	0
-2.8863	-2.6170	0
-2.0029	-4.8646	0
-3.5715	-2.9107	0
3.8335	0.3418	0
3.4142	-8.2402	0
8.2670	2.3691	0
5.9134	-6.7545	0
3.7155	-4.2213	0
6.3869	-8.0970	0
4.0839	-7.6310	0
8.0532	2.7016	0
-3.2692	-2.4053	0
10.3093	-6.6401	0
3.8479	0.5938	0
4.5874	2.6964	0
4.5988	-3.1082	0
1.1222	9.0963	0
-3.0205	-2.4387	0
-3.4361	-2.8413	0
2.6230	-3.5244	0
7.0567	-2.5573	0
10.1017	-5.4387	0
6.7417	0.8266	0
8.1926	-5.2878	0
8.7542	2.9567	0
8.0592	-5.1056	0
4.1184	-4.1388	0
3.1150	-7.4592	0
1.6652	-2.9934	0
7.6192	2.9837	0
5.3399	1.1056	0
4.2071	-5.0988	0
-8.5611	9.1016	0
0.3599	-6.1538	0
-0.2189	-5.4635	0
3.7928	-3.6539	0
3.2987	-8.1284	0
8.1582	-2.1779	0
7.2713	-1.6466	0
-0.8201	-3.5962	0
3.1516	-1.0870	0
8.5006	2.9333	0
5.6394	-7.2063	0
4.4278	-7.3551	0
-3.0611	-0.2167	1
-21.2123	12.4425	1
-24.4895	11.6695	1
-27.8894	11.0832	1
-3.8533	2.8199	1
-25.0846	10.2222	1
-4.2974	-7.1669	1
-27.8666	8.5386	1
-26.9808	10.3970	1
-22.9381	9.2357	1
-26.2019	9.2438	1
-3.1092	1.0575	1
-18.0021	10.5047	1
-24.0048	9.8604	1
-25.9994	9.6960	1
-5.0116	-7.2102	1
-21.2464	13.2462	1
-22.3500	12.1411	1
-21.7530	8.2196	1
-16.4363	9.7871	1
-3.7786	-6.9894	1
-24.5778	13.3421	1
-22.3803	12.5346	1
-27.9592	7.9739	1
-21.2481	10.5210	1
-26.6047	8.1327	1
-4.8104	16.5355	1
-3.4541	-6.3741	1
-23.6625	13.5286	1
-18.6930	9.5680	1
-1.4114	2.2212	1
-24.6552	11.0897	1
-17.7267	9.2133	1
-25.7286	11.7300	1
-22.9933	9.0603	1
-26.1803	8.8403	1
-26.4189	9.3251	1
-21.4559	11.7077	1
-4.7705	2.9000	1
-23.5350	13.2931	1
-27.5387	9.4799	1
-3.7398	-6.2278	1
-25.5043	10.0311	1
-26.4621	8.8767	1
-4.5545	-6.7777	1
-20.6370	12.2211	1
-18.7474	9.0003	1
-19.1206	9.3713	1
-26.1822	9.9110	1
-22.7682	10.3071	1
-23.2213	-3.9554	2
-25.3237	-9.4475	2
-21.0897	-10.0201	2
-27.1233	-3.1997	2
-25.0098	-5.7839	2
-24.5840	-5.9434	2
-21.8137	-8.9584	2
-19.8827	-5.4310	2
-24.3093	-0.0251	2
-25.0872	-2.7681	2
-19.8673	-7.6923	2
-19.8048	-5.9262	2
-17.3248	-11.2920	2
-22.4817	-5.6490	2
-19.8229	-2.0088	2
-25.9448	-9.5019	2
-20.2977	-2.2257	2
-19.9172	-1.5565	2
-28.4670	-5.8722	2
-20.8474	-3.1131	2
-27.8392	-5.9797	2
-19.4047	-1.9235	2
-18.4528	-6.1126	2
-26.1743	-1.2110	2
-22.3400	-0.9129	2
-27.7153	-5.8369	2
-20.0619	-1.8804	2
-23.1539	-1.8916	2
-24.6742	-2.3383	2
-20.8444	-2.4200	2
-1.3664	19.7265	2
-20.1771	-8.5473	2
-18.3920	-0.0841	2
-24.9029	-2.7634	2
-26.8709	-3.7929	2
-25.5976	-0.6525	2
-17.6401	-11.0959	2
-23.3615	-1.0887	2
-23.9640	-0.0230	2
-26.2334	-1.0591	2
-18.4660	-7.3042	2
-21.4175	-8.3706	2
-22.1574	-4.5886	2
-20.6787	-8.5874	2
-24.0803	-2.5690	2
-19.0987	-4.3573	2
-22.1719	-3.3639	2
-19.9882	-2.0557	2
-19.3851	-9.4724	2
-19.9644	-0.6693	2
4.0748	11.6955	3
-8.6580	-15.9617	3
-11.9401	-18.1753	3
-12.6483	-11.4322	3
-12.6029	-14.7893	3
-12.2488	-1.6616	3
-10.1148	-16.8460	3
-9.2819	3.2450	3
-11.4910	-20.1333	3
-13.1326	-13.5389	3
-11.0603	-2.8371	3
-10.2391	-17.6448	3
-9.2904	-19.0526	3
-12.6668	-15.6647	3
3.1795	12.2283	3
-10.8799	-20.0665	3
-12.5983	-2.9097	3
-7.7240	3.2172	3
-12.1828	-14.7803	3
-6.2587	-19.1858	3
-9.2446	-17.0474	3
-12.7479	-10.5965	3
-10.6347	-16.7906	3
-8.6303	-17.2464	3
-11.5397	-1.2315	3
-7.8348	-18.7208	3
-12.9838	-2.3643	3
-10.7404	-1.6967	3
-12.8867	-1.6838	3
-13.8034	-15.4061	3
-7.8833	4.7641	3
-11.1666	-14.9113	3
-11.4270	-19.3100	3
-5.8831	-21.7516	3
-11.9052	-1.0665	3
-9.3233	-18.7024	3
3.0413	10.8788	3
-11.2129	-16.3724	3
-7.0689	-20.3467	3
-10.8293	-17.9599	3
-12.1297	-2.3582	3
-11.5016	-13.2814	3
-10.6326	-16.7852	3
-8.2026	4.4999	3
-9.1079	4.6618	3
-11.6385	-18.8960	3
-5.3151	-19.7981	3
-13.9359	-14.4678	3
-10.8370	-2.9156	3
-9.2019	5.4794	3
-1.4607	17.6378	4
-6.7520	11.3656	4
-3.6226	16.2528	4
-5.5598	12.3634	4
0.3942	17.1752	4
-7.1936	9.7486	4
-5.6145	13.3598	4
-0.3586	16.9591	4
-5.9909	9.4002	4
-0.5067	12.9235	4
-2.8811	18.3483	4
-1.8166	11.1164	4
-2.2396	7.8701	4
-2.4524	10.3560	4
-4.6388	9.2136	4
-3.0864	8.5512	4
-0.2154	12.7116	4
-2.9219	18.1585	4
-3.9879	9.6937	4
-2.5521	18.9723	4
-2.2980	13.7105	4
-2.2294	12.5336	4
-0.1488	8.6153	4
-2.7296	8.6622	4
-6.1064	10.1689	4
-2.3819	7.9104	4
-7.1440	15.8581	4
-6.6194	14.1728	4
-1.6822	13.0641	4
-1.6413	13.5911	4
-0.7724	17.2332	4
-5.7594	11.7233	4
-5.5271	10.5073	4
-3.1235	7.5649	4
-3.8021	15.6930	4
-3.5104	11.0095	4
-8.7310	17.8233	4
-6.0733	19.3936	4
-1.9484	12.0679	4
-5.7024	15.0801	4
-2.5556	8.9483	4
-5.2163	10.6105	4
-5.2298	9.5734	4
-5.3532	7.9229	4
-2.5280	16.9865	4
-4.7668	12.4137	4
-4.1383	13.6792	4
-0.5569	8.9306	4
-4.2374	20.3168	4
-2.6639	10.4450	4
18.9791	3.1417	5
17.9429	12.9064	5
16.7339	8.9321	5
13.9176	10.0173	5
16.4742	4.5657	5
20.4840	1.6076	5
19.1947	5.2578	5
18.9484	15.2176	5
20.3720	1.4950	5
19.3388	5.4934	5
18.3436	2.5095	5
19.6870	4.5242	5
17.0986	5.2977	5
19.7967	5.2103	5
16.5644	2.6365	5
16.6515	14.1969	5
15.9498	9.9951	5
21.5998	9.0206	5
17.2039	9.0295	5
21.5354	7.2156	5
17.4483	9.6965	5
19.2137	11.1421	5
17.1629	1.6641	5
19.9885	4.0758	5
16.7460	3.2764	5
16.1210	9.2766	5
14.3673	9.4890	5
17.5808	0.9270	5
18.5974	11.1104	5
20.3831	5.5753	5
17.5871	2.5771	5
15.8810	2.4780	5
14.0890	5.2143	5
17.4114	13.2260	5
24.6597	7.7577	5
17.8507	13.3787	5
14.4558	12.5977	5
15.5331	4.6111	5
17.7937	5.3647	5
15.0730	9.9005	5
17.3756	10.4827	5
16.2880	10.8831	5
15.7808	7.9448	5
14.2892	12.4351	5
17.9605	13.2507	5
15.4921	12.2954	5
18.5553	14.7346	5
18.2480	1.0581	5
16.1506	8.2116	5
18.2110	11.1014	5
-21.4040	-21.5231	6
-22.1705	-17.5125	6
-18.8359	-20.6750	6
2.7805	-17.9943	6
-18.4509	-20.9707	6
-1.3958	-13.2487	6
-22.8402	-19.6515	6
-0.0183	-17.3612	6
-21.4827	-23.2342	6
-23.5738	-21.1185	6
-23.0869	-18.3678	6
-20.4652	-23.5600	6
-22.3688	-19.7725	6
-20.4961	-22.7225	6
0.3083	-13.2190	6
-20.0915	-20.3514	6
-20.2008	-23.2501	6
-5.3156	-13.0168	6
-2.6308	-13.0139	6
-20.6790	-16.9259	6
-23.0522	-19.8977	6
-21.4147	-21.4645	6
-20.5618	-21.3355	6
-19.8366	-23.9209	6
-0.8922	-16.4890	6
-1.5108	-15.6268	6
-22.1389	-16.0415	6
-0.1552	-16.3925	6
-20.4851	-22.0492	6
-1.0576	-13.3401	6
-1.3723	-16.0379	6
-18.4096	-21.6386	6
-0.7748	-11.7118	6
1.5833	-17.2235	6
1.1357	-17.1803	6
-1.6294	-15.3888	6
-2.9053	-15.4102	6
-19.9871	-25.1274	6
-18.0477	-22.0556	6
-21.6695	-23.3367	6
-3.3910	-13.6341	6
-19.3863	-24.4759	6
-5.7660	-14.7515	6
-4.9269	-12.8820	6
-4.8297	-12.9655	6
-22.2187	-24.2922	6
-0.9931	-11.9398	6
-4.5822	-12.1606	6
0.9718	-14.1775	6
-20.8704	-24.5286	6
-18.0728	24.8934	7
-14.4814	27.4716	7
-19.9671	25.2806	7
-15.3758	22.6479	7
-20.5572	24.1696	7
-12.1677	19.4233	7
-6.2216	25.7443	7
-20.2198	23.2070	7
-19.7760	21.5545	7
-19.9613	22.4873	7
-20.6956	26.2076	7
-17.2609	20.9086	7
-9.9538	19.0118	7
-17.7342	20.3131	7
-18.7527	22.9531	7
-9.7001	21.2136	7
-16.8783	22.2716	7
-19.2806	22.3048	7
-15.2963	23.9966	7
-12.6721	20.6143	7
-18.3779	25.3612	7
-10.4240	26.6309	7
-10.9858	25.5123	7
-18.9620	25.2130	7
-19.7506	21.7781	7
-8.8505	28.0111	7
-9.4362	23.0050	7
-19.6450	26.4934	7
-12.6561	19.7165	7
-16.4167	23.5495	7
-18.0837	23.0342	7
-20.8901	25.4845	7
-16.3321	21.1900	7
-20.9929	23.6769	7
-15.8615	26.8451	7
-19.1203	25.7995	7
-20.2300	26.7703	7
-19.1103	21.9131	7
-15.1450	25.9994	7
-20.0389	25.7530	7
-15.6813	26.7597	7
-8.4603	27.2446	7
-10.6011	22.9372	7
-19.2938	22.6900	7
-18.7315	26.4283	7
-16.1392	24.1782	7
-15.8587	24.6990	7
-10.2377	22.6482	7
-18.8349	24.6541	7
-8.1241	20.8693	7
24.4028	-3.7952	8
16.6496	-15.1876	8
8.5630	-20.1869	8
7.7640	-19.3413	8
20.9340	-9.0712	8
17.2025	-6.6351	8
19.4996	-7.8454	8
15.6439	-9.4444	8
16.0606	-15.5073	8
10.7100	-17.0864	8
17.4530	-8.9361	8
22.2502	-7.5704	8
22.6934	-7.5343	8
25.6847	-2.2735	8
16.8050	-7.5214	8
20.1606	-10.3581	8
11.6822	-16.2896	8
12.0407	-15.9384	8
25.7972	-3.7383	8
24.7112	-3.3787	8
8.4126	-15.5043	8
11.6186	-16.8412	8
15.5040	-14.7995	8
21.9840	-8.0376	8
9.3861	-19.6986	8
14.0552	-17.6086	8
13.6306	-17.4154	8
19.8032	-7.4652	8
18.7663	-5.7284	8
17.1146	-7.4155	8
16.2354	-11.3955	8
13.2888	-17.1061	8
20.4374	-7.0066	8
8.6836	-19.1759	8
15.7696	-17.3430	8
21.3328	-9.6262	8
15.9407	-16.5993	8
16.6428	-7.2974	8
10.9256	-16.4948	8
20.7053	-10.3329	8
13.7458	-16.4851	8
20.0349	-10.2625	8
15.1935	-16.3584	8
14.0392	-17.6473	8
17.9918	-7.6064	8
18.4246	-6.9548	8
15.7633	-9.9901	8
22.2361	-7.3594	8
20.6542	-9.6542	8
16.1808	-7.1650	8
15.5442	-22.1035	9
24.2540	-22.4379	9
25.7438	-23.2008	9
19.6691	-24.9284	9
16.0905	-24.9761	9
21.2090	-21.5059	9
21.8812	-19.7743	9
18.3294	-20.4658	9
14.5108	-23.5101	9
26.2321	-24.4774	9
19.6141	-25.3759	9
24.3084	-23.5990	9
22.0953	-20.3371	9
24.9744	-24.9757	9
24.2958	-24.5463	9
25.2172	-24.1383	9
21.4065	-24.2644	9
18.3635	-19.4765	9
23.7032	-25.0826	9
17.2135	-21.4531	9
20.1123	-25.9499	9
15.1519	-24.3703	9
20.7737	-21.6008	9
17.5131	-20.0033	9
23.6086	-19.9076	9
17.9267	-22.5452	9
17.3258	-23.3796	9
16.7819	-24.2168	9
20.5897	-26.0519	9
16.6278	-22.9287	9
22.0878	-25.3067	9
25.0261	-23.5263	9
14.5108	-23.5101	9
18.1119	-20.8033	9
15.6132	-24.0485	9
21.4065	-24.2644	9
22.7626	-21.6855	9
17.5828	-20.5063	9
16.3039	-20.6148	9
21.4721	-20.1585	9
18.2413	-23.5987	9
23.0792	-23.7893	9
22.6284	-20.5211	9
15.7001	-22.9951	9
22.9572	-19.2487	9
14.2363	-22.4017	9
22.1180	-20.9123	9
18.7905	-21.0147	9
14.8242	-22.9885	9
24.9744	-24.9757	9
23.2419	18.1198	10
20.9851	20.9542	10
18.5033	20.2317	10
26.9586	22.2759	10
23.9011	24.9449	10
23.3984	21.7587	10
24.8531	27.3102	10
23.3405	20.1283	10
21.3892	27.8385	10
21.6851	21.0037	10
21.6282	20.0311	10
3.7068	16.6885	10
25.5274	21.1665	10
25.4541	22.9587	10
23.5039	25.8722	10
21.7342	24.8798	10
21.9570	25.3007	10
20.6543	26.6264	10
20.1887	24.3505	10
23.9101	18.6644	10
26.4405	22.7583	10
26.8051	24.9733	10
22.9764	18.4126	10
25.5291	17.6242	10
25.6401	21.1290	10
21.7339	25.2841	10
17.9059	23.3160	10
19.9975	24.2475	10
23.8597	21.7783	10
20.2877	26.8759	10
27.7302	21.8546	10
22.3106	18.0811	10
24.3189	25.2549	10
22.9292	25.5594	10
23.5486	19.6374	10
21.6593	24.1638	10
21.8578	26.5204	10
25.3925	23.0436	10
22.1615	23.6453	10
4.8199	12.2769	10
22.8587	23.6401	10
4.7051	15.4100	10
20.6048	21.8062	10
8.0730	-10.0863	10
5.3746	12.2878	10
23.4218	23.5224	10
20.9943	22.2463	10
19.7345	24.9311	10
22.2711	23.8625	10
20.7212	25.0979	10


==> chapters/data/tsne-test-embedding-classicNet5BN-fc1.csv <==
x	y	classId
-10.3505	14.9597	0
-6.6375	17.2856	0
-9.6434	15.4429	0
-10.5597	17.5383	0
-12.1097	17.0201	0
-9.7172	17.8906	0
-11.7494	14.1537	0
-9.6736	15.2012	0
-10.3132	13.8680	0
-10.4077	20.6874	0
-10.4976	18.6296	0
-12.1257	15.7877	0
-5.6965	13.7777	0
-12.2128	17.3114	0
-10.4147	16.4186	0
-10.4175	15.5941	0
-12.3163	15.9161	0
-10.6921	14.7126	0
-7.3246	17.9046	0
-10.5712	20.8515	0
-8.2593	20.9994	0
-5.9586	16.3316	0
-9.7448	12.4304	0
-9.4943	13.5635	0
-9.3972	14.0888	0
-11.5194	17.7663	0
-9.1727	18.2462	0
-6.9580	17.8926	0
-8.8541	21.3794	0
-8.0522	15.8595	0
-14.4708	15.5025	0
-8.4763	17.9118	0
-9.0609	17.0063	0
-11.4542	18.6832	0
-11.0302	17.4426	0
-10.7988	16.5617	0
-12.1094	20.1776	0
-9.0736	17.2091	0
-12.4645	16.9794	0
-10.0974	18.9059	0
-7.6638	14.8820	0
-11.4998	17.1567	0
-8.9898	18.8777	0
-8.1634	18.4677	0
-7.0040	19.8981	0
-11.0134	16.5318	0
-11.4614	20.5110	0
-13.1051	16.2812	0
-10.1705	14.9255	0
-12.1302	18.5932	0
-8.5027	-0.7872	1
-14.2774	-3.7384	1
-12.9814	-2.3636	1
-10.6368	0.7100	1
-11.3719	-7.6820	1
-11.9349	-2.8219	1
-10.6825	-6.4795	1
-12.3750	-3.4283	1
-11.0025	-4.4785	1
-9.8890	-4.1360	1
-10.8499	-2.2189	1
-7.7844	-3.0884	1
-13.8640	-6.4773	1
-9.9346	-3.0660	1
-10.3877	-2.2428	1
-8.6739	-4.6128	1
-13.9726	-3.7354	1
-9.5928	-4.9459	1
-9.4030	-3.0612	1
-14.1773	-5.8575	1
-8.4697	-7.0993	1
-12.6176	-0.7181	1
-11.9064	-2.6209	1
-12.3495	-6.2989	1
-9.9146	-1.9772	1
-10.8070	-4.4724	1
-14.2607	-3.9188	1
-9.2243	-6.6799	1
-14.9376	-2.4207	1
-14.4346	-5.5496	1
-10.3394	-7.2720	1
-9.7360	-0.9090	1
-13.9488	-6.8555	1
-11.9763	-3.4566	1
-8.0289	-4.2191	1
-12.6907	-2.3993	1
-10.1936	-3.2736	1
-13.5256	-3.6499	1
-11.3151	-5.7956	1
-13.3075	-1.2856	1
-12.5409	-4.3333	1
-9.7372	-6.5725	1
-11.5163	-5.7606	1
-9.2490	-3.0001	1
-9.7787	-4.5169	1
-13.4223	-3.6000	1
-11.7723	-6.5805	1
-10.3263	-3.2685	1
-9.9895	-3.9871	1
-11.2374	-3.4185	1
-28.4552	-8.2060	2
-26.3580	-17.1847	2
-28.5766	-9.7076	2
-28.8712	-11.2589	2
-27.8403	-14.3180	2
-28.1051	-14.4411	2
-28.9231	-11.9252	2
-27.1359	-10.1975	2
-29.0913	-12.5654	2
-30.1787	-10.2851	2
-27.9816	-8.9298	2
-27.8581	-11.7834	2
-30.5603	-8.9703	2
-27.7144	-13.7800	2
-31.3472	-14.0916	2
-27.6201	-17.0086	2
-30.4131	-14.6368	2
-30.7209	-13.5562	2
-27.5882	-16.1075	2
-31.2937	-13.9933	2
-23.9434	-13.6617	2
-32.4896	-14.1825	2
-32.9942	-13.3215	2
-30.0838	-13.6411	2
-31.6818	-12.4134	2
-26.5506	-14.5028	2
-31.5251	-13.4952	2
-30.9048	-12.8465	2
-30.9950	-11.3700	2
-31.2649	-12.1392	2
-31.7450	-15.3853	2
-29.5375	-10.4398	2
-28.8471	-16.1980	2
-30.6184	-10.4910	2
-29.0264	-11.8217	2
-28.6792	-12.9498	2
-31.0816	-10.3683	2
-29.5498	-13.9497	2
-28.6508	-11.7544	2
-30.1530	-12.1064	2
-26.3276	-12.0225	2
-29.1803	-10.6825	2
-29.6518	-14.9714	2
-29.4511	-10.7052	2
-30.5672	-11.4261	2
-26.1772	-11.5639	2
-31.8490	-10.9653	2
-31.8475	-12.4035	2
-29.3075	-10.8108	2
-31.5588	-12.5410	2
-9.8963	-29.6085	3
-13.5413	-27.2424	3
-14.3539	-27.6035	3
-7.8712	-27.6287	3
-10.3275	-26.6464	3
-8.8829	-28.5449	3
-13.2689	-28.1640	3
-13.4428	-30.4505	3
-13.7624	-25.0241	3
-10.0268	-28.3091	3
-8.2982	-25.3551	3
-12.7015	-28.2566	3
-13.9957	-26.7783	3
-9.6779	-29.1785	3
-10.1847	-31.3054	3
-12.7539	-26.3118	3
-10.2166	-25.3279	3
-11.1577	-29.2417	3
-11.1589	-28.1559	3
-11.6573	-22.7277	3
-11.9477	-26.1488	3
-7.8229	-29.3009	3
-11.6448	-26.9261	3
-12.9716	-26.4653	3
-8.8857	-25.2337	3
-10.8480	-26.7075	3
-9.6999	-26.4765	3
-8.1796	-25.4347	3
-10.0423	-25.8182	3
-9.5224	-29.5845	3
-12.7998	-29.9457	3
-10.5018	-28.8558	3
-13.9172	-27.2978	3
-11.7271	-24.0184	3
-9.2200	-25.7812	3
-11.5951	-24.6868	3
-9.8668	-30.6341	3
-11.7097	-27.3287	3
-10.3997	-24.3731	3
-13.8395	-25.5097	3
-8.3307	-25.6936	3
-9.8828	-27.7917	3
-10.2739	-24.0443	3
-10.7943	-29.4240	3
-13.4287	-30.4540	3
-11.9428	-29.4382	3
-12.1604	-23.5729	3
-7.6352	-28.1859	3
-8.7624	-25.5653	3
-10.6044	-29.3541	3
-27.6487	15.4989	4
-30.0846	11.6787	4
-27.2447	14.5245	4
-27.4714	11.4694	4
-27.8645	15.7823	4
-30.8116	13.9513	4
-30.7146	14.2326	4
-27.4829	16.1193	4
-30.5053	11.5957	4
-27.7919	9.8498	4
-25.5626	14.0062	4
-28.7515	12.5678	4
-30.6166	10.6744	4
-27.9273	9.8874	4
-30.8789	10.1506	4
-28.9968	11.2926	4
-27.3412	8.5225	4
-25.0879	14.4182	4
-29.2477	10.6111	4
-25.5935	13.9862	4
-27.4356	14.1499	4
-25.3325	10.0676	4
-27.9090	10.8343	4
-29.3074	10.5050	4
-29.2637	12.2345	4
-29.1849	10.5738	4
-25.9799	9.8917	4
-29.2632	14.9472	4
-29.4176	9.2445	4
-26.6651	11.1721	4
-26.9206	16.5363	4
-28.6884	14.4085	4
-27.4527	11.1955	4
-29.9108	11.5580	4
-25.8433	13.6742	4
-29.7889	13.9852	4
-34.0226	11.7115	4
-32.5602	12.1881	4
-27.7607	13.2048	4
-26.1898	11.8395	4
-27.0225	11.2040	4
-30.8250	12.1808	4
-30.9036	10.7212	4
-27.8776	10.7242	4
-26.3945	13.8919	4
-31.2473	9.5612	4
-26.0144	9.8186	4
-28.1075	11.2676	4
-32.7371	12.5447	4
-30.0097	12.6656	4
19.6762	15.4367	5
18.9254	19.5040	5
22.9492	19.2760	5
19.9742	15.5483	5
18.0910	18.1493	5
21.8712	15.4153	5
20.6563	16.5170	5
18.1574	21.2397	5
23.1232	16.5269	5
24.5466	12.6613	5
21.6097	16.4723	5
21.3889	17.5987	5
17.5106	16.9493	5
20.9227	15.2586	5
21.4370	21.2490	5
20.3641	20.3046	5
20.3987	20.4986	5
23.9365	21.2322	5
21.9929	19.2857	5
24.4409	20.9775	5
20.7541	18.7652	5
21.4540	19.6200	5
22.5809	18.5502	5
22.2525	17.0413	5
20.3994	21.3094	5
23.0032	18.0009	5
18.7961	19.8523	5
23.0402	18.5316	5
21.8232	19.4199	5
22.6823	22.0839	5
21.1817	22.3836	5
21.1086	22.7110	5
17.1825	18.2254	5
17.8155	21.8268	5
24.2704	21.1113	5
18.7423	23.0204	5
19.8059	20.2921	5
18.3395	18.6093	5
19.3679	18.9268	5
19.9565	16.9720	5
20.7992	19.2610	5
18.2597	17.0510	5
21.9868	17.7892	5
17.3388	20.4090	5
18.6124	21.2732	5
18.3895	19.8397	5
19.1975	21.6455	5
21.0983	22.8060	5
24.1926	17.3999	5
21.7654	18.3946	5
3.9108	-18.3189	6
6.0653	-19.5647	6
5.6580	-16.9829	6
4.6604	-11.2856	6
3.4245	-16.6732	6
5.0529	-12.5581	6
5.9005	-19.7805	6
4.6085	-11.7910	6
3.2859	-17.6044	6
8.0999	-17.2737	6
4.9291	-19.2656	6
4.0459	-17.1352	6
5.5504	-19.0425	6
7.0029	-18.1997	6
6.7221	-12.1682	6
5.7133	-14.2748	6
4.2535	-18.0170	6
8.1974	-13.4288	6
6.8408	-14.4181	6
6.8830	-20.7274	6
6.1928	-18.1570	6
6.8516	-17.1381	6
3.0189	-17.9125	6
2.4156	-15.9996	6
6.7063	-13.9374	6
5.3773	-12.9827	6
5.7517	-20.2366	6
6.6145	-13.0005	6
4.3054	-18.2237	6
8.1045	-11.3384	6
6.1068	-13.6065	6
4.2718	-16.5783	6
7.0451	-14.1673	6
6.0600	-11.7020	6
5.5426	-13.8339	6
6.5238	-13.0921	6
6.8438	-14.1261	6
3.1829	-18.3632	6
3.8255	-19.2949	6
5.2342	-16.6803	6
7.7941	-13.7664	6
1.9005	-16.2903	6
8.1837	-12.9290	6
7.6687	-14.0520	6
8.5618	-14.4959	6
4.6800	-16.3249	6
7.4137	-14.2529	6
9.0697	-13.2940	6
6.9818	-12.3839	6
4.2037	-16.9856	6
9.5840	3.5007	7
11.7087	5.0553	7
9.3635	2.1769	7
9.2477	7.2347	7
8.8942	1.6894	7
4.4677	6.6950	7
5.7418	2.1930	7
7.7580	3.7830	7
7.5032	4.7251	7
6.3750	5.7981	7
6.5535	2.4934	7
8.1216	6.2687	7
4.4302	1.4024	7
11.9869	7.8423	7
5.5542	4.9750	7
5.5877	1.7017	7
9.3499	5.9667	7
5.8089	4.7166	7
10.0436	5.9555	7
6.7267	3.2394	7
6.8795	5.8717	7
2.6815	5.2955	7
5.3965	3.0767	7
7.0101	3.9022	7
5.3218	3.8489	7
2.9757	5.1558	7
3.5390	3.0876	7
9.4894	2.6380	7
4.2210	6.9258	7
9.2806	5.9386	7
7.0595	5.5208	7
7.7536	2.3490	7
8.2224	5.0600	7
8.8613	1.8267	7
11.6571	4.7747	7
8.5680	2.8898	7
8.6281	2.3941	7
7.6453	5.6294	7
10.6696	5.6619	7
9.4121	3.3232	7
11.8672	3.6305	7
3.0150	5.1919	7
4.7343	3.1779	7
7.2518	2.7686	7
10.0472	2.8467	7
9.5198	6.3439	7
10.2619	5.1125	7
4.6467	5.1893	7
9.5565	2.8084	7
6.8189	1.4074	7
22.9288	-19.3660	8
25.1308	-23.3811	8
21.0487	-26.3994	8
21.3743	-26.7880	8
23.0496	-22.9843	8
21.7038	-21.8314	8
23.0838	-22.7589	8
20.6062	-20.7646	8
26.0003	-24.4112	8
23.7930	-27.8556	8
21.3712	-22.7633	8
21.1743	-27.2411	8
22.1747	-25.9870	8
24.6968	-21.4737	8
22.0678	-23.0263	8
22.4912	-22.6977	8
23.9298	-27.1000	8
24.2850	-26.9389	8
24.5559	-21.3465	8
22.6048	-19.6221	8
21.6751	-27.0405	8
24.3312	-27.9134	8
25.6262	-24.6832	8
20.0222	-25.3017	8
20.0877	-27.2266	8
24.1565	-27.9643	8
24.4332	-24.6614	8
21.7581	-22.5293	8
22.1209	-22.6331	8
21.1843	-22.6383	8
25.5412	-21.3155	8
23.9522	-27.3456	8
21.7120	-23.8684	8
22.4697	-29.2387	8
25.8583	-23.5545	8
23.1654	-23.0632	8
25.2737	-24.9273	8
21.5993	-18.0215	8
23.8177	-27.5162	8
23.0276	-24.8412	8
25.2079	-27.1323	8
22.7089	-22.5075	8
24.9701	-22.7478	8
23.5526	-26.7044	8
22.2897	-24.1077	8
21.0323	-21.4324	8
19.3545	-24.1846	8
21.4251	-25.1632	8
19.6504	-20.5918	8
21.3068	-21.3921	8
25.3578	-0.7788	9
30.4994	-0.8831	9
32.1888	-3.2659	9
27.7905	-2.0516	9
26.4108	-5.2839	9
26.1792	-0.1383	9
28.8710	1.0308	9
27.8404	1.3568	9
25.6097	-1.6987	9
30.9921	-3.4209	9
26.9110	-3.6329	9
30.7846	-2.6438	9
28.9373	0.8678	9
31.1872	-3.7744	9
30.9725	-4.3698	9
31.5286	-3.3263	9
30.7515	-1.5449	9
26.6410	0.5543	9
30.5195	-0.8424	9
25.2052	0.1074	9
26.5180	-3.0957	9
25.9579	-1.5988	9
27.0263	-2.5281	9
27.0879	1.1264	9
27.4636	-0.0225	9
24.8525	-3.1632	9
25.9246	-3.2386	9
25.8454	-4.5785	9
28.1501	-1.9052	9
25.6780	-2.2807	9
28.9609	-2.3241	9
31.7509	-2.6705	9
26.9726	-2.0314	9
28.2577	1.2433	9
26.8686	-2.6596	9
29.1635	-3.1334	9
28.1617	0.7597	9
28.0085	0.7972	9
26.0367	1.8592	9
29.4625	0.8360	9
26.6025	-3.6658	9
29.7597	-1.0902	9
28.8895	0.6811	9
26.0867	-3.6854	9
27.5350	1.6548	9
27.8153	-3.8430	9
29.0375	1.5217	9
27.4708	-0.7212	9
25.1423	-2.5810	9
31.1872	-3.7744	9
5.9213	27.4023	10
4.3128	25.6781	10
0.4233	30.7196	10
1.4858	29.0561	10
-0.5339	29.5507	10
2.9625	30.2127	10
7.2312	31.1107	10
2.1607	27.6863	10
2.0270	31.4452	10
5.6702	27.6585	10
5.7391	30.3640	10
6.3314	31.8657	10
1.7256	29.6933	10
0.6087	28.2883	10
5.4566	29.6013	10
2.1151	29.9419	10
2.9261	28.7295	10
5.4239	29.6654	10
3.5965	30.8997	10
2.4059	27.1775	10
0.6967	28.0798	10
2.4797	28.1215	10
4.1960	30.0310	10
4.8332	27.4225	10
1.6307	27.9215	10
3.8248	30.0071	10
1.7484	25.2493	10
3.6185	30.7421	10
3.5326	29.4848	10
1.8919	30.8360	10
-0.1140	27.2938	10
7.3942	28.5100	10
1.9333	28.7665	10
2.2014	30.9561	10
4.8963	32.1368	10
3.5726	31.4847	10
3.1241	30.3464	10
-0.3568	28.2263	10
1.6961	30.0598	10
4.2836	32.7180	10
4.4888	29.3273	10
4.8808	32.4607	10
5.2955	27.1255	10
6.2782	28.1381	10
2.4427	26.5628	10
3.0099	26.9540	10
4.7149	26.9726	10
1.4920	30.3515	10
2.2506	29.2764	10
2.7071	31.1594	10


==> chapters/data/tsne-test-embedding-classicNet5DO-fc1.csv <==
x	y	classId
-9.9445	-9.3489	0
-8.8331	-13.7255	0
-8.7830	-10.4168	0
-6.5314	-13.0972	0
-5.9507	-13.1898	0
-8.8275	-14.7042	0
-11.5080	-13.8474	0
-8.9886	-13.2852	0
-11.6614	-13.4959	0
-7.1381	-13.3179	0
-10.2215	-11.7940	0
-9.8308	-9.6919	0
-9.4265	-10.0561	0
-8.7260	-11.7656	0
-9.1986	-10.4262	0
-10.3643	-9.6593	0
-7.8841	-9.6876	0
-10.1493	-12.6771	0
-4.9284	-10.6962	0
-7.7135	-12.1796	0
-6.2628	-12.0093	0
-8.1313	-9.9915	0
-13.9099	-11.2319	0
-11.7936	-13.0951	0
-9.4705	-13.1589	0
-8.5103	-13.0321	0
-9.0911	-13.9577	0
-5.7194	-9.8009	0
-5.4659	-11.3545	0
-5.5235	-8.8734	0
-7.1394	-9.8353	0
-6.2720	-9.0827	0
-6.8301	-10.9459	0
-8.4864	-10.6895	0
-6.1386	-13.4895	0
-7.9495	-10.6359	0
-6.5682	-12.4142	0
-6.9261	-12.5089	0
-11.8560	-11.5631	0
-8.6292	-10.8891	0
-11.8074	-13.0777	0
-8.5977	-9.5542	0
-10.4881	-13.0026	0
-7.6319	-14.9285	0
-9.4257	-14.4501	0
-8.9703	-13.5888	0
-7.6415	-12.6663	0
-6.3494	-9.9858	0
-8.0315	-8.7811	0
-8.9997	-11.1518	0
15.6771	-24.8168	1
12.2076	-20.9731	1
11.8714	-21.1503	1
9.8568	-22.0391	1
14.9926	-23.5412	1
8.6038	-22.4760	1
13.1643	-26.4064	1
8.4411	-22.1003	1
11.2523	-23.3987	1
8.4329	-21.2175	1
10.2607	-22.9410	1
14.6791	-23.1405	1
13.1072	-21.8180	1
11.0445	-21.9799	1
9.6327	-23.8650	1
13.3011	-26.6696	1
11.8178	-21.0862	1
8.6422	-20.8116	1
10.6093	-23.2592	1
13.7434	-21.6683	1
13.2083	-26.5280	1
11.1945	-23.0605	1
12.8029	-21.4152	1
11.2310	-23.2356	1
11.7367	-24.0602	1
8.5524	-23.1144	1
9.9082	-20.2415	1
12.7046	-26.3240	1
10.6652	-21.5446	1
12.6169	-21.0370	1
14.4271	-24.1725	1
9.3095	-24.4995	1
11.1566	-22.9365	1
11.5879	-21.9075	1
8.3295	-21.1462	1
9.6500	-22.1954	1
9.7952	-23.4752	1
10.8665	-19.9935	1
15.2797	-23.5080	1
11.6028	-19.8441	1
9.1442	-22.6677	1
12.7008	-26.2615	1
9.6163	-23.2070	1
8.9826	-24.8449	1
12.8132	-26.5793	1
12.4414	-20.8742	1
11.7561	-19.6731	1
10.9272	-22.0015	1
10.2205	-23.5314	1
12.1278	-22.5881	1
-25.8385	16.6290	2
-26.3351	12.2444	2
-22.7053	15.8251	2
-26.5048	16.8576	2
-27.4410	17.7358	2
-25.6515	19.3546	2
-25.7672	17.4875	2
-23.8579	17.3899	2
-26.3823	16.7107	2
-25.4099	14.5442	2
-21.8120	13.5916	2
-23.1692	16.8389	2
-23.8335	11.8278	2
-24.6350	17.2038	2
-25.5170	13.4452	2
-26.5183	11.8333	2
-26.1974	15.4042	2
-28.4463	14.5375	2
-26.3036	11.8736	2
-24.9528	14.2324	2
-25.6273	13.5128	2
-28.5474	15.3383	2
-24.0149	14.5906	2
-26.1413	17.0487	2
-27.3443	15.8521	2
-26.0492	18.2653	2
-27.5787	15.4512	2
-27.8175	14.5733	2
-25.8534	14.1204	2
-25.3641	15.5283	2
-29.1379	15.1553	2
-21.4759	14.4481	2
-28.2325	13.0030	2
-24.8005	14.1805	2
-24.8457	16.4686	2
-26.4319	16.1331	2
-24.1687	11.9931	2
-25.4812	14.8533	2
-26.0273	15.5330	2
-23.1324	15.6787	2
-22.5997	15.9916	2
-24.7789	17.8325	2
-25.6465	16.5131	2
-23.1390	14.0599	2
-26.3830	16.9152	2
-23.4930	14.9174	2
-28.1641	14.5555	2
-26.3435	14.2732	2
-23.5131	12.7502	2
-27.5370	13.7253	2
-2.3118	-25.5876	3
-9.2376	-30.1232	3
-8.2266	-30.0575	3
-6.0298	-26.9793	3
-6.2989	-28.7107	3
-7.9006	-24.4730	3
-8.6550	-31.2043	3
-8.7695	-32.1083	3
-8.5098	-28.4846	3
-6.1944	-28.7899	3
-8.2688	-25.2890	3
-8.3070	-29.1287	3
-8.6957	-27.9853	3
-9.6541	-30.2897	3
-1.7346	-25.7591	3
-7.6619	-28.2808	3
-8.4491	-24.4937	3
-6.8641	-30.6849	3
-7.2533	-27.8373	3
-11.3084	-29.8748	3
-7.3185	-30.3463	3
-6.4287	-25.3624	3
-8.8038	-30.8129	3
-8.3713	-30.3648	3
-7.4424	-24.6616	3
-8.4041	-28.7652	3
-8.4033	-24.7826	3
-7.3528	-25.1179	3
-8.1461	-24.1335	3
-8.5719	-29.4450	3
-9.5320	-31.9269	3
-6.6527	-27.6089	3
-7.4335	-29.0650	3
-11.3235	-29.3632	3
-7.4554	-24.4571	3
-6.7235	-28.8946	3
-2.0954	-31.8971	3
-8.5959	-28.6034	3
-9.3041	-30.3441	3
-6.0052	-28.5242	3
-7.9317	-24.4062	3
-5.9954	-30.2780	3
-6.7809	-28.0897	3
-9.3880	-31.6193	3
-9.1494	-30.6846	3
-6.9661	-28.8221	3
-9.5251	-29.6588	3
-6.1625	-28.7368	3
-8.2204	-25.2952	3
-9.1637	-31.2598	3
-5.1794	10.1436	4
-6.3756	4.3328	4
-7.8855	7.8310	4
-4.9715	5.6570	4
-5.2996	10.2726	4
-6.3752	5.1366	4
-5.9326	4.2056	4
-5.1147	10.3702	4
-9.8350	3.9265	4
-6.8023	5.4360	4
-6.4488	7.6269	4
-7.3740	5.3094	4
-9.1758	4.8170	4
-8.3164	5.3483	4
-9.8394	4.8557	4
-8.3758	4.7671	4
-6.3895	7.9453	4
-3.3819	6.6966	4
-9.5288	4.4307	4
-4.1442	8.2660	4
-6.4069	8.3348	4
-7.2722	8.3718	4
-7.1344	5.5615	4
-8.9670	4.9665	4
-5.6946	2.6364	4
-7.7715	6.6744	4
-7.0907	9.1382	4
-4.2882	6.1102	4
-7.1494	6.7234	4
-5.4123	8.8556	4
-5.1837	10.3836	4
-6.5061	5.3083	4
-8.6505	6.1440	4
-8.7354	5.4956	4
-8.3400	8.5660	4
-7.5471	5.4701	4
-7.2597	2.6581	4
-5.6851	3.0525	4
-6.3300	8.6881	4
-8.0567	7.3018	4
-6.0975	6.3604	4
-8.9800	4.0859	4
-9.6839	4.0273	4
-7.8703	5.2729	4
-4.0552	8.9447	4
-9.6716	4.8713	4
-5.5261	6.3666	4
-6.4286	5.4335	4
-7.2746	2.6348	4
-6.8889	6.1960	4
14.3885	29.3797	5
13.4132	24.9823	5
11.8522	27.9725	5
11.4969	28.2969	5
10.6760	29.9776	5
11.4728	30.3663	5
13.2853	27.6128	5
14.7503	25.8697	5
13.0396	29.7333	5
10.6123	28.9103	5
13.7691	30.9030	5
11.8373	30.0612	5
9.6651	30.3755	5
13.8556	29.1631	5
12.5818	31.4249	5
13.1143	25.1514	5
12.8411	28.6589	5
10.6435	25.9632	5
11.3564	28.9547	5
10.6318	29.7773	5
13.4833	25.0771	5
14.2358	27.5405	5
13.8107	30.5300	5
12.9776	30.5053	5
13.7395	30.6233	5
11.6800	27.5906	5
10.8651	28.5404	5
13.7861	30.4996	5
13.2589	28.1025	5
12.3756	31.5403	5
13.2810	31.9843	5
13.7393	31.9474	5
9.5966	28.8623	5
13.3619	25.3913	5
10.1860	26.1660	5
13.0429	25.4073	5
11.7138	27.6870	5
9.3226	30.1861	5
10.5608	30.4588	5
10.3345	28.2237	5
12.4381	28.0760	5
11.4651	27.8790	5
10.3520	28.0424	5
12.6066	25.7855	5
13.1727	24.9073	5
12.6329	26.9689	5
13.6137	25.1061	5
13.2333	31.4489	5
12.1413	27.4559	5
14.0067	26.8260	5
-27.8985	-4.8608	6
-27.3668	-7.3935	6
-26.3618	-6.9384	6
-27.9518	-9.3239	6
-28.9463	-6.0282	6
-23.9111	-7.9808	6
-26.5195	-7.2430	6
-29.1860	-9.4369	6
-28.0813	-5.6696	6
-25.7549	-6.7554	6
-26.8774	-8.6300	6
-28.2246	-4.7677	6
-26.6089	-6.7428	6
-28.0869	-4.7981	6
-27.0581	-10.1856	6
-27.1462	-7.6028	6
-28.8386	-5.9003	6
-26.1643	-11.6911	6
-26.6490	-8.9072	6
-30.9881	-7.0841	6
-26.6644	-6.8411	6
-28.1541	-7.7624	6
-27.5879	-5.7386	6
-28.2850	-5.9948	6
-27.1310	-9.3680	6
-28.6983	-10.5920	6
-27.1820	-6.3974	6
-27.7651	-8.4998	6
-29.1442	-5.4702	6
-25.7113	-10.6821	6
-28.3739	-10.2184	6
-28.4088	-6.1975	6
-24.5400	-8.5095	6
-27.5673	-9.0163	6
-27.6433	-8.7343	6
-28.5759	-10.7058	6
-28.2400	-10.2363	6
-29.9466	-6.0027	6
-28.5577	-5.1413	6
-29.6592	-4.9914	6
-25.9541	-12.0429	6
-28.9642	-5.7159	6
-25.7451	-11.4041	6
-25.9195	-11.4003	6
-28.2331	-11.8736	6
-29.8726	-7.2521	6
-24.3526	-8.1033	6
-26.7218	-12.2304	6
-25.7283	-9.9388	6
-28.1363	-5.5087	6
-8.7949	26.7316	7
-9.9785	24.7966	7
-6.8084	23.8094	7
-5.6067	26.4594	7
-4.5832	22.4507	7
-7.7694	21.1823	7
-6.3966	28.8427	7
-5.5153	22.4311	7
-6.6051	24.2339	7
-5.3060	25.9114	7
-8.0719	26.0886	7
-4.8694	25.5399	7
-9.9538	26.3219	7
-5.8095	24.4819	7
-6.5682	25.5144	7
-6.5317	29.0374	7
-6.4977	25.7017	7
-5.5940	23.9952	7
-8.3602	26.2917	7
-5.2738	21.4458	7
-9.6511	28.0733	7
-9.0432	23.1197	7
-9.0266	22.8695	7
-7.7039	23.4742	7
-6.5572	24.9545	7
-8.4171	22.1599	7
-9.5273	27.4019	7
-10.4834	23.7070	7
-7.6881	21.1309	7
-9.3028	24.2103	7
-5.5166	25.8045	7
-7.2554	25.1903	7
-5.6966	26.2195	7
-5.3360	24.2761	7
-5.4254	26.6581	7
-6.9250	23.7555	7
-5.7372	24.0937	7
-6.3123	28.2869	7
-7.4469	26.9348	7
-8.5067	25.5998	7
-5.5479	26.5575	7
-8.4392	22.6038	7
-9.5162	28.0868	7
-6.2399	25.2591	7
-8.1063	24.7519	7
-8.6668	26.5463	7
-6.4054	26.3878	7
-5.6769	21.5353	7
-6.9101	25.5101	7
-5.9772	28.7747	7
14.1709	-5.9954	8
10.6697	-4.8045	8
12.2990	-2.9900	8
12.0191	-2.6182	8
8.3308	-5.2533	8
7.7411	-2.6706	8
9.4343	-1.8123	8
6.4459	-4.3410	8
10.2655	-5.3934	8
12.3650	-2.1312	8
7.1578	-3.3822	8
10.4632	-6.9984	8
11.9566	-7.2297	8
12.2272	-6.3386	8
7.8911	-1.8369	8
10.2332	-4.2029	8
11.5268	-4.5245	8
12.3399	-2.4512	8
16.1064	-6.9015	8
14.2396	-6.0088	8
12.1862	-2.9988	8
11.7599	-2.4063	8
9.0876	-5.5863	8
10.5910	-6.6974	8
13.2059	-3.3085	8
11.1485	-4.4831	8
11.1814	-5.2359	8
9.4750	-1.2736	8
6.5781	-2.6762	8
7.9724	-2.7343	8
8.1956	-6.9071	8
12.1371	-2.7555	8
5.9307	-2.4261	8
12.6516	-1.7826	8
12.4691	-3.1507	8
10.1822	-4.9315	8
11.9688	-3.8385	8
7.1425	-3.2002	8
12.8495	-3.2283	8
8.8677	-5.6466	8
10.3374	-4.5585	8
8.8690	-5.8203	8
9.7037	-5.6200	8
9.7377	-4.0865	8
7.0842	-2.2275	8
10.2628	-2.3233	8
7.0776	-4.4948	8
11.5763	-7.7968	8
10.8068	-6.8336	8
6.7557	-3.5935	8
32.5090	-3.0231	9
26.7034	-5.4837	9
26.9800	-6.7503	9
31.3170	-5.8919	9
31.5886	-3.7077	9
29.7457	-3.4979	9
28.5628	-4.6411	9
30.5891	-6.1719	9
32.6151	-3.1123	9
27.6309	-5.7830	9
32.0447	-5.0428	9
27.3967	-5.6436	9
27.6975	-5.5852	9
27.4494	-5.4597	9
27.7841	-5.6826	9
26.9153	-6.1366	9
29.8521	-5.2203	9
31.2806	-7.5596	9
28.0911	-6.8396	9
31.0151	-5.4425	9
34.5232	-4.8279	9
32.6151	-3.1123	9
31.5881	-3.9821	9
31.8140	-6.5995	9
27.2717	-3.2856	9
30.8138	-7.8821	9
31.3994	-6.4945	9
30.2325	-2.4020	9
31.4802	-5.1126	9
31.6495	-3.5447	9
29.9951	-5.2476	9
26.9521	-6.2520	9
31.3217	-2.2603	9
30.9630	-7.5013	9
32.0091	-3.1938	9
30.6918	-5.3615	9
29.0806	-4.9427	9
31.2527	-7.2183	9
31.9175	-6.8984	9
27.9439	-4.0165	9
31.3693	-6.5980	9
28.5139	-7.5981	9
27.7492	-3.3469	9
31.9953	-2.8207	9
29.5183	-3.2786	9
30.7379	-1.9477	9
29.0339	-4.1357	9
32.1464	-7.4995	9
32.0892	-3.3423	9
27.4494	-5.4597	9
22.2071	14.5086	10
19.5384	14.3699	10
16.6814	9.5282	10
19.0256	8.7626	10
18.3508	13.8465	10
18.5880	12.1263	10
15.6274	10.3030	10
21.6641	11.6769	10
15.8986	10.4532	10
19.9882	11.8546	10
21.4492	12.6835	10
16.6943	8.9110	10
19.9563	13.2827	10
18.9490	11.5097	10
17.2373	13.4513	10
20.4389	13.0184	10
16.6394	11.2075	10
19.6713	12.5848	10
18.0797	11.1243	10
21.9299	12.3234	10
18.4296	10.9880	10
19.3746	11.0130	10
21.8903	11.1712	10
19.5972	8.2210	10
21.1549	10.8737	10
19.6397	10.3866	10
18.5692	8.7708	10
19.2737	12.4899	10
19.3776	12.9382	10
17.6669	10.3325	10
18.5891	14.1065	10
22.3090	13.7872	10
20.4820	13.8080	10
16.7662	10.6610	10
20.8314	7.5671	10
18.9141	11.0730	10
18.0084	10.2965	10
20.5539	11.1280	10
19.2709	10.3516	10
22.9227	9.1140	10
18.5391	11.2221	10
23.4849	11.1619	10
20.0923	13.2943	10
23.1891	12.1334	10
22.7199	9.1560	10
20.9662	12.6803	10
17.5979	10.9829	10
18.8621	9.9051	10
18.2259	12.3321	10
18.4855	10.9674	10


==> chapters/data/tsne-test-embedding-classicNet5DO-mp1.csv <==
x	y	classId
4.8463	-11.8517	0
9.4993	-17.7420	0
3.9965	-13.7353	0
5.1264	-16.9461	0
4.3222	-17.9412	0
8.7260	-18.9725	0
-3.9924	7.4854	0
-2.4932	5.7575	0
-3.4498	7.1758	0
8.4834	-23.4823	0
-8.0865	2.4666	0
4.7731	-21.4753	0
3.4551	-10.3712	0
4.1581	-15.4925	0
3.0715	-10.7316	0
-7.5667	2.5550	0
3.7632	-21.3749	0
-3.0555	6.7692	0
21.8604	-2.3239	0
8.6116	-25.0123	0
9.0112	-23.0045	0
5.9357	-15.2160	0
-8.9357	10.5085	0
-1.6351	7.0030	0
-2.0351	6.7906	0
3.7607	-15.2118	0
9.5463	-17.2331	0
21.8621	-2.2365	0
9.0134	-22.6360	0
19.6508	-3.9569	0
3.3769	-18.9866	0
20.3385	-4.2972	0
5.3594	-14.7186	0
-6.4753	3.2912	0
4.2854	-17.0174	0
3.7064	-22.3833	0
8.6733	-25.0745	0
5.6127	-15.3789	0
4.1769	7.6274	0
5.8209	-10.5230	0
4.1699	4.2871	0
3.3430	-15.3505	0
-7.3363	2.2108	0
9.0108	-18.9034	0
10.2994	-17.9048	0
4.2335	4.0932	0
7.1942	-25.3227	0
6.0554	-19.8712	0
4.3475	-11.3194	0
-6.3143	3.4901	0
4.0147	20.9421	1
-15.0169	6.7245	1
-17.9313	6.3615	1
-14.3078	1.0428	1
2.7862	23.3942	1
-12.8283	-1.0638	1
1.7050	4.4387	1
-11.0399	-1.4308	1
-11.9252	-0.1958	1
-21.3679	-1.4903	1
-12.5443	1.2988	1
5.2781	20.9761	1
-15.2051	-11.9800	1
-12.9648	2.0309	1
-13.2402	-3.5409	1
2.3566	5.5471	1
-14.6918	6.1485	1
-22.6284	5.6752	1
-12.3722	2.5642	1
-13.6046	-9.4840	1
0.9105	4.0593	1
-17.6875	2.0174	1
-13.1117	4.4308	1
-10.7873	-2.4049	1
-12.2351	3.3233	1
-12.7869	-2.7552	1
-2.6975	11.6623	1
0.0098	4.8714	1
-15.5627	4.3699	1
-13.3563	-11.5708	1
3.3674	23.4191	1
-11.0232	-5.7634	1
-9.7124	-7.7966	1
-17.4890	2.2598	1
-23.4743	10.8535	1
-12.5903	-3.9151	1
-13.4853	-0.6117	1
-14.6217	5.0461	1
3.6947	23.4625	1
-15.8764	2.5708	1
-11.7405	-0.8111	1
0.0019	4.7974	1
-13.2402	-2.6411	1
-11.3211	-5.3705	1
1.7925	4.9783	1
-13.6681	7.1966	1
-13.6463	-10.9488	1
-12.2724	-12.5277	1
-13.7132	-0.8467	1
-11.1626	3.2694	1
-8.6437	-25.4954	2
-4.7629	-31.5051	2
3.8793	-29.9690	2
-11.1412	-23.2771	2
-8.4615	-27.8445	2
-10.5981	-27.4301	2
0.1718	-29.1845	2
-0.1810	-25.4876	2
-9.1616	-22.4823	2
-9.3083	-24.5786	2
3.7361	-28.4819	2
0.5947	-25.7683	2
8.0914	-13.7361	2
-9.9393	-28.3246	2
-2.1774	-24.5149	2
-4.2870	-30.7605	2
-3.5318	-25.1372	2
-4.5187	-25.4282	2
-4.9886	-30.8410	2
-4.7504	-23.7667	2
-6.2142	-30.2898	2
-5.2371	-24.1523	2
1.5761	-25.4685	2
-9.9793	-23.9180	2
-7.3229	-26.4375	2
-6.9902	-29.8024	2
-3.0830	-23.2178	2
-7.1887	-26.4708	2
-13.4504	-24.3542	2
-6.9175	-25.4290	2
-7.4461	15.4340	2
3.8921	-29.4138	2
-2.3723	-26.6448	2
-8.1730	-23.7371	2
-12.9409	-23.2572	2
-12.2279	-24.3264	2
9.2483	-13.8122	2
-9.0855	-24.0478	2
-9.8519	-22.8869	2
-12.2957	-23.5402	2
1.5092	-25.4684	2
0.9470	-29.5667	2
-11.1381	-26.8985	2
2.8174	-30.6402	2
-11.7212	-23.6932	2
-0.5182	-25.6026	2
-6.4449	-23.4530	2
-4.5901	-25.4295	2
7.9748	-14.9142	2
-2.8812	-25.5122	2
-10.1782	8.6748	3
0.7329	-6.2857	3
-3.5016	-5.4386	3
-2.6004	0.1214	3
-1.2844	-1.7522	3
0.2716	-21.2943	3
0.7755	-6.7667	3
-5.9067	20.1939	3
-5.4864	-7.3071	3
1.0706	-2.0600	3
0.7377	-17.7244	3
-4.5252	-7.0264	3
-0.8933	-6.9919	3
0.0352	-2.0640	3
-10.3370	8.7707	3
-4.8413	-8.2302	3
-2.2167	-20.1644	3
-8.2433	23.3892	3
-3.2874	-2.1206	3
4.4087	-6.2796	3
1.4844	-7.0537	3
-3.2159	1.3135	3
-1.6042	-3.4940	3
0.4811	-6.1493	3
2.5957	-18.3169	3
-1.5291	-8.4738	3
-1.7626	-20.7614	3
1.0709	-17.9545	3
-0.3167	-20.7165	3
-1.0960	-2.3382	3
-5.3499	23.4557	3
-2.2589	-4.0838	3
-3.9497	-6.1661	3
4.7144	-6.7205	3
-0.3480	-21.4981	3
-4.8044	-7.9065	3
-7.6002	10.0868	3
-3.7217	-4.6722	3
4.7389	-7.7037	3
-4.5328	-4.9076	3
0.0234	-18.9834	3
-3.0950	-1.3141	3
-3.2744	-2.7471	3
-5.4253	22.1608	3
-7.2378	20.5627	3
-4.9121	-2.9961	3
3.3144	-6.4722	3
0.9533	-2.5314	3
-0.6150	-16.1471	3
-6.2427	23.7397	3
-8.0941	14.8867	4
-1.8884	13.5286	4
-3.7071	13.1416	4
1.3581	11.9437	4
-9.4302	16.0400	4
3.5589	11.7105	4
3.8143	12.3214	4
-5.8701	15.6638	4
3.6898	12.7071	4
-2.0337	17.9854	4
-6.1567	12.9771	4
2.1512	13.0201	4
4.6112	15.5374	4
0.8366	14.0198	4
3.7106	15.1774	4
-0.4662	16.3976	4
-1.5122	19.8661	4
-6.2421	13.6136	4
2.1011	14.8618	4
-6.8901	13.1375	4
0.1601	20.2876	4
-1.0921	20.4284	4
1.1838	16.8594	4
0.7547	14.5156	4
-1.0652	14.2073	4
0.0635	17.3110	4
0.2462	11.4380	4
5.4625	8.7123	4
0.5781	18.8791	4
-2.5708	19.6904	4
-7.6303	15.9068	4
1.9881	13.7433	4
-0.5225	15.5484	4
3.5897	17.6096	4
-2.8229	13.9450	4
2.7544	14.9612	4
-5.5971	-17.2278	4
-2.8036	-19.2543	4
-0.5088	20.7891	4
1.3354	9.8447	4
-0.3224	15.4706	4
5.4274	12.9351	4
1.5057	13.9784	4
0.7691	12.2915	4
-5.5113	12.8449	4
5.8212	12.6500	4
-0.3150	11.6654	4
1.1460	16.3374	4
-5.1399	-18.0556	4
-0.8239	14.5499	4
27.3661	-11.6971	5
12.3553	21.4121	5
13.2617	25.4647	5
15.5805	22.1401	5
22.3568	-11.3532	5
27.6932	-9.6301	5
26.6792	-11.0605	5
7.1193	9.9625	5
26.0307	-13.8893	5
26.1927	-12.0288	5
27.8914	-12.4907	5
26.0451	-10.8266	5
26.3555	-8.1742	5
28.0991	-12.1145	5
22.5334	-12.9826	5
11.9259	23.2020	5
13.0466	23.2980	5
25.5623	-5.2392	5
12.7829	26.3221	5
25.7005	-5.6164	5
12.0674	24.4781	5
9.2393	27.0032	5
23.7600	-15.1041	5
26.3408	-12.5696	5
23.5701	-10.4998	5
13.6199	26.1356	5
15.6450	22.1407	5
23.9718	-14.4901	5
9.3965	26.9149	5
25.3721	-10.0788	5
22.4695	-10.5526	5
24.1581	-14.2923	5
20.6479	-12.4816	5
13.6037	21.7114	5
24.7618	-4.6160	5
9.8013	20.7132	5
11.0410	24.6983	5
21.2977	-12.2607	5
25.9093	-8.3032	5
15.9837	23.1831	5
12.5887	24.2590	5
14.8990	22.1910	5
14.8796	25.2706	5
14.1881	20.3705	5
12.1937	21.1250	5
11.6553	23.5377	5
9.6008	20.3733	5
23.1978	-16.1602	5
14.4003	25.4307	5
10.0118	26.6322	5
14.9460	-31.2835	6
16.6064	-27.4216	6
14.0557	-30.0676	6
17.4486	-20.1954	6
14.5162	-32.4367	6
-6.3094	-14.9703	6
16.3073	-27.5892	6
23.4122	-15.7242	6
14.6860	-33.8780	6
10.8792	-31.8080	6
16.6427	-28.3163	6
15.9278	-31.9438	6
10.9750	-29.6754	6
13.5911	-31.6073	6
-2.3951	-14.9568	6
13.3665	-30.7390	6
15.6380	-33.2937	6
-3.6566	-10.3873	6
-6.6548	-15.6799	6
16.9842	-26.0043	6
10.7969	-29.6468	6
11.7367	-31.9500	6
13.2682	-31.2793	6
17.3986	-32.3904	6
13.5457	-22.6896	6
13.2194	-21.1408	6
15.7959	-27.1317	6
14.3380	-19.2392	6
14.2762	-33.2093	6
-3.4233	-12.8471	6
12.7507	-21.5849	6
14.9871	-30.6129	6
-5.5247	-14.4129	6
15.3651	-18.4122	6
14.3708	-19.1289	6
13.1489	-21.7965	6
12.2559	-21.2034	6
16.8985	-33.8008	6
15.8685	-30.9551	6
12.1535	-33.1812	6
-0.5104	-12.6605	6
17.9828	-32.9086	6
-1.9668	-14.5417	6
-1.5414	-12.1108	6
-4.5356	-11.6448	6
12.9562	-33.7816	6
-6.3441	-13.7274	6
-2.6919	-11.1881	6
-2.8585	-15.1256	6
16.0747	-33.4344	6
-25.4041	-14.0806	7
12.8816	-28.1467	7
-31.3997	-11.3457	7
-23.9051	-19.4925	7
-27.1466	-11.1326	7
-18.5041	14.5319	7
-13.0375	-17.5620	7
-28.5655	-15.2534	7
-28.6258	-15.9434	7
-25.5122	-17.6871	7
-30.3468	-9.8646	7
-23.1663	-17.6126	7
-22.8231	-4.1381	7
-22.8159	-17.5964	7
-25.0598	-16.2068	7
-13.1257	-17.3559	7
-24.6364	-18.7619	7
-27.9111	-15.7433	7
-25.0375	-21.1580	7
-10.3379	-16.9888	7
-25.6996	-13.9025	7
-20.5123	-4.9928	7
-21.7100	-6.2421	7
-28.0035	-13.4727	7
-26.1831	-16.4623	7
-18.5817	-4.5094	7
-24.0706	-4.8493	7
-28.6307	-10.7100	7
-13.4981	14.1431	7
-26.0543	-20.5380	7
-25.1692	-16.7378	7
-30.9750	-11.4193	7
-22.6108	-18.9371	7
-26.5911	-10.9074	7
-20.5692	-15.0421	7
-29.0039	-9.4587	7
-29.3304	-10.4505	7
-27.7650	-15.7802	7
-21.5570	-15.3616	7
-30.1168	-11.1390	7
-21.7577	-15.2911	7
-19.7453	-4.1358	7
-24.0731	-4.9354	7
-24.9468	-17.6387	7
-28.8308	-12.5872	7
-25.2243	-20.9148	7
-23.3067	-20.3778	7
-25.4295	-2.9701	7
-27.9521	-13.3734	7
-12.6284	-18.3806	7
-3.1174	24.2807	8
31.8616	1.2365	8
23.0493	16.7946	8
21.3185	16.4835	8
14.5180	8.7501	8
17.1454	2.5483	8
19.1439	8.2288	8
19.1051	0.7083	8
32.3465	0.1764	8
22.6578	5.0104	8
19.4754	2.9636	8
13.3361	11.5574	8
13.0390	12.0372	8
-1.8950	27.0496	8
18.1432	5.8601	8
16.7226	7.7428	8
23.3426	3.8258	8
23.6498	3.3991	8
-1.8461	27.0324	8
-0.9423	24.5865	8
20.6507	16.3593	8
23.4123	4.4735	8
33.3215	0.2105	8
13.6880	11.0149	8
22.6266	16.7260	8
30.5192	2.2284	8
30.3554	1.1545	8
18.9636	7.6187	8
17.2911	4.9548	8
19.1091	3.7109	8
34.0572	-1.5279	8
30.5953	3.3192	8
19.1231	6.3525	8
20.2020	16.2779	8
30.7226	0.7348	8
14.7451	9.5940	8
34.1397	-1.6470	8
17.6486	0.9923	8
22.5622	4.5041	8
16.2768	8.3466	8
31.4309	2.5531	8
16.3701	8.0383	8
32.4565	1.2666	8
30.1458	2.6484	8
18.3039	3.7903	8
18.3673	6.7456	8
19.4324	0.9373	8
12.6015	11.3236	8
15.9752	7.9120	8
17.3916	1.1845	8
27.7557	4.8273	9
27.7102	18.6149	9
25.7421	15.8445	9
29.2899	11.8031	9
26.2471	7.0863	9
32.5276	10.1104	9
33.2220	13.4829	9
29.2981	-0.8118	9
26.7294	9.0608	9
28.1476	15.4902	9
29.3686	9.6997	9
27.3777	16.3778	9
34.0154	12.9475	9
26.8429	17.3363	9
28.4545	16.7758	9
26.5409	16.5474	9
29.9783	13.8498	9
29.2550	-0.0295	9
28.6096	17.8965	9
30.4406	-0.6417	9
29.5817	10.7797	9
27.0560	7.9149	9
32.3099	9.8065	9
28.3909	-0.4761	9
32.4368	11.3930	9
29.8860	6.4700	9
29.4780	8.2127	9
28.0390	6.9212	9
30.2381	11.8319	9
26.5489	4.9791	9
29.9783	13.8498	9
27.2666	17.2594	9
26.7047	9.0033	9
29.0004	-1.6336	9
26.6785	6.4057	9
28.8092	13.3518	9
33.5470	12.0676	9
28.2550	-1.0872	9
28.7162	1.0122	9
33.2641	12.8567	9
29.2756	7.0638	9
26.3914	18.5979	9
34.1906	13.5905	9
27.2299	4.3592	9
33.7720	10.2854	9
25.5824	8.4003	9
34.6351	12.6063	9
27.6101	0.2695	9
27.2894	5.4636	9
26.7829	15.6359	9
8.5820	-10.5778	10
10.3375	10.9450	10
4.0150	-0.5900	10
18.8032	-12.8830	10
3.6851	0.7071	10
15.6196	-10.6811	10
-17.4186	-2.1163	10
9.2774	-9.9908	10
12.1251	-4.0047	10
18.7358	-9.8597	10
21.6585	-8.1021	10
-11.0345	19.1910	10
7.2226	-3.5741	10
9.8889	-7.0681	10
13.1533	-9.8882	10
12.7078	-5.5494	10
16.9044	-13.2521	10
18.6544	-7.2342	10
12.3928	-7.9312	10
10.3645	-11.0489	10
11.5339	-11.1279	10
10.8752	-8.7242	10
19.6233	-8.5933	10
5.0833	10.9711	10
14.2214	-13.1547	10
16.5756	-10.2731	10
8.0678	-9.0546	10
15.6368	-6.7586	10
8.9196	-1.7664	10
15.6108	-5.5289	10
3.2773	-0.4680	10
20.9419	-8.4936	10
6.5801	-2.7024	10
11.7533	-5.5431	10
19.2940	-7.6188	10
13.3123	-6.2940	10
12.0666	-6.6482	10
10.7887	-10.0512	10
16.7783	-11.1750	10
-10.4525	9.1965	10
9.9243	-8.3437	10
-12.6232	9.0065	10
9.2429	-3.1783	10
19.4210	-11.7783	10
-11.0814	10.7950	10
8.6787	-0.5932	10
8.5820	-5.2590	10
13.8377	-5.2636	10
13.3495	-8.6020	10
15.4592	-7.9477	10


==> chapters/data/tsne-test-embedding-classicNet5DO-mp2.csv <==
x	y	classId
-27.5009	-7.2561	0
-33.0118	-3.3600	0
-27.9935	-6.6926	0
-32.1988	-7.3401	0
-33.1701	-8.2340	0
-33.7451	-4.6087	0
-12.9972	-11.1858	0
-15.1412	-11.0164	0
-13.5261	-11.3510	0
-22.7198	5.6356	0
-17.3498	-15.1427	0
-4.3345	9.8167	0
-27.7344	-7.3054	0
-30.5675	-6.6588	0
-26.6706	-7.0662	0
-17.7391	-14.7396	0
-4.3819	10.3904	0
-14.0912	-11.2929	0
-15.1378	23.5404	0
-35.0951	-8.0787	0
-22.3168	6.9286	0
-31.0456	-5.1705	0
0.2100	-10.4088	0
-14.9517	-12.2711	0
-14.8687	-11.8873	0
-30.5418	-7.0149	0
-32.6199	-3.1773	0
-14.8541	23.4160	0
-22.3379	6.8506	0
-30.7904	10.4455	0
-5.4739	11.4341	0
-30.9387	5.5505	0
-30.4749	-5.5323	0
-18.7214	-13.8385	0
-32.2536	-7.9990	0
-2.3859	9.2648	0
-34.6925	-8.5816	0
-31.0258	-5.5085	0
-16.6286	-3.3008	0
-20.5563	-9.4092	0
-20.2885	-7.2435	0
-30.6876	-7.3255	0
-17.5738	-14.5219	0
-33.8001	-4.2553	0
-33.1339	-2.4983	0
-24.1495	-7.8506	0
-34.7172	-8.9064	0
-4.9489	11.4309	0
-26.6978	-7.7443	0
-18.9152	-13.7510	0
2.4994	-2.2708	1
-2.0655	-23.3026	1
-2.4161	-25.2357	1
-5.0591	-23.5751	1
3.4227	0.5139	1
-7.8124	-25.5702	1
-18.5989	-7.9103	1
-8.4653	-27.1043	1
-6.8889	-26.7775	1
-8.4616	-19.9283	1
-6.6271	-24.8806	1
1.5032	-1.1725	1
-15.2611	-22.3388	1
-5.2147	-25.0649	1
-9.3953	-24.9978	1
-18.8716	-6.9000	1
-2.5351	-22.7592	1
-8.5834	-20.5410	1
-4.1156	-24.9610	1
-16.2369	-21.1022	1
-17.6657	-8.3832	1
-6.7877	-21.9731	1
-2.5820	-24.7454	1
-9.3782	-27.5040	1
-3.6998	-24.1797	1
-9.5936	-26.1239	1
-7.3791	-10.4414	1
-16.8408	-8.9343	1
-3.9579	-22.8451	1
-14.0645	-20.4727	1
3.4954	0.1893	1
-12.4182	-25.7986	1
-13.6782	-20.2307	1
-4.2089	-26.6505	1
-8.4784	-19.9379	1
-10.5703	-25.7592	1
-7.3880	-24.9951	1
-2.8585	-23.6317	1
4.4479	-0.8712	1
-6.0991	-22.8232	1
-7.4980	-26.9035	1
-16.9220	-9.2948	1
-9.5124	-25.3971	1
-11.8565	-25.8126	1
-18.2646	-8.4085	1
-1.7155	-23.5562	1
-14.4915	-20.2344	1
-12.8178	-19.8560	1
-7.2654	-25.4771	1
-3.3376	-25.6781	1
-27.3787	-24.7441	2
-28.7485	-18.9379	2
-36.7660	-15.4719	2
-23.9867	-25.6785	2
-23.9178	-21.5442	2
-23.0672	-22.6648	2
-31.1077	-19.2007	2
-34.4541	-19.5543	2
-26.0000	-24.1996	2
-26.5451	-26.2156	2
-36.5224	-15.0619	2
-34.8362	-21.0542	2
-28.9320	-3.2741	2
-25.1499	-21.5030	2
-32.5615	-23.5104	2
-28.7952	-18.0403	2
-31.8260	-24.9832	2
-32.1378	-21.3855	2
-28.6108	-18.0335	2
-30.4036	-23.2349	2
-26.8275	-21.5290	2
-31.7535	-23.3836	2
-35.3672	-21.1046	2
-25.6730	-26.0610	2
-27.5620	-23.3759	2
-26.4383	-18.7263	2
-29.8842	-23.5752	2
-27.6080	-23.3886	2
-26.0481	-27.4998	2
-28.4874	-24.7919	2
-4.6731	-7.6707	2
-36.2858	-16.0884	2
-33.5388	-24.3938	2
-27.7126	-25.9191	2
-24.3086	-27.6218	2
-25.0566	-27.3612	2
-28.9196	-2.3164	2
-26.0019	-25.6561	2
-25.3791	-24.7265	2
-24.0849	-26.7094	2
-33.1281	-20.3836	2
-31.4055	-18.6952	2
-23.7209	-22.4918	2
-35.7302	-16.3565	2
-24.4259	-26.3077	2
-34.6393	-19.3191	2
-29.2986	-23.9204	2
-30.4259	-24.7852	2
-30.5206	-9.4874	2
-32.8933	-22.3825	2
0.8922	-13.0759	3
-25.8621	-0.3395	3
-23.4937	-3.4631	3
-19.4182	-0.5453	3
-21.0390	0.0287	3
-32.2649	-14.7670	3
-25.3767	1.4959	3
-6.1275	1.5479	3
-25.1504	-2.9317	3
-19.0417	2.2564	3
-32.0252	-9.8939	3
-21.9789	-1.0986	3
-25.8352	-1.0791	3
-21.9735	1.2025	3
0.2194	-12.1634	3
-24.8208	-3.0247	3
-30.6100	-15.4700	3
-2.5855	0.6980	3
-20.4271	-2.0267	3
-28.1863	3.2437	3
-25.6130	0.2112	3
3.4201	-11.8243	3
-25.7504	-1.1663	3
-25.9722	0.9704	3
-32.7957	-14.9604	3
-27.2153	-0.6936	3
-30.4101	-15.3496	3
-31.5310	-11.4894	3
-31.9047	-15.1584	3
-22.7027	0.1103	3
-4.6137	0.7927	3
-21.7800	-1.0871	3
-22.7915	-3.3461	3
-28.9783	3.0040	3
-32.0866	-14.5834	3
-24.8649	-3.7623	3
-0.6206	-12.6486	3
-21.3483	-2.7305	3
-29.3566	2.3943	3
-24.4092	-3.8120	3
-31.6289	-14.5482	3
-21.9354	-0.4779	3
-22.6636	-0.1426	3
-5.4268	-0.5072	3
-5.5998	1.5351	3
-20.0175	-3.6120	3
-27.4771	2.3312	3
-19.5594	2.4706	3
-30.2963	-10.8114	3
-3.1145	0.5824	3
-2.6508	-8.0221	4
-9.2550	-4.2881	4
-6.3345	-9.7730	4
-12.4139	-7.8644	4
-4.8049	-7.6772	4
-14.2809	-3.7735	4
-14.4011	-3.6071	4
-1.7528	-8.3786	4
-13.5943	-3.5859	4
-6.7541	-4.9422	4
-5.4500	-10.2704	4
-8.2387	-5.9873	4
-11.7188	-0.5323	4
-11.2904	-3.9035	4
-12.6692	-2.8543	4
-9.0352	-1.6013	4
-7.2387	-3.9072	4
-4.5283	-10.2738	4
-14.3900	-3.8284	4
-4.2829	-10.9528	4
-5.8442	-2.7370	4
-6.0591	-3.1952	4
-8.4946	-2.9356	4
-11.7270	-5.2401	4
-12.5382	-6.5064	4
-9.1635	-3.7090	4
-10.4239	-8.3595	4
-13.7582	-8.6852	4
-6.7043	-1.9393	4
-5.8524	-4.5373	4
-2.6971	-8.4439	4
-11.3644	-4.9798	4
-14.6288	-2.9943	4
-13.0831	-1.7689	4
-6.8179	-8.7424	4
-12.7390	-1.2355	4
7.4606	-6.6279	4
8.8184	-4.3262	4
-6.0306	-3.2522	4
-10.3561	-9.9818	4
-10.1085	-3.4811	4
-14.2676	-5.8032	4
-13.9756	-5.6336	4
-9.1557	-7.6565	4
-4.9670	-10.8464	4
-15.5236	-2.0284	4
-10.3352	-8.0067	4
-9.3760	-2.7931	4
11.5719	-1.5978	4
-9.5651	-2.2311	4
-20.2623	27.9940	5
14.7163	19.2850	5
17.8099	20.6773	5
15.1839	22.2637	5
-23.4997	26.4942	5
-18.4630	29.3507	5
-21.0933	28.3628	5
7.3898	15.1920	5
-18.6347	28.6693	5
-20.7109	29.2223	5
-21.1771	27.1133	5
-21.7518	28.0809	5
-23.6501	28.2171	5
-20.7537	27.2870	5
-22.8758	25.4351	5
15.8632	19.3846	5
15.9408	20.4014	5
-15.1564	28.0970	5
18.5522	19.9786	5
-15.4998	28.0901	5
16.9760	19.4585	5
18.6841	17.0072	5
-19.4383	24.8777	5
-20.1723	29.0694	5
-22.1295	25.9650	5
18.4788	20.8287	5
15.3198	22.2680	5
-19.2137	25.2381	5
18.5148	17.2440	5
-18.5535	26.3411	5
-21.0997	23.5764	5
-19.7454	21.9099	5
-24.8527	26.3100	5
14.4488	20.3555	5
-14.4243	27.6753	5
15.3237	17.1701	5
17.4551	18.7553	5
-24.3056	26.9439	5
-23.4549	28.3680	5
16.1276	22.5723	5
16.7555	20.0079	5
15.2314	21.3952	5
17.5684	21.9764	5
13.5772	21.0947	5
14.4735	18.8479	5
16.2611	18.9272	5
14.7826	16.7385	5
-18.5869	24.5033	5
17.7631	21.4579	5
18.5186	17.8871	5
-15.8300	8.7954	6
-10.1633	8.2898	6
-13.5618	7.3289	6
-28.6616	9.0116	6
-14.0124	7.9701	6
-23.5353	-16.6488	6
-10.3478	7.7494	6
-28.6919	9.1956	6
-16.1679	8.0593	6
-13.2462	4.2090	6
-10.8815	8.2622	6
-15.2940	9.2653	6
-11.2062	5.1338	6
-14.4437	6.6608	6
-24.7006	-14.3850	6
-13.4529	5.7144	6
-16.5101	7.0591	6
-25.0821	-16.3441	6
-23.8848	-16.3510	6
-8.9700	8.0811	6
-11.1848	4.9403	6
-14.2574	4.1545	6
-13.8237	6.4463	6
-16.1526	8.3805	6
-27.5418	-11.1004	6
-27.4590	-11.7459	6
-10.2110	8.1587	6
-28.7608	6.8460	6
-16.3092	6.9821	6
-23.6498	-13.0754	6
-27.3770	-11.5442	6
-13.4111	9.3803	6
-22.7661	-17.1215	6
-29.0056	8.0869	6
-28.8575	6.8495	6
-26.8478	-12.0245	6
-26.1800	-12.0695	6
-18.0467	7.9535	6
-13.5914	8.4097	6
-15.8997	4.0316	6
-24.1623	-9.9551	6
-17.0701	9.6727	6
-23.8353	-11.3842	6
-25.1019	-10.1009	6
-21.9582	-11.8748	6
-16.0983	5.5567	6
-22.8134	-15.1353	6
-20.0393	-12.5182	6
-24.4806	-14.5158	6
-17.1719	8.4466	6
19.7043	-13.8869	7
12.8579	6.9718	7
22.4368	-11.0842	7
16.7370	-14.7935	7
24.1286	-14.6254	7
-5.8891	-14.5209	7
-2.2307	-17.4291	7
19.8989	-13.2559	7
19.3494	-12.7502	7
14.9395	-14.2679	7
23.3812	-11.8914	7
14.5972	-13.2777	7
9.5207	-17.3563	7
13.7090	-12.6888	7
17.5804	-13.6333	7
-1.0029	-16.1419	7
16.6358	-15.9191	7
19.1715	-12.7547	7
16.4577	-17.1562	7
-2.6358	-15.6250	7
18.9393	-15.0867	7
7.5372	-19.7127	7
8.8415	-17.7532	7
19.5084	-10.4583	7
18.2677	-13.4907	7
7.2422	-20.2413	7
10.0436	-16.1174	7
23.4737	-13.5256	7
-5.5984	-14.5049	7
15.3907	-16.7156	7
18.1108	-14.4453	7
22.8729	-11.6430	7
15.7954	-12.3340	7
23.5648	-14.7631	7
16.4934	-9.2451	7
22.2377	-13.8249	7
24.0156	-12.3650	7
19.5686	-12.0164	7
15.8179	-10.2191	7
22.8938	-11.9246	7
15.5351	-10.1037	7
7.3711	-20.5429	7
6.9197	-14.5878	7
17.4169	-13.0611	7
23.0090	-14.4304	7
16.7156	-16.8115	7
15.0866	-13.5492	7
9.0836	-15.2625	7
21.1290	-14.1784	7
-1.2694	-17.4451	7
-0.9002	7.9626	8
-26.8881	15.3265	8
-3.4437	18.7069	8
-5.0106	17.6945	8
-12.8771	16.0048	8
-18.1670	16.7865	8
-13.2802	18.9134	8
-20.2601	18.6225	8
-27.3879	14.4662	8
-21.3029	13.6943	8
-17.4420	18.3355	8
-9.8350	16.1369	8
-9.3320	16.2282	8
5.4223	5.9604	8
-18.1465	18.5090	8
-14.0395	14.9601	8
-22.3823	14.3732	8
-22.9304	14.1977	8
0.7829	8.1718	8
0.9194	4.4500	8
-5.2995	16.5485	8
-21.7462	14.4191	8
-26.4441	13.9813	8
-10.3824	16.0677	8
-4.4694	20.2735	8
-25.9206	16.3922	8
-26.9685	16.8458	8
-13.7702	18.1930	8
-16.6481	18.1048	8
-17.1372	18.6851	8
-27.3567	12.8469	8
-24.7555	15.9340	8
-14.7412	18.8647	8
-5.5294	20.0839	8
-27.3384	16.3444	8
-11.8466	16.0040	8
-23.3567	13.1472	8
-19.8194	17.6808	8
-21.9328	13.5437	8
-13.8166	15.7323	8
-25.6821	15.4526	8
-14.3730	15.2615	8
-26.7007	14.9619	8
-25.4938	16.6958	8
-16.4382	18.8307	8
-14.2965	19.1217	8
-20.0009	18.7750	8
-9.3344	15.6282	8
-13.2364	15.5217	8
-17.9756	16.4731	8
-26.4015	20.9770	9
-1.3301	25.0573	9
-2.7864	22.9633	9
-11.3000	26.9009	9
-24.1633	22.3055	9
-7.9708	25.3370	9
-7.6605	22.2624	9
-29.5139	17.2657	9
-25.5344	22.3782	9
-3.1189	24.8002	9
-11.9466	25.5378	9
-2.4461	25.0159	9
-7.8173	22.8174	9
-2.5115	24.2392	9
-1.2452	23.8745	9
-2.2456	23.7623	9
-10.4000	27.7550	9
-28.5624	18.5660	9
-4.2570	23.4527	9
-27.5769	18.0054	9
-11.3959	26.0129	9
-25.5350	22.3743	9
-8.0660	25.6877	9
-28.8130	17.1426	9
-8.5847	24.6808	9
-28.8914	20.4278	9
-28.0755	21.0649	9
-26.7773	22.6162	9
-10.5369	26.2692	9
-25.9068	19.9788	9
-9.3792	27.1046	9
-1.7582	23.0079	9
-23.8784	21.1471	9
-30.0861	17.8146	9
-25.2882	21.2297	9
-10.4000	27.7550	9
-7.1461	23.7734	9
-28.7889	17.9429	9
-28.8943	16.2295	9
-8.5046	22.8454	9
-28.9625	21.3515	9
-4.0419	24.6833	9
-7.0924	22.8542	9
-25.3233	20.1844	9
-6.7424	25.4848	9
-24.0422	20.2362	9
-7.9938	23.4424	9
-29.4613	18.9585	9
-25.9842	20.8366	9
-1.7582	23.0079	9
2.3143	13.6393	10
5.4864	9.1250	10
9.1823	15.6219	10
5.7099	15.3142	10
12.7477	14.2852	10
8.6972	13.3007	10
11.1745	7.3690	10
4.9603	13.6025	10
16.3958	11.6544	10
8.6856	11.5127	10
2.4674	15.5567	10
-0.1853	-5.3500	10
7.4596	8.4064	10
10.0946	10.0424	10
13.2927	12.2590	10
14.9208	11.0390	10
10.0885	14.1136	10
10.1045	12.2813	10
12.7443	12.9151	10
4.7897	13.0188	10
8.4527	11.3495	10
10.1674	10.7837	10
0.3112	17.3903	10
6.5771	11.1288	10
7.4378	13.6435	10
11.1389	11.9514	10
4.6713	11.5859	10
12.1495	11.1075	10
8.8534	9.7308	10
14.4840	8.5302	10
6.3015	15.1639	10
0.4069	15.2431	10
7.0215	11.4697	10
14.6550	9.5749	10
0.4659	14.3683	10
14.1981	11.0899	10
14.0238	11.7514	10
11.1086	10.6458	10
9.8571	13.6330	10
1.2018	-12.3509	10
11.6576	9.7805	10
-0.1355	-13.5768	10
8.1090	7.6126	10
-31.8500	17.6216	10
1.6243	-11.0962	10
8.6098	8.9600	10
9.7797	7.9177	10
15.4952	10.2059	10
13.4143	11.4749	10
11.3432	10.5928	10


==> chapters/data/tsne-test-embedding-classicNet5DO-mp3.csv <==
x	y	classId
-22.3314	-15.0904	0
-28.2925	-14.8704	0
-23.1722	-14.8072	0
-25.6071	-18.0484	0
-26.1514	-19.1700	0
-28.5934	-15.3161	0
-8.8978	-14.8247	0
-9.8140	-16.2923	0
-9.1440	-15.1529	0
-28.7413	-18.4894	0
-10.6890	-20.5974	0
-8.1109	-0.9894	0
-22.5265	-15.1645	0
-24.4451	-16.6857	0
-21.7004	-14.6681	0
-10.9686	-20.4257	0
-8.9020	-0.1553	0
-9.4399	-15.7256	0
-24.6275	21.3669	0
-28.5043	-19.2345	0
-30.1975	-18.5515	0
-25.4208	-15.4827	0
5.9983	-9.9837	0
-8.6954	-16.7741	0
-8.9453	-16.4190	0
-24.2997	-16.9114	0
-27.4693	-13.9682	0
-24.3202	19.8945	0
-30.2426	-18.4519	0
-24.9659	7.3653	0
-8.6067	0.6254	0
-25.7593	7.9096	0
-24.8129	-15.5163	0
-13.1763	-18.9985	0
-25.2140	-18.4718	0
-8.5426	-3.1170	0
-27.7037	-19.5400	0
-25.2887	-15.8267	0
-11.6899	-9.4176	0
-22.9085	-12.6892	0
-18.9652	-12.3829	0
-24.0932	-17.1598	0
-11.0297	-20.6564	0
-28.7242	-15.8023	0
-28.3636	-14.7067	0
-15.0492	-19.7797	0
-27.7111	-19.7294	0
-8.8559	-2.9634	0
-22.0377	-15.0573	0
-15.0230	-20.0193	0
-1.0721	-0.3880	1
9.0238	-27.7270	1
7.9823	-28.6474	1
5.8270	-30.0408	1
0.5541	-2.4049	1
2.8865	-31.0715	1
-12.7008	-12.3323	1
2.6528	-30.3201	1
4.5670	-31.7113	1
2.8526	-27.1598	1
5.1744	-30.4433	1
-1.5295	-3.9845	1
-3.5191	-28.1288	1
7.2491	-31.0528	1
3.6161	-33.1480	1
-11.7224	-12.0833	1
8.5427	-27.4112	1
2.6213	-26.8079	1
8.4860	-30.5774	1
-3.8083	-28.3867	1
-12.6469	-14.4613	1
3.5208	-27.9188	1
9.0230	-29.4879	1
1.9382	-31.3306	1
8.8207	-30.7106	1
2.7387	-32.7704	1
4.8109	-15.5345	1
-11.3878	-14.6527	1
7.3768	-27.8313	1
-2.2677	-29.1616	1
0.2367	-1.9989	1
0.0598	-33.4598	1
-2.3903	-27.8237	1
5.8470	-28.9760	1
0.4119	-25.7875	1
1.9986	-33.4300	1
4.3359	-30.9061	1
8.8546	-28.2722	1
0.6626	-0.0718	1
5.2668	-28.2993	1
5.2324	-29.9312	1
-11.7898	-15.1420	1
3.4411	-33.2812	1
0.4184	-33.2674	1
-12.3630	-14.0723	1
9.1333	-28.0409	1
-1.3523	-29.2512	1
-1.1100	-28.2906	1
3.7254	-30.6845	1
7.9837	-29.2983	1
-15.6774	-29.8676	2
-7.9415	-6.0078	2
-26.1096	-29.7927	2
-13.7213	-32.2206	2
-10.2434	-30.1921	2
-10.9721	-31.1225	2
-14.3141	-24.8197	2
-10.4674	-27.2503	2
-14.1705	-30.2840	2
-16.8356	-31.5583	2
-24.7376	-29.0623	2
-9.7133	-26.8941	2
-24.5633	-13.2756	2
-11.5676	-29.6739	2
-18.0821	-26.5702	2
-7.9024	-6.4453	2
-16.1505	-27.0941	2
-17.2001	-26.5513	2
-8.0173	-6.1443	2
-18.0567	-28.4357	2
-13.3337	-26.2512	2
-17.8619	-27.5385	2
-8.6470	-26.4973	2
-15.9530	-31.7846	2
-14.9903	-28.7507	2
-13.3571	-26.5146	2
-17.6173	-28.7082	2
-15.1443	-28.6086	2
-16.2106	-32.6560	2
-16.3055	-29.0329	2
7.7718	-14.4818	2
-22.8510	-29.4306	2
-19.4031	-27.2240	2
-16.6114	-30.4230	2
-14.6276	-33.2740	2
-15.1493	-32.3806	2
-15.4503	7.6859	2
-15.7403	-31.1219	2
-14.3825	-30.8667	2
-14.3112	-32.6490	2
-10.0649	-25.6442	2
-14.6118	-24.3561	2
-10.4479	-31.4201	2
-24.5165	-29.1404	2
-14.6052	-32.0781	2
-9.2747	-26.7869	2
-17.4231	-29.7943	2
-16.3216	-27.9546	2
-24.1166	-21.9194	2
-17.0248	-26.3382	2
5.8653	-9.5399	3
-19.0428	-8.5972	3
-17.8157	-9.1620	3
-12.2037	-8.4060	3
-14.1816	-7.7967	3
-22.2347	-24.4028	3
-18.6809	-5.7913	3
-2.7833	-7.6010	3
-20.9878	-9.5182	3
-14.6957	-5.8189	3
-23.3670	-20.2936	3
-18.7821	-6.4899	3
-18.3747	-7.0366	3
-15.4672	-7.2260	3
6.0101	-9.3202	3
-21.1388	-9.6345	3
-20.8797	-25.3155	3
-0.2817	-7.8719	3
-14.2110	-9.3980	3
-22.4362	-4.8423	3
-18.8633	-5.2704	3
-10.7138	-8.2041	3
-18.1532	-8.8373	3
-18.1987	-6.4333	3
-22.8550	-24.5501	3
-20.3506	-7.0049	3
-20.7497	-24.9957	3
-23.8915	-23.5671	3
-22.0907	-24.6767	3
-15.6729	-7.2097	3
-0.7683	-6.8457	3
-14.6318	-8.9179	3
-18.2704	-9.3005	3
-22.8385	-5.4953	3
-23.0017	-24.5590	3
-20.7071	-10.3941	3
6.3380	-9.3896	3
-15.5679	-10.2649	3
-22.6786	-6.1783	3
-20.4114	-9.7894	3
-22.3053	-25.2561	3
-14.1062	-8.7725	3
-15.4523	-9.9012	3
-1.0886	-7.3667	3
-2.9136	-8.1160	3
-15.2545	-11.2282	3
-21.7066	-5.0210	3
-14.3594	-6.0496	3
-23.2888	-23.6237	3
-0.4209	-7.5993	3
6.5510	-13.7357	4
-1.9780	-16.3182	4
4.2585	-17.3331	4
-3.3590	-18.5790	4
8.4043	-13.5098	4
-5.5453	-17.4668	4
-5.5237	-17.5152	4
6.9712	-13.1020	4
-2.4391	-18.5263	4
1.3351	-13.0270	4
5.4067	-15.2943	4
-0.1003	-13.6090	4
-2.3295	-17.8819	4
-2.1311	-15.0966	4
-1.6368	-16.1663	4
-3.0625	-13.3712	4
-0.2808	-12.7890	4
5.7663	-16.8975	4
-2.7359	-17.7001	4
6.4535	-16.4194	4
0.3047	-11.3822	4
0.0655	-11.8061	4
-1.8859	-12.9128	4
-4.6253	-14.4148	4
-4.4061	-17.9281	4
-2.4785	-15.1244	4
-1.3963	-20.0605	4
-5.3505	-20.1520	4
-0.2223	-11.6049	4
1.2863	-12.4129	4
7.7915	-13.0325	4
-4.7285	-14.9584	4
-1.3182	-16.2945	4
-1.3040	-16.9833	4
2.9286	-17.5751	4
-1.3656	-15.2712	4
6.4319	-22.3298	4
6.2912	-22.1224	4
0.4140	-11.2960	4
-1.0264	-21.1653	4
-2.5940	-13.5533	4
-4.6047	-19.2133	4
-2.7089	-16.8194	4
-1.8995	-19.3336	4
5.7676	-16.1778	4
-5.4076	-16.7949	4
-1.7113	-19.7045	4
-2.7946	-13.0389	4
6.0852	-21.3653	4
-2.7324	-13.4698	4
-18.2804	26.5924	5
2.1156	25.4889	5
-0.7094	27.0739	5
0.3671	28.7173	5
-19.2454	21.9860	5
-15.7874	25.5177	5
-17.9555	25.7412	5
1.9394	21.3718	5
-16.1208	26.3688	5
-17.4772	26.2377	5
-19.2398	26.7746	5
-18.5967	25.4890	5
-17.5574	23.1582	5
-18.8641	26.9058	5
-20.0545	26.0590	5
2.7506	25.0141	5
2.6208	25.3335	5
-13.2763	23.3828	5
-0.8549	26.4344	5
-13.9214	23.5054	5
3.5170	26.9611	5
-0.1414	23.9178	5
-18.1663	28.6228	5
-17.5148	26.9521	5
-20.4944	25.0190	5
-1.4554	26.8979	5
0.8599	29.0913	5
-17.5247	28.4227	5
0.2684	24.6083	5
-16.6103	27.9669	5
-21.3647	25.7601	5
-21.1748	25.9136	5
-19.4946	22.6709	5
3.1033	26.9529	5
-12.8266	23.1498	5
2.3387	23.8216	5
0.4771	25.6910	5
-19.7123	23.4158	5
-17.8496	23.2107	5
-0.2241	28.9251	5
1.0880	26.6892	5
0.4043	27.8670	5
-0.9209	28.0083	5
2.5330	28.1393	5
1.6443	23.8613	5
1.5610	26.4086	5
2.7502	23.2822	5
-17.2878	29.1589	5
-0.5660	27.6464	5
-0.5497	24.6868	5
-18.0594	3.4387	6
-13.9699	5.3725	6
-16.1972	3.2109	6
-32.0018	-11.5755	6
-17.8625	2.1095	6
-17.5505	-22.1613	6
-14.2942	5.5124	6
-29.5732	-13.4029	6
-18.8608	1.8978	6
-15.2072	1.4787	6
-14.2805	5.7104	6
-18.5809	3.5793	6
-14.1642	2.8391	6
-16.0999	1.7021	6
-16.0571	-18.5867	6
-16.3083	2.6638	6
-19.2694	1.1663	6
-16.3070	-16.0349	6
-17.7769	-20.9162	6
-12.6465	6.0978	6
-14.0016	2.7061	6
-16.6711	1.6945	6
-16.2179	2.7489	6
-19.9763	3.0705	6
-21.1189	-18.9148	6
-20.4366	-19.1073	6
-13.7668	5.8033	6
-31.4717	-12.0545	6
-18.0193	2.2374	6
-17.6290	-18.9159	6
-20.5550	-18.8384	6
-16.6502	4.0168	6
-17.0710	-21.9582	6
-30.9144	-11.9323	6
-31.4450	-11.9373	6
-19.9910	-18.5730	6
-19.6538	-18.0713	6
-20.3589	1.3237	6
-18.7120	4.1690	6
-17.1816	0.6455	6
-17.3178	-15.1141	6
-20.7670	2.4762	6
-16.0313	-14.8109	6
-16.7014	-14.6285	6
-14.7345	-16.3819	6
-18.1001	0.7023	6
-18.0492	-21.8440	6
-13.8544	-15.6598	6
-17.3551	-21.4964	6
-19.6743	1.2616	6
23.0125	-4.1222	7
-13.7241	0.1293	7
27.3151	-2.2298	7
22.5999	-7.7716	7
28.3781	-4.8348	7
12.3826	-20.9563	7
15.8170	-14.0327	7
26.3919	-5.7771	7
25.6362	-5.6595	7
24.4927	-8.6584	7
25.7651	-2.5328	7
24.3244	-7.2198	7
18.4238	-15.2980	7
24.7384	-8.9865	7
25.1173	-5.8750	7
9.9077	-19.6986	7
21.7665	-6.9827	7
25.4301	-5.6914	7
21.7323	-5.3866	7
11.7685	-22.4350	7
22.8761	-3.7888	7
14.8348	-13.1209	7
15.9654	-12.0961	7
23.6939	-4.1877	7
26.6649	-6.9126	7
15.0409	-11.1757	7
17.8499	-12.5185	7
24.8568	-1.5594	7
12.5504	-21.8100	7
23.6276	-7.0327	7
24.4577	-7.5343	7
27.1597	-2.1346	7
23.1008	-7.9697	7
27.6747	-4.1038	7
20.6353	-2.6621	7
25.3057	-4.7859	7
25.7358	-1.6006	7
25.3372	-6.3574	7
21.3280	-3.4113	7
25.8328	-0.9444	7
20.9251	-3.3708	7
15.4092	-10.2110	7
18.0303	-10.3973	7
25.0535	-8.5932	7
24.7662	-3.4286	7
21.8044	-5.5750	7
21.4337	-6.6850	7
17.5478	-14.6042	7
24.8565	-3.2692	7
10.1514	-18.7946	7
-0.2600	5.5365	8
-28.3935	13.2109	8
-9.9652	13.8937	8
-9.3246	12.7246	8
-27.2218	-0.6767	8
-28.1743	4.0594	8
-25.9923	1.6747	8
-31.1592	4.6623	8
-29.2323	13.5252	8
-30.6326	7.8765	8
-29.2616	3.2504	8
-5.8496	4.3020	8
-5.5749	4.1856	8
1.1512	5.7399	8
-28.8225	3.5567	8
-28.4540	-0.7650	8
-29.6979	8.5356	8
-29.6650	8.9938	8
1.1450	7.4368	8
-2.2042	3.8003	8
-9.0123	12.1791	8
-29.8720	7.9363	8
-29.8409	12.7386	8
-6.3042	4.4034	8
-9.7693	13.4986	8
-27.9475	11.5209	8
-27.5118	12.3493	8
-26.7791	1.5067	8
-27.9749	3.1934	8
-28.9889	2.6708	8
-31.7060	11.2244	8
-29.0046	10.6175	8
-27.3223	2.1168	8
-8.8437	11.8347	8
-27.6423	12.6947	8
-26.2688	-1.1116	8
-32.7235	11.8984	8
-30.4984	3.8558	8
-30.4708	8.1955	8
-27.9432	-0.7498	8
-28.7760	11.5187	8
-28.4057	-1.2156	8
-28.8450	12.9766	8
-27.9607	11.1681	8
-28.1631	2.3080	8
-26.5984	2.1821	8
-31.0684	4.9316	8
-5.3427	4.5877	8
-27.5539	-1.1757	8
-30.1923	3.8819	8
-23.8706	15.1816	9
-12.5508	16.0402	9
-12.4283	18.5570	9
-17.8520	14.6866	9
-21.1198	15.3658	9
-16.9332	12.0138	9
-13.9388	13.1975	9
-25.6031	12.0205	9
-22.1002	14.8025	9
-13.7595	18.6942	9
-19.3098	14.8915	9
-13.7056	17.0039	9
-14.3020	12.7160	9
-13.6397	17.6851	9
-12.7705	16.9084	9
-12.8552	17.7922	9
-16.4788	15.8104	9
-24.0036	12.3764	9
-14.3583	16.1516	9
-26.3333	12.6088	9
-18.5978	14.9564	9
-22.1531	14.8616	9
-17.1972	12.4105	9
-25.4577	11.4698	9
-17.5586	11.4555	9
-26.1964	14.9721	9
-25.5994	15.9750	9
-22.7577	14.2989	9
-17.9659	15.6254	9
-24.1249	16.2722	9
-17.0399	16.9088	9
-13.6352	17.9550	9
-21.9448	16.1194	9
-24.9873	12.4003	9
-22.7805	15.6780	9
-16.9805	16.9251	9
-15.3433	12.9996	9
-24.8653	11.8520	9
-26.1939	13.4198	9
-14.6003	13.2746	9
-26.4708	15.5473	9
-14.9339	17.2497	9
-14.0995	12.1557	9
-23.7876	15.3229	9
-16.5507	10.8384	9
-22.6525	16.9453	9
-14.7812	12.2393	9
-24.9577	13.0332	9
-23.5691	16.1470	9
-12.1198	17.4763	9
-3.3247	11.5333	10
5.1064	10.3112	10
7.3350	10.9421	10
-1.1867	10.0720	10
9.3452	11.9737	10
3.4746	15.0488	10
15.9027	-9.4794	10
-1.1015	12.8452	10
10.7014	16.0478	10
4.0098	14.7521	10
-2.2091	15.5014	10
6.7160	-3.7156	10
3.6780	12.4723	10
7.9440	14.1781	10
6.5950	14.8835	10
9.2311	15.0601	10
6.4727	12.2332	10
5.4003	16.8084	10
6.8816	14.3928	10
-0.9232	13.1065	10
4.6896	14.8884	10
6.3266	15.2371	10
-24.1905	8.9025	10
-6.0066	-12.2930	10
3.5602	10.7994	10
7.4718	15.5277	10
0.6292	14.2131	10
6.6752	16.4958	10
3.6462	13.5533	10
8.4349	16.5224	10
-0.8319	10.1163	10
-25.6181	9.8536	10
4.7645	11.4541	10
8.6286	13.9609	10
-24.0477	9.6994	10
9.1448	14.1372	10
8.5251	13.1174	10
5.8167	15.1263	10
6.7805	12.7735	10
5.5152	-8.2502	10
4.6266	12.8718	10
8.2424	-8.6461	10
1.7927	12.2281	10
-22.7195	11.3152	10
5.1207	-7.5385	10
2.7998	12.3426	10
3.0265	11.4955	10
10.1921	13.8886	10
9.2538	14.1500	10
7.4231	16.6044	10


==> chapters/data/tsne-test-embedding-classicNet5DO-mp4.csv <==
x	y	classId
-19.4841	-11.4869	0
-18.0754	-3.3035	0
-19.8788	-10.9763	0
-16.9807	-7.5352	0
-15.9429	-7.8167	0
-18.3634	-1.9726	0
-4.5358	-28.0001	0
-5.7428	-27.4912	0
-4.9495	-29.3079	0
-15.0557	-4.7737	0
-17.2635	-13.4066	0
-8.4828	9.6380	0
-20.0060	-9.3883	0
-19.2042	-7.0769	0
-20.3874	-11.8448	0
-16.4151	-12.4094	0
-8.1734	9.9296	0
-5.5299	-28.9191	0
-22.1329	14.2317	0
-14.8289	-5.5826	0
-12.0402	-2.9520	0
-19.3738	-5.9399	0
14.3284	-19.1034	0
-7.2257	-28.8185	0
-5.3777	-28.6179	0
-19.2838	-6.3877	0
-17.4822	-2.9602	0
-20.2100	14.1037	0
-15.0113	-2.9953	0
-23.2661	-2.8195	0
-8.0478	8.6284	0
-21.0608	-2.1367	0
-19.7113	-5.7446	0
-18.7490	-13.0289	0
-16.8499	-8.2019	0
-4.3815	9.7661	0
-15.0607	-6.3703	0
-19.4106	-4.8153	0
4.7280	-8.1236	0
-9.5754	-26.5331	0
-7.8835	-25.8373	0
-19.2450	-7.5420	0
-17.2824	-13.0678	0
-16.7079	-4.1831	0
-17.2908	-2.8983	0
-8.1874	-27.1130	0
-14.7540	-6.5859	0
-5.7153	9.7769	0
-20.0441	-12.0744	0
-18.0371	-13.7770	0
8.5893	-5.2201	1
27.2825	-11.5829	1
28.0268	-12.3996	1
30.1842	-12.5827	1
9.6299	-5.8255	1
28.9736	-9.9224	1
-8.3835	-30.4082	1
31.4500	-8.6482	1
31.8679	-11.9708	1
25.4737	-8.2920	1
30.3376	-11.3697	1
9.8943	-5.0753	1
22.0899	-10.7993	1
29.9835	-12.3724	1
31.6582	-11.2660	1
-10.2834	-31.6021	1
26.8943	-12.1299	1
26.4399	-8.4581	1
29.8110	-12.4099	1
21.8874	-11.0312	1
-9.1027	-30.9831	1
26.8399	-8.9777	1
26.3903	-11.6751	1
32.3891	-8.2865	1
29.7625	-12.9644	1
32.2238	-8.9420	1
24.3408	-13.8831	1
-7.9987	-30.9024	1
28.6696	-13.5857	1
22.3619	-11.2844	1
9.6146	-6.8912	1
34.1228	-9.8665	1
22.9929	-10.1955	1
26.5623	-10.1606	1
25.5588	-8.2574	1
32.6818	-9.5776	1
30.6509	-8.8123	1
27.6232	-12.9624	1
9.3092	-5.3176	1
27.7455	-11.2098	1
30.8846	-9.9052	1
-8.2522	-30.3692	1
32.6312	-9.2865	1
33.0362	-10.2594	1
-11.1717	-30.6334	1
26.3470	-13.6965	1
23.1130	-10.1801	1
21.6784	-9.8284	1
29.5671	-10.2336	1
27.2860	-11.9426	1
-2.9648	-13.2663	2
-1.9991	-7.0518	2
-6.4575	-4.5392	2
-6.8311	-12.7535	2
-3.2756	-17.1625	2
-3.0896	-17.4782	2
-7.2715	-8.6076	2
-0.1935	-21.7593	2
-2.4744	-16.0797	2
-3.5516	-12.6752	2
-7.9398	-7.4833	2
-0.2218	-21.5138	2
-6.7847	-0.9557	2
-4.9487	-19.1498	2
1.5241	-13.6072	2
-2.7293	-7.2028	2
0.3499	-11.8997	2
-0.0235	-13.9869	2
-4.1023	-4.4297	2
-1.7599	-10.3432	2
-2.8854	-7.9997	2
2.3338	-13.8525	2
0.0960	-20.5647	2
-7.4255	-14.8457	2
-1.5415	-14.9795	2
-3.8116	-10.1873	2
-2.2361	-13.6923	2
-0.4764	-15.3984	2
-5.3594	-14.8777	2
-1.6922	-14.8868	2
15.3699	-15.1393	2
-7.8103	-8.6984	2
2.6723	-12.4437	2
-3.5225	-14.5870	2
-5.8774	-12.3602	2
-4.9157	-16.1770	2
-6.2506	-0.5046	2
-5.3433	-15.4508	2
-3.4688	-15.2472	2
-4.2461	-13.1838	2
0.4229	-21.9021	2
-7.1207	-9.0138	2
-4.8327	-17.9635	2
-7.4710	-5.9599	2
-5.5907	-14.5049	2
-0.2563	-19.9921	2
-2.1487	-12.4243	2
0.5218	-12.9883	2
-7.6049	-5.1707	2
-0.4888	-15.0616	2
21.2746	-16.0142	3
-20.7501	-23.2284	3
-20.7114	-24.1797	3
5.4323	-8.8681	3
-17.1691	-21.4005	3
-10.3879	-11.2217	3
-24.0957	-23.8862	3
5.0107	-19.8610	3
-17.9819	-28.2134	3
-18.7434	-20.5140	3
-11.7736	-10.2453	3
-20.1723	-23.9487	3
-22.4614	-24.2805	3
-18.8686	-21.0512	3
21.7369	-16.6127	3
-18.5893	-27.8704	3
-10.3328	-11.7609	3
6.6338	-20.9045	3
-16.8206	-23.0999	3
-24.7436	-20.7627	3
-21.8141	-23.4744	3
6.3565	-9.2930	3
-19.7138	-24.0224	3
-23.4817	-23.5662	3
-12.9260	-11.6804	3
-22.4679	-22.2812	3
-11.1152	-11.6198	3
-12.8333	-10.2632	3
-10.9434	-11.5607	3
-19.0096	-21.8062	3
5.9696	-19.0996	3
-17.5650	-22.8773	3
-19.7221	-24.6597	3
-24.1701	-20.5930	3
-12.8263	-11.0258	3
-18.5884	-27.9750	3
21.9451	-14.1770	3
-17.7083	-24.4212	3
-23.4667	-20.9554	3
-17.7182	-25.7247	3
-10.4636	-11.8828	3
-16.5923	-22.4236	3
-22.0786	-29.2882	3
5.0411	-18.2513	3
4.9158	-19.9529	3
-16.6559	-24.7669	3
-24.2478	-21.7743	3
-18.5112	-20.4936	3
-12.3853	-12.1517	3
6.2485	-18.6741	3
16.1125	-14.9276	4
10.1499	-24.6244	4
17.1753	-18.8538	4
10.6184	-26.7537	4
15.9830	-13.5298	4
13.3045	-27.6583	4
13.0349	-27.5577	4
15.0711	-13.9389	4
13.2483	-26.8430	4
10.5715	-20.3485	4
20.7706	-18.1591	4
12.1692	-22.9007	4
14.3087	-23.5792	4
12.4055	-22.8799	4
14.1602	-24.3137	4
13.8055	-22.3283	4
11.4566	-20.2692	4
16.3740	-16.3144	4
13.9154	-24.3986	4
17.1401	-16.1720	4
12.2817	-18.4512	4
11.5421	-18.9053	4
12.7276	-21.0691	4
13.4979	-23.5220	4
10.8820	-24.3662	4
14.3549	-22.9141	4
10.1510	-26.7895	4
16.2963	-19.8415	4
12.2624	-19.6256	4
10.5318	-18.8555	4
15.3446	-13.5353	4
10.0168	-24.2389	4
12.4758	-23.2846	4
15.1575	-23.3206	4
17.8434	-19.2843	4
13.0010	-24.4178	4
14.4874	-9.7686	4
15.5715	-4.4058	4
11.6788	-18.4717	4
8.1019	-27.3203	4
13.7437	-21.3122	4
14.1349	-25.7286	4
13.5563	-24.7253	4
10.8089	-26.2041	4
16.9785	-16.7818	4
12.6209	-25.8715	4
11.0688	-27.4790	4
13.0003	-21.6682	4
14.7559	4.2914	4
11.7178	-22.0304	4
-12.9607	18.2252	5
-3.3574	25.2713	5
-7.4425	22.7663	5
-7.9179	24.7975	5
-11.0655	16.6114	5
-13.2925	20.2665	5
-11.9959	17.4805	5
-1.9217	22.1819	5
-13.0205	19.4714	5
-12.6330	18.5787	5
-13.1411	17.2799	5
-12.3584	17.1908	5
-10.9114	18.2127	5
-13.6505	17.2617	5
-13.9290	15.6858	5
-4.5651	23.5381	5
-5.5256	24.0679	5
-11.6429	23.2420	5
-6.9909	22.1430	5
-11.6228	22.3312	5
-5.5006	23.6609	5
-4.2295	21.6508	5
-14.6778	18.5792	5
-14.2665	18.6133	5
-12.5482	16.1169	5
-7.8795	22.0324	5
-7.9707	24.3171	5
-14.7013	18.3618	5
-3.9896	22.4325	5
-14.5717	20.4332	5
-14.2150	15.2525	5
-13.8336	15.4869	5
-9.8962	16.4514	5
-5.0221	25.4816	5
-11.8563	23.5170	5
-2.9317	23.6842	5
-6.0532	23.6704	5
-10.2921	16.1678	5
-11.1798	17.8353	5
-8.8433	24.1090	5
-5.4942	23.6681	5
-6.8548	24.5051	5
-8.7349	22.7868	5
-5.7532	25.9574	5
-3.3494	25.5258	5
-3.9362	23.9002	5
-2.1945	24.6884	5
-15.5925	19.0256	5
-7.9335	23.0378	5
-4.6558	22.4132	5
2.5641	1.5396	6
-4.6373	2.0332	6
-0.3598	3.7550	6
-10.0523	-2.3421	6
0.8795	0.1590	6
-9.2105	-18.8378	6
-4.0432	2.4841	6
-10.5873	-3.3436	6
1.7161	0.1022	6
-0.4204	4.4864	6
-3.8610	2.1340	6
2.4409	2.5883	6
-1.0378	2.5568	6
0.4781	1.8954	6
-7.6856	-17.3747	6
-0.2805	2.1048	6
2.1613	-0.5088	6
-12.5769	-23.9352	6
-9.5590	-19.2842	6
-3.9425	1.2988	6
-1.4931	3.8286	6
-0.4830	2.8255	6
-1.5660	1.2276	6
3.1929	0.2150	6
-12.4371	-19.8675	6
-12.3802	-20.5304	6
-4.2799	2.4850	6
-10.7486	-4.9089	6
1.0293	0.9145	6
-9.8269	-18.4741	6
-12.3432	-20.2952	6
0.4304	3.9843	6
-8.1944	-21.2619	6
-11.4101	-3.5899	6
-11.0779	-4.6424	6
-11.7739	-20.7955	6
-11.8253	-21.5084	6
2.1560	-1.2753	6
1.7632	0.9301	6
-0.5218	-1.2118	6
-13.5702	-23.1015	6
3.4683	0.0566	6
-12.8025	-23.6217	6
-13.0106	-23.3739	6
-10.8710	-24.2159	6
3.0536	0.5235	6
-8.9718	-21.7728	6
-11.9117	-23.5048	6
-11.2919	-20.2076	6
2.0422	-0.4911	6
21.7806	9.9641	7
3.1086	5.0721	7
25.2449	8.4301	7
23.6427	4.6801	7
27.1665	9.5394	7
24.4070	-2.6604	7
20.3437	-2.6167	7
25.1801	6.1326	7
25.7907	7.2832	7
25.2004	6.4055	7
23.9428	9.1538	7
26.8569	4.4589	7
19.5501	1.9745	7
27.4374	3.5878	7
23.7816	3.7877	7
19.9218	-2.0611	7
23.8508	5.2382	7
27.1208	4.9935	7
21.0345	6.4689	7
23.8296	-2.5469	7
21.3932	10.1955	7
17.1938	2.3820	7
19.6710	2.8371	7
22.9553	9.5960	7
26.7559	6.6214	7
17.7086	3.5938	7
19.6640	0.6828	7
25.5005	11.5015	7
24.0714	-2.7426	7
22.2635	5.5340	7
25.6778	6.5901	7
23.9378	10.1543	7
25.4310	3.5598	7
27.4869	8.7164	7
20.3473	9.4702	7
24.9092	9.1549	7
24.2422	10.0252	7
28.2792	7.3987	7
21.2810	8.4172	7
24.4481	9.8201	7
20.5562	8.7346	7
17.6837	3.0335	7
19.5957	1.2347	7
25.5252	4.4264	7
23.3431	8.9599	7
22.1900	7.1813	7
21.6877	6.8251	7
21.1120	-0.4601	7
23.6135	10.7741	7
18.1535	-2.5842	7
0.1847	15.6867	8
-28.3476	1.8455	8
-30.6222	-6.4083	8
-30.1369	-6.4330	8
-12.7399	3.5810	8
-13.6620	7.6959	8
-14.7054	6.0053	8
-17.0128	9.0729	8
-29.2440	1.6445	8
-28.2450	-4.6858	8
-16.1264	9.4525	8
-11.1335	5.0147	8
-10.1521	4.7384	8
1.8455	17.7210	8
-15.4727	8.3009	8
-14.2697	3.3361	8
-27.6624	-3.2979	8
-27.6611	-2.7308	8
2.9682	17.8430	8
-0.2146	16.1550	8
-29.6693	-5.8369	8
-27.5826	-3.9687	8
-29.5816	0.8067	8
-11.6627	5.1823	8
-31.1483	-7.1688	8
-27.1271	0.6083	8
-27.1324	1.8184	8
-14.6954	6.5863	8
-14.1744	8.2773	8
-15.0117	9.4134	8
-30.5469	-2.6328	8
-27.2541	-0.5096	8
-14.8834	6.8448	8
-29.4191	-5.5448	8
-27.4482	2.0975	8
-12.3643	4.4849	8
-30.6698	-0.3883	8
-16.7800	9.9254	8
-28.3074	-4.1830	8
-13.6486	3.3307	8
-27.5585	-0.0680	8
-14.0403	2.8625	8
-28.6548	1.3764	8
-26.7778	0.2512	8
-15.2148	7.6694	8
-14.1637	6.6780	8
-17.7373	8.9622	8
-9.9223	5.4646	8
-13.3028	3.5561	8
-15.0660	10.8778	8
-22.8898	6.3935	9
-27.5168	16.5956	9
-26.3238	18.0497	9
-25.4405	11.7339	9
-25.0986	8.2355	9
-29.1446	12.1909	9
-29.3647	14.7515	9
-28.5674	6.5661	9
-23.9433	7.5021	9
-25.0800	17.6043	9
-25.7130	9.9580	9
-26.3989	16.1841	9
-28.7477	14.4741	9
-26.4844	17.1126	9
-25.4277	15.9279	9
-25.6742	16.9104	9
-25.3293	13.3298	9
-27.6537	6.6866	9
-26.7619	15.3057	9
-29.7755	4.7690	9
-25.8009	10.8038	9
-23.9442	7.5028	9
-28.8285	11.5634	9
-28.2138	5.8274	9
-30.2151	12.9309	9
-26.0757	4.8391	9
-25.0361	5.0001	9
-23.8204	8.3705	9
-26.3616	11.4129	9
-24.0367	6.1030	9
-26.3906	12.7749	9
-26.4844	17.1126	9
-22.9448	8.2468	9
-28.8413	5.6873	9
-24.7461	7.1888	9
-26.3905	12.7776	9
-28.2903	13.5896	9
-28.3570	5.3359	9
-30.0579	5.9505	9
-28.9400	13.8433	9
-23.7587	4.8894	9
-25.8917	14.7924	9
-28.7228	15.1145	9
-23.3707	6.3628	9
-30.3610	14.0102	9
-22.4929	7.4738	9
-28.1820	14.3448	9
-27.4548	5.3197	9
-24.5436	6.4115	9
-24.9443	16.5203	9
4.2241	-7.1990	10
8.7833	18.1580	10
12.6940	18.0455	10
-22.4768	1.3617	10
12.8233	19.2536	10
8.0394	22.6211	10
16.0675	4.7657	10
5.3062	14.1722	10
13.8328	23.9190	10
9.1925	23.8854	10
8.0285	24.8166	10
-1.2918	21.7747	10
9.8072	18.7362	10
10.1322	21.3160	10
13.7423	21.3144	10
11.9679	22.5049	10
12.2358	20.2207	10
13.4972	20.3718	10
9.7699	21.4674	10
5.4019	14.2650	10
9.6603	21.2033	10
9.6388	20.5953	10
-23.3057	1.9004	10
8.7230	-21.7886	10
6.1434	21.0674	10
10.0275	21.0302	10
5.8531	18.3425	10
10.8436	19.8893	10
13.2792	20.6019	10
10.6729	23.3042	10
11.1218	16.2495	10
-24.6819	1.0025	10
6.5685	20.1376	10
10.4165	23.4121	10
-24.0074	2.0989	10
12.0063	23.0067	10
11.3652	19.6972	10
9.7350	20.0726	10
10.1235	21.6861	10
8.8453	-10.6130	10
10.2978	19.7126	10
20.2143	-12.9216	10
7.1337	17.6090	10
-24.1149	11.4007	10
7.6644	-10.0568	10
7.7881	18.3671	10
8.1307	17.5265	10
10.0221	22.4798	10
12.1370	22.4444	10
12.1427	23.4389	10


==> chapters/data/tsne-test-embedding-classicNet5DO-mp5.csv <==
x	y	classId
3.8776	-12.2875	0
2.4383	-7.8853	0
4.8072	-13.1866	0
6.3372	-10.1010	0
4.4042	-10.1281	0
4.3833	-8.0973	0
-1.1387	-8.0167	0
-0.9166	-6.6570	0
-2.2103	-7.1214	0
7.3391	-8.0596	0
1.9697	-14.3092	0
7.9693	-16.0609	0
0.7135	-12.9986	0
4.8715	-11.6604	0
2.1127	-12.5921	0
1.8728	-12.9465	0
9.5172	-16.9175	0
-0.9584	-9.5573	0
9.1888	-14.7895	0
8.0630	-8.0530	0
5.7496	-7.4081	0
6.6278	-12.1533	0
-2.5468	-5.9620	0
-2.9860	-6.4950	0
-3.2536	-6.6860	0
5.1130	-12.3950	0
3.6594	-8.4998	0
10.5867	-10.8798	0
8.6408	-9.5888	0
8.5900	-12.0569	0
9.7410	-16.3663	0
9.6230	-11.3831	0
6.4135	-13.0687	0
3.5580	-12.6069	0
5.9235	-9.8053	0
5.5456	-16.6641	0
6.7649	-8.5849	0
6.4816	-12.8057	0
-0.8503	-4.4721	0
1.5162	-9.5664	0
-0.2202	-6.3442	0
5.0067	-11.2889	0
3.0709	-14.3599	0
2.6880	-7.6554	0
2.6731	-8.0883	0
1.5121	-8.1354	0
7.9399	-6.6828	0
7.6105	-16.8387	0
2.1162	-11.9333	0
3.6848	-12.3452	0
-1.6255	14.4007	1
-4.5965	23.9991	1
-2.2842	23.5877	1
-2.1330	25.8506	1
-0.9458	16.8732	1
-0.3525	26.4737	1
-4.1306	-10.5672	1
1.7302	26.7412	1
0.1999	28.0252	1
1.4430	22.1732	1
-0.6173	26.7225	1
-0.3749	15.0741	1
4.0542	23.1822	1
-2.6406	25.3923	1
0.2872	24.6636	1
-4.4908	-10.3301	1
-2.8879	23.2936	1
1.3968	22.0232	1
-2.1722	26.4569	1
3.9722	23.4164	1
-3.9867	-11.2731	1
-0.0494	21.7823	1
-2.0484	23.0197	1
2.4405	25.6643	1
-2.4957	26.4994	1
2.5096	26.4437	1
-5.2085	24.1570	1
-3.4388	-11.5895	1
-1.0406	23.4070	1
2.8577	23.7374	1
-1.7792	16.1026	1
2.0686	28.1972	1
3.2703	24.0478	1
-1.9607	23.0947	1
1.0756	22.6236	1
-0.3735	27.2304	1
1.2989	25.3906	1
-2.8443	24.5859	1
-0.1962	15.5604	1
-3.2009	22.4451	1
-0.0361	25.9268	1
-3.3968	-11.3413	1
1.0516	28.0223	1
0.1613	27.4624	1
-3.7667	-10.4674	1
-3.5053	23.8974	1
2.7811	24.4811	1
3.4158	24.4475	1
0.4072	26.1520	1
-1.5558	23.5638	1
-28.0676	-4.3596	2
-24.0116	-5.9810	2
-25.3284	-9.4192	2
-27.5455	-1.5191	2
-24.8336	-2.8088	2
-25.2405	-2.5997	2
-28.9701	-5.8344	2
-28.8226	-8.3382	2
-27.9331	-6.0030	2
-26.8474	-1.4245	2
-27.1752	-8.5031	2
-29.6454	-8.2577	2
-24.2218	-13.4846	2
-26.0882	-4.6088	2
-30.9934	-1.8732	2
-25.2309	-5.9159	2
-32.5317	-3.1984	2
-31.9772	-3.6991	2
-22.7922	-7.0019	2
-30.7664	-4.6438	2
-24.2320	-4.3827	2
-32.1941	-3.6879	2
-30.5066	-6.9700	2
-26.3041	-2.0805	2
-29.1308	-2.0695	2
-24.1095	-3.2281	2
-30.0490	-3.8465	2
-28.9618	-3.2290	2
-26.9588	-0.9784	2
-27.9043	-3.5367	2
-17.3402	3.8647	2
-27.0966	-10.0690	2
-33.7970	-2.8959	2
-29.2603	-1.5705	2
-26.7762	0.2329	2
-27.0441	-1.8791	2
-23.8002	-13.5267	2
-27.0322	-2.0884	2
-28.4402	-1.8071	2
-27.8791	-1.3783	2
-30.9446	-9.6671	2
-30.5055	-5.5194	2
-26.1697	-2.9716	2
-27.1571	-9.8194	2
-27.4284	-1.8064	2
-30.6807	-7.0104	2
-31.5474	-1.5504	2
-32.4693	-2.4078	2
-25.5955	-11.1093	2
-32.7825	-4.3696	2
4.9089	19.2379	3
-9.8428	-17.7324	3
-9.2447	-16.9977	3
-16.2248	-14.3580	3
-14.5381	-16.8793	3
1.3927	-20.8340	3
-9.3356	-15.8227	3
-7.6901	-13.3178	3
-12.1015	-18.7070	3
-14.3403	-14.2124	3
2.8358	-21.1186	3
-10.7840	-17.1391	3
-10.0849	-17.9571	3
-10.6777	-18.7931	3
4.5565	17.9638	3
-12.3821	-20.2667	3
0.9951	-20.4480	3
-11.8828	-14.1456	3
-15.3632	-15.9263	3
-5.0499	-19.1128	3
-9.3281	-17.4014	3
-17.2139	-14.3303	3
-7.9797	-18.7553	3
-6.9191	-15.7850	3
1.4025	-19.8170	3
-7.7480	-17.3774	3
1.1759	-21.8202	3
0.8587	-20.1462	3
0.8774	-20.9376	3
-10.4809	-19.8891	3
-7.9995	-13.6298	3
-13.6824	-16.6664	3
-9.6472	-15.8726	3
-5.7698	-18.8826	3
1.7083	-20.0396	3
-12.2774	-20.3136	3
2.9165	19.8342	3
-12.5895	-15.7375	3
-5.9149	-18.5611	3
-11.3268	-18.4435	3
3.4721	-21.2889	3
-14.6771	-15.4394	3
-13.2876	-16.4666	3
-9.5140	-12.7014	3
-7.7395	-13.9690	3
-12.2629	-14.5820	3
-7.6425	-18.8521	3
-15.4129	-14.5277	3
3.4019	-21.9116	3
-7.7236	-13.0066	3
-15.3535	7.5762	4
-10.5889	0.0315	4
-10.4649	6.6472	4
-12.5634	0.2721	4
-15.6965	7.3152	4
-11.2488	-1.0149	4
-12.5115	-0.6168	4
-15.8303	7.6439	4
-11.1813	-2.1065	4
-10.0218	5.4145	4
-12.3123	8.3024	4
-10.6224	2.9077	4
-8.0016	-0.1568	4
-9.6321	3.8056	4
-8.5187	-0.0506	4
-8.0924	3.9359	4
-11.5980	3.8464	4
-11.7560	8.6269	4
-6.8345	0.4315	4
-12.1909	8.9822	4
-12.8761	4.8220	4
-12.2870	5.4696	4
-12.2159	4.1316	4
-9.2598	1.9717	4
-10.2872	0.8289	4
-9.3222	0.6510	4
-13.8530	2.2078	4
-10.2099	6.7546	4
-11.9333	2.3341	4
-12.2747	6.4416	4
-15.4702	4.3931	4
-11.1211	1.6237	4
-8.4451	1.2842	4
-7.7176	-0.1570	4
-8.5503	6.4317	4
-9.2021	0.6338	4
-6.3713	5.2039	4
-6.0772	5.6985	4
-12.8460	5.4140	4
-14.3309	2.1965	4
-10.1301	2.8256	4
-8.5113	-2.0738	4
-7.7513	1.3586	4
-13.1654	0.0449	4
-12.3174	8.1557	4
-13.5205	-2.1275	4
-14.5551	1.4238	4
-9.6169	0.6679	4
-6.1822	5.1640	4
-9.2370	3.7935	4
11.3280	1.8145	5
15.5854	9.7428	5
12.3849	7.0288	5
14.7294	5.7143	5
13.1848	4.0471	5
9.8648	2.0725	5
11.8823	1.8125	5
12.9425	11.3819	5
10.1110	1.5563	5
10.5670	2.9280	5
12.4310	0.6848	5
12.9771	1.7319	5
14.3752	1.7358	5
11.9182	-0.0791	5
13.3748	-0.2720	5
14.2512	10.0205	5
13.1512	8.1721	5
9.8621	7.2827	5
13.1302	6.9644	5
10.9160	5.3794	5
13.2213	8.4646	5
11.9925	8.6654	5
10.2275	1.2193	5
13.2233	0.7473	5
13.4008	0.8172	5
14.3745	5.3924	5
15.1147	4.9712	5
10.1328	0.3738	5
11.5622	10.2689	5
11.5991	0.8772	5
13.7468	-1.3497	5
13.4160	-2.1477	5
13.9079	2.8032	5
14.6686	10.3720	5
8.4532	4.5808	5
14.3087	11.1263	5
14.2863	8.1156	5
13.5510	3.7015	5
15.0339	1.3552	5
13.7771	7.6818	5
13.0842	7.6637	5
14.8294	8.5620	5
12.1396	6.4671	5
12.5824	11.2315	5
16.8404	9.8429	5
13.1743	9.0571	5
14.9359	11.2589	5
9.2523	0.4696	5
14.0195	7.6105	5
12.6201	8.9120	5
-24.5742	-20.5980	6
-20.9229	-17.9325	6
-22.5703	-19.3255	6
-19.9908	-28.0148	6
-22.2348	-22.3911	6
-18.0192	-24.2369	6
-21.3547	-17.2964	6
-21.9032	-28.5498	6
-23.9346	-21.8163	6
-26.2025	-21.3718	6
-21.8573	-17.8058	6
-24.7823	-24.4187	6
-21.9850	-22.3882	6
-24.5847	-21.0032	6
-17.2767	-26.9088	6
-24.2893	-19.5691	6
-23.3974	-21.5302	6
-14.2961	-24.7858	6
-18.0682	-22.5898	6
-21.6176	-17.9456	6
-22.4192	-20.2293	6
-25.7399	-21.3916	6
-23.5677	-19.9514	6
-22.5858	-23.1819	6
-19.0983	-26.0985	6
-18.7305	-25.5425	6
-22.7695	-17.8106	6
-20.2033	-27.8770	6
-23.8622	-22.4287	6
-16.1665	-27.3695	6
-16.7048	-25.9154	6
-23.1516	-21.9591	6
-18.2721	-23.3901	6
-19.1752	-27.3490	6
-18.9850	-27.3288	6
-17.7681	-26.0888	6
-16.4010	-26.6572	6
-24.1009	-24.6807	6
-25.2133	-20.0396	6
-25.5275	-21.1849	6
-15.6145	-25.2162	6
-22.6090	-24.3160	6
-15.6966	-25.1066	6
-15.2996	-25.0664	6
-15.3659	-23.2685	6
-25.3000	-22.2347	6
-18.1736	-24.5759	6
-13.5620	-26.0895	6
-17.8749	-28.8240	6
-24.1720	-22.3116	6
-23.1675	18.6035	7
-20.4217	14.9889	7
-25.3071	18.1819	7
-22.9687	22.1378	7
-25.5663	20.2541	7
-13.3902	18.5106	7
-15.7709	20.6230	7
-25.3487	21.4714	7
-23.7398	20.9732	7
-21.7579	21.4803	7
-24.6007	16.8755	7
-23.6500	21.9252	7
-16.7796	21.6499	7
-23.9704	23.2527	7
-23.8176	20.5689	7
-17.3602	18.2002	7
-22.4771	23.2596	7
-22.0942	22.2207	7
-21.4437	16.5183	7
-13.7773	18.4227	7
-20.2756	18.0632	7
-18.1178	21.3429	7
-17.1705	22.1068	7
-23.0647	18.4259	7
-23.4697	20.0472	7
-16.4099	21.3811	7
-17.7737	19.5558	7
-24.8483	18.1839	7
-13.8793	21.4988	7
-22.1700	20.5817	7
-23.4969	21.1690	7
-25.4859	17.9842	7
-21.8777	20.8898	7
-24.9091	19.9909	7
-21.1852	16.0649	7
-25.6794	16.4618	7
-24.9954	17.1532	7
-23.6881	21.1477	7
-21.9907	17.9739	7
-24.8283	17.9471	7
-20.6021	15.9502	7
-16.2052	21.7094	7
-18.8137	18.7475	7
-22.0444	21.1874	7
-23.0311	17.0439	7
-21.0427	17.9671	7
-20.2501	20.0497	7
-16.0574	18.8932	7
-20.7169	22.2338	7
-18.6162	16.7140	7
24.0934	10.0606	8
18.6497	-24.7805	8
24.1292	-17.5820	8
23.9812	-19.7792	8
17.2543	-15.4465	8
15.1209	-19.0577	8
18.2980	-17.3650	8
16.8987	-20.3590	8
18.5974	-24.5323	8
20.7221	-20.0848	8
14.6325	-20.8595	8
18.9885	-13.2535	8
19.1697	-12.9693	8
24.3932	7.7938	8
15.4690	-20.7920	8
15.7916	-15.2457	8
19.8902	-21.6546	8
20.7956	-22.6451	8
23.9644	6.5884	8
24.8682	10.2202	8
24.1980	-18.1435	8
20.9663	-20.1250	8
19.3927	-25.0945	8
18.7390	-13.6459	8
24.3150	-18.1055	8
19.4588	-21.8488	8
19.8274	-22.3749	8
17.5649	-18.0180	8
14.2531	-19.0669	8
16.6910	-19.8796	8
22.1121	-24.0220	8
20.8171	-21.9785	8
17.3448	-18.2580	8
22.7354	-19.4428	8
19.2908	-23.8511	8
17.7654	-14.4073	8
20.2465	-24.1583	8
15.5401	-20.4262	8
21.2389	-19.6843	8
16.4668	-15.0361	8
19.2604	-23.6974	8
16.0188	-14.8154	8
18.9645	-24.3107	8
19.0162	-22.0119	8
15.5055	-18.9960	8
18.0172	-17.0317	8
17.3972	-19.9223	8
19.2616	-12.5560	8
16.7875	-15.0210	8
16.2951	-19.7199	8
23.4603	-3.8887	9
30.8631	-2.8509	9
31.2372	-0.7581	9
26.8732	-2.5044	9
25.2308	-8.7678	9
30.0850	-5.6422	9
31.8685	-5.4907	9
26.1768	-0.3648	9
23.2537	-6.4031	9
28.9612	-1.1163	9
27.3881	-5.4663	9
30.2577	-2.6346	9
31.5998	-5.1051	9
30.2597	-0.4199	9
29.8956	0.0154	9
29.8385	-1.4881	9
28.3252	-2.8605	9
26.7102	0.7390	9
29.9889	-3.1428	9
25.5315	-1.6139	9
26.8510	-4.9712	9
23.2537	-6.4031	9
29.5488	-6.2031	9
25.8326	0.3260	9
30.8819	-6.8897	9
23.8104	-1.0364	9
22.6271	-2.7223	9
23.2849	-5.8507	9
29.2836	-5.0016	9
23.7111	-4.5705	9
28.5363	-3.6920	9
30.8887	-1.7198	9
24.4441	-6.3896	9
26.0501	-0.6382	9
23.3258	-5.3783	9
29.5278	-2.0484	9
30.5157	-5.1578	9
25.6644	0.1847	9
24.5953	-0.6271	9
31.3940	-5.7278	9
22.8536	-2.2024	9
31.7777	-2.7903	9
31.5813	-4.6072	9
23.9244	-4.2393	9
30.6101	-4.7267	9
24.5096	-6.4393	9
31.1144	-4.3410	9
27.4795	-0.0599	9
23.9699	-4.8829	9
30.2597	-0.4199	9
21.9507	15.4944	10
17.4850	19.1628	10
17.9094	24.6986	10
23.6506	16.8514	10
20.8299	24.7887	10
21.3037	19.3138	10
16.0321	22.7380	10
22.1171	16.8814	10
16.5190	22.3577	10
19.7339	21.7766	10
22.4270	20.0079	10
13.9425	15.2513	10
20.5360	19.4251	10
19.1611	16.9619	10
17.4044	23.0239	10
19.4843	20.8320	10
18.5507	22.7637	10
22.9919	21.3792	10
21.4337	20.6554	10
22.4142	18.1569	10
21.8601	19.2811	10
21.2321	19.7153	10
24.0538	15.4759	10
16.2254	13.8623	10
23.9423	21.7555	10
20.3791	20.4235	10
16.8931	18.4288	10
18.7753	20.4557	10
20.7982	18.1218	10
18.5098	21.3959	10
22.1658	24.5706	10
25.1212	15.5362	10
17.0013	19.6886	10
18.6325	22.8402	10
24.6724	16.1022	10
20.3777	23.4452	10
20.8077	22.2392	10
22.1328	20.3337	10
21.9862	19.9702	10
10.6679	17.7122	10
21.2225	16.7760	10
7.9423	19.0386	10
19.4518	18.2268	10
26.3609	-4.9682	10
10.5092	17.7118	10
18.5022	18.9090	10
17.9474	16.5044	10
19.6357	20.0817	10
20.7007	23.0612	10
22.3651	22.7657	10


==> chapters/data/tsne-test-embedding-tinyNet-module0.csv <==
x	y	classId
-22.0480	-0.7960	0
-33.0646	-10.6137	0
-22.8829	-1.1432	0
-29.0700	-10.3994	0
-20.5841	-16.4276	0
-32.2683	-11.6366	0
-14.0699	-1.7762	0
-12.4445	-0.8644	0
-13.9864	-2.1636	0
-18.5557	-17.3901	0
-8.0852	-6.0544	0
6.1367	-15.1121	0
-22.3015	-0.8403	0
-29.0826	-8.4407	0
-21.6343	-1.4762	0
-8.6115	-5.7635	0
5.7011	-15.6608	0
-12.7735	-2.4747	0
-25.8651	12.7761	0
-19.2116	-17.7636	0
-16.7162	-18.0749	0
-30.5545	-8.7494	0
-4.9756	-1.4394	0
-12.1857	-2.1222	0
-12.4520	-2.1121	0
-28.9209	-8.5787	0
-33.0504	-10.2428	0
-25.8388	12.7712	0
-16.6413	-18.0559	0
-31.8799	-6.4415	0
5.1202	-16.1824	0
-31.8249	-6.5232	0
-30.1916	-8.0783	0
-9.7222	-5.2894	0
-28.3305	-10.3196	0
5.2494	-16.0562	0
-19.8916	-17.6688	0
-30.2525	-8.8533	0
-20.0479	-2.3456	0
-20.5346	0.5653	0
-18.9082	0.8776	0
-28.7208	-8.9375	0
-8.4433	-5.3849	0
-32.6405	-11.6080	0
-33.9575	-10.5994	0
-19.1595	0.8248	0
-20.2559	-18.0045	0
4.2931	-16.9945	0
-21.2112	-0.9449	0
-10.0225	-5.1429	0
-12.7834	-10.4320	1
-1.5035	-6.1557	1
-1.6075	-8.1495	1
-4.2471	-10.3044	1
0.5716	5.7908	1
-4.6410	-12.0827	1
-17.7733	-0.7143	1
-6.6034	-12.9637	1
-5.7230	-12.8064	1
2.7902	-6.4049	1
-4.1733	-13.4488	1
-16.2884	-4.3081	1
-13.7500	-12.5215	1
-4.3361	-9.0256	1
-7.2546	-10.8257	1
-18.2696	-1.5258	1
-1.5037	-7.0431	1
2.4721	-8.8687	1
-4.1082	-7.9951	1
-13.6761	-12.4868	1
-16.8916	-1.8233	1
-1.1919	-11.3629	1
-1.8817	-10.3785	1
-7.1952	-13.8196	1
-3.8157	-7.1140	1
-7.8038	-11.9134	1
-9.7101	-3.0313	1
-16.0660	-0.9616	1
-1.6532	-9.5948	1
-12.7926	-13.8400	1
1.2246	5.3310	1
-10.1134	-10.7584	1
-14.4389	-16.0929	1
-0.3997	-9.4488	1
2.9326	-10.8197	1
-8.4653	-11.4581	1
-3.8133	-12.6269	1
-2.2954	-6.1508	1
0.8703	4.6912	1
-2.2792	-11.2518	1
-6.2230	-13.2991	1
-16.2193	-0.9953	1
-7.1721	-11.1293	1
-9.4909	-10.8950	1
-17.7732	-0.7514	1
-1.6453	-6.3722	1
-13.0053	-15.5108	1
-14.1018	-14.6563	1
-5.0899	-12.6472	1
-2.4324	-8.2906	1
-20.6064	-27.4530	2
-12.7375	-29.3454	2
-13.0340	-23.2291	2
-20.2830	-30.9371	2
-17.3008	-28.6419	2
-17.6708	-29.8481	2
-14.6700	-25.8382	2
-17.6246	-24.4548	2
-19.3984	-28.8328	2
-22.2058	-28.4109	2
-15.1494	-22.3107	2
-17.8295	-24.1195	2
-28.0174	-6.5733	2
-16.9949	-27.4455	2
-21.5049	-23.0663	2
-12.8118	-28.7700	2
-19.8199	-23.9723	2
-20.6563	-22.9480	2
-13.3088	-29.1676	2
-21.2983	-24.6629	2
-14.5067	-29.5198	2
-20.7788	-24.0651	2
-17.8630	-22.3113	2
-21.5087	-29.3573	2
-19.1246	-27.3610	2
-15.2943	-29.6360	2
-21.2068	-25.3598	2
-19.0341	-27.2455	2
-22.6318	-29.5116	2
-20.2743	-26.7067	2
-2.8347	2.3258	2
-14.7326	-24.7862	2
-22.6219	-22.5945	2
-21.5308	-27.6104	2
-21.8513	-31.1675	2
-21.8884	-30.3678	2
-26.9014	-7.0017	2
-21.1603	-28.9996	2
-19.8281	-29.4780	2
-21.0785	-30.9041	2
-18.9120	-22.4340	2
-14.5335	-25.5275	2
-18.1231	-30.5481	2
-13.0089	-23.0903	2
-20.8332	-30.3779	2
-18.3841	-22.8330	2
-21.6292	-26.4006	2
-19.5626	-25.4589	2
-26.2140	-10.2198	2
-20.6194	-22.7068	2
-5.2100	-3.2996	3
-23.6379	-8.0106	3
-20.0090	-9.0946	3
-17.9135	-4.3388	3
-20.4137	-6.9665	3
-26.4394	-23.3469	3
-24.9852	-8.2256	3
-6.0240	8.3774	3
-18.4459	-9.7408	3
-20.7999	-12.5671	3
-28.3534	-19.9017	3
-21.9761	-8.5998	3
-21.8601	-8.1263	3
-21.9701	-6.0553	3
-4.8332	-2.8932	3
-18.6949	-9.8656	3
-26.9295	-23.8076	3
-4.4532	10.0809	3
-20.2201	-4.9128	3
-26.3544	-2.8094	3
-22.7654	-7.2069	3
-10.7264	-7.0915	3
-23.0186	-5.4228	3
-23.7473	-8.4983	3
-26.8713	-23.1422	3
-23.7130	-6.4305	3
-27.2358	-24.3425	3
-28.5131	-21.8662	3
-26.1148	-23.5388	3
-21.2234	-5.4151	3
-5.8851	9.9504	3
-19.5923	-4.5812	3
-21.0140	-9.2619	3
-25.8136	-4.7882	3
-27.0432	-20.7214	3
-18.9574	-9.8300	3
-5.6349	-4.0168	3
-18.5474	-6.8780	3
-27.5186	-3.6996	3
-19.9909	-9.3688	3
-25.8459	-23.0795	3
-18.4655	-4.6316	3
-20.2533	-4.7247	3
-5.6666	9.6986	3
-1.1474	6.6610	3
-17.4154	-7.5381	3
-25.4997	-4.3978	3
-20.7669	-12.5914	3
-28.3100	-20.1169	3
-5.4541	8.8988	3
-5.3872	1.0808	4
-15.4042	7.0371	4
-7.8927	2.5919	4
-15.6570	9.0742	4
-3.3485	0.8166	4
-19.7006	4.9315	4
-19.5369	4.9943	4
-2.2778	0.5973	4
-18.6219	5.0889	4
-9.8622	4.6906	4
-6.2427	2.6343	4
-13.0267	6.7474	4
-15.1135	3.3114	4
-12.1007	5.3955	4
-15.6101	1.8905	4
-13.0380	3.5685	4
-11.1279	5.6904	4
-5.8074	3.2608	4
-14.8252	3.4881	4
-5.1090	2.3580	4
-10.0331	7.0304	4
-10.6055	6.2134	4
-12.5614	5.5485	4
-16.1049	4.3386	4
-17.5914	7.2411	4
-13.9945	6.0426	4
-13.9833	9.9411	4
-19.1451	8.4654	4
-11.4015	6.8881	4
-9.0647	5.5680	4
-2.9027	0.9895	4
-18.2388	3.3088	4
-16.1036	3.7164	4
-15.7263	2.1311	4
-7.1621	1.2287	4
-14.8710	3.9093	4
5.7610	-4.5966	4
-4.0041	4.2110	4
-10.4752	6.5339	4
-15.4343	10.7243	4
-12.0503	3.2664	4
-18.0278	5.8805	4
-16.2823	4.1371	4
-14.8823	8.0642	4
-5.7649	2.2393	4
-16.5208	6.0240	4
-13.8743	8.9397	4
-11.5296	3.1677	4
4.8377	-2.4317	4
-13.8187	4.2040	4
-29.0039	9.1521	5
19.8440	8.3277	5
19.3584	7.4889	5
22.0825	7.3184	5
-33.6340	13.5247	5
-27.5647	8.0563	5
-29.8420	8.7596	5
-15.4345	13.2355	5
-27.9196	7.3852	5
-29.2557	8.0896	5
-29.3991	10.0742	5
-30.5449	8.4214	5
-30.2136	13.1195	5
-29.0110	9.9570	5
-32.1071	12.3604	5
20.1326	3.6722	5
19.8233	4.5019	5
6.1259	7.7598	5
17.8165	5.1432	5
-31.0210	5.3353	5
19.5067	3.9396	5
17.0886	1.3156	5
-33.5153	8.5419	5
-29.2606	7.6817	5
-31.2679	11.9621	5
17.6336	6.8115	5
22.1160	7.4010	5
-33.1487	8.3903	5
17.1445	1.5636	5
-31.2334	6.9615	5
-32.5501	15.2148	5
-31.6634	10.3288	5
-33.2211	13.2668	5
22.8319	5.1506	5
6.1498	7.6985	5
16.1227	4.5992	5
19.9878	3.0529	5
-33.9981	13.3253	5
-30.1715	12.4105	5
21.4162	8.3350	5
20.6375	4.2609	5
21.6644	6.9325	5
17.2305	6.6654	5
23.1273	5.6833	5
19.7917	8.5042	5
20.3759	2.7517	5
15.4590	4.3660	5
-33.8909	7.2711	5
17.5581	5.7247	5
17.3315	2.0175	5
-4.7395	-24.2860	6
-8.1520	-21.0086	6
-6.2138	-24.0236	6
-35.8547	-13.6179	6
-4.7401	-25.6936	6
-24.6664	-14.9328	6
-9.0408	-21.3995	6
-35.9680	-13.5480	6
-3.6804	-26.7925	6
-7.7674	-26.4602	6
-6.9646	-21.1872	6
-3.8039	-24.5665	6
-8.4147	-24.1378	6
-5.9093	-25.4562	6
-24.9617	-14.6804	6
-6.4233	-24.8199	6
-3.0518	-25.8356	6
-26.9802	-15.3661	6
-24.5561	-18.5988	6
-8.6401	-20.1883	6
-8.5712	-24.1558	6
-6.9360	-26.3338	6
-5.9067	-25.0805	6
-2.3592	-24.2331	6
-31.9310	-15.7958	6
-31.1803	-16.1064	6
-7.3522	-21.6393	6
-33.5477	-14.8459	6
-4.0677	-26.1526	6
-25.1986	-13.7741	6
-31.2835	-15.8319	6
-5.2236	-23.7304	6
-25.3722	-17.6933	6
-34.7176	-14.1676	6
-33.8274	-14.7526	6
-30.4306	-15.9525	6
-29.8932	-15.6972	6
-1.8663	-25.6586	6
-4.3176	-23.6988	6
-5.7569	-27.2458	6
-27.1056	-12.5587	6
-1.6162	-24.3352	6
-27.4136	-13.7111	6
-27.5946	-13.5403	6
-26.8432	-16.1501	6
-4.8607	-27.3922	6
-25.7392	-18.1993	6
-26.6531	-14.4217	6
-24.3954	-14.6982	6
-2.6127	-25.7367	6
17.9462	-18.4482	7
9.7974	16.1488	7
19.3861	-14.5992	7
15.8255	-24.7480	7
22.3725	-17.6144	7
-0.5123	-13.2068	7
3.9569	-28.2781	7
20.9135	-18.9735	7
20.4012	-19.8769	7
19.2338	-22.4436	7
21.1472	-14.7536	7
19.1256	-25.4765	7
7.6283	-25.8606	7
18.7429	-23.2617	7
19.5548	-20.8359	7
2.2241	-30.4122	7
16.3332	-23.3124	7
20.2912	-19.3402	7
14.4652	-22.8527	7
-10.0463	-30.9965	7
18.0508	-18.1938	7
8.0702	-22.8443	7
4.4429	-24.5959	7
19.2090	-16.9491	7
18.3797	-20.8426	7
5.0011	-22.6228	7
6.3812	-27.0099	7
21.6138	-15.6896	7
0.1715	-23.7628	7
14.1925	-23.7681	7
18.6178	-21.7925	7
19.8891	-14.3381	7
17.7824	-24.6596	7
22.5649	-18.0844	7
14.9437	-18.1609	7
21.0757	-16.4141	7
21.9370	-14.9579	7
21.1045	-20.0551	7
15.4480	-19.0472	7
20.3721	-15.0785	7
15.2467	-19.1792	7
5.0364	-22.5612	7
7.6275	-25.8640	7
19.0373	-22.0415	7
20.0308	-16.3850	7
14.6708	-22.9342	7
15.2627	-22.5292	7
5.9316	-27.5831	7
18.6066	-17.0051	7
3.3842	-29.8748	7
-7.7757	13.5829	8
-33.0052	20.6920	8
-10.7178	18.0676	8
-12.1796	18.0122	8
-38.3812	13.8088	8
-38.8003	7.1601	8
-37.0841	11.0974	8
-40.2271	4.5181	8
-33.4280	21.6918	8
-36.6387	16.6783	8
-40.0035	7.5334	8
-16.1922	15.1696	8
-15.7883	14.9551	8
-4.8074	13.0872	8
-39.6037	7.8726	8
-39.5761	13.2711	8
-35.6881	17.3222	8
-35.5575	17.7906	8
-5.5398	12.0658	8
-7.6136	12.5074	8
-12.7935	17.9838	8
-35.7872	16.7195	8
-34.4537	20.6628	8
-16.6046	15.3636	8
-11.1684	18.0217	8
-32.5899	19.0356	8
-31.4991	19.9925	8
-38.2427	11.4176	8
-38.8980	8.5823	8
-40.1374	8.4383	8
-36.0271	20.3232	8
-33.5121	18.5335	8
-38.5453	10.2454	8
-13.1859	18.0052	8
-31.8673	20.1213	8
-37.3297	13.2080	8
-36.1862	20.3410	8
-40.8713	4.9763	8
-36.5825	17.1214	8
-38.8558	12.9632	8
-33.3454	19.2751	8
-39.4503	12.8102	8
-33.5292	20.6789	8
-32.6578	18.6140	8
-39.4349	9.2051	8
-37.9092	10.2443	8
-39.8849	4.9715	8
-15.5636	15.6188	8
-38.6588	13.3603	8
-40.6700	7.7474	8
-25.7300	18.9831	9
-7.0685	21.2451	9
-5.9456	19.0081	9
-22.3941	15.2692	9
-23.7713	20.2208	9
-21.2075	22.6841	9
-17.6746	21.7438	9
-30.4007	21.1173	9
-25.7102	21.5145	9
-8.4694	20.9131	9
-23.4863	16.7277	9
-8.3749	19.5528	9
-18.2799	22.0708	9
-7.5999	20.3087	9
-6.3237	20.2509	9
-7.1864	19.7568	9
-21.1987	14.3898	9
-29.5768	19.0779	9
-8.0426	17.9248	9
-30.7735	18.7978	9
-22.6933	16.1937	9
-25.7192	21.5464	9
-21.5486	22.3747	9
-29.7477	21.7407	9
-20.2278	24.4512	9
-26.4510	17.1757	9
-25.4229	17.0810	9
-24.4182	19.2435	9
-21.7086	16.0505	9
-26.8151	19.4125	9
-20.3548	15.5152	9
-7.1932	18.9601	9
-24.6308	21.1023	9
-30.7949	22.1021	9
-25.1900	20.1013	9
-21.1983	14.3893	9
-19.3896	21.9664	9
-30.8566	21.3709	9
-31.7875	21.3150	9
-17.8657	22.6721	9
-24.8975	17.7966	9
-9.0127	18.2416	9
-18.5281	21.4256	9
-26.0417	19.7441	9
-20.9446	24.7813	9
-26.8572	20.9888	9
-18.7313	22.5767	9
-29.4365	20.5058	9
-26.3590	18.8556	9
-6.9191	19.0501	9
-21.4599	1.4710	10
-7.3954	12.2048	10
-25.4841	3.0745	10
-25.9910	1.4906	10
5.6548	18.4021	10
-23.6454	7.9946	10
0.7691	-13.2449	10
-28.4904	16.9820	10
8.5873	17.8961	10
-22.8025	7.0067	10
-33.9087	-2.6779	10
-8.8099	-0.1158	10
-1.3424	12.1787	10
1.5876	15.0471	10
5.4154	15.9914	10
8.0588	16.7255	10
-24.3052	4.6285	10
4.0916	13.3819	10
6.3997	17.1833	10
-31.4223	-4.3946	10
-30.0247	-2.8530	10
1.8310	16.0098	10
-32.9574	-5.7597	10
-9.3801	9.5593	10
-24.0392	9.7866	10
4.4277	17.5559	10
-30.7094	-0.1594	10
6.1286	14.5792	10
-1.4596	17.1033	10
7.5046	14.5961	10
-25.5723	2.1982	10
-33.5395	-3.4713	10
-2.7243	12.2767	10
7.8045	17.0668	10
-33.4139	-4.7998	10
8.3462	16.4061	10
7.1754	16.6114	10
-30.5633	-2.8659	10
-24.0681	7.1034	10
-6.0062	-3.7740	10
1.9149	14.5517	10
-5.1567	-4.8444	10
-1.6447	16.8557	10
-26.4513	0.5579	10
-6.0547	-2.0188	10
1.0879	15.0710	10
-2.0871	13.9902	10
7.7864	15.8629	10
4.7157	16.8323	10
6.5387	15.3871	10


==> chapters/data/tsne-test-embedding-tinyNet-module1.csv <==
x	y	classId
-23.5753	8.5936	0
-29.7781	9.6440	0
-24.1571	8.9078	0
-25.1175	11.9473	0
-25.1685	13.5287	0
-29.8639	10.7102	0
-11.3879	3.2656	0
-11.5905	4.4978	0
-11.6128	3.9961	0
-23.6580	14.6772	0
-19.1196	7.8753	0
-17.9714	22.5378	0
-23.5073	8.8539	0
-26.0778	10.2168	0
-23.2471	7.9006	0
-19.5481	7.8642	0
-17.0799	21.1304	0
-11.8980	4.5064	0
-25.4958	-24.0103	0
-24.2420	15.0431	0
-23.4006	16.5780	0
-27.2595	9.4260	0
2.2938	-0.8806	0
-12.7850	4.7800	0
-12.7070	4.2923	0
-26.1077	10.3860	0
-29.5466	9.3631	0
-18.8269	-26.6711	0
-20.2515	16.7224	0
-23.5573	-21.9107	0
-19.7388	21.2904	0
-20.7930	-22.3914	0
-27.1965	10.0258	0
-20.6065	8.4039	0
-25.3855	12.1946	0
-17.9553	20.0081	0
-24.8661	14.7233	0
-26.9946	9.5478	0
-20.8260	3.0732	0
-15.0237	-2.5327	0
-13.0248	0.0884	0
-26.0878	10.6547	0
-19.4559	7.5499	0
-30.0993	10.5114	0
-30.2971	9.1449	0
-15.3356	-0.1265	0
-25.1507	14.9071	0
-19.6075	19.9585	0
-22.7633	8.1130	0
-20.7251	8.5346	0
-9.5470	5.2306	1
3.7092	14.0210	1
1.7352	15.4745	1
0.2413	16.0794	1
8.0431	-4.9366	1
-1.0148	17.7205	1
-16.1782	3.4594	1
-1.2113	19.2711	1
0.0222	18.5871	1
-5.1919	9.7263	1
-0.4358	16.8014	1
-9.7950	5.0013	1
-8.9159	10.6644	1
1.1295	16.8969	1
-2.5177	17.2660	1
-17.0749	3.4011	1
2.0715	14.2590	1
-2.0800	12.8764	1
2.9640	16.4302	1
-5.6570	10.4543	1
-15.6316	4.0004	1
-1.0720	14.2081	1
2.7342	15.4542	1
-2.1210	19.7034	1
2.5018	16.4615	1
-2.3248	18.3965	1
-3.7941	4.3509	1
-14.8673	3.5106	1
1.4476	15.2031	1
-7.3220	9.8331	1
8.8929	-5.0358	1
-5.1587	18.3771	1
-6.0901	9.9151	1
2.6386	18.1534	1
4.2254	10.2376	1
-3.3327	18.1689	1
-0.9017	17.0507	1
3.7162	14.9800	1
6.8814	-3.7896	1
-0.3189	14.9449	1
-0.6478	18.7898	1
-14.9720	3.3520	1
-2.4054	17.6871	1
-4.7931	18.3509	1
-16.1622	3.2841	1
3.7607	14.5073	1
-7.3185	10.9387	1
-5.6089	9.6928	1
-0.6627	17.4299	1
2.6673	16.2485	1
-23.2870	25.8009	2
-22.0040	20.1369	2
-26.6244	19.0689	2
-20.9813	28.1404	2
-18.8882	25.1568	2
-19.7431	25.9746	2
-25.3648	20.4341	2
-28.3122	20.9355	2
-21.8794	25.9682	2
-23.5393	27.4183	2
-27.8535	18.1143	2
-28.3861	21.3575	2
-26.0639	7.5263	2
-20.2037	25.0229	2
-27.1042	23.7945	2
-22.1582	20.1384	2
-25.2934	23.1620	2
-26.2952	23.3861	2
-22.0602	20.6551	2
-25.8539	24.8741	2
-21.8005	22.0337	2
-26.3579	24.2365	2
-29.1637	22.3131	2
-22.7530	28.0256	2
-22.6352	24.8080	2
-21.6334	22.7647	2
-25.4220	25.1528	2
-22.7267	24.7072	2
-23.3493	28.5821	2
-23.8998	25.3372	2
0.6108	5.1860	2
-27.5430	20.7046	2
-27.8530	25.0508	2
-23.7499	26.5793	2
-22.0974	29.1303	2
-21.7923	27.6229	2
-26.3102	6.4352	2
-22.7524	27.2403	2
-21.7075	26.5774	2
-21.6085	28.7352	2
-28.8520	23.0206	2
-25.2040	19.9530	2
-19.8500	26.6514	2
-26.6485	18.7987	2
-21.7160	28.1946	2
-28.7140	22.5131	2
-24.6993	26.1072	2
-24.7041	23.9706	2
-23.4812	12.2233	2
-26.1104	23.0966	2
3.8468	1.7194	3
-30.4096	1.2467	3
-29.0197	1.4040	3
-22.8022	3.4561	3
-25.9284	3.3476	3
-29.1840	15.2688	3
-31.8423	2.5315	3
0.3704	-6.2494	3
-29.4221	-2.4222	3
-28.8499	4.6180	3
-28.3996	12.8106	3
-28.4093	0.1281	3
-30.3464	0.3676	3
-27.1980	2.1086	3
3.5121	0.6256	3
-29.7656	-1.4843	3
-30.8786	16.3824	3
0.6890	-6.3327	3
-24.9832	1.7826	3
-34.1938	-0.5660	3
-29.7026	1.2384	3
-21.7691	4.4679	3
-28.8667	2.3395	3
-31.2163	1.4955	3
-29.6714	14.8981	3
-31.4540	0.1069	3
-30.5094	16.1759	3
-28.2970	12.6987	3
-30.0327	15.8334	3
-27.9243	3.0066	3
0.5660	-5.1905	3
-25.3560	1.0171	3
-28.1645	0.4279	3
-34.1353	-0.7364	3
-28.7435	15.7088	3
-29.5474	-1.8072	3
3.2416	1.1799	3
-26.4650	-0.3022	3
-33.1528	-0.8553	3
-28.3987	-1.3201	3
-29.6490	14.8009	3
-25.2475	2.3509	3
-26.3205	2.0188	3
0.2333	-4.7697	3
3.6467	-3.6141	3
-26.0919	-0.8380	3
-32.9277	0.1112	3
-28.7999	4.6276	3
-28.5408	12.4463	3
0.4377	-5.4926	3
-0.8150	3.1804	4
-4.9971	0.2180	4
-3.6239	3.2712	4
-9.7885	-0.3499	4
0.2264	3.4601	4
-11.2775	-2.1036	4
-11.5019	-2.4435	4
0.2305	3.2201	4
-10.5195	-3.1303	4
-3.4223	-3.3364	4
-2.6574	3.9473	4
-5.8851	-0.7753	4
-10.7271	-3.0799	4
-8.5216	-1.4489	4
-8.5748	-1.6827	4
-5.3125	-4.3230	4
-3.8573	-2.4195	4
-1.7758	4.5365	4
-8.0138	-1.6686	4
-2.1303	4.9547	4
-1.9952	-2.0891	4
-3.0345	-1.9923	4
-6.3394	-3.5398	4
-6.5244	-3.2240	4
-8.0194	-2.5150	4
-5.5253	-1.6547	4
-7.2994	2.7979	4
-10.9830	-4.6198	4
-1.9185	-1.8973	4
-2.3718	-3.5057	4
-0.2719	3.4420	4
-10.1987	-1.5187	4
-6.4354	-1.0472	4
-7.6999	0.4608	4
-4.1574	1.8892	4
-8.4932	-1.2345	4
7.9005	4.2514	4
7.2340	4.6489	4
-2.8115	-2.1418	4
-6.7911	3.5387	4
-6.3676	-3.9005	4
-9.4140	-4.4487	4
-9.3079	-1.1447	4
-9.5635	0.2823	4
-2.4103	4.0611	4
-9.6608	-2.8541	4
-6.7023	0.5890	4
-4.5074	-3.5653	4
6.5447	7.1927	4
-5.1225	-3.6298	4
-21.8032	-10.9710	5
19.0893	-6.4645	5
23.8043	-6.0238	5
22.8733	-3.9972	5
-27.2183	-13.0120	5
-20.4898	-9.8784	5
-22.6190	-11.2418	5
-2.0161	-14.0779	5
-21.0501	-9.6285	5
-22.4726	-10.2788	5
-21.9827	-11.7848	5
-23.3254	-11.8897	5
-22.6823	-13.9690	5
-21.6683	-11.5282	5
-26.0302	-12.8071	5
20.5329	-7.5169	5
22.3394	-6.2481	5
-18.4266	-12.5043	5
24.3496	-6.4915	5
-20.8614	-14.2012	5
21.8299	-7.3021	5
22.3895	-9.3361	5
-25.3111	-10.0050	5
-22.5019	-10.0589	5
-24.9314	-13.6735	5
24.1356	-6.2051	5
22.8479	-4.0162	5
-25.0476	-9.9024	5
22.0272	-8.8705	5
-24.1523	-10.7312	5
-26.1319	-13.7365	5
-25.4781	-11.0342	5
-27.7578	-13.3698	5
21.3671	-5.2976	5
-18.3411	-12.4621	5
19.4027	-8.3019	5
22.9319	-7.2976	5
-27.5331	-13.2739	5
-22.8824	-13.7502	5
23.8894	-3.8988	5
21.7573	-6.8956	5
22.0060	-4.5991	5
24.3401	-5.2031	5
20.4508	-4.0811	5
18.9066	-6.5975	5
21.1923	-7.4341	5
19.0616	-8.4372	5
-24.8262	-9.3008	5
24.0963	-5.4097	5
22.4623	-9.4506	5
-13.1774	14.8652	6
-15.8963	12.1231	6
-14.3840	15.0152	6
-26.0677	-6.0422	6
-13.0143	16.6695	6
-18.1038	-3.1065	6
-15.8267	12.4169	6
-26.1527	-6.1112	6
-12.0588	16.8629	6
-15.4372	17.3503	6
-15.2657	12.4766	6
-12.2738	15.0335	6
-16.4820	14.8088	6
-14.0703	16.0962	6
-18.3124	-2.1684	6
-14.6545	15.4853	6
-11.0384	16.5443	6
-18.7540	1.5313	6
-17.9230	-3.5885	6
-16.6987	11.4131	6
-16.6922	14.7656	6
-14.7234	17.1844	6
-14.3366	15.9678	6
-10.9699	14.9662	6
-22.7350	-4.4148	6
-22.0573	-4.2737	6
-16.3124	12.6728	6
-24.2188	-4.9190	6
-12.1485	15.9773	6
-18.2600	-1.1374	6
-22.2073	-4.1592	6
-13.8094	14.2972	6
-17.5428	-3.8691	6
-25.3258	-5.3994	6
-24.5535	-5.0470	6
-21.5970	-3.9322	6
-21.3176	-3.4509	6
-10.9005	15.9262	6
-12.9245	14.3150	6
-13.5190	17.8448	6
-21.2400	-0.8784	6
-10.3900	14.7543	6
-20.8883	-1.7335	6
-19.6327	-1.6094	6
-18.0074	1.2757	6
-12.7895	17.9088	6
-17.1086	-3.9656	6
-18.4130	-0.8791	6
-17.4110	-2.4551	6
-11.2397	16.3217	6
17.4067	16.4527	7
13.2221	-13.0673	7
18.3664	13.5059	7
15.7792	20.4234	7
20.9598	16.1528	7
-9.7910	30.5955	7
-10.5429	25.2289	7
20.0802	17.2409	7
19.3384	18.0813	7
17.8057	20.3141	7
19.7928	13.6860	7
18.4127	20.5509	7
8.3164	22.5157	7
18.6023	21.6391	7
18.8303	19.8219	7
-10.4809	25.4661	7
17.4331	19.7887	7
19.4650	17.3200	7
15.2160	20.3432	7
-12.0604	25.6798	7
17.4606	16.3477	7
4.4879	23.4972	7
7.0909	25.6179	7
18.2669	15.4358	7
17.8387	18.2321	7
4.9370	25.0907	7
8.1524	22.4551	7
20.2429	14.5237	7
-13.6806	27.0196	7
14.4920	21.2386	7
18.8395	18.7786	7
19.0263	13.1794	7
16.7857	22.2904	7
21.0617	16.7150	7
15.0747	15.4923	7
19.7637	15.2743	7
20.4361	13.8293	7
19.0836	18.2189	7
15.5222	16.4129	7
19.2503	14.0216	7
15.3229	16.4527	7
4.9676	25.0601	7
11.3708	23.8140	7
18.9530	20.7486	7
18.9661	15.0399	7
15.8659	20.5758	7
15.5581	21.6542	7
7.3348	22.9965	7
17.6173	15.1299	7
-10.3230	24.7887	7
-1.4452	-8.9587	8
-24.9262	-17.6005	8
-5.5165	-20.6250	8
-5.3668	-19.3629	8
-9.1539	-11.9696	8
-13.8538	-12.0999	8
-10.4335	-14.6464	8
-14.9884	-9.5836	8
-25.2715	-17.4962	8
-29.4183	-17.3110	8
-13.7408	-12.1591	8
-6.0730	-12.0457	8
-5.5795	-12.1469	8
1.5710	-9.3180	8
-13.8570	-12.5657	8
-10.1503	-11.1540	8
-28.9590	-18.2336	8
-28.3187	-18.2474	8
-0.7523	-11.9001	8
-1.6874	-9.6375	8
-5.3196	-18.7791	8
-29.4170	-17.9643	8
-26.2785	-18.0081	8
-6.5192	-11.9826	8
-5.4494	-20.1703	8
-24.4448	-18.8191	8
-23.8766	-18.3311	8
-10.4480	-13.4045	8
-11.0970	-12.2434	8
-13.4655	-12.4060	8
-28.5233	-21.2006	8
-25.4655	-19.3341	8
-11.4503	-13.5248	8
-5.2946	-18.4263	8
-24.0510	-17.8585	8
-8.0791	-12.0060	8
-31.0609	-20.9491	8
-13.6703	-11.6121	8
-29.0413	-17.4293	8
-9.7805	-11.4561	8
-25.4867	-18.8612	8
-10.0106	-10.9371	8
-25.3356	-17.2188	8
-24.5113	-19.1863	8
-11.6918	-12.9969	8
-11.2069	-14.2414	8
-14.3313	-9.8391	8
-5.4407	-11.7091	8
-9.3582	-11.5467	8
-15.1113	-10.6154	8
-18.0247	-16.3186	9
-7.1029	-23.6446	9
-7.8910	-25.8813	9
-14.3250	-21.0238	9
-15.4339	-17.6442	9
-11.9720	-23.0940	9
-10.6280	-21.1450	9
-21.8973	-17.8096	9
-15.7245	-16.6394	9
-6.7441	-26.4250	9
-15.3404	-19.7023	9
-7.8564	-24.5973	9
-9.9933	-21.1137	9
-7.4693	-25.2668	9
-6.8095	-24.4725	9
-6.8752	-25.4367	9
-14.1099	-22.2582	9
-21.3037	-18.5209	9
-5.9719	-23.3388	9
-22.6287	-18.9078	9
-14.6075	-20.1853	9
-16.3588	-15.8434	9
-12.3304	-23.2976	9
-21.9845	-16.6281	9
-10.9616	-23.4673	9
-19.6906	-18.6840	9
-19.2229	-17.9580	9
-17.3246	-15.4338	9
-13.6942	-20.4038	9
-18.1739	-17.2214	9
-13.1408	-21.4539	9
-6.1194	-25.3649	9
-16.3588	-15.8433	9
-22.2762	-17.5755	9
-16.7545	-17.0431	9
-14.1099	-22.2582	9
-10.3884	-22.0838	9
-22.3307	-16.9114	9
-23.0928	-17.5169	9
-9.7569	-21.6673	9
-18.6933	-18.8408	9
-5.6789	-24.2406	9
-10.3345	-20.6319	9
-18.2852	-16.4868	9
-11.5823	-22.3282	9
-16.9310	-18.2126	9
-9.4964	-21.0764	9
-21.2228	-17.2533	9
-17.6478	-17.0932	9
-6.1194	-25.3649	9
1.6960	-20.0221	10
3.8255	-13.9982	10
3.3231	-16.5402	10
0.0934	-17.6189	10
5.4048	-15.6246	10
7.6788	-18.1121	10
5.0809	-21.4900	10
3.0525	-19.0473	10
13.3210	-15.7385	10
6.3259	-18.1206	10
1.4783	-22.0751	10
1.9984	-18.1815	10
5.6096	-18.2789	10
5.6890	-19.0131	10
9.2705	-17.0791	10
12.5376	-14.8290	10
6.5705	-15.7393	10
8.3431	-19.2827	10
9.8339	-15.9837	10
3.9154	-20.5403	10
4.7673	-20.5148	10
6.6506	-19.6735	10
0.8213	-20.9234	10
2.6462	-12.6872	10
3.5813	-17.6975	10
7.9035	-16.5370	10
3.1592	-21.5427	10
10.4037	-17.6649	10
5.7267	-20.1030	10
11.2145	-18.1278	10
1.4552	-16.5309	10
-24.7264	-15.8215	10
5.0164	-16.8987	10
12.0503	-14.5213	10
0.8920	-21.1312	10
12.3096	-14.8752	10
11.9341	-15.6647	10
4.2705	-19.3289	10
6.8509	-16.8030	10
3.1130	1.0547	10
7.6081	-17.8721	10
5.1524	0.9295	10
7.3720	-21.7839	10
-23.4907	-15.8216	10
2.3878	0.8817	10
6.5645	-20.6537	10
8.1549	-20.7577	10
11.2037	-14.9612	10
8.2017	-17.4391	10
10.8080	-16.9163	10


==> chapters/data/tsne-test-embedding-tinyNet-module2.csv <==
x	y	classId
-28.8585	0.5574	0
-32.4629	-2.5535	0
-29.4771	0.3164	0
-29.0063	-4.1963	0
-26.9898	-18.4325	0
-31.6438	-5.4086	0
-17.1656	-5.8890	0
-18.3540	-6.2977	0
-17.3451	-6.2633	0
-26.3706	-19.5393	0
-28.8299	3.6636	0
-12.5004	-30.8836	0
-29.1195	0.7858	0
-29.6829	-2.4115	0
-28.0626	0.4761	0
-28.6745	3.3275	0
-12.7524	-31.1606	0
-17.8080	-6.3009	0
-37.3789	-2.0498	0
-26.6245	-20.0915	0
-14.3841	-28.9487	0
-30.5733	-1.4162	0
-14.8716	-6.0493	0
-18.0935	-7.9130	0
-18.0244	-7.2780	0
-29.7936	-2.6255	0
-32.4815	-4.7895	0
-32.6678	2.7138	0
-13.8363	-29.4072	0
-31.7146	-0.3688	0
-13.1639	-31.4729	0
-31.6768	-0.3212	0
-30.8057	-2.0168	0
-29.2354	2.3389	0
-28.8386	-4.0098	0
-13.3099	-31.1902	0
-27.1684	-19.4876	0
-30.2549	-1.4972	0
-26.0970	-9.2168	0
-12.3981	5.6708	0
-13.3092	4.5055	0
-29.8793	-2.6644	0
-28.3792	3.2214	0
-32.1322	-4.2579	0
-33.0920	-4.4531	0
-14.5846	3.0546	0
-27.4655	-19.6250	0
-13.9963	-31.1928	0
-28.0906	0.9520	0
-29.5250	2.5868	0
-22.1676	-9.8601	1
-3.1793	-8.5808	1
-4.0246	-9.1721	1
-5.6499	-11.7653	1
15.3262	-5.6986	1
-7.8094	-11.5887	1
-25.5789	3.2396	1
-9.1861	-12.3804	1
-8.2820	-12.3371	1
-1.5931	-11.9817	1
-6.9367	-11.1440	1
-16.1852	-11.3616	1
-11.3282	-5.4590	1
-6.0180	-10.0634	1
-8.7748	-10.3122	1
-25.4360	4.1062	1
-4.7858	-7.7176	1
-1.5309	-11.4912	1
-5.2502	-8.3923	1
-10.3616	-5.1024	1
-24.8348	3.6744	1
-3.1615	-12.2546	1
-5.4397	-9.0831	1
-10.1105	-12.3521	1
-5.2705	-8.7366	1
-9.2264	-11.2987	1
0.0176	-3.3115	1
-24.4437	2.6687	1
-4.6422	-10.3290	1
-11.7463	-5.4849	1
15.7805	-7.6303	1
-11.8183	-10.9281	1
-11.1311	-7.5732	1
-4.6243	-11.0734	1
-1.5952	-11.9499	1
-10.1104	-10.8635	1
-7.6318	-11.0872	1
-3.8154	-7.5049	1
15.6104	-6.5925	1
-4.5323	-9.9891	1
-7.8177	-12.6884	1
-24.6111	2.6459	1
-8.8466	-10.7113	1
-11.4373	-10.9735	1
-25.3929	2.9941	1
-3.1686	-7.7754	1
-11.1643	-7.1258	1
-11.2280	-6.8960	1
-7.2906	-11.7288	1
-7.1997	-9.5853	1
-23.8217	-25.8585	2
-18.3187	-30.4635	2
-16.4314	-23.7221	2
-23.5215	-29.6367	2
-20.0731	-27.5328	2
-20.9197	-28.0615	2
-17.3707	-26.5767	2
-19.3623	-24.5897	2
-22.7475	-26.9205	2
-24.1634	-28.0781	2
-17.9269	-23.5907	2
-19.7777	-24.2273	2
-28.6216	-1.2176	2
-20.5561	-27.2658	2
-21.6991	-23.3701	2
-18.4362	-29.9371	2
-22.1533	-21.5666	2
-22.9849	-21.6096	2
-18.8644	-30.1998	2
-23.3106	-26.2216	2
-19.8082	-30.2861	2
-22.9535	-23.4136	2
-19.6858	-23.2853	2
-24.1575	-28.6135	2
-22.8295	-26.1830	2
-20.5260	-30.0852	2
-24.2054	-24.4035	2
-22.8116	-25.9876	2
-25.6186	-27.9963	2
-23.8732	-25.9297	2
-21.5218	-25.4646	2
-15.0886	-22.7903	2
-21.9688	-20.6768	2
-24.9031	-27.0782	2
-25.4348	-29.2371	2
-24.9495	-28.3545	2
-33.7826	-10.9225	2
-23.4849	-28.6543	2
-22.7123	-27.9461	2
-24.6191	-29.7739	2
-20.4474	-23.0226	2
-17.0820	-26.6158	2
-21.2650	-28.3203	2
-15.4804	-24.3431	2
-24.2868	-29.4179	2
-19.5736	-23.5431	2
-24.5945	-25.2932	2
-23.2560	-24.8514	2
-15.5867	-22.3633	2
-23.1350	-24.7330	2
-7.0593	-5.5186	3
-32.4949	-12.2635	3
-31.2368	-11.1479	3
-27.0054	-8.7506	3
-28.6207	-10.4033	3
-24.4169	-3.6591	3
-26.0258	-14.8918	3
-23.0225	-14.5714	3
-30.9707	-15.0195	3
-27.4203	-11.5101	3
-26.8263	-3.7237	3
-30.0673	-12.1130	3
-30.5543	-12.3241	3
-28.6731	-10.3178	3
-6.7588	-5.4604	3
-31.4936	-14.9128	3
-23.8461	-4.4054	3
-22.2093	-13.4001	3
-28.1741	-10.7469	3
-34.9741	-12.9418	3
-32.1220	-12.1621	3
-26.0867	-7.7432	3
-31.7853	-11.4726	3
-32.7667	-12.2886	3
-23.5861	-2.5790	3
-32.6093	-13.2408	3
-23.5209	-4.6156	3
-25.8983	-2.5015	3
-24.0654	-4.6755	3
-29.7211	-10.1241	3
-22.0126	-14.2642	3
-31.0133	-9.1106	3
-30.2669	-13.4752	3
-36.3510	-13.6739	3
-22.7116	-2.4895	3
-30.9355	-14.7480	3
-6.2516	-2.3124	3
-29.3930	-11.2657	3
-34.1320	-14.2936	3
-30.2232	-13.9496	3
-24.1012	-3.8685	3
-30.3029	-8.5959	3
-30.9631	-8.3528	3
-22.0371	-14.0481	3
-26.4205	-14.7532	3
-23.9241	-12.4951	3
-34.6482	-13.4243	3
-27.1546	-11.4891	3
-24.7817	-2.2645	3
-22.6210	-14.3868	3
1.7512	0.0475	4
-4.4087	5.1552	4
-1.4726	-1.9332	4
-8.8151	3.9942	4
3.3773	0.1702	4
-9.3237	5.5135	4
-10.3428	7.0759	4
3.8934	-0.0865	4
-9.6231	5.3296	4
-1.9478	4.6416	4
1.7835	-0.5196	4
-6.6778	2.6426	4
-7.1102	1.9717	4
-7.3761	2.7260	4
-5.3477	4.3317	4
-6.4484	4.5592	4
-1.5516	5.3882	4
0.7655	-2.0393	4
-6.6492	4.6793	4
1.1548	-1.8553	4
-2.7120	5.8623	4
-2.0489	5.7449	4
-3.8349	2.6704	4
-7.5385	4.0454	4
-4.7708	5.6886	4
-4.9216	1.3496	4
-2.3070	1.9077	4
-6.3804	7.4148	4
-3.2549	4.6621	4
-1.0335	4.6965	4
2.8505	-0.0055	4
-6.9976	5.2917	4
-6.9743	4.2360	4
-6.3901	0.9216	4
1.2592	1.0934	4
-6.4300	5.0311	4
3.9074	-6.7608	4
3.6545	-7.4950	4
-2.2540	5.8980	4
-2.2923	2.1410	4
-6.5047	2.8820	4
-10.6163	4.5017	4
-8.2299	4.4114	4
-8.7252	2.2854	4
-0.1276	-1.6544	4
-7.1362	5.0455	4
-2.3030	0.4604	4
-7.6733	2.5866	4
4.5807	-8.1056	4
-8.0370	4.0592	4
-5.8904	22.8516	5
19.1528	0.0159	5
22.9734	-0.3532	5
22.8102	-2.8292	5
-4.7094	28.1717	5
-5.1858	20.9694	5
-5.2948	23.3457	5
16.8084	2.4263	5
-5.0761	20.8901	5
-4.8182	22.6169	5
-6.4365	23.3615	5
-5.2177	24.2734	5
-6.7858	25.6165	5
-6.3839	22.8450	5
-5.7349	26.2012	5
19.2975	1.4276	5
20.0644	-2.2629	5
11.4880	-0.8457	5
22.4516	0.9499	5
-0.7137	26.0015	5
19.9817	-0.1065	5
20.9503	1.3134	5
0.2903	24.0428	5
-4.6529	22.4690	5
-3.9617	25.7091	5
23.4880	-0.6569	5
22.5100	-2.2287	5
-3.3660	23.8094	5
20.4930	1.3714	5
-0.5206	24.9920	5
-5.4411	25.5511	5
-2.8682	25.7055	5
-5.0204	28.1560	5
19.6838	-1.1200	5
11.1266	-0.5139	5
17.6620	2.3349	5
20.2429	-0.0171	5
-4.2576	28.1182	5
-7.3268	25.6852	5
22.8650	-2.0267	5
20.6995	-0.6547	5
21.2360	-2.0961	5
23.0470	-1.7642	5
19.6040	-2.0268	5
18.8417	0.0499	5
19.4048	0.5864	5
17.3405	1.6669	5
-1.0266	22.8441	5
22.1369	-1.6766	5
20.7572	0.6469	5
-10.0714	-22.6651	6
-13.6912	-19.7666	6
-9.0418	-21.7455	6
-13.7209	-0.5114	6
-9.1008	-23.8393	6
-17.6220	3.8970	6
-10.9244	-18.4967	6
-14.1328	-0.5027	6
-7.8690	-24.2647	6
-7.0493	-21.9896	6
-12.9144	-20.1950	6
-10.0728	-23.3551	6
-10.3038	-20.5017	6
-8.5946	-22.8997	6
-20.1690	2.2067	6
-9.2541	-22.1582	6
-8.8032	-25.1149	6
-20.4572	1.7745	6
-19.3711	2.5773	6
-12.2685	-18.0459	6
-10.3618	-20.2097	6
-7.6362	-22.4113	6
-8.7449	-22.5308	6
-7.2882	-25.0858	6
-16.7049	-1.6063	6
-17.6067	-1.5973	6
-11.8938	-19.0002	6
-16.2999	-1.4012	6
-8.3337	-24.3292	6
-21.7259	2.4435	6
-17.3914	-1.2127	6
-10.4620	-22.0467	6
-17.9254	4.7314	6
-14.9788	-0.3952	6
-14.6493	-1.0409	6
-18.1655	-1.3126	6
-18.4793	-1.1141	6
-8.7665	-26.1821	6
-10.6751	-22.6872	6
-10.2528	-24.8825	6
-21.0297	0.2564	6
-7.0552	-25.5742	6
-20.4571	-0.0988	6
-21.8925	1.1164	6
-19.9678	3.0834	6
-10.1165	-25.1586	6
-19.1883	4.2264	6
-19.8242	3.1126	6
-20.1008	1.6132	6
-8.9191	-25.7117	6
14.6669	-17.6193	7
13.1418	-11.0302	7
16.1601	-14.9601	7
12.8905	-21.2430	7
16.7669	-18.7011	7
0.5844	-19.3371	7
3.6087	-16.9248	7
15.8286	-21.0035	7
15.3273	-20.2523	7
12.4811	-21.3039	7
17.2155	-15.5225	7
12.3517	-21.8859	7
7.3145	-18.0880	7
12.1015	-22.0546	7
15.3930	-20.7724	7
5.8216	-16.2554	7
12.8903	-20.7472	7
14.6039	-20.5970	7
11.8587	-18.0140	7
2.9392	-16.9612	7
14.4572	-17.8317	7
5.5491	-21.2662	7
4.7454	-22.0853	7
14.7053	-16.9530	7
16.0224	-21.4792	7
3.7310	-22.6092	7
6.4580	-17.6526	7
16.3182	-16.2622	7
0.9079	-16.4873	7
12.5572	-19.0145	7
13.6265	-22.2550	7
16.9565	-14.9010	7
10.7748	-22.4599	7
16.0079	-19.6607	7
12.9610	-14.4921	7
16.2626	-16.4229	7
17.5167	-15.9055	7
14.3074	-22.3663	7
13.0461	-15.5435	7
17.0955	-15.6291	7
12.8909	-15.4522	7
5.0580	-20.9500	7
7.2661	-18.0309	7
12.7132	-20.7492	7
15.0390	-16.8346	7
11.6941	-18.6482	7
11.9718	-19.3928	7
6.2014	-17.6760	7
15.9300	-16.2984	7
4.3823	-15.7236	7
1.0183	9.8312	8
-15.2481	9.8127	8
-11.9439	16.1388	8
-11.2450	15.2083	8
-2.4020	14.3547	8
0.0749	17.7352	8
1.1328	15.4948	8
1.9934	19.9879	8
-14.6968	9.3454	8
-11.4110	12.6409	8
-0.3384	19.2459	8
-0.3965	12.1193	8
-0.0242	11.6932	8
4.0189	8.2913	8
-0.5582	19.8876	8
-3.4243	14.9639	8
-12.1691	11.8776	8
-12.6797	11.8056	8
5.7714	9.1428	8
3.5522	9.4186	8
-11.0129	14.6758	8
-11.5633	11.9770	8
-14.0393	10.0835	8
-0.5114	12.3805	8
-11.6768	15.8088	8
-15.6106	11.0379	8
-16.4899	10.8937	8
-0.0176	14.2846	8
0.7339	19.4012	8
-0.2827	18.5037	8
-7.1230	13.1792	8
-14.4005	11.6564	8
-0.0802	16.3528	8
-10.8773	14.3365	8
-16.5853	10.4896	8
-1.7315	13.4430	8
-7.6681	13.4500	8
1.0765	19.3357	8
-11.8738	12.5282	8
-3.4323	14.4951	8
-14.7649	11.1305	8
-3.7699	14.7198	8
-14.7755	9.9646	8
-15.2670	11.4748	8
-0.6535	17.1516	8
1.1320	15.8268	8
1.6586	20.6382	8
0.4058	11.8573	8
-2.8112	14.4918	8
0.7486	19.1300	8
-21.3859	15.0935	9
-13.7592	20.1924	9
-11.1303	18.9679	9
-18.7967	17.2694	9
-21.2854	16.8221	9
-18.7657	19.6395	9
-17.6531	21.3594	9
-17.3350	13.0090	9
-23.1801	15.1935	9
-11.4035	20.1236	9
-19.3262	16.1605	9
-13.2390	19.3931	9
-17.4135	20.9169	9
-12.0341	18.8685	9
-12.7869	18.7019	9
-12.2078	19.6314	9
-14.5607	16.9348	9
-17.7922	14.0532	9
-14.0104	18.3756	9
-18.0443	12.1163	9
-18.8259	16.6983	9
-22.6355	16.6763	9
-19.2169	19.4260	9
-16.7639	13.3462	9
-19.2070	20.8495	9
-19.8239	13.1405	9
-20.1099	13.9932	9
-24.2655	15.4779	9
-17.8127	17.0648	9
-22.1867	14.1921	9
-15.4326	17.6422	9
-12.6035	20.2179	9
-23.1718	15.1253	9
-17.1416	12.5347	9
-21.7059	15.9930	9
-14.5607	16.9348	9
-16.6326	20.2514	9
-16.5918	12.7282	9
-15.8734	13.3116	9
-16.9169	21.1445	9
-20.7195	13.2091	9
-13.1972	17.6654	9
-17.8548	20.5279	9
-21.9212	14.6562	9
-17.4210	19.2149	9
-23.3723	16.3359	9
-17.2843	20.2961	9
-16.8189	14.1477	9
-21.9736	15.3284	9
-12.0341	18.8685	9
8.3401	18.0954	10
8.3942	10.8598	10
8.6690	20.8925	10
7.0996	20.0271	10
14.9782	12.8428	10
11.5745	10.6577	10
12.3667	17.5679	10
10.0983	13.9087	10
17.1636	7.6305	10
10.7241	11.6772	10
7.1051	15.5173	10
10.6452	18.6618	10
10.8911	14.2394	10
11.7059	16.3365	10
14.5198	10.8592	10
16.4272	7.6761	10
12.9013	10.4664	10
13.1215	13.5603	10
14.7935	9.2738	10
9.8345	15.0565	10
11.2529	17.0801	10
12.2444	13.1403	10
6.2927	17.2144	10
9.9243	10.8000	10
9.4303	16.5212	10
13.2692	10.7687	10
8.8573	14.7584	10
15.8953	10.4188	10
10.9902	14.4682	10
16.7553	10.0781	10
9.0238	20.6913	10
5.5941	17.2916	10
10.7510	14.0019	10
15.8636	7.4586	10
7.3516	16.0237	10
16.0465	7.9996	10
15.6391	8.3485	10
10.0877	16.7155	10
12.4300	11.9869	10
-6.3814	-4.0514	10
11.9308	14.0251	10
12.1697	19.1677	10
9.2617	12.7774	10
-17.3032	9.1125	10
-5.7820	-3.7779	10
11.7324	14.7971	10
12.2215	9.5882	10
16.4891	8.7264	10
13.8994	11.5499	10
15.6213	9.7860	10


==> chapters/data/tsne-test-embedding-tinyNet-module3.csv <==
x	y	classId
-22.9908	-3.2844	0
-29.0964	-1.1857	0
-23.7040	-3.3886	0
-26.9227	0.4591	0
-28.1971	1.6487	0
-28.8360	-0.4010	0
-16.2298	-3.0636	0
-17.2606	-3.3790	0
-16.4536	-3.1900	0
-28.9940	2.3798	0
-19.9278	-2.1837	0
-16.8984	20.0577	0
-23.2555	-3.1056	0
-25.7933	-1.8480	0
-22.7533	-2.3883	0
-20.0879	-2.6822	0
-17.2496	19.7527	0
-16.9718	-3.0790	0
-31.0934	-4.6606	0
-29.1737	2.5594	0
-18.9863	19.6606	0
-27.3903	-1.7672	0
-12.7832	9.2697	0
-20.3267	10.3797	0
-16.5850	-2.0973	0
-25.5329	-1.2353	0
-29.0707	-1.6725	0
-29.9728	-6.7957	0
-20.4332	21.4621	0
-26.9382	-3.9366	0
-17.4500	19.9018	0
-26.8107	-2.7091	0
-26.4718	-1.9394	0
-20.7658	-2.8790	0
-26.3130	0.5212	0
-17.8853	20.1842	0
-29.2556	1.5314	0
-27.1206	-2.1977	0
-16.6881	9.2626	0
-1.8065	-11.7141	0
-1.8262	-11.0982	0
-25.7606	-1.3493	0
-20.0037	-2.7040	0
-29.1813	-0.6699	0
-30.0171	-0.9873	0
-2.6990	-10.8432	0
-29.3289	1.1486	0
-18.7138	20.5157	0
-22.3603	-2.5950	0
-20.6446	-3.3432	0
-15.2197	6.8875	1
-3.4644	4.2482	1
-3.9127	5.1958	1
-7.6292	8.1931	1
15.0020	16.1036	1
-8.4526	6.0228	1
-19.2605	-6.0522	1
-9.2191	4.7346	1
-8.3282	5.5570	1
-4.4425	12.8300	1
-7.3066	6.7373	1
-14.5887	6.9731	1
-8.4251	0.7329	1
-5.7087	4.3196	1
-8.1233	5.4083	1
-19.4360	-5.5519	1
-2.9481	4.7918	1
-5.4760	9.6435	1
-5.3823	3.8485	1
-9.1842	-3.6446	1
-18.8886	-5.6578	1
-4.8781	9.7601	1
-3.7540	3.5090	1
-9.9656	5.4304	1
-4.8589	2.9626	1
-8.4026	5.2483	1
4.1979	-1.0513	1
-17.6124	-5.1664	1
-4.1308	5.3184	1
-9.5197	-0.3986	1
16.3969	15.9344	1
-10.5340	3.3520	1
-10.5686	-1.0490	1
-5.4545	6.9496	1
-5.3261	9.6928	1
-9.4017	3.9139	1
-7.0596	6.4716	1
-4.7555	3.7356	1
13.8236	16.2722	1
-5.3389	6.1404	1
-9.2115	6.4750	1
-16.6984	-5.1223	1
-8.7723	4.3710	1
-10.1520	3.4635	1
-19.2327	-6.6086	1
-3.1154	3.9069	1
-10.0895	-1.4453	1
-9.7093	-1.8909	1
-7.6190	5.6842	1
-5.2376	4.3583	1
-34.1717	5.7067	2
-36.3560	4.8891	2
-29.2947	13.8410	2
-31.1990	5.9157	2
-35.4465	13.2181	2
-34.1904	13.9370	2
-28.5371	9.7686	2
-32.4487	12.7354	2
-32.1896	6.9538	2
-33.5046	5.0674	2
-31.8152	10.6491	2
-32.2682	11.5858	2
-24.3411	-2.0320	2
-34.9905	13.6630	2
-34.8687	9.6870	2
-36.4121	4.5132	2
-34.2658	9.9337	2
-35.0070	9.0742	2
-36.0049	4.1195	2
-33.6946	8.4639	2
-35.3925	3.5662	2
-34.5075	9.5594	2
-31.4292	11.1063	2
-32.3909	4.7731	2
-34.8618	6.9920	2
-34.5892	3.5915	2
-33.3202	7.9801	2
-34.6087	7.0711	2
-32.6510	4.0170	2
-33.7148	7.0075	2
-13.6981	9.6308	2
-29.3874	12.5148	2
-36.2408	10.1316	2
-33.5289	5.9051	2
-31.3750	4.6831	2
-32.5681	5.6928	2
-24.6583	4.1919	2
-32.7976	4.8624	2
-32.0871	6.9036	2
-31.6131	4.9617	2
-33.6933	11.3554	2
-30.7255	9.6087	2
-34.0362	14.0060	2
-30.7889	10.9961	2
-31.7000	5.4623	2
-33.0046	12.1951	2
-33.0804	6.8747	2
-34.4423	7.9034	2
-26.6595	13.3117	2
-35.5305	8.6989	2
-5.0331	-0.8565	3
-23.5903	5.9997	3
-18.6535	4.2140	3
-18.1554	3.7125	3
-19.1586	4.4809	3
-17.9176	-12.7309	3
-25.0119	7.1022	3
-17.8855	10.6062	3
-21.4854	7.3127	3
-18.2173	5.9070	3
-17.1778	-11.0415	3
-22.4084	3.8327	3
-22.4267	5.1613	3
-20.6674	3.8948	3
-4.4077	-2.1753	3
-21.4189	8.0600	3
-18.1525	-13.0600	3
-15.5742	11.7146	3
-20.0095	4.2918	3
-25.1516	9.1314	3
-24.6687	5.8481	3
-17.4460	3.0590	3
-22.7166	5.2744	3
-23.8830	6.2332	3
-18.1834	-10.2597	3
-23.8840	6.0163	3
-18.6477	-13.4973	3
-19.1594	-11.5006	3
-18.8724	-13.6116	3
-21.2815	4.1958	3
-16.4587	11.1475	3
-19.8303	2.3002	3
-22.7110	5.4373	3
-25.0209	9.1297	3
-18.4555	-11.2117	3
-21.7335	7.5337	3
-4.4034	0.3936	3
-19.4562	5.3973	3
-23.0753	8.5842	3
-21.4092	6.2316	3
-18.2831	-11.8597	3
-19.8251	3.6015	3
-21.9974	3.0179	3
-16.2201	11.2813	3
-18.3398	10.4652	3
-19.0711	8.2140	3
-24.8318	8.6989	3
-18.4286	5.4623	3
-16.7148	-10.7193	3
-16.3566	10.8205	3
4.5252	2.9260	4
3.9918	-5.9246	4
-0.0979	-2.5717	4
2.4700	-8.1159	4
3.7481	2.7768	4
0.3657	-9.2328	4
0.8142	-8.7895	4
2.8951	3.5270	4
0.9585	-8.1743	4
3.6525	-4.8072	4
5.4408	-0.2663	4
-2.3365	-7.0080	4
-0.3402	-6.2329	4
1.0422	-6.0837	4
0.1196	-5.6826	4
-0.7393	-6.2762	4
2.8043	-3.6689	4
4.5488	0.4266	4
-4.3587	-5.8826	4
2.6966	1.7352	4
3.0111	-2.0906	4
2.5899	-3.4137	4
-0.6586	-5.4299	4
0.3870	-6.2775	4
2.9867	-7.5529	4
-1.2215	-7.2574	4
4.8110	-4.5775	4
3.4949	-9.1751	4
1.1186	-3.7262	4
3.7353	-3.0417	4
3.8346	2.6575	4
1.3138	-9.4992	4
-0.2439	-5.3236	4
-0.8388	-3.9998	4
0.5009	-0.8584	4
-1.9857	-5.1238	4
10.2781	2.1447	4
9.5727	1.0731	4
3.2962	-2.3800	4
7.2719	-3.3345	4
-1.4495	-5.8601	4
-0.2239	-8.1964	4
0.5731	-5.1239	4
2.8732	-7.2959	4
2.3050	2.0711	4
3.2897	-6.8890	4
5.0075	-4.3837	4
-1.4711	-6.0048	4
8.9983	0.2544	4
0.1672	-7.8034	4
14.1991	-15.6804	5
18.2736	11.3435	5
22.3766	12.0102	5
22.2154	13.8056	5
15.4470	-20.9299	5
11.5288	-15.5163	5
13.0896	-16.4142	5
20.1985	7.8674	5
12.4249	-15.8200	5
13.3369	-14.7579	5
12.9642	-16.3409	5
13.4901	-14.9658	5
12.9773	-22.9228	5
13.5636	-16.7633	5
14.1813	-20.7732	5
18.6854	12.2412	5
20.9844	11.8596	5
16.2867	5.7336	5
21.4549	11.2829	5
12.9438	-13.7311	5
19.9797	11.7671	5
18.2187	11.9563	5
15.2333	-18.2686	5
12.6808	-17.2942	5
13.6319	-21.5684	5
22.6403	11.4966	5
22.3832	13.6066	5
15.2833	-18.5917	5
18.2125	11.4793	5
16.9527	-17.2523	5
13.6288	-19.2098	5
13.0850	-21.2582	5
16.0315	-20.8321	5
19.8660	12.5516	5
16.0310	6.1769	5
20.1762	9.3424	5
19.6673	13.1761	5
17.3702	-19.2717	5
13.3448	-23.0416	5
21.7158	13.5804	5
20.6158	11.0142	5
19.6377	11.3151	5
23.0901	12.5811	5
20.8087	13.4792	5
19.0308	10.1337	5
19.4892	11.1947	5
20.1494	9.2679	5
16.0292	-16.4665	5
22.1938	12.3118	5
18.4195	11.9793	5
-26.2344	16.4472	6
-23.6663	14.9136	6
-25.0744	16.1755	6
-10.2144	-19.5479	6
-27.6693	18.0707	6
-11.2247	-11.4754	6
-23.3022	15.0033	6
-8.4396	-18.8152	6
-27.4697	19.3548	6
-24.5096	19.0948	6
-23.3698	14.5118	6
-27.0672	16.5635	6
-23.2179	17.3524	6
-25.5299	17.6357	6
-10.9655	-12.3580	6
-25.4496	16.7538	6
-28.0160	18.0252	6
-12.3309	-11.1986	6
-10.4803	-11.1495	6
-21.2450	14.4495	6
-22.9644	17.0065	6
-25.0001	19.6366	6
-25.8004	17.0858	6
-28.2415	19.5584	6
-12.1989	-17.7774	6
-11.9023	-14.0935	6
-22.3206	15.0088	6
-11.5077	-16.8598	6
-26.3520	18.9713	6
-12.3031	-10.4150	6
-12.1215	-14.8192	6
-25.9845	15.8739	6
7.8359	-8.1398	6
-11.1277	-18.0136	6
-11.5439	-17.5791	6
-12.1654	-15.8620	6
-13.4461	-14.9779	6
-28.9629	17.8869	6
-26.3532	16.0714	6
-24.1609	20.0061	6
-13.5765	-13.0471	6
-28.8011	19.4666	6
-13.3529	-12.7844	6
-14.6366	-11.4618	6
-11.6662	-8.3926	6
-28.1805	19.2717	6
-9.4659	-11.6412	6
-13.1962	-11.0053	6
-12.1035	-12.2342	6
-28.2814	17.4632	6
5.0325	18.4056	7
15.5325	13.0616	7
10.0501	15.8129	7
4.7273	12.9639	7
8.1934	14.4914	7
-1.8870	14.8850	7
0.8161	15.2847	7
6.6059	11.4502	7
5.5948	13.9145	7
4.8183	13.3946	7
5.6497	19.7614	7
4.2475	12.1565	7
2.2896	18.4381	7
4.3890	12.3189	7
6.8190	13.6036	7
-1.7284	17.4767	7
6.2326	12.8681	7
7.1899	12.3234	7
4.4086	16.1065	7
-1.2152	15.8573	7
6.2196	17.6133	7
0.3395	19.9342	7
-0.2391	21.9051	7
7.2474	18.3856	7
6.5976	14.5858	7
0.4866	21.5760	7
2.0901	18.0572	7
6.6978	19.5627	7
-2.8512	13.2091	7
4.8879	17.0114	7
6.1179	14.0775	7
6.4465	18.6177	7
2.7904	12.6354	7
7.5958	14.5841	7
10.6312	17.9507	7
7.3694	18.2806	7
5.0804	18.6529	7
6.3145	11.8974	7
9.2771	18.4173	7
5.5371	19.6883	7
8.7403	18.8381	7
0.1754	21.5193	7
2.4463	18.3130	7
4.8007	13.2875	7
6.3483	20.4681	7
4.5516	16.6353	7
4.1307	15.1972	7
1.4196	17.5652	7
10.0219	20.2194	7
-0.2964	16.8007	7
16.1218	-10.3026	8
12.5023	-25.8219	8
7.2238	-18.5321	8
8.2248	-18.6886	8
18.7073	-22.2355	8
20.8617	-17.2849	8
20.2129	-14.4202	8
22.6300	-19.3240	8
12.5860	-26.2368	8
9.8914	-20.9492	8
20.5195	-18.1341	8
17.3925	-10.6190	8
16.7435	-11.8932	8
14.7429	-8.1949	8
20.7719	-17.7832	8
18.5334	-22.9258	8
10.4894	-22.2229	8
10.3498	-22.8591	8
15.4644	-8.6638	8
15.2289	-9.9218	8
8.6724	-18.9853	8
10.1503	-21.7368	8
12.0858	-25.0596	8
17.6675	-13.5216	8
7.7133	-18.6180	8
11.2069	-25.9295	8
11.2198	-26.7971	8
19.1232	-15.2631	8
20.2942	-16.1895	8
20.3787	-18.1517	8
20.5744	-25.8189	8
11.1274	-24.6033	8
18.6942	-14.9842	8
8.9358	-19.2103	8
11.4933	-26.7665	8
18.3356	-21.0746	8
19.2456	-24.6640	8
22.5249	-19.3444	8
10.0752	-21.3431	8
17.8388	-22.6477	8
11.1143	-25.0980	8
17.9081	-23.0490	8
12.8475	-25.4198	8
10.9957	-25.6198	8
19.7379	-16.2230	8
20.4272	-14.4728	8
22.2230	-18.9774	8
16.8752	-11.4300	8
18.7984	-22.1102	8
20.5343	-18.6724	8
4.0026	-27.5739	9
2.2549	-15.6172	9
2.0045	-17.1054	9
5.5544	-22.7862	9
4.2083	-25.0954	9
0.0958	-21.9445	9
1.3748	-23.1933	9
9.3004	-27.5419	9
3.4971	-25.6392	9
3.8997	-16.0607	9
6.0223	-24.4528	9
2.8420	-17.5586	9
0.9316	-22.9316	9
3.5146	-16.8864	9
3.1788	-15.8296	9
2.8913	-16.5543	9
6.2506	-21.5140	9
8.4776	-26.5254	9
5.6219	-19.4958	9
7.6617	-27.3058	9
5.9180	-23.7978	9
2.9041	-26.5915	9
-0.3286	-22.9502	9
9.1869	-27.6383	9
2.0976	-21.2395	9
6.9898	-26.3218	9
6.0945	-25.6358	9
4.8337	-28.4268	9
6.4028	-22.8809	9
4.7534	-27.1865	9
5.2415	-21.2810	9
3.5145	-16.8881	9
3.5108	-25.6497	9
9.4501	-26.5641	9
4.2653	-26.1503	9
6.2540	-21.5144	9
1.1530	-21.8100	9
9.4183	-26.9381	9
8.5955	-26.1871	9
1.2774	-22.5068	9
6.7459	-25.3079	9
6.3062	-20.0904	9
0.7335	-23.3718	9
3.9397	-27.0497	9
2.2653	-22.2980	9
5.3151	-27.5337	9
0.6418	-22.3814	9
8.2766	-27.9395	9
4.7616	-26.6137	9
2.2571	-16.3124	9
22.0335	-8.2648	10
24.8852	-7.7407	10
26.1866	-12.1705	10
24.9887	-13.8186	10
26.7752	-4.1797	10
21.9326	-1.7603	10
25.4140	-4.4789	10
21.7249	-5.1715	10
24.5293	1.1634	10
21.9955	-3.3651	10
20.7172	-5.4306	10
23.2464	-7.6366	10
23.4091	-3.9271	10
24.4596	-4.9663	10
25.0147	-1.1412	10
25.3195	2.9564	10
22.3206	-1.4962	10
25.5563	-3.8237	10
24.9970	0.1247	10
21.2633	-5.1580	10
23.0651	-6.8594	10
24.1080	-2.6462	10
21.5892	-9.1644	10
20.5025	-1.6131	10
26.7361	-10.2111	10
23.6385	-2.1000	10
21.5184	-5.9824	10
26.0174	0.0706	10
23.2792	-2.1910	10
26.4642	-1.2767	10
26.4898	-9.4085	10
13.8407	-26.3528	10
19.5855	-1.8912	10
25.5642	2.6296	10
21.8651	-4.8754	10
24.9270	2.2093	10
25.0436	0.9519	10
23.0340	-6.9503	10
22.8145	-3.8728	10
-4.2875	-1.1619	10
22.3229	-2.4173	10
20.1120	-7.9244	10
20.8240	-0.4187	10
12.0859	-27.6878	10
-3.7812	-1.4519	10
24.1075	-4.6218	10
23.5690	-1.4039	10
26.5084	1.3128	10
24.3923	-2.5778	10
25.0481	-1.1239	10


==> chapters/data/tsne-test-embedding-tinyNet-module4.csv <==
x	y	classId
-1.0754	-25.0624	0
-0.3102	-19.7512	0
-0.2504	-24.4552	0
-2.4964	-23.6020	0
-3.7430	-19.9757	0
-1.1601	-19.6896	0
-7.6593	-18.7572	0
-6.7584	-19.7498	0
-7.2224	-19.2446	0
-2.2947	-18.5050	0
-5.7020	-22.4296	0
-4.1373	-15.4065	0
-0.9050	-25.3161	0
-0.5165	-22.5369	0
-0.1967	-26.0564	0
-5.2028	-22.6033	0
-6.1181	-15.4224	0
-6.9342	-19.0434	0
1.3390	-11.3641	0
-2.7019	-18.9046	0
-4.5068	-14.1466	0
0.1715	-19.9961	0
-25.8004	-4.1819	0
-7.5065	-21.3228	0
-7.5207	-20.1979	0
-1.1202	-22.6354	0
-0.5530	-20.8935	0
-2.6601	-15.4209	0
-5.1098	-13.6420	0
1.6569	-21.2749	0
-4.8710	-15.5063	0
2.4896	-22.6045	0
0.6715	-21.9270	0
-4.5792	-21.8359	0
-3.1583	-23.9193	0
-4.0200	-16.0625	0
-3.5270	-19.9029	0
1.1257	-23.2586	0
-5.3937	-26.2820	0
4.1823	-20.9486	0
4.2741	-21.8588	0
-0.4686	-22.3058	0
-5.1217	-22.8932	0
1.4244	-20.0139	0
-0.1316	-18.2897	0
4.5418	-21.7595	0
-3.5815	-19.4980	0
-4.8065	-15.8821	0
-0.7292	-25.5711	0
-4.3964	-22.1978	0
-21.8745	-0.9050	1
-26.9849	9.8245	1
-26.2206	7.6254	1
-25.2634	11.1273	1
-24.6327	-1.4246	1
-22.1747	7.0449	1
2.9035	-24.3569	1
-23.7975	8.0446	1
-25.5269	7.1691	1
-19.9243	8.6287	1
-20.9929	6.4480	1
-22.1981	1.0201	1
-15.9231	2.3053	1
-24.1915	7.4049	1
-22.0309	6.1177	1
3.7276	-25.4088	1
-27.8087	11.3717	1
-19.7091	9.3401	1
-28.5772	6.9336	1
-15.8053	1.7358	1
2.5796	-25.5807	1
-21.3910	9.2580	1
-27.8217	9.4167	1
-26.1240	4.2663	1
-28.5638	7.0189	1
-24.5306	8.0667	1
-11.5399	8.7707	1
2.6886	-26.8952	1
-25.1239	10.1021	1
-16.1225	1.6415	1
-24.9711	-0.7608	1
-25.8140	2.9510	1
-18.9458	3.4317	1
-23.4432	8.9130	1
-20.0977	7.7433	1
-25.2714	4.9583	1
-22.7071	6.0175	1
-26.5846	9.3425	1
-24.6951	-1.3294	1
-26.7136	8.5266	1
-23.3378	5.8860	1
2.4127	-26.4887	1
-22.6897	6.8130	1
-24.9448	4.2566	1
3.6169	-24.8189	1
-27.4981	8.7510	1
-17.2853	2.1790	1
-19.7353	3.7450	1
-23.3577	10.4441	1
-24.5242	8.8661	1
-23.8893	-20.7121	2
-23.0330	-18.8258	2
-21.5719	-18.2373	2
-23.0079	-23.5697	2
-27.5567	-18.2202	2
-29.0652	-20.8727	2
-24.3028	-24.7968	2
-22.9003	-27.5651	2
-23.7873	-23.2555	2
-23.0732	-22.5894	2
-22.7916	-26.8189	2
-23.6188	-26.7720	2
-2.0233	-26.9300	2
-29.3885	-22.2401	2
-19.1669	-22.6741	2
-21.4973	-20.0813	2
-20.3539	-24.7988	2
-20.5625	-22.3505	2
-22.8291	-18.8996	2
-20.6167	-21.3534	2
-23.4961	-18.0417	2
-20.1326	-22.3041	2
-24.2273	-26.5108	2
-27.4290	-20.1647	2
-27.2715	-23.8414	2
-25.2596	-18.8026	2
-20.4209	-22.4278	2
-26.4894	-24.1645	2
-26.8795	-22.2279	2
-23.4699	-22.1417	2
-13.2557	-25.5003	2
-22.0989	-24.3815	2
-17.9225	-22.6445	2
-23.6523	-21.4131	2
-26.5725	-21.9638	2
-25.0391	-19.3099	2
-7.8181	-34.0263	2
-25.7851	-21.6068	2
-26.9281	-22.7560	2
-26.0649	-19.5426	2
-26.3661	-26.2087	2
-23.3824	-23.4886	2
-28.9830	-20.6683	2
-22.7612	-24.7365	2
-24.2758	-21.4655	2
-25.5478	-26.4445	2
-23.7414	-20.8070	2
-20.1674	-23.2661	2
-21.2064	-25.9761	2
-18.9126	-21.4390	2
-13.7187	-1.3454	3
-7.1136	-30.7540	3
-8.0384	-32.5472	3
-13.3889	-28.4473	3
-13.1842	-28.1283	3
-15.8135	-17.2302	3
-10.1049	-33.8036	3
-8.1205	-32.7314	3
-8.7481	-30.5321	3
-14.3965	-27.8394	3
-13.5720	-16.4582	3
-5.2019	-28.8386	3
-5.9226	-31.4691	3
-8.7505	-28.4632	3
-14.7946	-1.1267	3
-9.3924	-31.4351	3
-16.2685	-15.5685	3
-25.7269	-4.1090	3
-9.4781	-29.2498	3
-1.9501	-31.9100	3
-5.3864	-32.0790	3
-14.3256	-29.1858	3
-6.1008	-29.1696	3
-7.6094	-30.5153	3
-15.1557	-17.8983	3
-4.5133	-31.2706	3
-15.8270	-15.8099	3
-13.7635	-17.0512	3
-16.0408	-16.4687	3
-7.3103	-28.0849	3
-10.9096	-21.1206	3
-11.5409	-31.4770	3
-10.5722	-31.8998	3
-2.6975	-32.2080	3
-14.8663	-17.5209	3
-9.6204	-31.1384	3
-13.8893	0.0431	3
-8.9966	-28.6955	3
-5.7125	-33.1978	3
-9.9711	-30.2573	3
-16.6800	-16.8765	3
-10.2984	-29.1520	3
-7.9867	-27.4706	3
-11.5507	-21.0859	3
-7.8829	-32.8245	3
-8.7571	-26.2837	3
-3.2780	-31.0085	3
-14.9629	-27.5216	3
-13.8695	-15.9350	3
-11.1403	-20.9667	3
-10.2429	10.4539	4
-9.2536	2.1185	4
-1.2236	3.9809	4
-8.2610	0.7005	4
-10.0919	10.2417	4
-2.8014	-0.5578	4
-4.4915	0.2178	4
-8.8203	9.7633	4
-3.8176	0.9886	4
-7.5392	5.8138	4
-8.2172	13.0770	4
-3.4929	2.8052	4
-6.7806	3.7407	4
-2.4654	2.7105	4
-5.7347	3.1669	4
-5.7142	4.2630	4
-12.0996	14.8343	4
-9.0501	13.1054	4
-4.8257	3.1510	4
-9.1874	15.7210	4
-12.1440	11.2712	4
-13.5567	9.7934	4
-5.0757	4.4063	4
-3.4179	1.6223	4
-5.0164	-1.0210	4
-6.4124	5.3943	4
-10.3896	5.6025	4
0.1149	3.0461	4
-1.9949	6.1961	4
-11.7886	15.6972	4
-10.1790	10.7647	4
-2.9493	-1.5360	4
-2.6616	2.3792	4
-8.9013	4.2902	4
-9.5642	3.3810	4
-2.3546	4.1770	4
-3.6721	10.7356	4
-3.7626	10.2804	4
-12.9515	12.0196	4
-11.1677	5.4349	4
-5.9955	4.9970	4
-8.3739	0.0741	4
-4.2883	2.6090	4
-8.5297	1.5825	4
-10.5218	14.2767	4
-4.1032	1.2478	4
-10.2075	5.2707	4
-6.3421	3.9255	4
-5.7630	11.1936	4
-3.7756	3.3772	4
11.1115	14.1440	5
6.7997	22.0030	5
5.7362	17.5219	5
10.3753	20.0204	5
8.8362	3.2108	5
7.9737	15.7267	5
11.2635	13.5016	5
0.8187	20.0284	5
8.7905	15.3831	5
9.3324	13.1445	5
11.6545	14.7606	5
10.5852	12.4320	5
10.5495	6.1534	5
11.6336	14.3170	5
7.5634	10.2732	5
4.2094	20.0120	5
6.7713	18.8446	5
4.4094	15.9159	5
5.3908	18.6856	5
9.9199	17.2702	5
4.5230	19.0170	5
3.0727	18.3017	5
6.3805	11.6575	5
8.4562	14.6352	5
9.7669	6.0224	5
6.2023	17.6612	5
8.7701	19.0223	5
7.2179	13.7253	5
3.3542	19.9919	5
9.5424	9.5650	5
6.9617	10.8632	5
6.9043	11.3252	5
10.4064	3.1667	5
7.6447	21.3960	5
3.2202	15.8618	5
1.4097	19.9942	5
3.6948	19.3775	5
9.3557	3.8501	5
11.2283	4.8570	5
10.0402	19.8405	5
4.3986	20.8543	5
7.8413	20.8167	5
7.7914	17.5217	5
8.3763	21.0491	5
6.2351	20.6617	5
5.5110	20.4130	5
1.5197	20.9101	5
6.4186	14.8603	5
7.8411	19.0088	5
3.5810	19.4269	5
-21.2178	-11.8285	6
-20.4848	-6.2582	6
-23.0266	-12.0242	6
-14.7277	-7.8114	6
-23.8138	-13.0552	6
-7.1477	-7.3834	6
-21.3150	-6.3695	6
-14.7217	-7.8629	6
-24.1661	-11.3860	6
-27.3818	-9.0979	6
-22.0869	-6.0632	6
-21.4907	-13.0449	6
-22.9599	-8.7957	6
-21.0270	-12.8260	6
-8.5918	-7.4697	6
-21.3794	-10.3163	6
-23.5795	-13.7770	6
-10.6311	-8.2052	6
-7.4287	-6.4070	6
-21.2945	-5.9558	6
-22.4511	-7.2513	6
-26.1914	-9.2552	6
-22.0878	-10.6723	6
-21.0198	-13.2149	6
-13.0542	-9.2171	6
-12.8100	-11.0145	6
-21.5062	-5.1881	6
-11.9737	-9.1959	6
-23.5196	-9.5442	6
-8.5698	-7.2353	6
-12.5321	-10.5905	6
-20.3731	-10.6930	6
-5.4266	-6.5504	6
-16.1481	-9.3342	6
-15.6156	-9.2899	6
-12.2554	-10.6710	6
-11.2419	-9.0319	6
-22.7298	-14.6194	6
-20.9061	-9.3226	6
-25.0340	-10.6659	6
-9.6804	-9.9397	6
-20.7555	-14.4275	6
-6.4536	-10.5234	6
-11.0902	-9.1575	6
-10.4020	-5.1679	6
-25.9243	-10.0830	6
-17.0703	-8.7557	6
-8.9219	-6.6013	6
-7.2775	-8.4133	6
-23.1186	-13.8780	6
-12.6340	24.0107	7
-5.9164	21.3833	7
-10.4421	20.9954	7
-17.9583	21.6508	7
-11.8754	21.5049	7
-18.6595	15.7330	7
-16.1280	17.3855	7
-13.3642	22.7172	7
-15.7269	25.0415	7
-14.3144	22.9389	7
-10.9491	20.0903	7
-17.5038	25.8268	7
-15.3315	19.2638	7
-17.2415	25.0777	7
-14.8583	23.7679	7
-15.2271	16.2235	7
-15.4148	24.5591	7
-16.1458	23.5546	7
-17.9974	21.2975	7
-16.3068	14.8860	7
-12.2012	25.4418	7
-17.4395	17.6141	7
-19.1245	18.1311	7
-11.6483	24.5068	7
-14.8132	23.3075	7
-20.8092	17.5207	7
-16.5885	18.2586	7
-13.5413	19.6443	7
-18.6036	15.6154	7
-14.4318	26.6461	7
-15.1534	24.0877	7
-10.8515	19.7025	7
-18.9181	24.3587	7
-12.9676	22.3440	7
-10.0208	24.0784	7
-12.7486	21.0323	7
-12.0509	19.4928	7
-13.9334	23.9973	7
-12.4564	25.7649	7
-11.4601	20.5376	7
-13.8702	25.6582	7
-21.0957	16.6866	7
-15.9505	20.1947	7
-18.0844	22.9677	7
-10.1519	22.0461	7
-15.4316	26.5005	7
-17.3549	22.8494	7
-16.5954	15.8409	7
-14.3539	24.7524	7
-14.7175	15.3751	7
17.6452	5.3398	8
26.7426	-8.4751	8
13.6843	-1.7529	8
11.6416	-2.6030	8
19.9142	-1.7023	8
21.8176	-0.1839	8
21.8120	5.1152	8
24.3798	1.2872	8
26.8718	-8.6994	8
21.4939	-5.5645	8
24.4088	1.8213	8
17.3083	2.9773	8
17.2332	2.2608	8
18.5064	8.6534	8
22.1506	-0.7574	8
19.3948	-3.5482	8
22.4029	-4.6856	8
24.7480	-7.6888	8
15.5922	5.2724	8
17.3186	8.3112	8
11.6478	-4.0789	8
21.3245	-5.5104	8
25.1984	-8.1393	8
18.2820	3.5010	8
11.5567	-1.8930	8
26.6254	-5.9264	8
27.7022	-7.7751	8
22.9763	2.7808	8
22.6141	0.6157	8
23.2479	2.2770	8
19.1773	-1.0969	8
25.7764	-6.5369	8
22.1489	3.0853	8
11.1519	-3.3801	8
27.7125	-7.7578	8
19.8193	-0.4406	8
13.6454	0.0474	8
22.7900	0.5043	8
21.6304	-5.8163	8
18.7541	-3.9221	8
26.2897	-6.4695	8
18.9814	-3.5365	8
26.1153	-8.0222	8
25.5922	-5.4556	8
22.8479	3.0882	8
21.6991	3.8919	8
24.3135	0.6058	8
18.3630	3.2897	8
19.6874	-0.6568	8
21.9129	0.8422	8
17.6889	-12.2083	9
7.6757	-9.2852	9
9.2536	-7.8192	9
12.6545	-14.3975	9
15.8950	-12.0850	9
13.2173	-11.0218	9
13.3792	-8.9462	9
17.9157	-16.4744	9
20.1756	-14.6513	9
9.6094	-8.3376	9
13.3529	-14.7669	9
8.8317	-10.7410	9
13.0517	-9.5502	9
8.0969	-10.6413	9
8.4371	-9.4769	9
8.8670	-10.0639	9
10.5291	-14.2764	9
17.0248	-14.5278	9
8.5531	-13.1225	9
18.8178	-14.3059	9
12.2589	-14.3028	9
20.0201	-12.2626	9
14.7711	-10.8875	9
17.7713	-15.5672	9
11.2447	-7.3895	9
14.5719	-15.2934	9
14.7967	-16.0017	9
20.0592	-9.8117	9
11.7746	-13.6026	9
16.8403	-10.7232	9
10.1657	-14.1187	9
9.7042	-9.6823	9
19.0085	-11.4674	9
17.9936	-15.7246	9
16.7394	-12.5876	9
10.1245	-13.7142	9
13.9979	-10.1060	9
17.3541	-16.3390	9
19.3566	-15.2293	9
12.0343	-9.6021	9
14.8810	-14.6146	9
10.3464	-15.1312	9
13.0770	-9.5915	9
17.6795	-11.7249	9
11.0317	-10.0590	9
18.7570	-9.4101	9
12.1868	-10.1603	9
15.1339	-15.6973	9
17.2811	-11.2422	9
9.7042	-9.6823	9
28.2951	10.4853	10
29.4870	13.8454	10
31.0171	14.1008	10
29.8199	12.4268	10
28.8866	15.9274	10
22.1339	13.8683	10
28.2992	15.4516	10
26.7524	8.9690	10
23.6701	17.9642	10
23.1318	13.0225	10
25.9528	6.8010	10
27.1811	10.4852	10
28.7126	10.9491	10
29.4283	14.5361	10
25.9615	16.1928	10
24.0737	19.7601	10
25.9575	11.3968	10
25.5301	12.9627	10
24.1878	17.4868	10
27.0186	11.5335	10
29.0159	12.8425	10
26.0336	12.6093	10
27.1172	6.4456	10
22.7812	10.5209	10
26.6257	12.7317	10
25.0636	14.2729	10
27.1165	12.9811	10
25.2580	14.9632	10
27.8931	8.8991	10
26.6316	16.5911	10
30.3506	13.0666	10
28.3470	6.3963	10
24.6427	13.0958	10
24.8413	19.3265	10
25.5404	9.2118	10
23.7755	18.6380	10
23.4325	19.1570	10
28.2444	12.5068	10
26.1296	13.1901	10
-14.7989	-1.4132	10
25.8049	11.9884	10
30.9600	10.9101	10
21.9492	13.7125	10
27.7005	5.1842	10
20.6228	15.7426	10
28.0088	14.3411	10
24.9159	10.8635	10
26.2899	17.5788	10
24.1556	14.5032	10
23.5305	16.9708	10


==> chapters/data/tsne-train-embedding-arisNetCNN-BN-fc1-64.csv <==
x	y	classId
6.8698	-11.5508	5
-11.8656	-13.3675	3
-13.7879	5.0922	2
4.5051	-0.7390	4
8.9854	10.8802	8
-14.0972	-11.5214	3
-11.5604	4.9533	2
4.4327	0.3046	4
9.6672	1.7385	10
8.1081	-7.8834	5
10.5769	11.0285	8
-5.5653	-3.7096	0
-5.4826	12.3717	1
-10.0298	13.4331	1
9.8431	-9.3434	5
-10.5293	13.3826	1
-0.8349	4.5781	6
-10.3995	5.7221	2
11.9313	-0.0929	10
-9.0361	3.2536	2
-11.6512	-10.7575	3
-8.9656	3.1613	2
10.6504	-8.3408	5
-8.5184	13.6352	1
-9.6249	13.5968	1
-10.0181	13.1698	1
-12.7017	-10.0116	3
-1.0944	5.2616	6
-9.2103	4.9300	2
-1.1385	-6.4700	0
-12.2860	2.2314	2
0.1269	-6.0988	0
-2.4350	13.6102	1
-10.8065	3.5285	2
-3.0278	-7.1409	0
10.6476	-7.8884	5
5.1073	-0.7937	4
-10.9727	12.5849	1
-12.0969	-14.3432	3
4.5521	-1.4386	4
9.1758	0.3368	10
-5.8262	15.9555	1
8.9904	0.5314	10
3.4000	-2.1922	4
-6.2400	10.4404	1
3.0594	-0.5120	4
-2.9112	-3.2810	0
0.7467	-5.9736	0
-2.0005	-4.6661	0
-12.6270	-14.0657	3
3.7506	-1.2314	4
-6.4702	11.1642	1
11.7300	-1.3869	10
10.1577	11.3677	8
-1.8350	2.8816	6
9.7972	10.2465	8
-3.2190	-15.2609	7
-4.4010	-6.1121	0
-3.0894	15.2119	1
-0.3919	-14.5809	7
7.0844	-12.9213	5
-9.4815	11.2356	1
-3.0063	13.8515	1
-12.9311	4.2804	2
-11.5527	-11.0313	3
10.0540	0.6934	10
-6.9876	12.4200	1
-0.4686	-13.7009	7
-1.1495	6.0236	6
-1.4894	-16.4280	7
-9.6881	12.8941	1
10.1292	-10.2185	5
10.0043	-10.8837	5
8.8374	-9.9469	5
-11.2576	5.2952	2
11.8691	2.1056	10
-12.1441	6.3766	2
12.7206	1.0951	10
-9.5046	4.5576	2
-0.9049	-14.9563	7
-2.4420	-17.2579	7
-10.7534	3.1856	2
9.1216	10.7440	8
-0.5534	6.1065	6
11.2605	0.0922	10
-3.7942	16.1945	1
-8.3605	15.9903	1
-3.3566	14.6994	1
-14.6010	-11.6156	3
10.0495	1.1591	10
-6.8711	-5.7584	0
-11.4126	-13.3085	3
12.0299	-8.9304	5
-10.7865	12.0793	1
6.2741	6.2475	9
-7.6715	12.4537	1
-13.0452	4.2879	2
-2.0520	-7.5803	0
3.9884	-1.4479	4
9.0507	-12.7532	5
-6.8864	-5.8252	0
9.4349	11.1377	8
-5.0430	-4.6913	0
-11.3358	5.7705	2
-3.7588	13.1033	1
6.9413	-9.0343	5
9.5090	10.7896	8
-4.1484	-6.7433	0
5.5833	7.1792	9
12.1371	-1.7488	10
7.7999	-7.5868	5
6.8024	-9.4116	5
9.0049	11.0567	8
14.9220	-0.7885	10
-14.8625	3.1999	2
-5.7936	13.6697	1
7.6039	-8.2606	5
-4.9167	-7.0493	0
-13.1347	-11.3210	3
3.5402	-0.2031	4
-14.8371	-12.0954	3
-3.6741	-5.8203	0
-11.3575	2.0682	2
-3.3818	-16.3841	7
10.5036	1.3166	10
12.9770	0.4015	10
-1.6063	-8.4259	0
7.1923	-6.3311	5
-0.6842	-7.5979	0
-2.9530	-6.4306	0
-12.1297	-12.3731	3
-13.3046	6.2486	2
-4.6217	9.8714	1
5.9497	6.6827	9
10.3659	0.4650	10
-15.1471	5.8902	2
-9.4074	5.1301	2
-3.2878	-4.8231	0
-12.5312	6.5676	2
-12.8313	-13.5203	3
-1.2447	-6.8407	0
-1.2288	-16.3819	7
-12.2949	6.9177	2
9.0594	0.9026	10
8.9002	11.6471	8
-0.6003	-5.8752	0
0.0441	-14.6807	7
-8.0152	3.0946	2
13.8049	2.1336	10
-10.3611	13.5749	1
7.6001	-10.5792	5
-2.2546	-16.1020	7
11.9287	-10.1387	5
13.4528	-1.7637	10
-12.8575	-13.1718	3
6.9712	-10.2365	5
9.3439	-7.0499	5
10.8405	10.5404	8
-10.0491	14.1879	1
-3.1477	-5.3198	0
-0.4325	-17.5491	7
5.9611	6.6660	9
-11.6199	0.7774	2
-4.0465	13.2164	1
4.6324	-0.5719	4
-2.9135	-17.0963	7
-2.5984	14.2558	1
-4.7818	-6.6915	0
5.5182	7.2708	9
-13.1663	6.7900	2
-0.3985	6.6979	6
-5.3583	10.0223	1
-15.6372	4.5095	2
-0.6037	-4.5126	0
6.5761	-10.9717	5
-2.6099	-8.4791	0
-5.2858	12.7964	1
-2.6875	10.7427	1
-12.4138	-11.7602	3
10.8850	-10.7578	5
-1.1234	6.4087	6
5.9417	6.6930	9
-8.3725	13.3008	1
-8.0594	11.4785	1
-5.2458	13.6905	1
9.2981	-10.0682	5
0.9069	4.8857	6
-1.5676	-2.9685	0
10.2951	2.4100	10
6.5894	-11.0131	5
-2.0695	-4.4060	0
-12.5041	-10.7077	3
12.6221	-0.8122	10
-0.5670	-7.6788	0
-2.6213	-7.3831	0
6.3147	-8.0353	5
-1.6896	-16.9393	7
9.1126	2.6742	10
9.5076	-11.5565	5
-9.0134	12.8464	1
-1.4299	-16.1393	7
-2.9378	-8.2915	0
9.6184	-8.2833	5
-13.5785	5.6083	2
-15.1095	-11.9761	3
-3.8135	10.3787	1
-9.2503	13.0944	1
10.6085	-2.2171	10
-1.2048	-14.8480	7
-4.6837	11.9473	1
-0.9920	3.7566	6
10.4060	11.3197	8
12.6059	-2.1993	10
11.4324	1.3038	10
-12.0718	-11.0071	3
10.6561	-9.3360	5
0.9820	5.0587	6
-13.2692	1.7747	2
-2.1467	16.3274	1
4.6819	-1.4903	4
9.5391	10.4330	8
-6.8454	10.0660	1
13.1135	0.6037	10
-0.3987	5.4541	6
9.4304	-11.5981	5
-13.4361	-12.5337	3
5.0629	-2.0225	4
5.6199	-10.4396	5
-7.9891	16.1039	1
-12.0953	5.0756	2
-1.5965	-3.4695	0
9.8476	11.3066	8
-13.5815	-13.9824	3
-12.5739	6.0560	2
-14.7396	3.1228	2
-6.9909	16.5868	1
4.0073	-1.4759	4
-3.8456	12.1159	1
9.5823	11.1258	8
-10.7035	0.2566	2
9.1843	-10.7972	5
-3.7525	12.2307	1
-10.1392	-11.6349	3
-8.5062	11.3524	1
5.7164	-9.3840	5
10.1822	9.9181	8
-9.8597	4.4419	2
-0.4000	6.5714	6
6.6487	5.7509	9
-13.8701	-12.5867	3
-5.1094	-4.6536	0
10.2189	-2.0384	10
-1.7845	-7.5171	0
-6.2716	14.9106	1
-8.6779	15.0608	1
-1.6314	-0.8685	0
-10.7022	5.1760	2
1.4192	6.3750	6
0.4088	5.1189	6
-5.9471	-4.2574	0
-12.5933	3.3571	2
-3.6643	-15.7171	7
-13.8873	4.6980	2
-14.4331	6.7937	2
-9.3756	13.5657	1
-10.6927	4.2613	2
9.9934	12.0483	8
10.6257	-8.6165	5
10.0498	0.9122	10
-3.5317	-16.7726	7
9.1401	-11.9508	5
-0.4449	-13.6831	7
11.6087	-0.7378	10
6.1742	-9.0315	5
-10.6364	-13.6552	3
-15.0401	5.8221	2
3.4192	-2.5402	4
-10.1345	-4.8089	3
-2.7053	10.6254	1
-6.4447	12.7924	1
-2.8801	-5.7787	0
-9.4050	3.3819	2
-12.0016	-13.8055	3
6.6417	-10.7142	5
9.2093	-1.6457	10
-4.8497	-2.8471	0
0.2530	5.9147	6
-12.3195	-12.0244	3
-15.0612	3.2696	2
-10.7521	-11.6153	3
-0.0159	-6.6379	0
-4.6105	-16.9261	7
-5.4050	16.3070	1
-7.3646	13.4021	1
10.4636	-9.2874	5
12.4258	-1.5437	10
-1.6669	-15.8466	7
0.4770	5.0263	6
-12.6249	2.3385	2
10.1179	9.9607	8
10.4987	-1.0618	10
9.9551	-0.7380	10
14.1616	-0.2090	10
5.9429	6.6910	9
-3.7491	-18.2041	7
13.6801	1.9421	10
-12.3807	-12.7405	3
-12.5331	7.4971	2
-8.0417	10.3343	1
-12.4001	4.2065	2
10.2231	-8.6649	5
10.0805	-8.6897	5
-5.2533	13.4145	1
-9.9925	3.1232	2
9.7523	-8.1588	5
-10.9605	6.2783	2
-10.8888	3.0384	2
-12.5280	-10.6372	3
11.4875	0.6352	10
4.4050	-1.7419	4
9.7183	10.2757	8
8.7425	-0.0269	10
-2.9184	-2.3544	0
-3.7821	-3.5158	0
-13.1173	6.8742	2
-11.0263	-13.7818	3
-2.4314	-16.3416	7
-6.3444	17.3907	1
10.8617	-0.0073	10
4.5617	0.5299	4
-7.7624	10.0372	1
-13.8579	0.8402	2
-2.5935	-15.9424	7
-2.7518	11.4411	1
-1.7847	3.1976	6
-4.8680	-2.8627	0
-15.2389	-11.0746	2
0.4219	4.2205	6
-13.5337	-12.9798	3
-5.2507	14.6675	1
-13.9778	-13.7561	3
12.4808	-2.4216	10
3.6007	-0.3070	4
9.6851	-12.1621	5
-10.4835	5.5395	2
0.9457	5.1728	6
15.0605	-0.3748	10
-5.1443	10.0849	1
-6.0402	15.0910	1
8.6342	-7.9573	5
12.0794	-2.1737	10
0.2545	6.7221	6
6.7181	-10.8990	5
0.3415	5.7848	6
-12.2312	5.7473	2
9.7451	-8.7060	5
9.9093	0.5476	10
8.2869	-9.7515	5
-2.2032	14.1392	1
-10.4148	12.5005	1
10.0128	-10.2424	5
3.1460	-0.6859	4
10.4373	-2.0795	10
-13.8112	5.5340	2
-12.3636	-12.3863	3
6.5730	5.8516	9
-5.7869	-3.9392	0
-2.6806	-7.9254	0
-4.8723	-3.0761	0
11.6650	-0.2970	10
-9.8665	11.6779	1
4.1842	-1.2747	4
-0.6008	-5.7664	0
-8.0278	13.1415	1
-12.3005	-13.5024	3
-6.9464	15.4655	1
-3.4998	-13.9361	7
2.9063	-4.9541	0
8.9677	-12.2331	5
11.8063	1.7289	10
5.3305	-10.4379	5
9.0287	10.7345	8
-6.6709	9.9667	1
7.6749	-7.4482	5
-13.4065	-10.3907	3
-4.8541	11.5249	1
-12.9488	6.6153	2
-0.3133	-15.1789	7
9.7296	11.2481	8
0.1436	-6.8995	0
-1.4641	-18.2001	7
-1.2481	-17.3125	7
-7.4088	14.7677	1
-1.1007	-8.4803	0
-0.7768	-18.0751	7
-8.4454	12.6399	1
10.0458	-7.3322	5
-3.7809	-16.4967	7
-1.0894	5.4223	6
-13.9664	4.8201	2
-15.7626	4.6282	2
10.3430	11.1196	8
-9.9272	11.9541	1
5.5017	7.2938	9
-8.9606	13.5513	1
0.2501	4.7850	6
3.5463	-2.0247	4
14.3227	-1.5096	10
13.0441	-0.8448	10
-5.6771	13.8754	1
-12.0565	0.5629	2
-12.0030	5.5651	2
9.9982	11.1371	8
-8.1705	10.6516	1
11.3342	-2.9238	10
-0.2566	12.3976	1
4.2417	-0.8066	4
5.9431	6.6912	9
5.8930	-10.8343	5
9.5439	11.1630	8
-7.7411	3.1876	2
-15.0014	-12.1013	3
7.8250	-10.6924	5
-1.7367	-18.1348	7
0.2905	-14.7574	7
-8.7157	-11.5306	3
1.2387	-5.1049	0
-13.7932	4.6515	2
-13.0040	-13.4592	3
3.8190	-0.9930	4
9.7400	-0.6915	10
3.4662	-0.4097	4
-11.1362	6.7485	2
10.5656	-9.2704	5
-6.9617	13.8885	1
-3.8521	10.7747	1
8.1875	-8.1785	5
11.2820	-1.6688	10
9.7759	-10.2302	5
-0.6018	3.8779	6
-5.3868	11.8222	1
-0.3474	-3.5454	0
0.4803	3.1308	6
9.7599	1.0099	10
-13.0992	-12.3650	3
-1.5100	-6.9444	0
13.5399	-1.7539	10
-1.8535	-16.5982	7
-4.2407	-4.3003	0
10.3202	0.4864	10
-5.5898	14.2708	1
-14.0295	2.0495	2
-3.2610	-5.0297	0
-12.0298	-9.9056	3
-9.5862	13.9998	1
-13.5308	3.8349	2
10.8174	10.8141	8
-3.9493	12.6054	1
9.7477	-0.7252	10
-2.4204	-13.8815	7
-3.8582	-13.9330	10
-4.3252	11.1330	1
8.8394	-12.1537	5
6.0161	6.5938	9
7.7403	-8.3911	5
-3.6604	-2.9298	0
-9.5411	6.1163	2
-3.6913	12.4585	1
-0.8162	-17.2932	7
-13.9310	3.1506	2
-2.3180	10.6422	1
-14.5941	5.9841	2
10.2439	-1.9309	10
-4.3052	-17.5540	7
0.3795	4.1313	6
10.7908	-11.0697	5
-9.7948	12.6494	1
-1.6256	6.2531	6
-1.9259	-18.2350	7
-2.5186	-4.7164	0
-3.2165	-15.8213	7
-9.1185	13.9943	1
-2.9322	-9.5901	0
-5.7244	10.7794	1
-11.6926	-13.5584	3
-5.8811	13.8408	1
-3.4547	-4.9667	0
-12.5116	2.5124	2
10.2389	-0.2190	10
11.7928	-10.1680	5
-4.5955	16.5985	1
-1.7576	-8.3031	0
2.4904	-1.1482	4
-1.8192	3.1739	6
9.5056	0.8051	10
-7.3511	14.3714	1
10.1828	-1.8748	10
-1.5942	-0.9211	3
3.4130	1.5684	4
-4.2196	14.4416	1
-3.1420	14.5638	1
4.6870	-1.9259	4
-4.3014	-17.5518	7
7.4855	-11.2581	5
-10.4208	-12.7076	3
-14.2343	3.8499	2
9.8114	1.8876	10
6.2503	-9.9960	5
11.2747	-9.7083	5
-13.0576	3.9501	2
-0.9161	-4.7534	0
-10.7368	4.9266	2
-1.1224	-14.1503	7
4.8415	-2.0410	4
12.5886	0.9570	10
-13.8478	-11.1131	3
5.7177	6.9971	9
-11.7098	-12.0165	3
-2.5912	-3.4436	0
8.5787	10.8391	8
-8.1652	12.3194	1
9.5737	-8.1591	5
11.8277	0.6113	10
-0.6408	-6.9924	0
-11.8418	0.1985	2
9.4542	11.2737	8
-2.7748	-8.1997	0
-0.6147	6.1606	6
-1.2790	5.0174	6
-2.3054	-14.9626	7
-6.7089	11.0328	1
-0.5073	-13.5847	7
-2.9599	-17.0142	7
-10.1615	1.8459	2
10.0962	-11.3703	5
-0.7956	-18.0302	7
-6.5108	14.0488	1
-5.0589	15.5536	1
-10.9899	-9.3733	3
-5.4078	-8.0477	0
-1.3256	6.4920	6
0.7543	5.3161	6
-11.7926	-13.3787	3
0.0347	6.5646	6
-3.3552	-16.2543	7
-2.7271	-17.5842	7
9.6524	-10.4366	5
-4.3928	-3.2154	0
-3.6357	-1.8979	0
-13.4819	-10.9835	3
-15.1786	5.0904	2
3.9185	-0.5791	4
0.9849	-5.3523	0
-5.3990	-4.9061	0
7.1414	-12.1504	5
-3.1647	-13.9508	7
-10.7362	14.3062	1
-2.5981	-6.4351	0
4.4848	-1.6055	4
-13.3699	3.2594	2
9.1916	-9.7768	5
-14.9201	5.7669	2
-1.2749	-17.1142	7
-5.0603	12.9782	1
-8.5738	12.1842	1
-7.3368	12.3027	1
-14.8274	3.3145	2
-0.3508	-7.2745	0
0.5096	6.4817	6
-5.3577	14.4032	1
7.5463	-9.1558	5
-0.7640	-8.3712	0
-0.4092	4.7980	6
-0.1218	12.3247	1
-10.4005	5.2723	2
-0.2299	5.3384	6
4.4935	0.3131	4
-7.3275	-4.5520	0
-11.3312	-11.2756	3
-1.9330	-4.7136	0
-11.5685	4.1424	2
-2.1036	-16.8906	7
-3.9917	-16.3688	7
-14.7116	5.1074	2
10.3362	0.1785	10
-1.9413	15.9442	1
-3.8738	13.0022	1
-2.3706	13.1351	1
10.2716	11.9709	8
8.2338	-9.8936	5
0.6278	-6.1549	0
-0.6808	13.4546	1
14.0739	0.9218	10
9.0818	-10.0392	5
0.1476	4.5854	6
5.7058	7.0131	9
5.1470	-1.4006	4
-1.3383	5.1575	6
0.8021	-5.3727	0
-3.0828	10.5016	1
8.8313	-11.2854	5
-9.8329	2.7070	2
8.3751	-8.9228	5
13.4744	-0.8454	10
-3.0121	10.4251	1
-3.4813	-14.9116	7
8.6602	11.0467	8
10.4664	-10.0002	5
-9.0466	12.3932	1
-12.9937	-13.6645	3
3.1294	-0.3640	4
-0.5635	13.3107	1
-13.5050	-14.1732	3
-2.6311	10.5528	1
10.5636	-10.9030	5
-5.3072	9.3836	1
-0.6248	5.0141	6
-10.8274	-13.2053	3
-3.6137	12.7353	1
-9.6534	12.8331	1
10.2577	-11.8040	5
-5.0214	15.7253	1
-10.3985	5.3966	2
-5.9314	-3.6076	0
-10.2230	-11.3992	3
-0.3406	4.8936	6
0.9466	4.6308	6
-7.6942	13.4446	1
-2.0618	-2.3935	0
0.7605	5.8857	6
-9.8730	13.8616	1
-9.5492	-13.7370	3
7.0465	-8.6008	5
-2.2011	-2.5008	0
-0.3756	-4.3752	0
-10.1445	13.0563	1
-14.7872	6.2540	2
-0.3142	-15.1101	7
-4.1359	-7.5194	0
13.5809	-0.8954	10
9.2983	10.8534	8
-8.2186	16.1244	1
10.8928	-8.3807	5
-11.9334	-12.9210	3
-6.7188	11.2746	1
-1.3245	-5.5612	0
-2.0573	-6.3424	0
10.0263	9.9540	8
-10.2767	1.8226	2
-10.1792	4.7346	2
9.1588	11.3072	8
8.3901	-8.9401	5
-11.6865	4.8731	2
-0.2069	-17.5005	7
4.5853	-1.5822	4
12.5035	1.8507	10
-0.0276	-6.7368	0
-14.0813	6.2301	2
12.1291	1.8564	10
5.4206	-9.5418	5
12.2239	-1.9218	10
-4.9757	-6.6508	0
8.2919	-11.8731	5
-3.8873	-16.4913	7
-1.3740	-5.9305	0
-3.3167	-16.2863	7
11.5842	0.6166	10
-14.1729	-12.8330	3
-11.4826	5.7842	2
-6.7401	14.0016	1
-3.2915	-16.3289	7
-2.1357	-7.7996	0
12.1337	-1.0811	10
12.0110	-0.0149	10
-3.3231	14.7254	1
-1.1431	4.3234	6
-8.0547	13.6222	1
14.9025	-0.5724	10
-2.6896	11.9198	1
10.6759	-11.2709	5
9.2706	11.1493	8
14.8864	-0.5031	10
-1.2587	-6.0719	0
12.6501	-1.3321	10
-1.8998	-15.8402	7
-0.1622	-16.8304	7
-12.8537	-11.6973	3
-8.3298	16.1028	1
-4.3156	10.5287	1
-9.0621	13.5705	1
1.3715	5.4808	6
13.3472	-1.1888	10
-14.0463	4.9718	2
-2.1953	16.2430	1
11.1603	-12.9848	10
-6.1378	13.4086	1
12.2321	-2.6418	10
-5.2177	14.5609	1
-12.5481	4.2789	2
9.5567	-0.7106	10
-2.6424	-15.6304	7
-11.7961	3.2443	2
-4.5460	16.7842	1
-0.7518	4.4702	6
-11.4798	-10.9788	3
-5.2464	12.0637	1
-4.3555	-8.9571	0
-4.0952	-15.0121	7
-11.6256	4.0858	2
-12.2425	4.2669	2
10.1748	-2.6064	10
-12.5012	0.1731	2
9.2235	10.9956	8
-11.6749	-11.1105	3
8.8903	-8.8753	5
-13.3347	-9.7120	3
6.5307	-8.3458	5
-12.1287	2.4234	2
5.6672	7.0668	9
0.7648	4.8757	6
-13.5096	2.5388	2
-1.7850	-6.4814	0
-13.3006	2.7250	2
9.3865	0.3671	10
7.8724	-8.3434	5
-6.8717	11.9828	1
-0.7032	13.5152	1
-10.4612	3.8105	2
-1.9762	15.2609	1
9.1027	0.1296	10
-4.3862	12.8502	1
12.2367	-1.8628	10
6.1432	6.4231	9
-3.7020	-15.4749	7
13.4924	-0.6259	10
9.6874	10.0647	8
-13.4919	5.1527	2
-14.0459	1.0734	2
9.0493	2.9324	10
-5.1882	9.7057	1
9.7341	10.0054	8
-10.3544	13.6532	1
0.5716	1.2612	6
-7.7942	15.6587	1
5.2762	-0.3046	4
10.3359	-11.4258	5
10.9923	-11.3861	5
0.1449	6.1529	6
-6.5602	14.2672	1
11.3018	-0.2576	10
-3.6927	11.8353	1
-12.9062	1.8048	2
-4.9869	13.7959	1
7.2686	-9.1993	5
-8.6006	3.3568	2
-2.5176	-8.4023	0
-3.2618	13.3917	1
-5.4395	12.3755	1
9.1737	12.1841	8
-2.9920	-17.5276	7
-6.9512	-5.7770	0
-4.0023	9.0777	1
-4.5087	10.8302	1
13.5625	1.7610	10
-3.6823	-15.7686	7
9.0229	-12.8850	5
-11.1425	4.5156	2
-2.1016	-8.1472	0
-6.6391	13.4396	1
-4.3345	-3.3747	0
9.9955	0.3828	10
-0.6801	5.5504	6
-12.9987	2.7519	2
10.9212	-2.4434	10
-0.6443	-16.7531	7
10.3205	-11.1155	5
6.6612	5.7344	9
8.4583	-8.8360	5
-3.4248	-14.9213	7
-1.7098	-5.4637	0
1.0665	5.7320	6
-0.1346	-5.5856	0
5.7652	6.9329	9
9.7345	11.1566	8
-2.9638	-5.3574	0
-12.9686	5.3723	2
8.8114	-9.6533	5
-9.9856	13.3122	1
8.3730	-11.4121	5
-4.6094	12.3310	1
-2.9239	-18.0521	7
13.4318	0.5692	10
4.4977	-0.3638	4
-4.3317	-15.5325	7
-1.7933	-16.8320	7
10.5366	-9.3050	5
-8.9660	12.4144	1
9.0012	11.8171	8
9.0998	-12.2185	5
-0.5340	5.6764	6
-12.3657	-10.9411	3
-13.3840	6.2086	2
0.8446	6.5191	6
-3.2691	-16.5444	7
-5.5128	13.2676	1
-11.8456	6.7678	2
11.5895	-1.6975	10
-1.9968	-15.8218	7
9.0657	-10.0808	5
13.7698	-1.5493	10
-11.9384	-13.4937	3
9.6887	-8.1150	5
-7.4447	13.9292	1
-12.5752	6.2369	2
-11.7746	2.4556	2
-10.1758	13.5349	1
9.9290	-0.7936	10
10.0587	-7.3316	5
14.1972	-1.3213	10
3.6547	1.1506	4
3.3195	-2.2309	4
10.8283	-10.6539	5
4.6129	-1.4037	4
-10.2760	-11.9170	3
9.5588	-12.5047	5
14.9026	-0.8704	10
-14.3137	2.0425	2
8.6500	10.4294	8
-11.6719	4.1265	2
-11.9275	7.9604	2
10.0089	-12.6813	5
-3.1665	-2.9351	0
-1.9066	15.4187	1
-1.5700	10.6321	1
-2.6753	-16.2988	7
-11.5241	3.5674	2
9.9083	-10.4755	5
-3.7642	-3.0652	0
-12.1685	5.6770	2
10.4046	-8.9420	5
-4.3716	-6.8883	0
0.0910	-5.2049	0
9.3309	0.8226	10
14.8592	0.0924	10
-1.4576	6.0129	6
8.8837	11.2126	8
-7.0688	12.2471	1
-0.2321	-6.3153	0
-11.9858	-13.1289	3
6.2011	6.3444	9
6.5926	5.8254	9
4.1546	0.5549	4
3.4520	-2.3972	4
-10.9784	-9.3538	3
-12.6664	-10.7667	3
10.9283	-12.8687	5
-7.9882	13.4299	1
-10.5238	-12.3104	3
4.0346	-1.0485	4
0.9423	-6.1658	0
6.6693	-8.4746	5
9.0319	-11.1785	5
9.3849	0.9751	10
-1.7490	13.6665	1
-6.4712	-5.7865	0
-4.3219	13.9384	1
-0.4489	-14.2525	7
-2.6260	-5.8922	0
10.0349	-9.6707	5
14.0716	-1.4715	10
-15.0215	3.1611	2
-11.3106	1.1067	2
-1.3415	-6.6978	0
-4.6104	13.3187	1
-10.0080	13.6607	1
-10.6216	7.2579	2
-2.0305	-17.3531	7
-1.0118	-5.2986	0
-1.3892	-5.2415	0
6.6066	5.8058	9
9.1333	12.0604	8
-3.2404	-6.6582	0
-2.4945	-7.1006	0
-3.9372	-2.1447	0
12.9192	-0.2925	10
-4.7696	16.0093	1
-12.2520	-0.0905	2
14.1940	0.9319	10
-10.1550	3.8047	2
7.6834	-9.8369	5
-7.0697	13.4940	1
-8.5643	14.4247	1
7.0738	-7.5863	5
-4.2582	-4.0224	0
3.5564	-0.5258	4
-2.0024	-16.2369	7
10.0059	-9.9651	5
-1.9512	15.2019	1
9.4720	-0.6561	10
-5.0323	-5.6332	0
-0.1440	-17.0576	7
-12.8625	-11.4350	3
-12.8444	-10.1388	3
-12.1705	-14.3353	3
-0.3203	-8.9582	10
7.6170	-10.5138	5
10.2478	11.5144	8
-2.1508	-15.8025	7
-11.0410	6.8664	2
6.9591	-8.7519	5
14.8395	0.1282	10
3.5581	-1.1282	4
-14.1188	-13.2643	3
7.1261	-9.2389	5
8.8231	11.2669	8
-0.2909	-4.8367	0
-2.9166	-9.5990	0
-2.8181	-4.3518	0
-4.4942	11.7339	1
-10.6636	-13.0182	3
-12.4568	-11.9623	3
5.8472	6.8210	9
-12.3915	-10.3115	3
-7.1642	13.1747	1
3.7376	-2.2203	4
7.9713	-9.4535	5
-13.6010	7.0941	2
3.9131	-0.4996	4
-14.5830	-12.3249	3
9.2981	1.3887	10
-1.7150	-5.2466	0
-4.5493	11.9289	1
-0.0130	6.2454	6
7.3606	-11.6199	5
-13.0757	-12.5005	3
-12.3816	-12.9761	3
-3.0674	-7.3074	0
2.9097	-0.4315	4
-8.9087	11.0249	1
10.2736	-2.1409	10
11.5046	-0.8885	10
0.0990	-17.2997	7
-13.1862	-12.4847	3
-10.4525	12.8553	1
0.9520	-6.0501	0
8.8806	10.6042	8
-12.2478	-13.5597	3
-2.2291	14.3662	1
-13.1331	-11.5968	3
-5.1542	-7.7116	0
11.7340	-9.0283	5
-3.2809	-6.9017	0
-12.5498	-13.0102	3
-11.0262	6.5585	2
-14.5589	-12.1538	3
-11.7832	-13.5018	3
-12.6178	-10.7863	3
4.6895	0.1369	4
-0.6373	-15.0071	7
7.7511	-7.8306	5
4.9599	-0.4514	4
-15.8026	4.6987	2
-4.1494	15.0030	1
-3.5140	-5.9314	0
-13.3926	0.9337	2
9.0108	-9.8182	5
-11.0671	-9.6526	3
-13.8132	-13.9376	3
-13.4676	-13.9598	3
-4.8257	14.3747	1
-9.8989	11.9820	1
-11.5147	-12.0691	3
-10.9847	-12.3085	3
10.0583	-12.5660	5
0.2703	5.2412	6
-7.5809	14.7667	1
-12.6950	5.7712	2
-12.6532	4.3373	2
-2.3701	13.8523	1
-6.5955	15.7681	1
11.2454	-9.4515	5
-12.8982	3.3668	2
7.3688	-10.0071	5
0.3977	-4.1856	0
-5.5203	1.2167	1
-1.7979	2.9814	6
-0.5517	-5.1116	0
-7.6472	11.7489	1
-3.6364	-14.9655	7
-1.8001	13.4509	1
-5.0402	-6.3788	0
-4.0203	-4.9108	0
-6.6879	10.2683	1
-1.5111	6.1693	6
-9.7068	5.1915	2
7.8665	-7.6640	5
12.3030	-0.9091	10
3.1270	-0.1417	4
-11.2154	7.3217	2
8.9764	-9.6322	5
-7.8924	14.0341	1
9.4850	1.5650	10
-4.0893	-3.1016	0
-12.3717	5.3239	2
9.2794	11.3391	8
10.2649	-2.3686	10
-7.9145	12.4980	1
8.3103	-12.0668	5
3.0547	-0.0648	4
-11.0494	3.7849	2
-10.5377	5.5025	2
9.5028	-7.8901	5
9.5587	10.1059	8
-10.6554	12.8644	1
-9.3956	5.2545	2
-0.4787	-13.7310	7
3.7514	-0.4646	4
-12.9662	-12.3613	3
-5.5267	14.6896	1
-7.2798	12.3836	1
3.5766	-2.5912	4
11.9332	-10.1132	5
-3.7675	-1.3927	0
-12.2137	1.0779	2
-14.4067	3.4628	2
8.4398	-11.1432	5
-11.2579	5.5766	2
-8.8800	10.6136	1
-1.5423	-16.0001	7
-4.2930	13.7497	1
0.4582	-4.4016	0
-2.0705	-17.8170	7
-10.9320	-11.9074	3
9.4063	11.8412	8
6.1757	6.3788	9
9.9084	-1.6167	10
-1.0099	5.5129	6
-12.2839	0.4811	2
-12.5980	1.2829	2
-8.1916	13.2406	1
9.6167	-0.5752	10
-3.8891	-6.1414	0
-3.3162	14.0519	1
-14.4789	-11.7182	3
-3.1538	-7.7315	0
-3.9887	9.0317	1
9.9930	-12.2457	5
11.9460	-9.2725	5
8.5497	-10.7442	5
10.0026	11.9977	8
-10.5405	2.1054	2
0.7544	4.8056	6
-0.8902	-6.3710	0
-14.3898	2.1560	2
13.6407	1.3296	10
6.3096	-8.0212	5
-0.1889	-5.6095	0
4.4326	-1.6807	4
7.2485	-8.9970	5
-5.5838	-7.1143	0
8.6517	-9.8009	5
-0.3834	-7.6369	0
10.0604	12.0553	8
-1.5717	-5.0061	0
8.9116	-10.9633	5
-14.2241	-13.0997	3
-11.2551	5.8295	2
-12.9347	-13.7298	3
8.9555	1.0010	10
-10.8400	6.0676	2
9.4082	-11.0116	5
13.1901	0.9653	10
5.2121	-1.1831	4
-6.2254	12.9080	1
11.2191	-10.8610	5
-11.7134	-12.6746	3
-3.7765	-6.1391	0
10.2040	-1.0802	10
-4.9573	15.5042	1
6.9346	-8.5144	5
-6.3728	12.8864	1
-12.7073	-11.8137	3
11.3233	-0.4250	10
11.3399	-1.5762	10
0.2869	-16.6631	7
-12.2426	6.3567	2
-14.1561	3.7906	2
-8.2802	13.6036	1
7.1966	-6.3243	5
10.4051	0.7491	10
-2.3032	-7.6661	0
-13.7002	-13.3277	3
6.7000	5.6816	9
-5.8526	10.8723	1
-11.4712	7.1077	2
5.9070	6.7373	9
-4.9967	15.8269	1
-2.1625	14.7717	1
-3.9827	-6.1122	0
-4.0893	14.9816	1
-7.0580	15.5086	1
6.2413	6.2888	9
6.7050	-10.3535	5
-3.6468	13.4985	1
9.3892	-11.4204	5
-4.1552	9.0676	1
13.4481	-1.0743	10
8.9541	-11.3513	5
6.8975	1.8246	6
3.5488	-2.6140	4
-10.6493	-11.5115	3
-14.0787	3.3101	2
9.7853	-0.3113	10
-1.4446	-5.3066	0
-13.3142	6.8483	2
-1.7850	13.5329	1
-4.0614	-14.7818	7
-9.7249	4.4364	2
1.0838	6.4920	6
13.8718	-1.4356	10
-15.6046	4.4514	2
11.4671	-0.3583	10
-11.2803	2.3339	2
-13.8347	6.6675	2
-3.5808	12.0308	1
-13.0928	-10.1654	3
8.5532	10.7103	8
7.6337	-12.9645	5
-13.5699	-13.3392	3
-3.2672	-17.1025	7
0.1637	-7.3126	0
7.8903	-8.5702	5
-9.3536	13.4697	1
-12.2129	4.6355	2
7.5114	-9.8618	5
7.9587	-9.5941	5
9.5405	-0.0821	10
-0.5259	6.9374	6
10.7029	-10.6792	5
14.9554	-0.7457	10
-6.4966	13.5862	1
-13.5955	6.7359	2
-11.6826	-14.1013	3
6.7915	-9.9658	5
12.9124	-1.7287	10
-10.6120	0.1829	2
-2.9336	-9.5662	0
-9.3965	4.3520	2
-1.8411	-5.6937	0
-6.7629	-5.7306	0
-0.3234	-4.6370	0
-0.9338	-16.4028	7
9.9599	-2.6443	10
-3.9032	12.0334	1
0.0097	5.0558	6
5.8318	6.8391	9
-15.1960	-11.6757	3
-13.1347	7.6601	2
-5.5122	11.3532	1
-3.4700	-16.4713	7
-1.6181	-17.8080	7
-1.2458	-8.6174	0
-6.6982	11.3150	1
10.1619	0.7061	10
-4.4293	-4.1400	0
10.1699	11.5880	8
-13.8092	4.5713	2
5.9092	-10.9202	5
-10.3369	13.9486	1
3.1140	-0.3177	4
11.5725	-2.6240	10
-3.0828	-4.3487	0
6.1154	6.4601	9
-8.4695	10.3364	1
6.2391	6.2959	9
-1.7776	3.2955	6
10.3413	-12.4339	5
-13.2021	-9.9543	3
-13.0914	0.8895	2
-1.9651	15.3596	1
-5.3934	12.8866	1
-10.2341	2.3373	2
0.9946	6.2720	6
-5.1999	-5.1761	0
-9.5179	14.0611	1
-6.6730	11.0585	1
-4.8527	13.1735	1
14.7813	-1.0007	10
-11.6887	2.3834	2
14.6145	-0.3388	10
-3.7176	-16.3493	7
-10.8387	-13.3166	3
11.0713	-1.9775	10
-6.6654	14.8755	1
9.0172	-9.8623	5
-13.0622	7.0711	2
-11.6592	-11.1514	3
-1.4731	-3.4930	0
-14.5295	4.9195	2
-5.8013	11.1494	1
-10.1897	0.8389	2
-11.3259	1.2197	2
-5.5240	12.4684	1
-9.8218	1.9538	2
-5.5415	14.5573	1
-8.7729	13.5834	1
-12.3495	5.8903	2
-2.3476	11.7674	1
0.6975	-16.5659	7
-1.6596	-16.8280	7
-3.0284	14.9129	1
-11.2562	2.2769	2
-1.2424	-17.3096	7
-0.3614	-6.0365	0
11.7813	0.4683	10
-3.7266	-6.9456	0
-8.2948	16.1404	1
-2.7927	-4.0681	0
4.6721	-1.7889	4
-0.9687	-4.9806	0
-7.7323	12.1907	1
-9.2210	3.1801	2
-4.0242	-3.1055	0
-1.4266	-8.3896	0
-7.3989	14.2503	1
-15.7484	4.5556	2
-10.5007	5.6133	2
0.7877	-6.2617	0
-4.0874	-15.5746	7
-13.8588	6.4558	2
-9.5034	11.0260	1
-7.6408	12.7277	1
5.7591	6.9392	9
-6.2593	12.8356	1
-11.2139	-11.8829	3
6.3435	6.1554	9
-2.7479	-15.5656	7
-2.7890	-15.9129	7
8.7823	-0.0306	10
-10.0330	1.8615	2
-0.0033	-5.3821	0
-3.3113	-15.6424	7
-7.6967	11.3053	1
-12.2818	4.0737	2
-9.8666	15.4229	1
-10.0706	4.2488	2
-1.4306	-7.5794	0
12.0215	-2.5274	10
7.5608	-10.1875	5
2.7479	-1.2148	4
5.7608	6.9382	9
10.6102	0.6309	10
-11.8574	-13.3941	3
-8.8835	11.9197	1
11.0722	-0.0761	10
-14.8982	2.9372	2
0.6071	5.5559	6
-13.5807	-12.8729	3
-4.5927	14.0359	1
14.8539	-0.7881	10
3.8197	-0.5601	4
-1.0495	-4.6162	0
-13.1054	-10.0255	3
-12.3900	0.2866	2
-12.2824	-11.6493	3
-3.8168	-6.5652	0
-2.2034	-3.8793	0
10.0769	11.1898	8
11.1817	-1.4392	10
10.8634	0.5529	10
-12.4420	-14.2091	3
-13.9644	3.2250	2
0.0633	-16.7927	7
-10.5493	2.1940	2
-11.0967	-13.7219	3
-2.9765	10.3860	1
-10.1000	-4.7186	3
-0.2341	6.1776	6
8.2938	-9.7506	5
-13.4120	7.5276	2
10.0980	-2.0544	10
4.7209	-1.0062	4
6.3285	-9.9546	5
0.4467	-16.1371	7
14.6267	0.7751	10
0.1841	-14.6602	7
11.8496	-1.1349	10
10.8875	-9.2005	5
-7.6988	16.0717	1
-0.7394	4.9812	6
-4.7335	-16.7207	7
-12.4469	6.9421	2
-7.8432	13.1357	1
-2.9111	11.2743	1
-14.0273	-12.3745	3
-7.7721	14.7837	1
-11.4620	-13.4889	3
-9.9788	4.2885	2
-2.9672	-7.6952	0
-3.5368	-7.7031	0
7.4111	-10.0808	5
-11.9463	1.9439	2
-13.6071	-13.0982	3
-0.2533	4.9290	6
9.5529	10.1428	8
4.5915	-1.3005	4
-2.4059	-7.1514	0
11.8251	1.8515	10
-13.1820	7.5565	2
8.1012	-10.0983	5
-12.4576	7.4490	2
-9.9436	-13.0048	3
-12.6297	7.4806	2
6.1357	6.4329	9
-2.1216	-16.4305	7
12.2967	0.2640	10
-3.9808	-6.9881	0
12.1173	-11.4763	5
-4.3180	-3.6757	0
-13.0619	1.0971	2
-3.7642	-1.5025	0
-0.6588	-6.4748	0
10.9943	-11.1131	5
13.7358	1.8583	10
4.8753	-1.2319	4
-5.9311	11.4849	1
10.4709	0.0475	10
8.3813	3.6918	6
10.2798	0.3985	10
-2.3997	-6.9132	0
-6.3983	11.2596	1
-4.2964	-15.6321	7
10.4501	-1.3896	10
-3.1338	-17.5305	7
5.6694	7.0649	9
-10.6843	3.2497	2
-0.6634	4.9731	6
-0.8462	-6.4596	0
11.5438	-0.5490	10
1.1906	-5.8764	0
5.7625	6.9334	9
-1.8207	-5.6131	0
14.2510	0.4755	10
-2.4570	-6.4601	0
3.5627	-2.5387	4
8.7070	11.2060	8
-0.4384	-15.6908	7
0.6400	6.3694	6
-14.5582	5.0472	2
5.0231	-0.6407	4
-4.7823	-7.7951	0
-9.1852	12.1937	1
9.0358	-9.2010	5
-7.3921	13.8878	1
6.2304	6.3053	9
-11.6802	4.4987	2
6.3510	-8.9403	5
0.0341	6.8154	6
-10.7435	-11.4866	3
3.5030	-0.8053	4
-10.8315	-11.7552	3
8.7333	10.5829	8
-0.3691	-7.7272	0
-1.5979	12.4779	1
-2.3783	-16.4451	7
-2.3933	-8.2030	0
-13.3491	-9.8793	3
-3.9225	-17.8836	7
-3.8395	15.0312	1
-1.5894	-16.5009	7
9.2362	-8.8555	5
-14.4142	6.8043	2
-9.1726	4.1380	2
-10.6255	3.1463	2
-4.1432	-5.2133	0
-4.5376	-6.7623	0
-11.8557	-10.1622	3
-0.5718	5.2894	6
-12.1530	0.7982	2
-7.2063	10.1051	1
-11.9866	-10.3725	3
-9.5642	13.5481	1
-1.2706	-5.0772	0
-13.8755	-11.2230	3
-7.7397	13.5495	1
-1.6420	13.2526	1
-5.8743	-3.5980	0
7.4038	-9.4041	5
4.7805	-1.0885	4
-11.6184	-13.1045	3
-1.3815	6.2176	6
-13.0204	7.6230	2
-7.2040	13.2287	1
-3.9508	-7.6876	0
-14.4920	-11.8954	3
-2.9152	-9.5831	0
-4.9562	15.4276	1
-3.7970	-5.1873	0
-11.6114	-9.9609	3
-10.6269	-11.5306	3
-1.7917	2.6228	4
-12.1396	-12.0602	3
-0.3277	-14.6736	7
-6.6448	9.5930	1
-0.8178	-3.2761	0
9.4132	-10.8359	5
-3.8817	16.2094	1
9.4138	11.1570	8
0.9960	-5.8253	0
-3.8586	-15.4925	7
-0.4553	-16.0163	7
5.7104	7.0077	9
-12.1897	0.5446	2
11.8663	-9.1816	5
-9.1526	12.1470	1
11.4922	-1.2897	10
8.8755	-10.9536	5
-3.0161	-3.5451	0
10.7667	-1.9268	10
-12.9672	0.6985	2
-8.1655	12.5753	1
-1.6789	-17.5440	7
-11.9178	-10.7647	3
-6.5607	17.3968	1
-1.2738	-15.5268	7
9.4485	-9.9225	5
5.5762	-10.3842	5
-10.6853	6.0286	2
0.5044	-7.0715	0
-11.5365	-9.8965	3
-2.1584	-15.6548	7
0.3551	-4.6207	0
7.6376	-12.0466	5
-3.1298	-8.6144	0
9.4301	-8.9025	5
0.7193	4.1623	6
-14.2397	5.3524	2
-11.2033	0.7979	2
-9.3010	14.6670	1
9.9251	-2.6327	10
-1.5000	-17.5224	7
-1.3960	-7.4826	0
-2.9772	14.9556	1
-12.3038	4.3405	2
-6.9667	12.3905	1
-12.4295	0.5244	2
-1.8316	-5.7110	0
-1.9427	-17.5051	7
-9.2232	11.2545	1
9.4387	-0.6355	10
-13.1290	-10.7925	3
-1.1515	-14.1341	7
-4.7132	11.6376	1
-2.5548	-16.3351	7
-0.8014	-14.6620	7
12.5258	1.7477	10
10.3794	-2.2440	10
-1.3809	-17.7305	7
14.1507	-0.2708	10
5.7554	6.9458	9
-6.8161	9.7552	1
-13.1858	7.4801	2
10.5997	-2.0814	10
-2.4317	-7.3512	0
-1.2183	-7.7744	0
-4.9266	-6.7551	0
-4.3518	-17.0471	7
-10.5796	4.6696	2
-3.1593	12.8668	1
-0.8572	-7.2850	0
-11.0675	4.0455	2
-9.3547	6.0077	2
-13.0979	4.5617	2
-2.6680	-16.9658	7
9.7788	-12.6821	5
-6.6411	15.2228	1
-9.1332	5.1939	2
11.7420	0.2022	10
-3.0859	-15.1019	7
-0.6972	-4.5107	0
10.1871	-0.2123	10
10.2617	-7.7679	5
9.7422	-10.6038	5
14.8843	-0.7599	10
-13.8308	-12.2114	3
-4.3777	15.9883	1
-0.3049	-4.4414	0
-8.6801	14.4383	1
-9.4374	13.3482	1
3.6003	-2.7269	4
-3.6850	-3.2845	0
5.7513	6.9516	9
-12.0819	2.8914	2
-14.3809	-11.7032	3
-7.4037	15.1388	1
-3.2697	-8.4993	0
-3.0779	-7.1863	0
5.4837	-10.6218	5
-2.0658	-4.2748	0
-5.1195	15.2408	1
-6.4843	-6.1792	0
-4.8894	11.7649	1
-0.6779	-16.6982	7
10.2483	-11.1177	5
-5.2189	-7.6845	0
-1.5009	-6.7800	0
9.1719	-12.6716	5
-2.8723	-9.5649	0
-8.0739	10.5022	1
1.0607	5.0418	6
-13.6840	-11.3997	3
1.1549	-6.0577	0
-5.2213	-2.8832	0
7.2499	-9.3504	5
-13.9839	-12.2846	3
-9.3056	12.2746	1
-0.0551	6.5809	6
-2.9219	-9.5840	0
4.4998	-0.0798	4
9.5487	0.3873	10
9.8595	-11.9028	5
9.3108	1.6485	10
-1.1400	5.0735	6
-12.5975	-10.6976	3
-5.5948	14.4007	1
-4.3603	-3.8804	0
-12.5260	3.9798	2
11.6704	-11.0342	5
-6.5272	14.5604	1
-2.1843	-17.3751	7
5.4190	-10.5444	5
12.7828	0.2945	10
6.5276	5.9099	9
-8.3239	13.2386	1
0.3863	-4.5803	0
0.8035	4.4247	6
4.0107	-0.3251	4
-4.9302	-5.6389	0
-0.7759	-6.8610	0
-9.9306	1.6216	2
-8.5332	13.9820	1
-13.6115	-13.1853	3
-1.6018	-15.5122	7
-12.3240	4.6288	2
-5.2456	-7.7750	0
4.4444	-2.4115	4
9.5329	10.7718	8
-13.8431	4.6434	2
10.2422	11.3685	8
-12.2319	-12.9727	3
-8.1684	12.1262	1
-3.8588	13.6702	1
-4.0162	10.3858	1
7.3371	-8.7178	5
12.0420	-11.3343	5
-9.4894	-13.7628	3
-12.0417	4.1139	2
9.4556	0.3490	10
-9.7451	2.2248	2
-3.1158	-6.2219	0
-7.6390	11.7479	1
-0.9617	-8.5592	0
-7.9771	10.2338	1
-1.2064	4.3004	6
-11.6859	1.2995	2
-14.2268	0.8920	2
5.1830	-1.1248	4
1.1149	4.5979	6
-13.2486	1.3099	2
-5.2461	14.2562	1
-2.5279	16.0054	1
4.4482	-0.9575	4
9.3908	2.3060	10
-3.3375	-17.2542	7
-8.5709	13.9989	1
-4.1763	-3.7221	0
-2.9447	-3.5160	0
8.4961	-10.6914	5
-7.7681	3.1798	2
10.3496	-9.1700	5
-1.5623	-0.8366	7
7.1647	-11.2544	5
-2.6430	-5.7996	0
-12.4265	3.2694	2
-0.9728	4.7588	6
-13.3865	6.3829	2
-13.1161	2.1360	2
6.1094	6.4667	9
11.7640	1.0660	10
8.0785	-10.7594	5
-1.5673	10.4163	1
-5.4509	-7.9974	0
3.1989	-1.9794	4
11.8187	-1.9058	10
10.9262	-0.9833	10
3.2540	-0.4704	4
-13.0790	-12.1477	3
0.3516	-5.9325	0
-6.4267	17.4406	1
-0.7728	-15.5964	7
-5.8533	9.7293	1
-5.0684	12.3083	1
3.1788	-1.6173	4
10.2167	11.4167	8
0.1724	6.0596	6
6.0617	6.5319	9
6.5856	-12.0560	5
-14.5449	-11.8537	3
-6.0105	-3.8475	0
-13.6955	1.9287	2
5.7914	6.8971	9
-2.9141	14.6749	1
-2.8709	-15.1526	7
-0.3234	6.2709	6
5.6652	-10.9248	5
-6.3074	14.6745	1
0.1246	6.0477	6
-2.9267	-16.6975	7
9.4155	-8.4198	5
8.3037	-11.7650	5
-2.5043	-14.0690	7
-2.0258	15.1880	1
9.5411	11.1841	8
-11.1842	-12.5802	3
13.7244	-1.2306	10
-13.4020	7.3530	2
13.6423	1.8919	10
10.6025	-0.3089	10
4.0775	-1.8154	4
-10.9511	3.5503	2
-5.3793	13.9686	1
-13.7482	6.7012	2
-5.1934	-6.1271	0
4.6212	-1.3322	4
-9.8761	1.7989	2
-8.5777	14.5620	1
13.6610	1.8034	10
3.9842	-1.0221	4
-11.3865	2.7089	2
-12.1970	6.9635	2
-4.2711	-16.0534	7
0.9144	-5.2151	0
11.2372	-1.8871	10
-10.5374	2.9700	2
4.6391	0.0664	4
7.7618	-11.4075	5
11.5574	-1.4087	10
0.1730	-7.2072	0
-12.1769	4.8139	2
-3.9698	-4.7210	0
-2.9641	-2.3504	0
13.2551	0.0256	10
-13.2785	7.4774	2
-0.5994	-3.5608	0
13.6063	-0.1630	10
-2.6584	-7.0231	0
4.3236	-0.2958	4
-6.2524	14.4944	1
-14.0417	3.4386	2
-4.4391	-17.3908	7
5.1038	-0.9918	4
-8.9274	13.4244	1
-12.5439	6.8563	2
0.9594	4.9549	6
-3.2901	-5.3106	0
9.0356	2.8137	10
-13.2407	-15.1324	3
8.9922	-12.7342	5
-7.8380	13.4481	1
6.9308	-10.6455	5
-4.5772	-5.3709	0
-4.3738	-15.6422	7
-4.8574	-2.8536	0
10.8055	0.3106	10
-1.0301	-5.5479	0
-1.1526	-6.6238	0
-2.8166	-18.1570	7
-2.9085	11.0695	1
10.4342	0.9900	10
-5.9896	-4.0221	0
-2.9200	-15.2204	7
-4.2969	15.0024	1
-9.7981	13.4435	1
11.8360	0.5544	10
-5.8681	-5.9668	0
-12.5145	5.5188	2
-1.7649	-3.9170	0
9.3336	0.9868	10
7.2873	-12.9423	5
12.5711	-0.4022	10
-5.3438	13.3479	1
-1.1895	3.3518	6
9.5181	11.3905	8
3.4765	1.4891	4
6.3731	6.1153	9
-2.3432	-5.8230	0
10.3539	11.3301	8
8.0783	-8.5785	5
-2.6152	-4.5682	0
8.8630	-13.0272	5
-9.9526	-12.9323	3
-6.5619	9.4413	1
-0.5254	-7.7532	0
-2.7143	-4.2052	0
-10.4621	12.3342	1
-5.2163	16.4383	1
11.8497	-0.2426	10
10.9189	-10.7500	5
8.2198	-7.9569	5
-2.0480	-5.0155	0
-9.9053	15.1226	1
6.3081	6.2007	9
0.2135	-16.3590	7
4.8167	-1.2255	4
-11.0074	-13.0656	3
8.9350	-11.3599	5
-0.6396	-6.8510	0
-1.8905	-18.0267	7
-4.0317	9.8770	1
9.4631	-8.5382	5
-1.7872	2.4152	7
-6.0840	9.5836	1
5.6926	7.0316	9
-8.9975	13.1547	1
-13.4244	2.0027	2
-4.6675	-5.4008	0
-1.2685	-4.9687	0
-10.9013	3.5078	2
-3.3981	-5.4392	0
-1.3033	5.1195	6
0.2110	6.5845	6
7.2683	-9.3275	5
-3.7720	-6.4239	0
14.9729	-0.5444	10
-0.3437	-16.7802	7
10.0951	11.8734	8
-11.8374	2.2179	2
9.1067	-11.2337	5
3.6980	-0.9005	4
14.2085	-1.4643	10
9.5432	-8.0333	5
11.9565	-1.1419	10
4.0784	-1.2848	4
-3.2463	11.0889	1
-2.6900	-18.2417	7
1.1829	6.5959	6
-0.4918	-15.9488	7
-2.8837	-5.5686	0
-2.6907	12.0622	1
-6.0481	9.6548	1
-8.6174	4.2920	2
10.3953	-12.6836	5
-14.1626	1.0088	2
8.3160	-9.5877	5
9.2187	-10.1469	5
-0.1873	-14.7784	7
1.1384	4.6664	6
-0.9225	4.5352	6
-0.8924	6.3528	6
-13.5385	-11.2893	3
8.1869	-9.8572	5
4.0065	-1.0581	4
-6.6670	13.0858	1
10.0919	1.1844	10
-14.9384	-12.0545	3
-5.0432	-7.6810	0
-2.8409	-2.7090	0
-1.8052	-16.3259	7
9.2497	0.2425	10
-7.3741	14.9361	1
10.1803	-9.8792	5
8.7445	10.6365	8
10.2575	-12.7094	5
-12.4434	3.4169	2
-8.2870	2.9726	2
8.9979	-10.7998	5
-3.9427	13.5739	1
-2.3216	-17.1321	7
-6.0742	12.4623	1
-13.0047	-13.1170	3
-2.8267	12.4917	1
-7.1376	14.6337	1
-0.3361	5.8542	6
-0.1107	-5.9409	0
11.5487	-2.3610	10
-8.8547	4.6161	2
-10.2451	1.7867	2
13.5480	-1.5355	10
-3.2299	15.0592	1
-6.3984	11.2921	1
13.0069	0.8086	10
-12.5555	3.6010	2
-12.4068	0.3920	2
-1.5974	-8.6348	0
-14.6904	5.9488	2
6.0109	6.6001	9
-7.0513	11.4752	1
-9.6453	13.3961	1
11.9516	-11.3062	5
-2.5426	12.2128	1
-3.7697	-16.8527	7
-13.6328	3.2224	2
-4.8643	14.2674	1
-11.4252	2.5052	2
3.3734	-2.3552	4
8.0148	-11.4017	5
-11.6487	4.0405	2
9.3040	11.0620	8
-4.8726	-6.9527	0
9.9277	10.9455	8
-12.0187	-1.1774	3
-2.8316	-16.6870	7
-1.7786	-3.8585	0
-11.7784	-11.7991	3
-12.9489	-12.3281	3
-11.2152	-9.7752	3
-7.0180	15.5759	1
8.3444	-11.3853	5
-10.8513	13.3113	1
-1.4875	-6.2157	0
4.6530	-0.0599	4
-0.8941	-16.2627	7
-11.5278	4.7474	2
9.1156	-7.0654	5
-3.2220	-3.7515	0
10.2173	-9.8975	5
8.5991	-10.6642	5
6.3380	-8.0708	5
-14.7235	4.8849	2
-9.7391	4.8317	2
8.5740	-11.1270	5
-2.4653	-4.9217	0
9.0715	-12.8956	5
-5.9482	10.2291	1
-6.1170	12.7971	1
6.2959	-9.8477	5
3.5069	-2.5782	4
10.0390	11.8170	8


==> chapters/data/tsne-train-embedding-arisNetCNN-Dropout-fc1-64.csv <==
x	y	classId
-0.0424	17.2604	5
-4.5889	-4.3243	3
18.2039	-7.1755	2
6.6661	2.4065	4
-2.4959	2.9221	8
-2.1748	-5.9232	3
18.8374	-1.2282	2
5.4492	2.6407	4
-14.3517	13.9993	10
-2.9683	9.2011	5
-3.0278	4.4799	8
-2.1370	-16.8728	0
-21.6837	-0.4775	1
-22.8826	0.9627	1
0.1389	14.1511	5
-23.2233	1.5635	1
6.8546	-4.2667	6
19.6940	-4.4178	2
-9.7636	16.6047	10
17.7504	0.3568	2
-1.9228	-4.6012	3
17.1459	0.1763	2
0.9613	13.0063	5
-21.3739	1.3038	1
-21.9229	1.5271	1
-22.8763	1.5639	1
0.0320	-2.3353	3
7.3874	-9.5700	6
16.9955	-4.3736	2
-4.8577	-15.5856	0
15.4525	-8.2268	2
-0.5611	-14.6650	0
-12.1479	-1.3005	1
18.2051	-8.6255	2
3.1355	-12.9084	0
1.1098	13.8213	5
7.7788	2.2036	4
-19.5375	2.6239	1
-6.3323	-5.1979	3
7.1659	2.3782	4
-5.8773	-2.5674	10
-22.0680	-3.4311	1
-6.5458	17.7251	10
9.3531	2.6781	4
-19.4619	6.3688	1
4.0777	1.8192	4
-5.1299	-16.5037	0
-2.2379	-18.2745	0
-2.6710	-14.9467	0
-3.9910	-5.8574	3
6.9536	2.9392	4
-20.3996	-1.6051	1
-13.3202	15.2488	10
-4.7380	5.4109	8
6.9882	-7.0307	6
-2.3118	2.7045	8
14.2080	13.9208	7
0.6140	-18.5447	0
-11.4297	-2.6648	1
11.1524	9.7835	7
-0.5699	16.4999	5
-18.4654	-5.0188	1
-13.5054	6.1578	1
14.1325	-1.6777	2
-5.0580	-2.7401	3
-8.4974	17.9938	10
-16.7292	3.2876	1
10.6868	9.6839	7
7.3612	-9.5212	6
13.0123	12.9940	7
-22.6389	1.6151	1
5.4833	16.2623	5
5.4111	16.3079	5
2.8387	7.8674	5
14.3013	-9.7921	2
-8.7166	15.2387	10
14.8432	-5.4910	2
-8.9330	12.1246	10
14.6880	-9.9933	2
13.9311	10.1951	7
11.9585	13.1565	7
16.8451	0.0569	2
-3.4253	4.1285	8
6.4952	-5.7493	6
-7.3677	18.1810	10
-15.0789	0.8612	1
-23.2881	1.3241	1
-15.1679	0.2429	1
-0.2214	-7.3227	3
-7.0013	16.2639	10
-0.8456	-11.0734	0
-4.3589	-1.6943	3
-1.3605	9.4599	5
-19.2000	5.1881	1
-8.4744	2.1275	9
-15.4635	0.0944	1
17.7774	-6.0907	2
-2.7097	-12.5755	0
6.5845	2.5183	4
3.5645	13.6581	5
3.1383	-17.1482	0
-3.8829	3.7076	8
1.2174	-11.2198	0
18.2551	-6.1045	2
-14.5161	7.2850	1
1.5418	14.9976	5
-3.0742	3.2299	8
4.3201	-14.3155	0
-8.7867	1.5850	9
-11.4915	15.3393	10
-0.1517	8.4506	5
0.4733	9.1392	5
-4.9133	4.0861	8
-12.9483	15.3106	10
15.1946	-9.9518	2
-20.4102	-1.4417	1
-1.2338	8.9879	5
-7.0694	-14.3445	0
-1.9621	-4.3926	3
6.3431	2.6609	4
0.6549	-6.6777	3
1.1354	-17.2951	0
21.3763	-2.5392	2
12.3740	14.8081	7
-9.2333	11.7210	10
-14.3925	14.8589	10
-3.5695	-14.9471	0
4.4829	9.8285	5
2.1462	-17.6857	0
-3.7046	-13.7766	0
-3.7796	-5.8375	3
15.2749	-5.4710	2
-14.2278	-9.9308	1
-9.1770	2.2494	9
-9.3970	18.4341	10
14.3483	-8.2164	2
18.0812	-3.3450	2
2.6993	-16.9381	0
18.1530	-7.4403	2
-5.2008	-6.9850	3
1.1699	-17.8329	0
11.5780	13.0454	7
18.6441	-3.8395	2
-6.0252	13.8908	10
-5.6730	4.7253	8
0.7204	-18.4892	0
14.3133	9.2639	7
17.5908	0.2259	2
-7.3496	18.3248	10
-21.4916	1.2648	1
1.1736	6.5479	5
13.3521	14.5782	7
3.7420	7.1456	5
-10.9935	15.9903	10
-4.6000	-6.4046	3
1.1088	14.8865	5
0.1516	17.0627	5
-2.3123	2.5904	8
-17.0041	5.1705	1
-1.3255	-18.6534	0
12.0143	10.3291	7
-9.1157	1.1419	9
13.6530	-4.4215	2
-19.5838	6.2649	1
7.6283	3.5794	4
14.4383	15.4638	7
-11.8803	-3.5362	1
-2.5663	-12.2950	0
-8.4708	1.1600	9
19.6950	-6.1559	2
6.9326	-9.6665	6
-16.8946	3.4302	1
18.3372	-4.1862	2
-1.0360	-15.4297	0
1.2581	6.5787	5
-4.2805	-15.3107	0
-18.8425	3.2990	1
-14.0603	-9.5755	1
-4.6341	-5.9017	3
1.4032	7.3382	5
6.8623	-8.1421	6
-8.2446	1.2725	9
-17.4853	2.2365	1
-21.8419	-0.7647	1
-18.8043	-4.1504	1
1.7016	13.2664	5
7.1411	-9.1947	6
-2.7243	-13.3968	0
-8.2414	10.9386	10
2.2848	16.4486	5
-2.4497	-12.6349	0
-4.5630	-3.3654	3
-11.3472	13.3545	10
-3.4668	-14.6492	0
-7.1815	-14.5825	0
2.1838	8.2381	5
13.6514	13.3424	7
-9.8908	11.0964	10
2.5238	16.9945	5
-16.8527	5.1543	1
11.0467	13.1593	7
-7.0707	-12.6613	0
-0.3983	16.7348	5
17.7149	-4.8947	2
-1.3791	-5.7629	3
-15.2142	-8.1857	1
-21.0318	1.0955	1
-12.4261	14.0236	10
12.6210	10.7836	7
-20.2634	-0.2557	1
8.2931	-4.8057	6
-1.9840	2.1601	8
-8.9163	15.3305	10
-14.4631	14.8750	10
-4.4762	-5.5852	3
1.9451	14.8583	5
7.5253	-5.1979	6
16.9851	-3.8713	2
-15.3482	-0.0327	1
5.6688	2.6412	4
-2.6509	3.0157	8
-21.2868	3.2807	1
-11.4132	13.9957	10
5.6974	-4.1448	6
1.1915	16.2057	5
0.6816	-6.3586	3
8.1278	2.7008	4
1.9776	15.5049	5
-11.8952	-2.5521	1
16.9860	-3.8844	2
3.2022	-13.0409	0
-5.0721	4.3638	8
-2.3152	-4.7738	3
18.6843	-6.9660	2
13.5934	-9.3454	2
-17.6260	2.0504	1
7.2874	2.9461	4
-21.8199	-1.3625	1
-4.7603	3.9906	8
17.6902	0.6145	2
0.8863	7.0372	5
-19.9203	-3.8821	1
-5.1607	-3.5092	3
-19.3928	6.1492	1
-0.3733	13.9453	5
-2.0216	2.2499	8
14.7473	-2.8828	2
5.5612	-4.2886	6
-8.7009	1.5977	9
0.6388	-6.4823	3
2.6964	-14.0799	0
-10.4265	16.7695	10
-5.7155	-15.8683	0
-21.6664	-2.6643	1
-11.7678	-3.6995	1
-1.3177	-17.3109	0
19.2342	-5.6274	2
7.4901	-9.5972	6
7.7305	-4.3324	6
-3.7235	-15.0948	0
15.6679	-3.4046	2
14.2399	14.0845	7
17.6891	-3.8189	2
16.3607	-5.9870	2
-21.3261	1.1264	1
16.2877	-2.1997	2
-3.9154	3.4033	8
-0.1695	13.6174	5
-6.5829	13.4614	10
15.7791	12.3940	7
2.5737	13.4329	5
10.7925	9.8636	7
-10.0068	18.0797	10
0.2959	14.2297	5
-1.9518	-1.9240	3
17.7763	-7.1039	2
10.0993	2.3811	4
-1.5735	-2.3799	3
-14.9668	-8.4436	1
-18.4431	-0.6932	1
-3.3743	-15.2356	0
15.9654	-0.0449	2
-4.7162	-5.6787	3
1.6768	15.6904	5
-12.1820	17.2274	10
-0.5318	-14.6009	0
5.1966	-3.8586	6
-7.6447	-15.4039	3
15.6795	-9.4588	2
-0.3062	-5.4736	3
-5.5204	-15.7878	0
14.1300	14.7188	7
-14.3023	3.8984	1
-20.5557	3.7161	1
0.9773	14.4617	5
-9.4178	16.3336	10
11.4840	10.3811	7
7.3714	-9.4715	6
14.0445	-1.5423	2
-2.0293	2.2760	8
-7.9370	11.6627	10
-13.8571	14.8137	10
-8.9208	17.3015	10
-9.1306	1.1146	9
16.5578	12.3518	7
-12.1500	13.8813	10
-4.8101	-6.1360	3
13.9782	-9.6917	2
-16.6633	4.6380	1
16.0927	-3.4255	2
2.4717	8.4081	5
2.1213	13.4327	5
-19.8352	-2.3682	1
17.0959	-1.4511	2
1.3899	6.7743	5
18.2786	-6.9868	2
18.8967	-6.3935	2
0.6237	-6.3756	3
-9.0035	12.7985	10
8.1206	2.7254	4
-2.8546	4.4735	8
-5.4477	15.0950	10
0.9743	-18.2574	0
-0.7935	-15.9632	0
17.8751	-5.8653	2
0.4956	-6.3225	3
13.4428	14.4116	7
-11.9264	-2.0750	1
-9.2824	17.2419	10
4.9913	2.3811	4
-19.3299	2.5526	1
13.4223	-9.1986	2
10.6555	13.4676	7
-14.1697	-9.5048	1
7.2890	-7.0997	6
-1.1739	-17.5907	0
13.7006	-2.0545	2
5.0959	-3.5275	6
-3.6633	-2.6339	3
-13.2035	-4.2318	1
-4.9512	-3.6877	3
-11.8627	14.4602	10
5.5239	1.5622	4
3.7343	13.5972	5
17.7478	-5.7749	2
6.0377	-4.8263	6
-9.3753	13.6450	10
-17.9999	7.0226	1
-22.3717	4.2861	1
0.5984	13.9774	5
-12.5571	13.2843	10
6.7628	-5.9262	6
1.3362	6.6696	5
6.0020	-4.6142	6
18.8903	-4.8972	2
1.7765	6.1805	5
-7.6971	17.1415	10
-1.8235	8.9814	5
-11.4285	-3.6064	1
-16.6212	4.8034	1
0.4389	16.4377	5
5.4756	2.5625	4
-12.5085	14.1347	10
16.2916	-9.8731	2
-4.9157	-3.7424	3
-9.1055	1.0948	9
1.4251	-11.1995	0
1.7856	-17.5177	0
-2.2741	-16.6583	0
-8.7193	18.1379	10
-19.5004	3.1479	1
5.3291	2.2516	4
-1.9378	-18.1256	0
-21.4279	-0.4933	1
-3.9657	-6.0482	3
-18.8012	6.8212	1
13.9971	10.3876	7
1.5788	-18.5482	0
3.7870	13.5231	5
-7.5933	12.4157	10
1.5885	15.2606	5
-2.9817	3.2702	8
-16.2153	0.0524	1
3.3754	7.0808	5
-2.1713	-4.4678	3
-16.9075	5.1129	1
17.4502	0.0053	2
14.3815	9.2849	7
-4.5675	5.3767	8
-4.0500	-17.2387	0
14.7843	15.2532	7
11.2251	10.5257	7
-17.1486	-1.7316	1
-2.6765	-13.9086	0
14.8070	14.3148	7
-17.7982	2.5915	1
-0.0392	17.1178	5
13.9318	15.8099	7
6.4026	-4.8814	6
17.9657	-4.2523	2
15.8697	-6.3647	2
-3.0869	4.3196	8
-19.7919	-4.1262	1
-7.9586	1.2556	9
-21.2071	0.9387	1
6.1296	-4.9193	6
10.0977	2.4309	4
-11.2023	15.9222	10
-10.1447	17.9892	10
-18.9570	-3.9864	1
13.5950	-4.2636	2
16.9338	-0.1148	2
-4.7295	5.3983	8
-18.7829	5.3671	1
-6.9283	15.1323	10
-15.8956	1.7562	1
5.5110	1.9430	4
-9.0764	1.1093	9
5.1586	16.9707	5
-3.7131	4.8968	8
19.9281	-6.0004	2
0.7217	-6.3474	3
-2.3137	8.9107	5
10.7481	10.9771	7
14.3732	9.2873	7
-1.9184	-2.4394	3
4.2584	-13.6550	0
18.9219	-9.1158	2
-5.0879	-6.4311	3
7.4491	2.3303	4
-10.7325	17.1509	10
4.9435	1.3622	4
18.0519	-4.2183	2
3.3517	14.0053	5
-21.7297	-3.2359	1
-17.1688	6.9496	1
-3.2839	9.4696	5
-11.4062	15.1034	10
1.4386	7.0864	5
7.8759	-5.5151	6
-18.8727	-3.5557	1
-2.3330	-12.1364	0
4.9492	-3.3984	6
-6.6915	15.4386	10
-3.5601	-3.1010	3
-5.5813	-15.9410	0
-13.4225	15.1887	10
15.0064	12.0230	7
-0.8300	-18.7328	0
-12.5876	16.3730	10
-17.9734	6.8800	1
19.7923	-4.4714	2
-2.4048	-14.2489	0
-2.8513	-2.9574	3
-21.1053	1.0872	1
14.8909	-2.7004	2
-2.8843	4.5176	8
-12.0141	-2.1671	1
-11.7928	16.3797	10
13.1165	10.5446	7
-13.5341	12.5848	10
-13.6701	-3.0545	1
3.6557	13.5479	5
-8.9297	1.4668	9
-2.9477	9.1893	5
-0.2869	-15.1739	0
18.6966	-3.7470	2
-13.6725	-3.2122	1
14.4511	14.9533	7
16.7417	-6.6147	2
-14.1794	-9.4398	1
14.3417	-9.8861	2
-12.0857	14.0161	10
11.0059	13.9361	7
6.8916	-9.8587	6
0.9028	17.5998	5
-20.6481	-3.6185	1
6.5906	-4.4421	6
10.3541	11.5137	7
-4.9637	-15.5136	0
11.2308	13.4839	7
-22.7744	0.0373	1
3.5685	-15.5698	0
-18.5374	6.6316	1
-4.7247	-4.3435	3
-19.2634	6.7427	1
-2.9028	-19.5864	0
16.8630	-5.5418	2
-9.0550	15.2790	10
1.6797	6.3617	5
-13.5897	6.2986	1
-5.2141	-15.7990	0
8.2226	1.9506	4
6.9143	-9.3549	6
-10.0285	12.6926	10
-16.8656	5.9665	1
-12.7931	13.9949	10
-0.0362	-5.6036	3
9.7337	2.7854	4
-13.3515	5.9143	1
-15.4267	5.9849	1
7.9702	2.2457	4
16.6881	12.3723	7
0.0866	16.8976	5
-5.5515	-2.7053	3
18.6351	-7.3096	2
-10.1853	11.2607	10
1.8292	15.1318	5
0.4292	11.7332	5
18.0987	-5.7078	2
-7.1788	-14.4166	0
17.6241	-4.2160	2
9.0103	11.1769	7
7.1575	1.7811	4
-9.9983	11.7485	10
-3.2939	-3.5422	3
-9.0687	1.1305	9
-5.4051	-2.6133	3
-2.4324	-11.7414	0
-4.7584	3.9818	8
-17.6359	2.3648	1
-0.1498	16.8371	5
-10.4635	13.8412	10
-3.0598	-14.6333	0
15.4956	1.5607	2
-4.5455	4.0529	8
-3.6381	-15.1441	0
5.7155	-4.5247	6
7.9741	-9.7283	6
11.1257	14.1680	7
-20.9974	3.5755	1
10.6034	9.6884	7
16.0722	12.3431	7
14.0641	-1.5879	2
3.7492	7.7224	5
12.9748	14.7463	7
-17.3667	2.4272	1
-16.8455	6.9360	1
-4.4827	-5.8375	3
4.1080	-13.7502	0
6.1544	-4.1349	6
7.5608	-5.3706	6
-4.8449	-5.8920	3
5.9108	-5.3847	6
16.0487	12.4157	7
14.1387	15.5556	7
1.5171	13.2796	5
0.4147	-16.4526	0
1.1391	-11.2394	0
-3.6592	-3.2951	3
13.2797	-9.0928	2
4.0291	1.2938	4
1.3443	-11.2376	0
-2.2000	-11.6971	0
0.2419	16.9093	5
12.5974	15.0292	7
-22.5570	3.9763	1
-4.1140	-17.1396	0
6.7012	2.9593	4
15.8194	-2.9481	2
2.3830	7.0363	5
15.2604	-9.9654	2
14.1563	13.7605	7
-17.0963	7.1852	1
-17.1196	1.6864	1
-21.6932	-2.6011	1
20.0056	-6.8435	2
1.5078	-17.5216	0
7.1231	-5.7907	6
-15.0864	-0.0117	1
-1.4193	9.1729	5
2.9753	-12.8082	0
5.0241	-3.5561	6
-16.4095	-4.5293	1
19.7754	-2.5228	2
6.8034	-7.3704	6
5.2581	2.5185	4
-3.3989	-13.7933	0
-2.2685	-2.4086	3
-1.4624	-17.8260	0
19.3169	-4.4618	2
14.7516	15.2189	7
14.0586	11.7235	7
14.7682	-9.2842	2
-8.5777	14.7236	10
-17.2579	7.1014	1
-12.3192	-2.4778	1
-13.9038	-9.5770	1
-3.6618	4.7159	8
-3.2525	9.4013	5
1.6902	-17.5522	0
-13.9385	3.7893	1
-7.1473	16.5319	10
0.1515	16.2397	5
7.9702	-9.7404	6
-8.5365	2.0891	9
7.1364	2.5078	4
7.1602	-7.1219	6
4.2221	-14.3747	0
-15.2191	-8.1751	1
0.3694	7.6371	5
19.9721	-5.2334	2
-0.1090	8.4072	5
-10.5201	16.4748	10
-15.2555	-8.1242	1
13.7513	13.3318	7
-3.9294	3.8438	8
-0.1344	13.6630	5
-18.8043	6.1050	1
-3.0919	-5.6425	3
3.9743	1.2650	4
-16.5393	7.7153	1
-4.5486	-5.0060	3
-15.0094	-8.3874	1
2.8425	7.9272	5
-17.1872	-1.7094	1
8.1736	-4.2120	6
-1.0172	-2.3283	3
-17.1584	7.1307	1
-22.7544	1.6453	1
3.0228	13.5497	5
-11.5049	-2.0402	1
20.6754	-3.2747	2
-1.5836	-15.9761	0
-0.1845	-5.0251	3
6.6554	-4.9771	6
7.2287	-9.3730	6
-16.9735	4.9295	1
2.6284	-13.9820	0
7.1026	-5.2288	6
-21.2817	1.2523	1
-4.4092	-1.7294	3
0.7217	6.3766	5
0.2239	-18.7111	0
-3.4885	-12.6982	0
-22.4392	1.4895	1
16.5775	-10.0467	2
13.1459	9.6334	7
0.3523	-15.6717	0
-12.9027	14.5758	10
-3.3340	3.8171	8
-16.3204	2.7504	1
0.6975	12.6547	5
-1.9851	-2.0958	3
-15.4785	0.3265	1
-1.7629	-12.2006	0
-1.2641	-16.6185	0
-2.9865	4.5561	8
13.6047	-4.9164	2
17.7107	-6.4680	2
-5.0303	5.1440	8
1.3299	8.3335	5
16.5433	-4.1733	2
13.2162	13.5843	7
8.7139	2.9034	4
-10.7790	18.5563	10
-5.7585	-13.0807	0
13.8461	-9.6158	2
-11.2518	12.5703	10
0.7531	15.1339	5
-9.3269	13.0017	10
-3.0179	-12.3906	0
0.8996	7.6893	5
14.4174	12.5104	7
-0.2693	-18.7882	0
14.1026	15.4518	7
-6.8297	16.4858	10
-4.1235	-6.6591	3
17.3628	-5.8766	2
-15.4171	0.1110	1
11.6321	13.6769	7
2.9585	-14.3336	0
-9.3528	16.2563	10
-10.0520	17.7641	10
-21.8448	-3.4842	1
6.4893	-5.6509	6
-16.9657	4.8743	1
-10.5862	16.2549	10
-15.0374	-8.3612	1
3.8248	7.0943	5
-5.6379	4.7073	8
-8.1602	17.2496	10
-4.8746	-14.9790	0
-9.2316	16.5290	10
11.9335	12.7106	7
16.3268	12.3448	7
-0.4140	-6.4731	3
-21.9536	1.6119	1
-13.9445	-9.6251	1
-21.2322	1.0508	1
6.5370	-5.2479	6
-9.6034	17.8707	10
19.6273	-4.4508	2
-15.5001	-0.0629	1
-6.1181	13.7522	10
-15.9961	0.3096	1
-11.1419	16.2327	10
-18.7957	0.0862	1
15.5434	-6.0263	2
-11.8085	16.4387	10
14.0985	15.3919	7
15.6889	-8.1999	2
-13.7579	6.4917	1
7.9354	-4.9360	6
-1.7334	-2.6366	3
-17.9856	-4.0002	1
-5.8113	-13.5659	0
11.8173	14.7441	7
17.3688	-3.9590	2
17.2405	-3.5477	2
-12.4103	14.2005	10
15.4606	1.5868	2
-5.0231	4.3661	8
-4.4620	-3.3369	3
0.8951	7.8204	5
0.1643	-2.4218	3
-1.2051	9.7932	5
21.0576	-2.9111	2
-7.9801	1.0912	9
7.2943	-9.3370	6
13.0154	-6.3799	2
0.6126	-18.4675	0
15.5318	-2.7316	2
-8.9889	12.7620	10
-3.1312	9.2796	5
-14.3138	-4.1044	1
-17.4491	2.2687	1
15.5488	-1.6684	2
-11.3761	-3.3591	1
-12.9658	16.3703	10
-14.4841	7.2563	1
-11.9794	15.2029	10
-9.2462	1.0135	9
13.3928	13.6991	7
-9.7828	16.8742	10
-2.7202	3.0558	8
17.9363	-4.9256	2
12.6638	-6.3882	2
-9.0496	10.2483	10
-15.5548	0.1657	1
-2.3882	2.8043	8
-21.6122	1.4504	1
7.4742	-9.4961	6
-16.5868	2.8706	1
9.7680	3.1170	4
2.7770	7.8700	5
2.1445	15.9076	5
5.3206	-4.0751	6
-13.1305	-4.1999	1
-7.8939	17.2454	10
-20.9841	-1.6124	1
21.4781	-4.4130	2
-19.8450	-1.4698	1
0.4904	6.9235	5
12.8425	-7.0215	2
-4.6835	-15.7035	0
-11.3787	-2.6695	1
-21.6587	-1.0855	1
-5.0139	5.2624	8
12.2526	13.3551	7
3.7363	-16.4220	0
-19.1759	-3.4836	1
-14.1808	-9.8732	1
-8.5111	14.1602	10
10.8845	13.2123	7
3.9742	13.4432	5
17.9654	-3.8272	2
0.8426	-18.8916	0
-17.1669	7.1534	1
-0.7436	-15.6994	0
-8.1840	12.3903	10
7.8059	-4.5495	6
19.7089	-4.6199	2
-12.6416	14.1549	10
13.0888	14.8112	7
3.9287	14.1038	5
-8.9225	1.7120	9
0.9295	6.6133	5
10.3888	11.7169	7
-1.9317	-12.1832	0
6.8199	-5.9366	6
1.4356	-17.2009	0
-8.4826	1.3074	9
-5.3180	5.2123	8
-2.6201	-19.2525	0
17.0724	-7.3026	2
2.3525	8.3579	5
-22.9098	1.5425	1
1.9232	16.0182	5
-13.8937	-9.4986	1
14.1945	15.7638	7
-8.2424	13.1459	10
6.6282	2.9329	4
12.5689	10.5958	7
14.6365	15.4838	7
1.7520	15.6197	5
-19.0943	6.3318	1
-4.7523	5.2576	8
3.3873	13.8659	5
5.2712	-3.7617	6
-2.6742	-5.0035	3
15.4369	-8.5716	2
7.3567	-9.4683	6
11.7381	13.6390	7
-21.1592	3.1884	1
17.5495	-6.9550	2
-12.0902	14.5398	10
14.0264	15.5415	7
3.0120	13.5637	5
-11.9859	14.6667	10
-4.6500	-5.0666	3
1.2715	7.3075	5
-20.4931	3.6744	1
18.2270	-0.3526	2
15.6490	-2.6317	2
-21.2234	1.1954	1
-11.3480	14.6946	10
0.5419	17.4084	5
-10.0293	16.6252	10
7.3374	1.1253	4
9.0645	3.4860	4
-0.1496	15.9905	5
7.9742	3.2254	4
-4.3234	-3.6459	3
1.5212	13.4879	5
-11.2737	17.3981	10
20.0498	-6.1691	2
-2.7391	3.7214	8
17.0289	-3.0472	2
13.6972	-4.3615	2
2.3837	16.7564	5
-2.5610	-17.0891	0
-14.5873	7.3326	1
-16.6558	-4.1520	1
11.0471	13.8328	7
19.5055	-2.1932	2
5.0929	16.6290	5
-0.2864	-15.0074	0
18.3274	-4.1289	2
1.6501	13.2280	5
-6.8586	-14.2796	0
-3.1861	-12.8708	0
-7.6061	12.1282	10
-8.1501	17.2321	10
6.9213	-7.1115	6
-3.7909	3.6060	8
-14.0157	6.7943	1
1.4390	-17.9040	0
-3.9690	-1.6795	3
-7.9635	0.9624	9
-9.3061	1.2206	9
4.4013	2.2400	4
9.3415	3.3646	4
-3.9985	-4.1553	3
-4.4546	-3.8328	3
5.2835	16.4775	5
-20.3674	3.6403	1
-6.7770	0.4727	3
5.3019	2.2917	4
-3.1143	-12.6142	0
2.2834	14.2924	5
-1.2531	9.7025	5
-6.4570	13.5306	10
-13.9747	-3.7255	1
-1.7807	-11.2407	0
-18.0397	4.2522	1
10.8130	9.8101	7
-3.6880	-12.8515	0
1.6137	13.3016	5
-10.8382	16.1647	10
13.3953	-9.2798	2
15.3846	-9.1321	2
1.2824	-18.1337	0
-16.7882	-2.8934	1
-21.8959	1.5169	1
15.8344	-7.4529	2
11.0864	13.8873	7
-5.8816	-13.9145	0
4.3019	-14.5148	0
-8.7275	2.1990	9
-4.9218	5.4676	8
-5.7658	-12.9997	0
-4.0216	-17.1579	0
0.1865	-14.4228	0
-11.6399	15.8962	10
-22.0130	-3.4645	1
12.3324	-7.5252	2
-7.1753	15.3775	10
15.0751	-4.9379	2
-1.2239	10.0906	5
-14.2140	6.9224	1
-22.7933	0.3440	1
-1.1325	9.6881	5
-3.6421	-17.5948	0
4.0955	1.2882	4
14.5209	15.3746	7
-1.6835	8.9889	5
-13.8318	-3.5797	1
-12.6116	13.0850	10
4.1804	-14.4723	0
14.9802	11.8885	7
-4.8576	-5.7243	3
0.0880	-2.3226	3
-5.2983	-6.3368	3
-6.0204	-2.1219	10
-0.0077	7.5842	5
-4.5380	5.3014	8
12.4048	12.8342	7
17.7205	-6.4556	2
1.0805	14.1800	5
-7.3250	18.0220	10
7.1455	2.7721	4
-3.4590	-5.6771	3
-3.0470	9.2600	5
-4.9716	4.2448	8
1.3186	-11.2330	0
3.7804	-14.9240	0
-1.1491	-16.5031	0
-14.5180	-9.9369	1
-4.3351	-4.6242	3
-2.6991	-5.5934	3
-7.6987	1.0733	9
-3.6557	-2.8549	3
-20.5923	-1.4563	1
9.8570	2.4423	4
1.0170	6.3689	5
19.3488	-8.8509	2
5.6534	2.3567	4
0.7565	-6.5940	3
-9.8046	11.0196	10
-0.7641	-11.0828	0
-17.5840	2.6281	1
6.2992	-4.6655	6
-0.2682	16.8395	5
-3.8986	-3.5645	3
-0.1896	-6.9374	3
-6.6541	-12.6251	0
4.0694	1.4432	4
-20.5445	-1.4960	1
-12.5309	13.5230	10
-8.5993	12.1871	10
14.9624	12.8766	7
-0.5401	-6.6717	3
-20.8674	1.7051	1
-3.9237	-17.3694	0
-3.2083	3.6122	8
-3.8237	-6.1467	3
-14.0010	-3.8015	1
-4.7102	-4.2942	3
4.1402	-13.9504	0
0.8063	8.2783	5
-7.1758	-14.4350	0
-5.0619	-6.5229	3
18.0074	-7.1555	2
-1.6023	-6.9472	3
-3.6498	-5.3267	3
-3.4257	-3.2912	3
9.9106	3.3233	4
14.3332	9.3986	7
-3.0802	9.2643	5
6.5505	2.4667	4
16.0221	-6.4481	2
-16.5659	7.6411	1
-3.5630	-16.0389	0
16.4857	-9.9884	2
2.1645	6.5699	5
-3.8874	-3.8901	3
0.5209	-6.1999	3
-5.0089	-5.1742	3
-18.5355	4.6662	1
-19.5038	2.9667	1
-3.4717	-6.1681	3
-0.4565	-4.0239	3
2.2795	16.7979	5
5.6652	-4.2940	6
-18.6488	-4.2443	1
17.0771	-6.5563	2
17.1617	-3.1405	2
-13.7719	3.5871	1
-17.9455	-3.1997	1
0.7550	8.4745	5
16.8012	-3.7456	2
-1.3729	9.6295	5
0.1311	-11.0342	0
-14.1032	-9.7901	1
6.3421	-6.6498	6
-0.3074	-14.9584	0
-17.4988	-3.4666	1
14.1907	12.6445	7
-16.8798	-3.0444	1
-0.7578	-19.2789	0
-2.7031	-19.8227	0
-18.7107	-4.2519	1
6.6788	-7.6753	6
17.0000	-3.7070	2
-0.0019	14.1034	5
-9.2195	16.5479	10
5.1467	1.4240	4
16.5609	-4.5125	2
1.8797	13.4563	5
-18.6388	-4.3338	1
-7.6068	12.7019	10
-2.3870	-17.0405	0
18.6996	-6.1129	2
-3.1949	3.7883	8
-12.7886	13.9278	10
-17.7003	2.1120	1
3.6993	13.5569	5
4.0407	1.2896	4
18.7506	-9.2455	2
15.0695	-5.5058	2
-0.1829	14.5102	5
-3.2368	3.6145	8
-20.5754	1.0143	1
18.3704	-4.9111	2
14.3869	9.3092	7
5.1069	1.8361	4
0.4817	-6.3776	3
-11.4544	-2.7779	1
-16.6576	3.0948	1
10.0981	2.4948	4
2.1843	6.2861	5
0.8463	-11.1730	0
21.3469	-2.6210	2
17.4342	-8.0867	2
3.1390	13.6648	5
17.9922	-4.0504	2
-20.8809	-1.2094	1
12.4064	10.9204	7
-19.4931	6.7130	1
-10.3368	-9.8413	0
14.0930	15.7206	7
-6.3254	-5.2127	3
-3.5253	3.3089	8
-8.2582	1.0681	9
-11.0599	14.4587	10
4.8939	-3.3585	6
15.4993	1.5648	2
21.4240	-4.3951	2
-22.2918	-0.2894	1
-8.7710	17.4256	10
-6.0386	-13.9702	0
-16.6537	7.4580	1
0.0031	-7.0633	3
-2.6094	-12.5751	0
-19.6337	-2.9183	1
4.5543	10.9597	5
4.9068	16.7301	5
0.9897	7.5325	5
-4.3706	3.5346	8
16.3580	-3.1524	2
7.0631	-7.1706	6
4.2422	-14.1636	0
19.9873	-6.7655	2
3.3259	12.0249	10
1.9295	8.4364	5
-2.5547	-19.0111	0
9.3524	3.5123	4
-1.2611	9.3498	5
2.2415	-17.8562	0
2.3046	8.3473	5
4.1795	-14.1434	0
-3.6277	3.3740	8
0.8836	-17.4204	0
-2.2141	8.8764	5
0.7321	-6.4054	3
18.0902	-4.0506	2
-4.3986	-5.3149	3
-7.2472	15.2651	10
18.6376	-7.1775	2
2.9126	7.1240	5
-7.9639	12.8051	10
6.2625	2.6499	4
-16.0658	5.5952	1
4.9269	16.8168	5
-3.3710	-5.6575	3
-3.2951	-14.0709	0
-8.1983	16.3555	10
-11.7828	-3.4381	1
0.3214	9.0290	5
-19.3398	-1.1519	1
0.0531	-6.8129	3
-8.3278	16.5471	10
-11.9668	12.6880	10
12.7903	11.0664	7
19.0737	-4.3975	2
16.9578	-8.0756	2
-20.6320	3.5612	1
4.4999	9.9208	5
-7.2473	16.6661	10
-0.5735	-17.3858	0
-1.1312	-2.3754	3
-8.4972	2.6118	9
-19.1142	5.7412	1
16.7633	-6.6370	2
-9.6469	1.5106	9
-14.4239	7.2118	1
-12.3389	-2.9217	1
3.8442	-14.2113	0
-19.9511	-0.9105	1
-18.7709	6.1495	1
-8.0045	0.7366	9
1.5929	15.5995	5
-13.4925	6.1521	1
-1.7208	8.9822	5
-19.6225	-2.7506	1
-11.1905	14.2255	10
2.3190	16.2333	5
6.4862	-4.7175	6
9.6957	3.1059	4
-0.2054	-5.4576	3
17.8643	-4.7677	2
-10.2947	18.0400	10
-0.7539	-16.0209	0
18.5906	-3.6506	2
-16.9046	-3.1218	1
14.0499	13.4541	7
15.4023	-2.0549	2
7.3766	-5.9491	6
-11.3093	15.7457	10
15.1934	-4.8930	2
-11.3097	14.6486	10
19.3602	-2.7124	2
19.2383	-8.6471	2
-18.8094	-4.2527	1
0.1673	-2.3411	3
-3.6715	4.0775	8
1.8656	17.0536	5
-4.3451	-6.2024	3
13.3078	14.4493	7
-0.5666	-15.1228	0
0.6718	7.0609	5
-21.3247	1.1673	1
18.2034	-4.8598	2
1.1566	13.8754	5
-2.1454	9.0311	5
-7.7018	17.3667	10
5.4683	-4.4072	6
2.9254	8.0866	5
-8.7228	17.7643	10
-18.7938	5.8305	1
19.1053	-8.9919	2
-0.3790	-4.0775	3
-1.1464	9.8250	5
-9.7345	16.6736	10
16.2528	0.1104	2
3.6382	-15.2857	0
14.4219	-3.1730	2
-2.3192	-12.5188	0
-4.9474	-15.8266	0
-6.3263	-12.6482	0
13.8660	15.4400	7
-7.5888	14.7849	10
-18.7909	-4.0961	1
5.0806	-3.9158	6
-9.5091	1.9334	9
-1.1182	-2.3905	3
20.9300	-3.7198	2
-17.4517	3.0611	1
14.6094	11.7225	7
8.9346	11.2281	7
3.4529	-16.8022	0
-20.8096	3.6001	1
-13.9966	14.8136	10
-0.6495	-18.8784	0
-3.7017	3.3315	8
15.1232	-2.0025	2
3.2416	11.0719	5
-21.7424	1.2394	1
8.3047	1.6699	4
-11.9741	14.1154	10
-1.2552	-13.4689	0
-8.2346	1.3037	9
-19.7519	5.5673	1
-9.1010	3.0359	9
7.5892	-9.7103	6
4.5849	13.0814	5
-0.0008	-2.5682	3
15.9709	-9.1637	2
-12.2131	-2.8447	1
-18.7838	-1.3074	1
21.1953	-2.9691	2
5.8526	-3.7641	6
-2.0671	-17.6188	0
-21.4398	1.0829	1
-20.5342	-1.3111	1
-16.7513	3.2155	1
-13.1430	15.4457	10
17.7800	-0.1697	2
-10.7832	16.2973	10
13.0786	13.1089	7
-1.8276	-2.3060	3
-11.9845	14.9813	10
-13.2203	-4.1182	1
2.3986	6.7438	5
16.9849	-4.6832	2
-2.0063	-2.1547	3
2.8840	-14.0705	0
15.4474	-9.8227	2
-19.2604	6.6445	1
12.6327	-6.4032	2
21.3882	-2.5204	2
-16.4646	0.2761	1
17.8145	-0.2721	2
-20.9003	0.1059	1
-21.4092	1.1121	1
18.5256	-6.1830	2
-16.4143	7.7883	1
13.8998	14.1080	7
13.3249	15.6651	7
-11.8656	-2.6476	1
20.8927	-2.5671	2
12.1134	13.2856	7
1.6757	-17.6339	0
-11.7639	15.1710	10
-3.1982	-13.5507	0
-17.5031	4.5448	1
-1.6490	-17.6180	0
7.4231	2.3417	4
-0.2129	-15.7981	0
-15.5183	0.1018	1
16.4966	-9.0012	2
-0.1808	-15.7493	0
-3.2423	-14.6740	0
-18.7769	-4.1985	1
18.5358	-9.1387	2
20.8258	-3.6730	2
-2.5812	-13.8996	0
10.4251	11.5023	7
14.1080	-8.3623	2
-19.3914	3.4436	1
-16.6882	5.3650	1
-9.5615	1.2861	9
-16.7590	5.7219	1
-3.7304	-3.5668	3
-8.3862	1.7166	9
11.1946	14.8002	7
11.2752	10.4011	7
-8.3336	14.2448	10
16.2827	-9.0345	2
3.0851	-12.8403	0
10.3615	11.7024	7
-15.5986	0.1371	1
17.1390	-2.8794	2
-20.4480	2.0378	1
15.0175	-5.5798	2
-5.3773	-15.9805	0
-7.7736	16.0668	10
0.6175	8.5587	5
8.4128	1.9518	4
-8.4394	1.1212	9
-12.7706	16.2934	10
-3.0812	-3.5109	3
-20.1877	-2.3017	1
-11.7112	16.1628	10
17.0355	-9.2039	2
5.1643	-3.8770	6
-5.1110	-6.8065	3
-11.2758	-1.9910	1
-13.2638	15.4146	10
5.0819	1.9612	4
0.9587	-19.6711	0
0.2344	-2.4125	3
17.0387	-8.8586	2
-4.3291	-5.8002	3
1.6761	-17.3600	0
3.5348	-14.5350	0
-1.9897	2.1701	8
-12.5091	13.9992	10
-8.0224	12.6156	10
-3.3438	-5.6815	3
17.4106	-4.5908	2
12.9375	14.0324	7
15.0775	-6.1685	2
0.2040	-6.7193	3
-15.2078	-8.1905	1
-0.9944	-2.3419	3
5.7110	-4.5147	6
-1.6802	9.4449	5
13.9196	-7.1657	2
-11.3000	12.9643	10
5.7275	2.6522	4
-3.1606	9.2880	5
11.6107	13.5027	7
-8.9576	10.4018	10
14.3968	9.2926	7
-11.4096	14.4926	10
-1.3460	9.5021	5
-18.6005	4.5226	1
6.4055	-5.3161	6
12.6278	15.0231	7
16.7653	-0.8008	2
-21.8636	-0.6683	1
-16.5379	2.2244	1
-0.6415	-2.2788	3
-18.6142	5.8870	1
-3.1624	-5.9710	3
19.5658	-4.3891	2
-5.8214	-15.6408	0
-2.4795	-19.2112	0
-1.3032	9.2626	5
19.0452	-9.1051	2
-4.1159	-6.5746	3
7.6530	-4.8350	6
-2.8501	3.1608	8
7.8053	3.2429	4
-6.5968	-14.3809	0
-7.3969	14.3261	10
16.9029	-9.2670	2
0.9387	6.7232	5
16.3628	-8.8970	2
-0.4300	-4.0653	3
13.7363	-9.4184	2
-8.9887	2.0904	9
14.5137	11.8722	7
-7.8714	17.4787	10
-0.4247	-18.4274	0
5.4243	16.2004	5
-7.1190	-13.0574	0
14.3960	-9.8740	2
-0.1436	-15.7253	0
-3.0626	-12.4739	0
1.3353	13.6026	5
-7.1421	18.1295	10
4.3137	1.8895	4
-13.9052	-9.5372	1
-8.1628	17.4518	10
6.6965	-5.4553	6
-8.6460	14.5046	10
0.8859	-18.2333	0
-21.1350	3.1907	1
10.4037	11.7420	7
-8.1513	15.2228	10
11.1014	14.2550	7
-9.2063	1.4547	9
16.2861	-3.4318	2
6.9500	-6.9776	6
-5.8565	-13.9945	0
-13.6767	14.1049	10
-2.4988	-18.4169	0
-9.6808	1.1426	9
-2.4844	-13.7028	0
-13.5431	15.7881	10
3.9630	-14.3803	0
9.6585	3.2408	4
-5.3043	4.9348	8
14.1489	11.7090	7
6.7683	-5.3972	6
18.1353	-9.5272	2
9.1820	3.3603	4
2.6612	-16.9853	0
-21.0880	0.4089	1
2.8761	13.6383	5
-18.7254	-4.2644	1
-8.3685	1.1611	9
16.8349	-2.2842	2
-0.5673	13.5141	5
7.0338	-8.5973	6
-0.1847	-4.6591	3
7.9018	3.3621	4
-2.4310	-2.5400	3
-3.0343	3.6903	8
-4.2358	-15.1832	0
-19.8351	-3.5232	1
13.5610	13.8305	7
-4.2090	-16.0539	0
-1.5040	-2.4321	3
16.5009	12.2869	7
-16.2541	7.8153	1
14.8416	14.5861	7
2.0190	15.9458	5
12.6352	-7.5645	2
15.8770	-2.1451	2
15.5074	1.5869	2
-2.2795	-19.5332	0
-2.2533	-12.5565	0
-4.0247	-3.5547	3
6.6159	-5.0131	6
15.5063	1.5736	2
-21.0272	-0.6903	1
-1.6234	-3.7918	3
-21.5323	1.2683	1
2.8959	-17.2152	0
-3.8575	-2.9361	3
-22.5216	0.6159	1
-18.1819	-4.4256	1
-0.4852	-15.9235	0
1.8468	13.4537	5
8.3059	2.4194	4
-4.4634	-1.5059	3
6.7960	-7.9262	6
15.2067	-7.2494	2
-19.8736	-2.5307	1
-1.8819	-12.7171	0
0.4261	-6.8341	3
3.5888	-15.6821	0
-18.7993	5.3933	1
-2.8083	-19.6187	0
-4.2130	-3.6260	3
-0.2342	-4.4843	3
14.8943	-1.5487	4
-0.6166	-6.2354	3
10.8350	9.6261	7
-18.1323	4.5115	1
-4.0744	-15.6635	0
-1.2897	9.5135	5
-19.4862	0.4431	1
-4.5453	4.0408	8
-1.8896	-12.0843	0
10.2112	11.4361	7
11.4693	14.0428	7
-8.4683	0.9024	9
15.5068	1.5434	2
0.6682	8.3398	5
-19.0542	6.4235	1
-11.6499	14.1109	10
1.3603	13.5860	5
-0.1608	-15.7916	0
-11.6186	14.2153	10
15.7700	1.1679	2
-15.5402	0.1533	1
12.2554	13.0034	7
-3.0540	-3.5413	3
-16.3006	4.4571	1
11.3763	12.7738	7
-1.1540	9.7896	5
1.6672	14.5394	5
18.8661	-7.1525	2
2.4121	-17.6894	0
-3.6478	-3.4897	3
15.7434	12.9473	7
3.6095	-16.4526	0
-0.2649	16.0045	5
-7.1015	-12.6269	0
2.2949	13.4087	5
6.6529	-4.9826	6
12.7442	-6.7420	2
13.6511	-4.8636	2
-16.9460	4.9607	1
-9.9336	14.7006	10
14.1938	15.8339	7
-5.8246	-15.7391	0
-13.5191	6.1807	1
18.2913	-4.3477	2
-14.1059	6.8181	1
12.4541	-7.6993	2
-1.0607	-18.9372	0
15.1063	14.9726	7
-22.4001	1.2161	1
-9.2369	18.5251	10
-4.5814	-5.6408	3
8.9844	11.2124	7
-13.9677	-9.5409	1
14.8149	11.9350	7
10.2298	11.8229	7
-7.8664	12.6701	10
-12.7709	13.8656	10
11.0852	13.9733	7
-13.7810	15.5289	10
-7.9047	1.2009	9
-18.6657	-4.6147	1
16.6020	-8.8057	2
-11.6427	15.7485	10
-2.2391	-18.5043	0
-5.7689	-15.7044	0
-2.7200	-11.3718	0
16.0896	12.2835	7
15.8815	-6.3877	2
-15.2157	-8.1611	1
-2.7682	-11.1986	0
17.2346	-2.8046	2
18.9838	-2.8582	2
17.7448	-7.0021	2
11.7242	13.2982	7
1.7075	13.5192	5
-10.3690	-9.8195	1
18.9189	-3.2365	2
-13.5978	13.9249	10
11.4750	10.2368	7
-5.6438	-14.0759	0
-12.6199	17.4538	10
1.0776	17.4952	5
3.6538	7.5705	5
-10.6329	16.2380	10
-2.4481	-4.0709	3
-15.5173	0.5823	1
1.3752	-11.2192	0
-19.1848	4.3466	1
-22.9626	1.4787	1
9.8350	2.7710	4
-2.9270	-15.8540	0
-9.5291	1.2501	9
15.5715	-1.6149	2
-0.0559	-7.1414	3
-18.3250	6.9685	1
-6.9095	-15.7195	0
-2.2875	-11.3864	0
3.1646	11.1019	5
-6.5810	-13.5428	0
-15.4577	0.4741	1
2.3371	-18.1045	0
-14.3255	-9.8072	1
12.6764	14.8215	7
0.6718	12.4639	5
4.1532	-13.9441	0
-5.8072	-13.8438	0
3.3907	13.6865	5
1.0471	-16.8992	0
-16.4972	4.8978	1
5.8124	-4.4328	6
-1.3951	-2.7199	3
-2.0967	-11.1089	0
-1.1330	-19.5927	0
0.3667	8.1260	5
0.4110	-6.3242	3
-20.4723	-3.6807	1
7.0222	-8.5834	6
3.8269	-15.1428	0
6.2665	3.2826	4
-9.0354	15.7494	10
3.1547	13.5965	5
-7.5853	12.1144	10
7.9749	-9.7607	6
-0.3208	-6.8137	3
-21.7236	-2.3913	1
-3.6418	-17.5760	0
16.7880	-2.2116	2
3.8988	14.4963	5
-10.3559	-9.8291	1
15.8932	12.3833	7
3.1317	11.0497	5
-9.5304	18.0009	10
-8.6165	2.3732	9
-22.3875	4.2584	1
0.7282	-12.2285	0
7.1675	-9.5449	6
7.6603	3.4665	4
4.4347	-15.2893	0
-0.5342	-14.9298	0
17.2973	0.1695	2
-21.4401	1.3883	1
-3.3840	-5.2019	3
12.9977	11.7792	7
18.3416	-6.1453	2
4.3523	-13.8413	0
7.6780	1.4124	4
-2.9330	4.6354	8
18.1259	-7.0231	2
-4.5649	5.3053	8
-2.0096	-1.7959	3
-20.6725	-0.8662	1
-16.5639	5.7207	1
-19.0977	-3.5824	1
0.1826	7.7210	5
5.4541	16.1898	5
-4.4264	-1.6579	3
18.4037	-3.1319	2
-7.3589	14.3631	10
17.2233	-0.0505	2
-3.1753	-14.3404	0
-18.1044	4.6563	1
1.0357	-10.8003	0
-16.8173	3.9020	1
7.2232	-9.6313	6
20.3724	-2.6320	2
12.7150	-7.0345	2
5.4766	2.4514	4
6.2481	-5.1362	6
14.2394	-9.8289	2
-13.1039	-4.1492	1
-11.5050	-2.5145	1
6.0031	2.6235	4
-8.1481	11.1310	10
14.9614	15.2304	7
-21.3292	1.1734	1
-0.5487	-15.7463	0
1.1162	-11.3170	0
-1.2706	9.5694	5
20.1056	-6.8034	2
1.2005	8.2692	5
9.8781	10.3134	7
3.1144	7.2286	5
-3.0575	-13.5650	0
15.4490	-8.6140	2
7.6177	-6.1570	6
17.0840	-5.9071	2
21.3434	-4.3459	2
-9.1234	2.9914	9
-10.2321	17.9938	10
4.5272	10.0134	5
-19.0999	-3.3426	1
3.8594	-15.2903	0
9.1430	3.6394	4
-12.1412	14.9959	10
-11.4357	16.8871	10
4.1020	1.4814	4
-3.5393	-3.0457	3
2.4802	-17.1183	0
-15.7107	4.3570	1
15.7373	13.1790	7
-15.9713	0.1942	1
-14.1667	-9.6363	1
9.5936	2.4507	4
-4.5626	5.3367	8
7.1673	-9.5248	6
-9.0733	1.2122	9
4.4744	10.9232	5
-0.2090	-7.2305	3
-2.3936	-16.4675	0
15.8677	-2.7911	2
-9.0652	2.7556	9
-11.3652	-3.2728	1
11.1716	10.4997	7
5.2988	-3.9887	6
-1.7236	9.0614	5
-18.2165	1.2490	1
7.4905	-9.6418	6
12.6986	10.9046	7
1.2354	8.4444	5
3.1202	7.1331	5
12.7934	10.1787	7
-12.1193	-2.5449	1
-4.4395	3.9068	8
-5.6558	-2.4377	3
-11.9673	14.9186	10
17.6127	-6.9016	2
-9.3724	15.5528	10
-9.2276	16.8081	10
7.9664	2.8644	4
15.6362	-1.4311	2
-19.2311	4.8074	1
16.3250	-5.3506	2
-7.0868	-14.2763	0
6.4333	2.4815	4
17.7306	-0.0909	2
-17.1599	4.6928	1
-9.0117	12.7010	10
5.5559	2.2631	4
15.1755	-2.7899	2
15.0260	-5.5680	2
14.0830	13.8711	7
1.2601	-11.1364	0
-9.0591	12.8361	10
17.1236	0.2110	2
5.0087	1.9929	4
2.3979	17.0761	5
-8.0963	15.9118	10
-1.6768	-18.5328	0
18.7274	-7.0661	2
0.0959	-18.7483	0
1.1183	-18.2856	0
-12.1672	15.4742	10
14.0823	-7.3871	2
-5.9092	-13.7201	0
-6.7069	17.7353	10
-6.5411	-14.4415	0
5.9025	2.4560	4
-13.4912	-4.2745	1
15.5758	-2.8462	2
16.4154	12.2416	7
5.5656	2.5344	4
-21.4949	1.2042	1
18.0110	-6.7248	2
7.1095	-9.3330	6
-3.1895	-13.4691	0
-8.8657	4.6722	10
-4.4982	-3.3344	3
3.6698	13.6296	5
-22.7165	0.2541	1
-0.8874	8.7827	5
3.6264	-15.6276	0
16.8469	12.3855	7
0.1371	-14.0294	0
-7.0159	17.9768	10
-1.2825	-16.0912	0
0.5563	-16.4813	0
14.4138	15.5262	7
-13.8323	-9.5233	1
-13.0039	16.4652	10
4.2812	-13.8787	0
13.4495	12.8739	7
-16.7248	5.3668	1
-20.4759	-3.6688	1
-8.5432	12.1926	10
-2.1532	-12.0311	0
20.2862	-6.9166	2
-4.8400	-13.6573	0
-6.6698	13.3554	10
1.4305	17.4060	5
-11.8240	16.2441	10
-17.3285	7.1046	1
6.8683	-9.7674	6
-4.9556	5.3213	8
7.6984	1.3312	4
-8.7511	2.4725	9
-3.0146	-13.8313	0
-4.6321	5.2560	8
-1.4497	9.0979	5
-2.4238	-19.5818	0
4.6620	11.0387	5
-0.5468	-3.8792	3
-11.3534	-2.8519	1
2.7010	-17.2567	0
-0.5444	-11.0758	0
-19.5796	2.7291	1
-16.8341	-2.8816	1
-8.2993	16.5603	10
2.8473	8.0395	5
-3.0905	9.2662	5
0.1295	-15.6063	0
-20.1452	1.6367	1
-9.3712	1.2181	9
16.2253	12.2249	7
7.0158	2.8072	4
-4.5300	-1.7847	3
2.0048	16.0336	5
-2.3510	-12.2309	0
10.9748	10.6811	7
-14.2349	-9.0739	1
-2.4811	8.9244	5
14.3642	9.3474	7
-11.8131	-2.0942	1
-9.2381	2.6856	9
-21.6194	1.5419	1
21.3779	-4.3372	2
-5.4057	-13.7437	0
-3.5810	-14.7298	0
14.3411	-3.2171	2
-1.6631	-18.4293	0
7.8633	-9.7310	6
5.5758	-4.2867	6
-2.6036	9.0960	5
-3.7384	-15.4125	0
-9.8475	16.8766	10
12.8937	12.6712	7
-3.2505	3.0275	8
18.1587	-0.4201	2
1.2854	7.3593	5
6.2865	2.6472	4
-11.1138	15.8946	10
1.6453	17.4575	5
-10.1508	16.7341	10
7.3330	3.0305	4
-13.7989	-9.5050	1
14.3494	15.7733	7
7.4853	-9.5088	6
13.6729	11.9439	7
-0.8662	-18.8918	0
-18.9941	-2.8489	1
-14.7013	7.3946	1
16.9054	-0.3171	2
2.5894	16.9687	5
12.6722	-6.7942	2
3.1458	13.6062	5
1.5664	6.9041	5
14.3199	9.2593	7
7.9433	-5.5280	6
6.6482	-4.2230	6
5.1285	-3.4526	6
-2.5989	-2.9461	3
1.2728	7.2714	5
5.0342	1.4944	4
-22.3100	4.3114	1
-8.3031	16.1778	10
-0.4761	-6.4585	3
3.8744	-13.8414	0
-0.1066	-18.7741	0
15.5659	12.2032	7
-8.1244	16.8484	10
-18.6894	-4.2125	1
-1.6157	8.9738	5
-3.4585	3.8135	8
4.6333	12.7915	5
18.8208	-5.9510	2
13.2850	-6.0116	2
-0.2489	7.1567	5
-16.7264	5.5217	1
11.9753	10.3829	7
-18.2710	5.0105	1
-3.5759	-6.6525	3
-14.1594	-9.2059	1
-17.6364	2.1567	1
6.9169	-4.0611	6
-5.4953	-15.8117	0
-8.3162	15.4484	10
16.8643	-0.1751	2
17.8698	0.1362	2
-9.4713	18.6093	10
-11.6004	-2.5804	1
-16.6309	0.0108	1
-14.2056	13.9492	10
17.1030	-1.6581	2
15.5115	1.5256	2
-2.8422	-14.4886	0
12.6747	-7.5503	2
-8.7082	2.2711	9
-21.9506	-3.4308	1
-21.4692	1.0164	1
5.4734	16.1492	5
-13.8420	-9.5025	1
16.5313	12.2885	7
18.4053	-9.2858	2
-21.6471	-1.9796	1
15.7516	-2.6552	2
9.6248	3.1358	4
4.5001	9.9500	5
16.8487	-6.1720	2
-4.6007	5.3521	8
-7.1376	-14.3022	0
-2.0164	2.2367	8
1.1651	-2.4604	3
15.7327	12.3361	7
3.3265	-16.7483	0
-0.6663	-6.5810	3
-3.7048	-1.8783	3
-4.1329	-5.0147	3
-12.5312	-3.8403	1
2.6426	14.3914	5
-22.6974	1.6690	1
4.4611	-15.7974	0
9.6286	3.3782	4
16.4908	12.2533	7
20.2827	-2.5794	2
0.0226	17.1018	5
-2.0763	-17.9395	0
0.4561	13.9648	5
-2.9737	9.1636	5
2.2766	8.3589	5
16.9765	-6.5951	2
17.7027	-3.9400	2
2.4562	14.2071	5
2.7727	-17.2744	0
4.4500	12.9363	5
-15.0942	-0.1033	1
-14.0304	6.8031	1
2.3775	16.3520	5
8.8745	2.3426	4
-2.1857	2.4176	8


==> chapters/data/tsne-train-embedding-arisNetCNN-Dropout-mp2-64.csv <==
x	y	classId
5.3239	-15.5416	5
-11.7640	-12.4499	3
-12.5377	10.2321	2
1.9099	2.1782	4
6.4678	-1.1593	8
-15.4520	-11.7137	3
-11.1944	10.5292	2
1.8629	3.3128	4
27.3350	11.4656	10
18.6267	-8.0206	5
5.9845	-6.7273	8
-13.4714	-3.1014	0
4.2656	14.4479	1
-2.0170	20.5558	1
6.5361	-16.2118	5
-1.4334	19.8427	1
-2.7527	-12.5157	6
-11.4982	10.9562	2
22.2356	10.4627	10
-19.5758	-9.2991	2
-10.0581	-12.4493	3
-19.6841	-9.1674	2
12.9463	-15.1718	5
-4.2898	21.3909	1
-2.9892	21.1081	1
-2.6537	21.0170	1
-8.4934	-12.4783	3
-10.1662	-0.9578	6
-15.9807	12.9505	2
-17.9215	-5.0169	0
-14.2407	2.4411	2
-5.6642	-3.7912	0
12.8367	-5.0834	1
-10.4621	3.9488	2
-2.9039	-0.2479	0
7.1669	-16.2600	5
-0.1432	3.0185	4
-1.2579	20.5028	1
-11.8731	-11.6340	3
4.2918	2.2047	4
-17.9551	-2.3391	10
-8.3104	15.4002	1
20.7246	8.8987	10
-0.3973	6.8805	4
-2.0874	15.2531	1
-2.4390	2.4385	4
-6.6230	-1.2990	0
-13.3188	-3.6137	0
-21.9734	-3.2353	0
-14.1053	-13.7116	3
1.6310	2.1737	4
-7.6586	18.2477	1
26.6809	11.1948	10
-4.9318	-19.4948	8
-7.3625	-8.0348	6
10.3318	1.1752	8
12.9464	9.7179	7
-1.0199	-5.9067	0
11.3787	-3.5873	1
1.5046	9.2947	7
3.7381	-18.5454	5
-10.1657	19.1425	1
4.5764	17.2140	1
-18.9221	11.7083	2
-14.5179	-8.0361	3
20.5716	6.4823	10
-2.2663	15.0629	1
1.8167	9.1023	7
-10.6244	1.1955	6
10.8851	12.1809	7
-2.7092	21.0193	1
2.6773	-13.8147	5
2.4505	-13.5631	5
10.7739	-9.9199	5
-6.7752	6.7823	2
25.8597	12.0250	10
-17.1175	8.0989	2
16.0592	3.3229	10
-6.6587	6.5331	2
7.3007	4.9793	7
10.4692	12.6629	7
-19.6240	-9.2451	2
8.2523	0.2247	8
-1.9435	-11.0459	6
20.3053	5.2202	10
4.9643	12.5445	1
-1.3706	19.7375	1
5.2434	12.8406	1
-18.1273	0.6476	3
19.2651	5.9089	10
-6.1666	-14.4904	0
-3.1628	8.3196	3
14.1357	-11.8885	5
-2.8462	19.8833	1
2.3508	-9.6585	9
5.2986	13.1558	1
-14.9138	10.0557	2
-23.3902	-2.5505	0
2.4389	2.2905	4
6.9592	-19.3725	5
-6.0898	-14.4663	0
5.5083	-4.2349	8
0.2053	-1.5656	0
-15.2775	9.7077	2
6.8223	19.4142	1
7.8922	-17.7698	5
8.6318	0.4872	8
-16.2644	-3.4818	0
-4.3681	-17.1590	9
25.0283	11.0847	10
12.8506	-9.5012	5
12.8452	-9.3468	5
5.4513	-5.6649	8
24.4482	12.2971	10
-6.7619	5.4247	2
-7.7140	18.0160	1
15.4935	-12.0333	5
-17.9366	-4.7609	0
-8.4607	-12.2819	3
1.5490	1.4454	4
-19.0500	1.0524	3
-1.1847	-4.5745	0
-13.7269	1.8509	2
12.1252	12.0599	7
16.3761	3.8636	10
23.0304	14.5308	10
-21.6804	-4.6793	0
15.4271	-2.3451	5
-1.4379	-4.8625	0
-23.0838	-2.6836	0
-12.4569	-14.0584	3
-18.0265	11.3385	2
-9.6816	-4.0534	1
-0.1133	-16.7835	9
20.9763	10.4870	10
-9.3896	5.1769	2
-14.1610	13.3659	2
-6.3530	-4.3702	0
-13.0645	12.0816	2
-11.7528	-9.8932	3
-5.7894	-3.7849	0
11.0559	12.8824	7
-16.7606	11.3457	2
-18.2871	-12.6945	10
-3.4917	-20.7003	8
-1.1364	-5.6851	0
-0.3131	11.6865	7
-12.8655	6.6631	2
18.3593	1.7755	10
-3.1421	21.1581	1
17.3958	-7.2172	5
11.8545	10.9781	7
12.8953	-9.0667	5
24.5359	10.5678	10
-11.8759	-13.9487	3
6.6271	-16.2135	5
5.7355	-13.6602	5
10.4253	1.2179	8
5.3225	18.3507	1
-4.9909	-5.6460	0
8.2563	4.6921	7
3.6347	-9.4880	9
-13.9784	5.3547	2
-2.1361	15.3490	1
-0.1080	2.8010	4
11.5662	8.5949	7
12.1160	-2.6151	1
-22.9229	-0.4434	0
-2.2758	-17.3131	9
-16.7036	11.3448	2
-9.3735	-0.5949	6
-1.1306	14.0846	1
-12.3352	12.8117	2
-18.7449	-12.0814	0
16.1382	-9.3984	5
-22.3433	-5.5462	0
-0.3637	17.0602	1
-10.3042	-5.1616	1
-13.0444	-12.7095	3
16.1153	-10.8429	5
-8.3054	1.2923	6
3.6772	-9.4223	9
-5.3438	16.8741	1
-7.2940	19.1025	1
-8.9264	18.6876	1
7.3197	-18.3521	5
-9.0757	0.6140	6
-0.2820	-2.7050	0
-12.5633	-11.1522	10
8.1854	-13.7734	5
-22.3405	-1.7249	0
-10.4053	-10.9607	3
21.6301	10.3891	10
-21.6279	-2.2618	0
-17.9120	-4.9374	0
10.7854	-9.8850	5
10.5124	10.2832	7
22.0116	13.1557	10
4.8766	-18.1328	5
5.0375	18.4452	1
10.0281	12.7204	7
-9.9612	-7.6914	0
6.0295	-13.7149	5
-15.7542	12.4678	2
-15.2815	-10.8845	3
-10.8536	-7.7252	1
-3.3801	21.2614	1
25.8899	10.6124	10
6.2941	5.8419	7
-6.5256	15.5283	1
-0.3210	-13.9613	6
2.5927	-7.9126	8
20.7130	5.7329	10
22.9680	14.6011	10
-11.2519	-11.6523	3
8.6611	-13.5593	5
-0.0517	-13.1127	6
-18.1643	10.5098	2
3.6025	13.1170	1
1.9329	3.1283	4
10.1055	1.0882	8
-2.7212	16.4042	1
22.7024	11.2135	10
-3.6162	-12.7043	6
7.5255	-13.3900	5
-19.3179	0.0001	3
1.3358	2.5393	4
8.5944	-13.7329	5
10.4739	-3.9615	1
-13.3055	13.2978	2
-2.8654	-0.3147	0
5.2685	-4.9420	8
-10.9260	-11.8960	3
-12.8129	11.6652	2
-7.1423	7.6705	2
-0.1678	17.9848	1
1.1808	2.0936	4
4.2589	14.4959	1
5.4624	-5.6887	8
-19.4110	-9.4941	2
15.3963	-10.4536	5
1.2302	15.2959	1
-11.2599	-12.5032	3
-2.1821	15.2727	1
6.6718	-16.7874	5
2.5023	-7.5871	8
-18.3659	9.3201	2
-2.7953	-11.4329	6
2.4326	-9.5141	9
-19.2637	0.0642	3
-3.7021	-7.8119	0
25.4620	8.8522	10
-17.8322	-6.2695	0
-7.8544	15.1903	1
9.9984	-4.2896	1
-19.5414	-3.2666	0
-11.9477	10.4462	2
-9.8534	0.9345	6
-0.0284	-13.0687	6
-21.9265	-4.3031	0
-10.3625	6.5926	2
10.5854	10.4171	7
-16.0345	10.7758	2
-17.0195	12.3327	2
-3.2974	21.2655	1
-16.3602	12.8772	2
-5.8221	-19.8084	8
9.1814	-13.3887	5
-8.4669	-16.6623	10
10.2392	8.7113	7
7.1795	-19.1893	5
1.6927	9.1705	7
20.2353	6.2327	10
5.6129	-15.6887	5
3.1793	-1.6788	3
-13.7353	9.5925	2
-3.8037	4.6474	4
2.6571	-2.9277	3
-10.5462	-6.1723	1
2.3703	14.8079	1
-22.6659	-3.4870	0
-19.5507	-9.3413	2
-12.3976	-12.5293	3
8.4903	-14.8160	5
26.6221	11.9917	10
-13.3110	-1.7173	0
-1.7660	-9.8973	6
-20.1120	-2.1601	3
-9.9262	3.7384	2
-3.8919	10.2761	3
-17.8457	-5.8249	0
10.3228	8.9652	7
11.7918	-5.4718	1
-5.7761	15.2861	1
9.3291	-15.0309	5
24.0161	9.1333	10
8.0516	4.9794	7
-10.1181	-0.8221	6
-18.9171	11.7692	2
2.4797	-7.5198	8
22.4938	8.3399	10
24.9114	8.6008	10
20.9941	7.4243	10
3.6347	-9.4800	9
10.4490	6.7858	7
26.2683	11.3316	10
-12.5626	-12.4618	3
-6.7530	6.6323	2
4.8803	17.9337	1
-13.8344	13.4043	2
10.8458	-9.9737	5
7.2755	-18.4317	5
-8.0494	17.6035	1
-11.7971	12.6948	2
16.3318	-9.2086	5
-14.4124	10.1601	2
-11.7875	11.4287	2
-19.3664	1.2241	3
15.5276	3.6178	10
1.8386	1.6295	4
16.9013	7.2923	8
-5.7697	2.5659	10
-6.3387	-1.0065	0
-13.5999	-1.9918	0
-14.3910	12.5665	2
-18.5097	-1.1093	3
12.4203	9.2749	7
11.3468	-3.8748	1
20.8631	7.1122	10
1.3545	3.7859	4
-3.0335	20.1066	1
-9.4339	3.8985	2
9.8704	12.8717	7
-10.4450	-5.7313	1
-13.9397	-5.9011	6
-13.1615	-2.3806	0
-19.9325	7.3171	2
-3.9737	-12.8899	6
-6.6277	10.2285	3
9.8713	-3.8095	1
-12.6585	-12.5537	3
26.2886	10.6332	10
4.4333	2.9390	4
7.2240	-19.5793	5
-13.0698	12.5769	2
-2.8522	-11.8544	6
20.5122	9.7507	10
6.7800	17.7569	1
-2.5947	15.2911	1
7.6138	-17.5700	5
18.5620	8.0126	10
-0.4105	-10.4966	6
16.1178	-9.2233	5
-2.2318	-12.1912	6
-13.6472	10.2727	2
15.5469	-8.1958	5
19.0684	6.3657	10
16.7164	-11.7514	5
12.1280	-2.6833	1
5.0437	18.2078	1
7.2890	-13.4554	5
3.3881	2.7285	4
25.7947	10.6269	10
-10.4730	3.7750	2
-12.6443	-12.6541	3
4.4378	-10.2369	9
-0.1192	-1.2734	0
-6.3206	-4.3613	0
-12.8171	-2.4478	0
20.8652	6.9725	10
-0.9536	17.1518	1
3.7965	1.9687	4
-6.0030	-5.6938	0
-7.1020	19.2828	1
-14.0779	-13.6919	3
-4.4880	15.4114	1
7.1835	4.8693	7
-0.7795	-5.0578	0
7.8351	-19.6223	5
16.2829	3.0795	10
8.6612	-14.0202	5
6.4560	-1.1807	8
4.6920	14.4002	1
11.3649	-7.9371	5
-11.4247	-13.2015	3
4.7255	18.1113	1
-12.9117	6.5549	2
-0.3698	11.5537	7
-3.2313	-20.1455	8
-22.0738	1.0546	0
12.6455	7.8852	7
8.4776	4.4249	7
-4.7913	19.3294	1
-22.0001	-2.5067	0
12.7882	7.6750	7
0.6264	18.1985	1
5.7121	-13.6288	5
11.0880	8.5606	7
-1.9355	-11.5307	6
-12.0160	12.6059	2
-15.6157	7.6985	2
5.9837	-6.7656	8
-10.1008	19.2175	1
-2.4100	-17.3314	9
-4.2152	21.3747	1
-1.8404	-11.1873	6
-4.1350	4.2115	4
24.5782	10.3075	10
21.3359	11.0906	10
-8.8614	18.9233	1
-14.0523	5.4935	2
-18.0598	11.4539	2
-4.5777	-19.1721	8
-2.3313	15.2020	1
22.0173	8.0375	10
0.9043	15.2701	1
3.9457	1.9567	4
3.6406	-9.4753	9
11.4036	-7.8994	5
5.5711	-4.0250	8
-14.1816	4.0658	2
-19.4542	1.2482	3
18.0233	-7.8907	5
6.9487	5.8741	7
-0.3536	11.5875	7
-11.2586	-15.3552	3
-16.6425	-3.1673	0
-6.6063	5.2928	2
-12.6309	-12.2770	3
1.5249	1.5443	4
24.6402	9.9793	10
4.4476	3.0800	4
-14.5361	13.0667	2
7.5805	-16.1447	5
-8.3546	15.4281	1
6.2866	18.6951	1
18.9531	-8.1712	5
24.8221	9.1212	10
16.1053	-9.5668	5
0.1257	-12.4218	6
5.9611	18.8873	1
-13.9128	-1.6644	0
-4.1569	-12.4695	6
-8.2211	-15.9414	10
-14.6716	-7.9385	3
-17.8427	-5.6714	0
24.4164	13.2016	10
9.3276	6.9391	7
-0.9281	-6.5370	0
21.8163	12.0599	10
-5.7564	18.0061	1
-15.4494	4.2027	2
-22.5135	-1.6629	0
-9.7882	-10.3922	3
-7.2238	14.9764	1
-18.5766	10.5773	2
5.9848	-6.7826	8
11.1767	-4.1125	1
27.0067	9.5532	10
7.1981	7.7251	7
4.5843	7.3068	10
10.6538	-3.1709	1
8.0136	-19.4500	5
4.7071	-10.1165	9
18.5229	-7.9971	5
-12.5712	-1.9337	0
-17.1430	8.6521	2
10.9292	-3.2223	1
12.5871	8.4156	7
-17.2995	8.7415	2
-10.4649	-6.1248	1
-6.7031	6.6701	2
25.7399	10.6423	10
13.0776	12.8649	7
-10.4937	-1.4751	6
3.2402	-19.8613	5
-0.9862	20.6386	1
-2.8666	-12.4827	6
15.2544	10.1907	7
-23.2104	-3.1957	0
10.3340	12.5408	7
-1.0574	16.9921	1
-2.2072	-3.2747	0
-5.5557	17.9859	1
-12.5146	-12.4720	3
-4.2664	15.3442	1
-5.8457	-0.4229	0
-12.6263	12.6404	2
22.0282	9.4672	10
15.5308	-8.1423	5
5.2629	17.3770	1
-21.6439	-5.3004	0
3.2195	7.5832	4
-13.8302	-5.8835	6
16.4655	2.7566	10
4.2556	19.3334	1
25.9530	10.8378	10
-20.0709	1.4034	3
4.1383	7.3962	4
4.8178	16.9441	1
3.7642	17.4089	1
4.2080	1.9016	4
10.5141	6.5067	7
4.1328	-19.2434	5
-11.0072	-12.5393	3
-13.0976	11.5774	2
-2.6447	5.1792	10
8.6559	-13.8031	5
13.1066	-15.0191	5
-15.2158	10.0117	2
-17.9337	-4.8112	0
-16.9251	12.0472	2
-0.8049	9.9107	7
3.9278	1.8386	4
16.5646	4.0882	10
-9.7142	-10.8205	3
3.6328	-9.6104	9
-15.0950	-7.6515	3
-22.1112	-1.7986	0
5.6906	-4.7457	8
0.6032	18.1105	1
3.9576	-18.4924	5
24.2518	11.6290	10
-21.9881	-3.2086	0
-17.3749	-9.6567	2
5.4512	-4.3879	8
-21.9361	-3.1507	0
-3.4628	-12.0161	6
-11.0438	0.8248	6
12.5283	12.8991	7
-2.2935	13.6743	1
1.8726	9.0534	7
10.4586	6.8041	7
-17.0261	13.9515	2
17.4947	-6.3314	5
11.4420	10.7720	7
0.5955	18.0933	1
6.3285	18.6947	1
-12.7805	-12.5642	3
-2.1817	-2.4227	0
-3.1520	-12.9179	6
-0.3515	-13.8745	6
-11.4110	-10.2073	3
-1.7048	-10.8770	6
10.1010	8.1550	7
12.1542	8.0312	7
6.9668	-17.9047	5
-6.6404	-1.4132	0
0.7376	-1.8894	0
-8.3310	-11.5262	3
-7.1752	7.7237	2
-2.5621	2.4145	4
0.1277	-1.5531	0
-18.9324	-12.3445	0
4.1585	-19.2457	5
8.5196	7.7299	7
-2.6187	14.6099	1
-6.5042	-1.0619	0
-0.0645	2.6722	4
-16.3145	15.2025	2
17.4835	-6.4915	5
-6.5500	5.9898	2
13.0746	8.4368	7
7.2329	19.8015	1
0.7391	18.4527	1
-8.1665	15.3455	1
-10.1101	6.0441	2
-1.1827	-5.2085	0
-0.0518	-12.8734	6
4.4975	12.5128	1
16.5150	-11.7679	5
-2.9367	-0.1983	0
-3.9496	-12.5359	6
-0.4662	11.3744	1
-11.3858	10.9922	2
-8.0345	1.4584	6
1.5122	3.6589	4
-23.6063	-2.9806	0
3.0747	-1.9697	3
-5.0706	-5.5123	0
-17.4102	9.6417	2
12.0569	8.2681	7
9.6431	9.3908	7
-9.6373	3.8129	2
20.7909	5.5516	10
6.5455	19.4722	1
12.6403	-4.1211	1
-10.3310	-5.1180	1
-4.9209	-19.4246	8
18.7936	-8.1017	5
-1.0877	-5.4758	0
12.9383	-5.3235	1
18.0754	5.1290	10
6.0754	-13.6196	5
-11.1429	0.8247	6
-4.4001	-17.1670	9
1.7407	1.5442	4
-6.7451	-8.5765	6
-1.3164	-3.4046	0
-10.8553	-7.6848	1
15.2916	-10.3549	5
-15.4491	4.0371	2
14.6976	-10.5175	5
23.2205	11.1262	10
-10.7787	-6.5025	1
12.8145	11.5884	7
6.5127	-1.1664	8
9.1650	-14.6913	5
-2.4739	15.2659	1
-11.9966	-14.1005	3
5.7466	9.8999	4
0.7142	15.2071	1
-12.3430	-11.2132	3
-10.5525	-6.2105	1
10.7556	-9.9295	5
-4.7736	19.3334	1
0.0171	-13.1193	6
2.5383	-3.2157	3
6.2599	18.8160	1
-2.6832	21.0279	1
6.8697	-18.9706	5
11.3380	-4.5979	1
-11.5238	10.9859	2
-13.7320	-2.6454	0
-3.8153	10.1636	3
-1.6011	-11.1017	6
-9.2437	0.4325	6
4.5567	19.0460	1
-2.6664	-1.4593	0
-1.8806	-11.7734	6
-3.4264	21.2902	1
-3.2121	8.4437	3
17.0961	-8.4272	5
-1.0468	-6.0275	0
-3.7021	-7.9454	0
-2.2737	20.7627	1
-9.3532	5.2703	2
1.2041	9.5469	7
-4.9608	-5.9509	0
26.3616	8.4289	10
8.4433	0.3637	8
-2.4142	13.6796	1
12.7487	-15.5083	5
3.1867	-1.6840	3
5.1644	13.0088	1
-22.4839	-0.6356	0
-5.6143	-3.7159	0
16.9082	7.2981	8
-14.1233	5.0985	2
-14.9978	13.0163	2
-4.0458	-19.7348	8
15.4340	-11.1698	5
-13.8524	13.4192	2
11.8491	11.3189	7
2.0015	1.5963	4
23.0172	13.4256	10
-24.1808	-0.9573	0
-6.7356	6.7962	2
23.3359	12.6301	10
6.6245	-17.4987	5
23.5639	9.6853	10
-22.9373	-0.4359	0
15.6052	-10.6221	5
10.2592	9.9483	7
-0.9696	-6.2383	0
11.5954	8.6098	7
16.1708	2.9781	10
-14.4494	-12.0406	3
-14.0836	10.4584	2
5.2883	13.1052	1
10.6350	11.9691	7
-2.5882	-1.6044	0
24.7943	9.7145	10
24.2318	8.6622	10
-8.5211	15.5261	1
-1.5811	-10.9382	6
5.0533	18.6874	1
23.6752	10.9788	10
-10.5929	-6.0818	1
15.1495	-8.1286	5
5.1604	-4.7145	8
21.8333	9.7146	10
-17.9491	-4.8280	0
22.8590	9.0087	10
10.5795	12.8853	7
11.1009	6.1902	7
-15.4149	-10.5402	3
-7.0494	17.2813	1
-10.0850	-4.6577	1
-4.1440	21.3668	1
-2.6082	-12.6188	6
25.8317	8.0612	10
-11.3175	10.3142	2
3.7360	12.9841	1
-18.4655	-10.6879	10
4.9895	13.1600	1
25.7345	9.8858	10
2.6139	13.9360	1
-16.0620	8.4950	2
25.2138	12.3401	10
12.1844	8.7051	7
-10.6169	3.9816	2
5.3517	17.4614	1
-0.0175	-13.0442	6
-10.6148	-14.7444	3
7.5284	18.6531	1
-22.3620	-5.6597	0
10.8618	11.4218	7
-13.5458	13.3867	2
-16.1756	10.4900	2
26.2260	10.5302	10
-17.3049	-10.6646	2
5.2538	-4.6721	8
-9.3836	-10.3449	3
15.7608	-10.0513	5
-10.3805	-14.5499	3
14.0210	-12.2399	5
-13.6826	1.8130	2
-2.5762	-17.3427	9
-9.1887	0.4011	6
-10.9843	4.8595	2
-5.8619	-5.4914	0
-15.2785	13.2973	2
-2.6456	5.1304	10
18.6260	-8.0220	5
8.8368	-3.6042	1
0.5916	17.7129	1
-18.1249	9.2067	2
12.0655	-2.7111	1
23.2589	9.4561	10
6.0646	20.1128	1
25.1546	10.9569	10
4.2618	-10.3370	9
11.1076	10.5469	7
22.6361	10.4340	10
8.7909	0.5854	8
-15.4518	12.5210	2
-19.9248	7.3068	2
22.1880	13.1555	10
5.2147	13.2401	1
10.2431	1.1408	8
-3.2831	21.2243	1
-10.1851	-0.9358	6
-2.4475	13.7483	1
2.8160	7.4973	4
10.8075	-9.8932	5
8.7674	-14.0155	5
-3.4848	-11.9098	6
9.6699	-3.7896	1
20.2280	6.4102	10
2.9872	15.4742	1
-17.9362	5.5887	2
-6.8274	15.6434	1
15.6884	-9.4106	5
-15.0692	15.5221	2
-21.6364	-5.1174	0
11.3982	-3.7198	1
4.1392	14.5467	1
-4.3091	-19.4676	8
10.7455	11.7998	7
-6.0734	-14.4798	0
-8.6283	17.8699	1
-9.5280	-3.7941	1
24.3312	6.7206	10
10.0992	12.8353	7
7.3988	-19.8470	5
-16.0609	12.4882	2
-7.0093	-6.1093	0
6.8526	19.5358	1
-12.4855	-1.9877	0
16.1992	3.1190	10
-0.0435	-13.0786	6
-14.4279	12.5898	2
25.8405	10.6552	10
11.5247	10.2013	7
6.8651	-20.1149	5
2.2834	-9.5829	9
17.1214	-7.5824	5
13.9808	10.2637	7
-22.4083	-1.7816	0
-0.1243	-12.6124	6
-1.1050	-4.7414	0
-3.2797	-17.1303	9
-4.4530	-19.8822	8
-5.5053	-3.5354	0
-14.0367	9.2569	2
10.8322	-9.9594	5
-2.6926	21.0325	1
8.5722	-13.9115	5
-9.1704	-4.2758	1
11.2476	8.1614	7
22.5920	6.4215	10
0.4114	3.2683	4
7.3825	4.9592	7
12.4594	8.8976	7
8.6707	-13.7119	5
-2.6422	15.5389	1
-4.0113	-19.6901	8
6.8446	-19.2197	5
-1.2959	-10.4641	6
-10.3115	-12.2934	3
-7.1042	4.6690	2
-10.1002	-0.7389	6
10.5780	11.4154	7
-5.9710	15.3357	1
-17.0139	9.6321	2
25.1807	11.0903	10
11.3061	8.8775	7
7.8536	-19.1276	5
25.4755	10.5770	10
-11.7066	-12.2754	3
16.4980	-10.8728	5
-5.8282	15.2799	1
-15.4892	4.6499	2
-11.8768	12.7238	2
-3.3337	21.2469	1
24.8268	11.7708	10
5.5446	-13.7312	5
23.2708	10.5537	10
3.2369	7.6723	4
3.6485	7.4751	4
5.4117	-15.3486	5
1.0987	1.9957	4
-9.6309	-11.6196	3
6.7247	-18.4229	5
24.3703	13.1452	10
-14.4784	3.8060	2
6.5678	-1.0965	8
-17.9554	9.4139	2
-13.9968	5.2868	2
4.5882	-18.5813	5
-6.5049	-1.1701	0
6.9085	19.2305	1
-0.8521	13.5097	1
12.5926	12.9351	7
-11.2994	10.9779	2
2.7358	-13.7070	5
-13.8346	-2.1426	0
-15.2355	9.9795	2
7.2240	-18.2933	5
-18.0233	-4.5459	0
-23.3809	-2.7705	0
17.7654	4.3607	10
21.9966	9.8311	10
-6.7434	-8.5596	6
6.4314	-1.2142	8
6.8458	18.2157	1
-1.2665	-5.2776	0
-6.5264	10.2509	3
2.6588	-11.3280	9
4.5934	-10.1558	9
2.3814	3.4398	4
-0.7266	6.7549	4
-12.2708	-11.9754	3
-10.6932	-11.2472	3
2.7647	-13.8893	5
-5.8732	15.2725	1
-19.0951	-5.1246	3
3.7756	2.0296	4
-22.3480	-1.1739	0
8.3618	-17.7577	5
14.5777	-12.2106	5
-8.3052	-16.5307	10
12.1440	-2.5562	1
-18.9236	-12.3487	0
-1.1865	14.1349	1
1.6234	9.2105	7
-3.9012	-8.5606	0
7.0922	-18.1175	5
23.7828	11.0382	10
-7.2498	7.7807	2
-9.6237	3.8068	2
-6.1947	-0.8378	0
7.9807	-3.9163	1
-2.8763	21.0660	1
-13.0396	3.8489	2
12.6461	12.9459	7
-23.2859	-0.6819	0
-1.6430	-3.3057	0
2.1774	-9.5825	9
-4.6890	-19.2774	8
-23.9398	-0.9880	0
-4.0277	-8.7243	0
-12.8250	-1.7841	0
23.2012	10.0128	10
-8.6288	15.6316	1
-17.8188	-10.6154	2
18.5652	7.9408	10
-17.3305	7.8691	2
13.7840	-12.0961	5
6.6972	18.6050	1
-7.0370	19.1675	1
13.9565	-11.9846	5
-4.1799	-9.0303	0
-2.6122	2.3993	4
12.3984	8.0152	7
16.6931	-11.7423	5
12.1211	-2.6099	1
15.6044	1.7958	10
-1.7659	-2.9896	0
9.1158	7.3305	7
-11.0546	-11.8849	3
-8.2741	-11.8207	3
-11.9746	-14.1069	3
-4.3038	9.2449	10
15.9278	-9.6199	5
-4.6577	-19.1938	8
10.8654	12.7856	7
-15.7795	10.0239	2
8.4232	-17.3884	5
20.3623	6.2566	10
1.1470	2.1252	4
-11.7715	-13.3425	3
18.6224	-8.0164	5
5.2483	-4.8460	8
-0.0634	-1.3193	0
-2.2514	-3.1683	0
-5.7268	-4.0926	0
-9.1546	-3.3851	1
-11.5772	-10.4671	3
-14.6387	-11.4231	3
-3.9746	-17.5281	9
-14.4502	-8.0385	3
-7.7061	18.1285	1
-4.1824	4.1598	4
17.1699	-7.3283	5
-17.6966	4.8143	2
2.4335	2.7074	4
-19.0532	1.1612	3
-4.6095	-16.4677	10
1.7644	-4.8324	0
-0.8217	14.4706	1
-0.1318	-13.3147	6
3.8165	-18.5202	5
-8.5945	-12.4997	3
-18.1681	-1.2658	3
-24.2813	-0.9386	0
4.8386	9.4931	4
-7.6049	18.4240	1
25.6599	11.7089	10
23.0225	6.6583	10
9.0833	7.4203	7
-18.9313	1.0351	3
-2.5311	20.9405	1
-22.0916	1.0026	0
6.6323	-1.0501	8
-14.2723	-13.6535	3
12.1219	-2.5285	1
-11.7247	-12.3829	3
-15.9751	-3.5918	0
13.9603	-11.6176	5
-17.9275	-4.8473	0
-12.9537	-12.3385	3
-14.3219	10.1878	2
-15.4609	-10.5854	3
-10.4538	-10.7180	3
-10.4209	-10.8561	3
-4.3373	3.7570	4
-0.3669	11.4625	7
18.5889	-8.0060	5
1.9573	2.1893	4
-15.4815	7.6869	2
7.5249	19.9780	1
-23.4066	-3.3275	0
-9.3646	5.2984	2
17.3661	-6.5870	5
-10.5361	-11.4654	3
-19.8711	1.3066	3
-13.6585	-13.6212	3
-1.3074	14.4253	1
-0.1233	18.6632	1
-12.4237	-14.1753	3
-3.8390	10.1837	3
4.7854	-18.3738	5
-3.0742	-11.8076	6
-8.8803	19.4601	1
-11.4736	11.2034	2
-11.8472	12.4987	2
12.8915	-5.2153	1
2.1803	14.9783	1
14.8857	-11.2919	5
-16.0046	12.8097	2
14.9209	-12.1203	5
-18.9561	-12.3995	0
-9.2545	-5.0385	1
-7.8589	1.5611	6
-18.7909	-12.1480	0
-6.1616	18.7577	1
12.5250	10.1858	7
8.0075	-3.8714	1
-0.9732	-6.3585	0
-5.6975	-0.0658	0
-8.9077	19.6209	1
-7.8603	1.5307	6
-15.9045	12.8843	2
7.5814	-17.4090	5
23.0635	10.1219	10
4.4782	2.9493	4
-15.2434	11.6292	2
6.7625	-18.6005	5
-8.8700	19.3754	1
17.8985	4.8470	10
-6.5986	-1.3195	0
-12.2546	10.3850	2
5.5609	-4.2376	8
26.1489	10.6072	10
-0.0390	17.4256	1
8.0440	-19.2849	5
5.7569	9.8925	4
-6.9361	4.6575	2
-16.0906	8.5754	2
8.2542	-15.4171	5
8.5577	0.4552	8
-1.0828	20.5789	1
-13.6218	13.3621	2
-0.4322	11.3649	7
4.1410	3.2281	4
-18.1827	-1.2054	3
11.1439	-3.7392	1
-1.5941	13.9310	1
-1.7768	6.2916	4
15.4794	-8.0992	5
-7.2939	-1.9743	0
-13.7601	2.0257	2
-13.7062	10.6438	2
6.7139	-19.0567	5
-17.4107	9.4698	2
-7.4919	18.6392	1
6.3736	5.8323	7
-3.7798	15.2363	1
-5.8273	17.6996	0
11.3285	8.8788	7
-11.7571	-11.5835	3
6.4273	-1.1931	8
2.7001	-11.2107	9
24.9511	11.1617	10
-4.2500	-12.6589	6
-17.3034	-10.3400	2
-17.9330	5.6361	2
-6.9993	19.3089	1
22.5418	9.0175	10
-24.1119	-3.5701	0
7.1416	18.9328	1
-18.2661	0.7496	3
-21.3382	-4.1317	0
-8.4806	17.9694	1
8.4592	-12.5592	5
2.6904	-13.6580	5
15.4942	-10.5041	5
-5.7159	-19.7834	8
-16.3167	15.1968	2
-6.7235	-8.5885	6
-16.5624	-3.2512	0
-14.7980	3.3839	2
17.2412	-5.8000	10
10.7958	-9.9236	5
-5.6203	-3.6582	0
-0.3453	2.4087	4
15.0391	-12.0786	5
-16.1642	-3.9086	0
10.9590	-10.0111	5
-2.2504	-1.3980	0
-5.8790	-19.8119	8
-5.1724	-5.6686	0
17.9773	-7.8572	5
-19.4609	1.1466	3
-15.6833	9.8971	2
-13.7223	-13.6101	3
15.7897	2.3951	10
-13.8308	10.3399	2
12.8307	-9.4080	5
20.2969	8.6194	10
-0.0924	3.0361	4
3.8731	17.7881	1
5.2466	-15.2465	5
-11.8517	-14.2379	3
-23.8554	-2.7604	0
23.2943	8.6341	10
11.0272	-4.1604	1
12.8528	-9.4230	5
3.3757	13.9884	1
-15.5439	-10.5358	3
22.3628	9.7518	10
18.2182	10.6054	10
13.9701	10.9798	7
-15.4579	10.6269	2
-10.6831	4.6485	2
-5.8793	15.2617	1
15.4270	-2.3566	5
19.1040	6.5032	10
-7.1623	-6.1154	0
-14.7537	-11.1765	3
2.0615	-9.5999	9
-0.9708	16.7528	1
-13.6437	9.2612	2
-0.1562	-16.6686	9
6.8761	19.1192	1
12.5491	-4.0769	1
-2.2908	-1.3352	0
-6.7164	15.5993	1
-3.0917	15.7662	1
2.6116	-11.4413	9
8.4766	-14.9232	5
4.7673	17.1008	1
16.7818	-11.7371	5
-8.2777	18.1127	1
25.9899	8.3315	10
8.6141	-13.9421	5
-2.6818	-12.3734	6
-1.2071	6.5659	4
-3.8435	10.2171	3
-10.2465	5.9804	2
18.0275	5.3486	10
-13.7052	-2.8692	0
-16.5642	11.3295	2
8.0209	-3.8819	1
13.2973	9.6007	7
-16.3148	13.0669	2
-0.3403	-10.5951	6
24.6393	10.8331	10
-17.1956	7.9500	2
22.1750	12.0252	10
-15.6234	4.1656	2
-9.0708	8.7458	2
-9.0320	18.0740	1
-10.1660	-14.2655	3
6.7339	-1.0376	8
4.4299	-18.5003	5
-14.2100	-13.7186	3
12.0820	10.0438	7
-5.9470	-4.2263	0
16.0413	-9.7191	5
-3.4222	21.2781	1
-16.7435	9.9120	2
8.3318	-17.2699	5
17.8705	-7.8418	5
21.8697	8.9717	10
-2.7044	-11.3499	6
10.7360	-9.9378	5
22.4833	10.3777	10
-2.3489	15.2706	1
-6.6963	5.1403	2
-15.5992	-7.2430	3
14.1972	-12.2383	5
23.7200	10.5412	10
-19.2486	-9.6538	2
-2.1551	-3.3807	0
-10.5189	5.9867	2
-22.5609	-2.1225	0
-6.3131	-14.4338	0
-23.5714	-0.5332	0
11.0842	8.3632	7
24.4384	7.7722	10
-8.9339	18.4865	1
-2.4636	-10.4364	6
-0.1573	-16.7268	9
-14.9175	-13.0403	3
-17.7902	4.8410	2
1.1842	18.5963	1
9.2127	6.8576	7
15.5352	10.1860	7
-2.1526	-3.8015	0
-2.3437	13.6812	1
22.6163	11.8937	10
-0.9024	-6.7392	0
-5.9519	-19.8415	8
-15.5956	11.4922	2
8.9116	-12.5939	5
-3.0548	21.1403	1
3.4181	7.5878	4
26.2272	9.5753	10
-6.8972	-1.6306	0
2.7179	-11.1323	9
-3.0565	14.3975	1
-0.6768	-17.6930	9
-13.8623	-5.8513	6
4.9509	-17.3528	5
-10.4880	-14.6544	3
-9.2759	8.9195	2
12.6514	-4.0896	1
3.1216	13.9906	1
-13.6640	1.8842	2
-3.5651	-12.8251	6
-13.2244	-3.7353	0
-3.7470	21.3006	1
-7.6685	17.9624	1
-1.0925	14.0249	1
24.3972	12.6244	10
-15.4310	3.7027	2
23.7961	10.8704	10
11.1255	11.7770	7
2.6979	-2.8373	3
25.3285	11.1052	10
9.6888	-3.7442	1
17.2759	-7.0364	5
-18.2378	10.6406	2
3.2573	-1.4543	3
-2.3554	-1.2776	0
-6.3810	5.5285	2
-4.1350	15.3463	1
-11.3023	5.0073	2
-13.7625	1.8905	2
4.6020	13.4152	1
-15.0714	3.8030	2
-7.2148	17.2747	1
-4.2604	21.3879	1
-12.9016	10.1519	2
3.5748	16.9065	1
12.6838	8.8395	7
11.2889	9.3343	7
10.2208	-3.6948	1
-13.5021	2.4653	2
10.5747	12.2390	7
-5.8438	-3.9289	0
23.3220	12.0181	10
-23.8372	-1.7423	0
5.5359	18.3085	1
-19.5556	-3.2614	0
2.6825	2.4215	4
-5.9361	-4.6715	0
5.1057	13.2087	1
-9.4465	9.0383	2
-13.6607	-1.9249	0
-21.4936	-4.1458	0
-8.8745	19.1655	1
-6.9434	4.5760	2
-11.7652	10.9569	2
-21.4025	-4.8701	0
13.9029	9.4163	7
-9.8906	7.9806	2
-0.7890	16.9022	1
4.2309	19.2045	1
-0.1683	-16.6040	9
4.2574	19.2817	1
-8.3277	-11.9160	3
2.7363	-11.0506	9
12.5648	12.5121	7
7.9498	4.9691	7
16.5041	-2.0560	10
-9.8205	9.3270	2
-3.1222	0.0608	0
13.6470	9.5143	7
5.0085	13.2778	1
-18.0555	9.4166	2
-0.0129	17.5921	1
-16.6832	8.3013	2
-17.8338	-6.4137	0
25.2680	9.6107	10
14.9273	-11.8632	5
3.1326	7.5556	4
-3.9041	-17.5381	9
25.9276	12.5291	10
-10.6570	-10.8013	3
-4.9096	21.4695	1
23.1067	10.3482	10
-10.5843	3.9763	2
-2.0562	-10.1162	6
-14.2750	-12.0765	3
11.6743	-5.1945	1
24.2554	13.0727	10
4.0171	3.3728	4
-6.1101	-14.4537	0
-10.4386	-14.6185	3
-9.8692	3.5373	2
-13.5460	-13.4398	3
-1.1612	-4.8473	0
-2.4976	-1.8890	0
2.6210	-7.9748	8
25.8795	10.8543	10
20.2770	9.8928	10
-12.0697	-14.0578	3
-10.1838	5.9095	2
11.7694	11.2972	7
-9.6030	9.0618	2
-18.3374	-1.1931	3
-10.7234	-6.4424	1
2.5795	-3.1129	3
-1.8059	-10.2788	6
15.3079	-12.2720	5
-13.7680	5.1652	2
26.9895	10.4859	10
2.0778	2.9239	4
18.6166	-8.0200	5
13.1116	12.7848	7
5.3007	9.3765	10
-0.3556	11.5786	7
25.8967	9.7352	10
14.5613	-11.9665	5
-1.2784	17.7849	1
-1.8878	-11.4861	6
11.8689	11.9339	7
-18.3758	10.9557	2
-7.3195	19.0591	1
-0.9894	13.7727	1
-8.3283	-12.0702	3
-2.6619	15.5106	1
-12.5478	-14.4149	3
-12.5229	12.6363	2
-21.9288	-5.4064	0
-5.4729	-3.4304	0
15.1271	-12.0501	5
-10.0104	9.4571	2
-13.8078	-12.2926	3
-1.5248	-11.4948	6
8.6557	0.5156	8
0.9339	2.1355	4
-17.9936	-4.6271	0
20.7131	12.3605	10
-9.3193	8.8479	2
16.7743	-8.8533	5
-9.8046	9.2865	2
-3.8121	10.1809	3
-7.1186	7.5900	2
4.7959	-10.0951	9
9.3748	7.2482	7
20.7405	5.9960	10
-6.8336	-5.8568	0
3.0075	-13.9340	5
-7.1391	-1.8702	0
-6.6249	6.4510	2
-12.5994	-1.9778	0
-22.6929	-2.0302	0
7.2499	-16.1845	5
18.3293	1.8500	10
-1.0950	3.0260	4
-10.2285	-4.9595	1
20.6422	6.3228	10
-1.5522	-11.1214	6
19.9459	9.3583	10
-6.5771	-5.5185	0
-5.7948	15.2953	1
13.5375	9.5620	7
21.4173	9.4441	10
12.6647	12.6786	7
-0.8551	-17.3875	9
-16.3210	15.1858	2
-7.3439	-8.0430	6
-24.0871	-3.4771	0
23.3803	12.2280	10
-13.3398	-3.8942	0
-0.5219	-16.9287	9
-22.5632	-2.4595	0
23.4312	13.6882	10
-2.2325	-1.3976	0
-1.0568	6.6317	4
-3.4775	-20.6193	8
11.9004	13.1075	7
-0.1328	-13.3614	6
-6.3348	5.6109	2
-0.1538	2.9642	4
-6.4314	-1.1660	0
-7.1903	14.9423	1
7.7391	-18.8259	5
-8.8979	19.5335	1
-3.2413	-17.1280	9
-16.9612	11.8383	2
9.1702	-13.8093	5
-8.7011	0.9953	6
-3.6081	9.0360	3
0.0247	2.6876	4
2.7935	-2.6115	3
6.5635	-1.1147	8
-21.5900	-4.0607	0
-9.2881	17.6868	1
10.6280	10.4845	7
-21.8220	-4.3085	0
-11.2731	-15.3344	3
10.4947	6.6199	7
7.5829	20.0320	1
12.6487	7.7199	7
8.6379	-13.7238	5
-16.0364	-0.2454	2
-13.0125	4.0441	2
-17.4322	-9.4283	2
-6.9155	-1.6876	0
-22.9070	-0.4939	0
-10.5525	-11.0987	3
-0.0805	-13.0035	6
-17.3939	-9.4773	2
-7.1785	19.0054	1
-9.8140	-10.1520	3
-3.4257	21.2211	1
-1.7185	-4.1515	0
-9.3758	-10.8838	3
-7.0272	19.0735	1
8.7350	-3.5827	1
-13.7283	-2.6212	0
7.1388	-18.4247	5
4.2665	1.8200	4
-11.3955	-9.6109	3
-8.0090	1.4664	6
-13.6531	5.0643	2
-7.9682	18.3818	1
-23.0371	-2.1624	0
-18.8736	1.0664	3
-2.0270	-3.7134	0
-1.5200	14.3998	1
-5.8797	-0.4051	0
-10.0747	-10.3315	3
-3.6212	9.1025	3
-2.7434	-8.0967	4
-14.4637	-1.1920	3
1.6147	9.2128	7
-1.1309	14.3258	1
-23.5422	-4.2152	0
14.4356	-12.2196	5
2.8777	13.6387	1
5.3400	-4.8841	8
-22.3793	-1.3831	0
14.4334	9.2978	7
12.2274	13.3744	7
-2.1283	-17.2657	9
-17.3681	-10.6450	2
13.9811	-11.5890	5
-2.4667	15.3256	1
24.2332	10.4522	10
6.9589	-18.1368	5
-13.6345	-2.3283	0
25.1348	11.5855	10
-17.4795	-10.6435	2
5.1750	13.1575	1
10.4494	11.9576	7
-11.5583	-10.3463	3
6.0578	17.3170	1
10.8869	13.1237	7
13.9051	-12.0444	5
8.8569	-13.1944	5
-13.4064	10.3890	2
-6.8415	-5.6010	0
-10.0364	-10.2934	3
9.9311	6.0219	7
-0.9408	-4.4047	0
5.9070	-13.6446	5
-10.0875	-7.4942	0
7.7400	-18.7672	5
-2.0945	-12.1498	6
-15.9923	-0.1741	2
-14.1248	5.1084	2
5.1109	18.2819	1
26.5680	10.0136	10
12.4435	8.3070	7
-17.8329	-6.1179	0
4.0987	16.9894	1
-15.7572	9.8621	2
6.4953	18.3626	1
-18.0206	-10.5086	2
-4.9949	-5.7554	0
11.5954	7.0722	7
-7.0434	18.7174	1
21.4419	9.9478	10
-10.4894	-10.8447	3
-0.7196	10.1747	7
-9.1412	-3.5825	1
9.3448	6.9352	7
-0.5679	10.7720	7
20.8849	12.1561	10
26.0229	10.6172	10
12.5466	13.0070	7
23.3561	11.8708	10
-3.9474	-17.5351	9
-8.9201	19.8305	1
-9.1980	8.8578	2
24.6891	10.2830	10
-6.4917	-5.9990	0
-17.8397	-5.9372	0
-23.2475	-0.5502	0
10.1229	8.1382	7
-11.3767	11.4080	2
-10.8441	-7.7441	1
-23.3154	-0.5818	0
-18.1925	9.3401	2
-16.3197	8.9472	2
-14.4978	9.8203	2
10.6695	12.7364	7
6.6040	-18.7140	5
-11.2170	17.9085	1
-13.0261	4.0012	2
22.8273	12.7175	10
8.0051	4.9686	7
-24.0126	-3.5558	0
23.7926	9.2520	10
3.3773	-19.7846	5
12.8894	-9.1093	5
23.7381	10.7524	10
-10.1940	-14.1426	3
4.9973	13.0017	1
-0.6541	-0.9344	0
-1.3963	15.0020	1
-2.7454	21.0240	1
-1.3902	6.4960	4
-6.6851	-1.4160	0
-0.7840	-17.2880	9
-12.8650	6.7006	2
-18.5023	0.9079	3
-4.6447	15.4183	1
-10.1153	-6.9019	0
-23.0118	-0.5568	0
8.9456	-12.8032	5
-24.2767	-3.1568	0
4.4042	13.3144	1
-13.3203	-4.0037	0
-9.1297	-3.3981	1
12.3748	12.1879	7
13.0202	-15.1352	5
-16.2570	-3.6436	0
-24.0036	-3.4000	0
6.9090	-19.2069	5
-1.6166	-4.4465	0
4.6743	18.0767	1
-2.5204	-11.3953	6
-14.7225	-11.4172	3
-22.0995	-1.2362	0
-6.2012	-0.9620	0
15.1653	-10.1775	5
-19.3909	0.1685	3
-10.0265	19.2944	1
-8.7582	0.9413	6
-2.1142	-3.5260	0
0.6304	3.3356	4
16.1195	2.9565	10
7.9019	-19.2784	5
-3.0632	-18.7162	10
-10.8146	0.9897	6
-18.0781	-1.2686	3
-7.6062	15.0992	1
-4.1445	-8.9553	0
-18.0622	10.7207	2
6.0957	-19.3094	5
-11.2244	17.9057	1
10.2527	8.6837	7
8.9566	-12.8475	5
18.6773	8.0314	10
2.1842	-9.5852	9
-2.5763	15.1201	1
-3.7036	-7.7060	0
-9.5183	-0.3619	6
0.0838	3.1203	4
-3.5564	-8.2068	0
-6.0880	-4.4850	0
-14.9324	5.1952	2
-4.1932	21.3746	1
-11.6499	-14.1558	3
14.1335	10.6045	7
-16.3156	9.8556	2
-15.8397	-3.6568	0
4.4419	2.8491	4
16.8990	7.2907	8
-13.8120	10.4747	2
-4.7097	-19.2278	8
3.2156	-1.5698	3
-7.3593	17.8752	1
3.7824	19.4379	1
-8.7137	17.8027	1
15.3645	-10.3451	5
2.9659	-13.9168	5
-3.2395	8.5077	3
-16.6800	11.4020	2
-8.3331	-16.9634	10
-15.1640	4.5330	2
-21.6563	-4.2028	0
-2.2540	14.6782	1
-13.6790	-8.3029	0
4.5525	19.1384	1
-9.9802	-0.8697	6
-13.6989	1.7952	2
-19.9036	7.2637	2
-1.0352	3.0264	4
-1.8525	-11.4074	6
-6.6987	6.6177	2
9.9706	-3.8275	1
11.3389	-3.6246	1
2.2974	2.7039	4
20.7207	12.1741	10
11.3959	7.2001	7
-4.2570	21.3846	1
-13.5438	-2.0472	0
0.7997	-1.9254	0
14.7738	-12.1403	5
-14.5476	3.5723	2
15.9381	-11.0517	5
-0.8431	9.8140	7
12.8598	-9.2495	5
-22.0854	-2.6657	0
-14.2731	2.6476	2
-0.3278	-10.5768	6
-15.4166	10.8865	2
-17.8419	4.9611	2
-0.6487	-17.6533	9
22.0697	11.2670	10
15.4307	-2.3609	5
3.0766	14.2681	1
-15.9069	-3.6646	0
3.7181	7.4655	4
24.8370	11.6135	10
24.5951	9.5315	10
4.8615	9.4984	4
-14.6107	-7.9779	3
-6.4116	-4.6785	0
6.3686	17.0470	1
9.8400	6.0326	7
4.1887	13.6031	1
-9.1446	-3.4800	1
-0.3441	6.8966	4
-4.6498	-19.1811	8
-9.3307	-0.0540	6
4.1832	-10.4451	9
8.4985	-12.7100	5
-18.0423	0.5240	3
-13.6549	-2.9090	0
-17.1896	8.4863	2
-0.5773	-17.5400	9
12.1023	-2.7899	1
8.5124	4.3737	7
-3.6564	-12.0336	6
15.2022	-12.0571	5
3.1431	13.5732	1
-13.8638	-5.8392	6
6.3049	5.8395	7
16.0165	-11.1467	5
12.8752	-9.1911	5
7.0892	7.7518	7
11.2030	-3.3829	1
5.3687	-4.6385	8
-15.3006	-7.4973	3
24.7625	10.7491	10
-14.1277	12.5087	2
25.8435	7.8699	10
22.7537	11.3659	10
2.4537	2.2021	4
-12.8404	6.8346	2
-1.3574	14.2373	1
-17.5062	11.8137	2
-4.2870	-9.2239	0
2.1616	2.2532	4
-15.0866	4.9569	2
5.9516	17.3838	1
16.1873	3.4484	10
3.2923	2.9150	4
-18.6466	10.0276	2
-18.3322	10.8974	2
10.8951	10.4687	7
-0.6562	-0.9308	0
23.0694	8.1083	10
-19.6503	-9.2177	2
1.6095	3.7866	4
4.5937	-18.9633	5
24.2569	9.7877	10
-4.8708	-5.9649	0
-11.8497	10.6015	2
-0.8970	-6.8243	0
-6.5542	-1.2358	0
23.6742	11.0652	10
-13.8265	4.9666	2
-24.1736	-3.7221	0
21.3304	6.0317	10
-17.9706	-4.7239	0
2.0791	2.7169	4
9.6013	-3.7131	1
-16.3076	15.2055	2
10.6526	6.4482	7
1.9474	3.8013	4
-4.2708	21.3918	1
-13.9540	11.8360	2
-9.3893	0.0895	6
-23.3717	-2.8660	0
-16.0552	-6.8957	10
-9.4465	-11.4395	3
7.1597	-19.5813	5
-6.9808	19.3942	1
15.2036	-12.0565	5
-1.8119	-3.5711	0
10.4774	6.4776	7
-13.1909	-1.5127	0
16.0340	2.6208	10
-6.0508	-5.1450	0
-6.0860	-4.2359	0
10.9761	7.2286	7
-9.1882	-4.7640	1
19.5558	4.1108	10
-1.6926	-2.9684	0
9.2399	7.6491	7
4.1982	17.9256	1
-0.9641	20.6247	1
24.2323	6.5456	10
-18.8741	-12.2788	0
-10.6232	4.5312	2
-24.3396	-0.9339	0
-8.5998	-16.6471	10
3.6276	-19.6045	5
23.3554	11.0421	10
-5.9512	17.9724	1
-9.2901	-0.8076	6
-4.4920	-19.7519	8
3.4096	7.5935	4
2.1226	-9.5796	9
-22.2914	-2.6613	0
-4.7520	-19.2598	8
16.3860	-11.8003	5
-5.6682	-3.7261	0
8.5112	-11.9109	5
-3.8252	10.2070	3
11.6173	-5.0350	1
-1.9959	-3.7457	0
1.7776	-4.8663	0
0.1870	18.5667	1
7.9416	-3.9140	1
23.9945	8.5979	10
10.7521	-9.9234	5
18.5722	-8.0061	5
-5.8990	-5.6992	0
0.3624	18.3370	1
-0.2856	-16.6027	9
11.1689	6.1267	7
1.8885	2.6791	4
-3.3070	8.6209	3
8.6105	-14.0487	5
-23.2564	-2.5623	0
7.0295	5.8190	7
-10.4785	-6.0236	1
17.8205	-7.8560	5
1.4073	9.3084	7
11.3132	-4.5719	1
-0.6056	-17.5512	9
-3.0137	21.1736	1
-17.8296	4.8533	2
-24.0175	-3.5514	0
-18.6339	-11.8894	0
-10.5711	6.3758	2
-13.5052	-2.1767	0
-10.7140	1.0698	6
-2.1972	-10.6832	6
17.8509	-7.8544	5
-22.1614	-2.7439	0
22.9473	10.3698	10
11.2356	12.5189	7
-6.0090	-19.8440	8
-15.4657	4.6958	2
16.3096	-10.8914	5
0.6786	2.3159	4
24.3425	10.1631	10
3.4461	-19.7303	5
24.1663	10.2621	10
0.9143	2.1923	4
-9.1664	-4.5328	1
10.8398	7.3033	7
-9.9443	0.9470	6
11.7815	13.1997	7
-4.9300	-5.8163	0
2.6642	13.8714	1
6.1378	20.0260	1
-12.8614	6.5606	2
4.8949	-18.2089	5
-19.9138	7.2799	2
7.3077	-19.5863	5
16.1580	-9.3220	5
-0.3318	11.6105	7
-0.0403	-13.2427	6
-2.9077	-12.4924	6
-1.6552	-9.7908	6
-8.3926	-11.4665	3
15.9660	-10.8517	5
4.3888	3.0852	4
-2.6556	16.2240	1
19.4788	6.3558	10
-19.4315	1.1961	3
-16.2478	-3.5424	0
-6.3460	-0.9969	0
9.3907	7.0686	7
21.3780	8.6234	10
-8.8553	19.2571	1
16.7473	-11.7411	5
6.5541	-1.1341	8
4.9385	-17.3323	5
-13.5330	9.9821	2
-15.0858	15.5207	2
18.5039	-7.9988	5
4.0029	19.3587	1
7.5473	4.9784	7
6.6758	17.8371	1
-15.1747	-10.9496	3
-10.3247	-5.3133	1
-0.0316	17.9304	1
-2.0046	-11.8728	6
-17.8494	-5.9878	0
23.6724	11.5710	10
-12.8094	6.6108	2
-15.4880	4.9851	2
24.1161	8.1699	10
11.2130	-3.5564	1
4.5735	14.5028	1
21.9630	10.9595	10
-11.8202	12.7268	2
-17.3096	-10.5687	2
-21.4480	-4.2417	0
-16.0051	-0.2371	2
-0.0950	-16.7903	9
-8.6369	15.6424	1
-3.5742	21.1887	1
2.9362	-13.8876	5
-9.2077	-4.9155	1
11.0539	6.1782	7
-10.4905	3.7935	2
-7.4079	15.0285	1
-16.3098	15.2022	2
-0.9886	6.6524	4
15.4274	-2.3585	5
-12.9327	12.6644	2
-3.2799	-20.1980	8
-17.9391	-4.7369	0
2.5337	-7.6956	8
-15.6867	-11.5799	3
9.3884	7.0045	7
-1.1629	-3.8501	0
-18.0909	-0.7408	3
-6.5830	10.2400	3
-12.0964	-12.3635	3
9.9041	-3.9096	1
8.3876	-17.8067	5
-1.5503	20.0089	1
-3.4232	-8.2092	0
-4.2046	3.9289	4
11.1766	6.0947	7
-11.3532	11.1240	2
5.8028	-13.6814	5
-13.6987	-2.4556	0
9.1938	-14.8640	5
17.9732	-7.8906	5
10.8099	-9.9349	5
-16.1787	8.6465	2
-15.9877	12.8574	2
8.3565	-17.2305	5
-0.9564	-3.1627	0
7.4779	-20.0009	5
4.2377	12.5403	1
6.8520	18.3584	1
8.4152	-13.8521	5
-0.5087	6.8292	4
-6.0895	-19.8435	8


==> chapters/data/tsne-train-embedding-classicNet5BN-bn1.csv <==
x	y	classId
-22.3625	-23.8560	0
-29.2062	-8.3724	0
17.5364	2.1865	0
-32.3687	-10.4612	0
-36.7008	2.8918	0
-14.2079	5.5956	0
-14.5367	5.3511	0
-38.1700	4.4975	0
17.5838	0.7092	0
-33.2118	-13.2890	0
-38.3575	3.7323	0
-22.7395	-8.5653	0
-33.4644	4.6533	0
-28.9273	-18.2479	0
-36.5847	5.2844	0
-13.4927	5.8239	0
-32.6540	4.3308	0
-32.9650	-13.4103	0
-30.6784	-8.1676	0
-32.9242	-15.4084	0
-28.8279	-8.4373	0
-27.8385	-17.7975	0
-32.8917	6.1639	0
-35.9087	5.3914	0
-27.7963	-19.6114	0
-27.9511	-19.1299	0
-29.4379	-18.4815	0
-33.8356	6.1117	0
-33.9068	13.5011	0
-32.4204	-14.7876	0
-36.6393	3.3588	0
-11.2806	7.1424	0
-34.0753	-9.7930	0
-29.8247	-17.8058	0
-32.8731	-14.8044	0
16.0491	2.1733	0
-33.7934	13.4931	0
-32.8204	3.9568	0
-16.8851	34.9032	0
-33.6190	-10.5873	0
-32.6367	-9.7055	0
17.4174	1.0544	0
-36.3854	3.5272	0
18.9493	0.6009	0
-11.1858	7.2329	0
-33.4009	-10.3703	0
-35.9718	4.9058	0
-39.2347	3.7031	0
-13.1071	6.6713	0
-16.8862	34.8988	0
-14.0125	-32.7410	1
-20.2475	-35.2527	1
-20.5566	-33.1431	1
-14.3788	-33.5736	1
-30.8121	-26.1248	1
-15.8456	-33.8886	1
-31.5529	-24.6397	1
-19.4305	-32.7899	1
-19.7407	-19.4848	1
-29.8193	-12.8431	1
-14.8016	-31.6775	1
-20.9346	-35.1228	1
13.0105	-2.8973	1
-34.5307	-18.4754	1
-17.6824	-32.2997	1
-29.8183	-12.5737	1
-13.8561	-27.4306	1
11.1877	-2.7541	1
-19.5664	-33.4885	1
-21.6741	-34.8150	1
-21.3442	-31.7900	1
-28.6871	-11.6892	1
2.3047	-19.2641	1
-33.6426	-23.8546	1
-29.5421	-14.2312	1
-15.7572	-29.5159	1
-22.7845	-31.9308	1
-12.7514	-33.3054	1
-14.6255	-34.8852	1
-13.0090	-32.8525	1
-16.1764	-32.2485	1
-13.3254	-32.0843	1
-22.6690	-34.5166	1
-13.1192	-27.6813	1
-34.4183	-18.6686	1
-21.8080	-32.1193	1
-14.0291	-34.3282	1
-31.9961	-24.3484	1
-13.8103	-27.4600	1
-22.4087	-32.8944	1
-30.3662	-13.4977	1
-16.2274	-30.6535	1
-29.4169	-10.5829	1
-19.8507	-32.9642	1
12.4500	-2.5636	1
-33.6098	-23.8590	1
-16.9858	-34.0980	1
-16.1905	-34.5693	1
-30.8553	-26.0169	1
2.3039	-19.4284	1
-7.5111	-7.5569	2
-8.2386	-9.2566	2
-7.9683	-1.9213	2
-2.8842	-3.5755	2
-10.1074	-6.9237	2
-6.0865	1.8122	2
-8.4077	-11.2883	2
-9.4330	2.9022	2
-9.0388	-1.4835	2
-9.2584	-3.1934	2
-7.1068	-4.6374	2
-11.2084	0.9125	2
-7.4429	4.0055	2
-32.1060	15.6251	2
-11.2564	-3.6401	2
-8.9987	-4.0344	2
-7.8214	3.6640	2
-8.9260	-11.3249	2
-18.8124	6.9028	2
-8.3002	3.4960	2
-12.6862	-3.2266	2
-10.4201	0.5621	2
-10.4180	-9.7511	2
-14.6642	-18.9777	2
-8.5538	-2.2240	2
-7.8684	-2.1171	2
-10.5281	-11.4907	2
-9.9360	-10.4880	2
-2.7595	-1.6355	2
-3.2309	-4.6913	2
-19.7556	7.5013	2
-4.8964	-8.7273	2
-5.2912	-6.2347	2
-10.0968	-5.1374	2
-8.5063	-11.8129	2
-9.2066	-9.2825	2
-6.3643	2.3447	2
-10.4621	-4.3623	2
-6.2669	-7.4885	2
-10.9718	1.2269	2
-10.6651	-1.6464	2
-8.3267	-10.6869	2
-1.9363	-1.8493	2
-3.6482	-7.3442	2
-9.3919	-9.1618	2
-5.0686	-6.9635	2
-6.9839	-7.0790	2
-11.5109	1.3576	2
-2.8361	-1.5256	2
-4.6806	-7.8461	2
-21.5424	-3.1378	3
-24.0415	-3.2980	3
-25.3397	-5.3927	3
-40.5814	-0.8524	3
-21.4460	5.7149	3
-19.1899	-1.5426	3
-28.0390	-2.1659	3
-23.0502	1.1663	3
4.2792	-9.3916	3
2.5992	-9.8893	3
-41.2158	-1.5687	3
-23.8411	0.0163	3
-25.0125	-4.0840	3
-20.1153	-23.9248	3
-22.4437	5.2374	3
-41.3819	-1.7810	3
-22.8070	-3.9835	3
-27.6472	-2.3204	3
-24.4551	2.1534	3
-27.9301	-2.8425	3
-39.6165	-0.6113	3
-36.8389	-1.3389	3
-24.4162	-0.0430	3
3.4967	-8.1175	3
4.7766	-8.7096	3
-22.1141	-1.5889	3
-42.1250	-1.1500	3
-38.6761	0.5149	3
-37.7652	1.2359	3
4.0255	-9.5660	3
-39.8974	0.3736	3
-24.4172	0.2832	3
-19.7671	-5.8953	3
-24.0927	-23.8029	3
1.5944	-10.3598	3
-22.7487	4.8650	3
-19.0644	-1.3389	3
-23.2309	-5.0459	3
-20.8035	-4.9466	3
-22.8486	3.6880	3
-21.7559	1.5268	3
-24.1929	0.5874	3
-21.8274	-1.6596	3
-26.6128	-3.1317	3
-26.0214	-2.0798	3
-23.8583	-23.7078	3
-22.6040	-4.2907	3
-42.2480	-2.4977	3
-26.4224	-1.7829	3
-24.6828	-2.4623	3
-25.6985	-11.7548	4
-17.2078	-20.2007	4
-17.3785	-19.4998	4
-16.3818	-19.4278	4
-20.1938	-12.4629	4
-22.5072	-18.7498	4
-24.8909	-9.2520	4
-24.2003	-18.5594	4
-2.0061	-14.2976	4
-22.2690	-12.8480	4
-21.4753	-13.9720	4
-2.9490	-12.8687	4
-25.6225	-13.6651	4
-16.7169	-12.9389	4
-16.1560	-12.7489	4
-22.0827	-13.8456	4
-20.3000	-15.1939	4
-18.1863	-10.8765	4
-22.7422	-10.7942	4
-22.6810	-16.4770	4
-20.7941	-11.2071	4
-16.7617	-11.2164	4
-25.0111	-12.8453	4
-23.7596	-10.0461	4
-14.8584	-17.4889	4
-14.7260	-17.3221	4
-17.0236	-13.0157	4
-1.9591	-14.2962	4
-26.4676	-10.9863	4
-24.1037	-14.1672	4
-20.4051	-14.3942	4
-16.2664	-17.5793	4
-15.7192	-17.5041	4
-24.6394	-14.0930	4
-26.7736	-10.1057	4
-25.2440	-14.5647	4
-20.0212	-12.0180	4
-17.9396	-16.9186	4
-20.9403	-11.9464	4
-16.2250	-20.3670	4
-18.0547	-13.6493	4
-23.1356	-15.3270	4
-19.0974	-17.7211	4
-22.0727	-15.1202	4
-23.1313	-10.7242	4
-18.4487	-12.3120	4
-22.6153	-19.1241	4
-21.9818	-16.4201	4
-22.0504	-12.6801	4
-24.6305	-13.1332	4
9.0842	19.8998	5
9.4676	22.2240	5
-6.8460	25.4898	5
13.8006	22.4556	5
-16.8186	-6.8865	5
-27.3868	14.9101	5
15.1243	21.5918	5
-26.9709	15.9018	5
13.1136	20.5130	5
-13.1576	28.3412	5
-5.9544	23.2042	5
10.4942	17.9854	5
12.1076	20.4021	5
-8.9589	27.3101	5
-6.6594	24.4465	5
-3.3120	21.0465	5
10.6664	18.3198	5
-12.9362	27.0858	5
11.7273	15.7531	5
-3.1651	20.8631	5
12.8070	20.1440	5
15.8271	18.2345	5
-6.9173	26.5298	5
13.1413	21.7834	5
12.4020	23.0869	5
-5.8207	26.4373	5
-25.5894	13.5854	5
-24.8551	14.0498	5
15.5791	18.8299	5
-25.8062	14.1115	5
-27.5807	15.0725	5
9.3902	22.2977	5
10.2991	23.0908	5
12.6593	19.1923	5
-26.4435	15.0123	5
-12.3133	27.2154	5
-8.3018	27.8225	5
-6.1046	26.8701	5
-8.2030	25.7116	5
10.8355	19.5808	5
12.3454	19.4033	5
-26.9647	17.7975	5
16.0860	18.1044	5
12.0149	16.4585	5
12.7130	22.9315	5
-4.9758	22.2079	5
13.9114	19.2656	5
9.5284	22.5486	5
-26.4235	17.5781	5
-7.7441	25.4988	5
-1.0144	11.4073	6
-36.7124	-4.3539	6
-2.0310	8.0317	6
-6.8160	12.7929	6
-37.1398	-5.5653	6
-0.6755	13.8371	6
-3.3115	8.0996	6
-3.8115	7.3519	6
-7.6737	12.3553	6
-32.1287	-0.3435	6
-3.3806	12.3802	6
-29.1830	3.3740	6
-32.4411	-5.9957	6
-7.5090	11.4363	6
-35.0248	-5.4630	6
-0.6591	10.1804	6
-31.4399	-0.3634	6
-28.8489	3.7054	6
-6.2456	8.6722	6
-1.1973	8.6284	6
-37.2200	-6.2457	6
-34.8677	-3.9936	6
-3.2312	11.4034	6
-1.5116	10.0679	6
-37.3869	-7.1577	6
-0.0926	12.4346	6
-30.6590	1.2897	6
-9.1038	11.8295	6
-28.4127	4.6066	6
-3.4230	9.9553	6
-6.0961	8.8554	6
-28.0125	5.7909	6
-36.8897	-3.9670	6
-28.0501	5.7496	6
-37.7759	-7.5688	6
-2.1037	10.7428	6
-32.4835	-0.1356	6
-31.2284	0.8439	6
-4.0503	9.9220	6
-34.6264	-6.2830	6
-4.5436	10.7053	6
-2.3816	12.1577	6
-34.1777	-2.7378	6
-1.3615	13.4019	6
-3.9458	11.6461	6
-7.3775	12.1764	6
-3.1123	9.5615	6
-0.7380	11.8796	6
-34.4836	-4.2329	6
-34.3425	-2.3537	6
-3.7740	-23.9016	7
15.3716	-9.0725	7
10.3108	-19.2182	7
9.8475	-16.5055	7
19.7305	-11.8078	7
-9.4854	-17.4034	7
15.0892	-10.1706	7
11.9985	-19.4581	7
-11.3816	-21.3396	7
15.0600	-9.9471	7
17.6953	-14.3020	7
-3.9524	-19.8719	7
-3.8522	-19.9068	7
15.0299	-17.8064	7
10.8195	-14.4654	7
21.2910	-14.4772	7
-7.2932	-16.8903	7
18.4943	-14.8406	7
19.9119	-16.3613	7
10.2638	-15.0077	7
-7.3590	-17.1721	7
-5.2722	-19.7453	7
14.2054	-13.3038	7
17.6783	-16.5557	7
18.0019	-13.1859	7
15.2088	-18.4787	7
12.0271	-19.2206	7
-3.7371	-22.0666	7
12.1287	-17.9929	7
20.6114	-12.3751	7
15.6048	10.6777	7
16.8646	-13.2060	7
16.8917	-13.1766	7
11.1638	-17.1877	7
-3.7132	-22.1391	7
16.6429	-17.5216	7
-11.2021	-20.3726	7
13.9276	-17.1741	7
20.4747	-14.3883	7
16.3694	-17.8985	7
20.3427	-12.1377	7
-7.0107	-16.0444	7
19.7900	-16.7869	7
9.9397	-15.0040	7
13.6533	-17.9916	7
10.1154	-17.8883	7
-6.3318	-19.6691	7
21.4036	-13.2746	7
14.5558	-16.0050	7
-3.5227	-23.8013	7
-20.3160	28.7064	8
1.5862	-2.8094	8
-25.7123	30.2693	8
-32.3697	23.4268	8
-12.0893	20.2647	8
-39.1516	14.2489	8
12.2813	4.6935	8
-25.8717	30.7861	8
-19.0961	26.6737	8
-24.5877	31.3221	8
-32.3176	20.4988	8
7.2303	-6.1315	8
-33.6361	20.8342	8
-17.5923	26.1479	8
-18.5696	27.0252	8
3.4480	-4.0362	8
-23.0616	30.3907	8
-12.2857	20.8141	8
-22.1134	30.4316	8
-23.6523	30.0791	8
-20.1849	30.0074	8
-33.2562	21.1968	8
-33.7357	22.0701	8
-22.0846	29.4927	8
-20.7823	29.5955	8
-34.5187	21.3003	8
-37.4247	19.6263	8
-38.5813	12.5626	8
-24.8169	31.5419	8
-20.2714	26.1344	8
-37.0894	18.6971	8
-39.2283	14.7062	8
-23.1025	29.4015	8
-12.5643	21.2786	8
-32.0119	22.7066	8
-36.7637	19.8091	8
-19.3259	29.5107	8
-11.4142	20.6409	8
-36.2029	19.8885	8
-32.0086	20.9154	8
-20.3000	26.6429	8
-33.2492	23.7710	8
-33.7586	25.9201	8
-37.6430	18.5814	8
-22.8417	31.4210	8
-19.5249	26.3844	8
-38.9963	13.6260	8
-32.0351	22.1923	8
-33.8052	26.0442	8
-38.3907	12.1958	8
-18.5696	20.2185	9
-30.3992	20.3426	9
-26.1301	22.3692	9
-24.3685	24.5930	9
-17.4887	15.8814	9
-18.4069	19.1740	9
-17.7704	21.7711	9
-16.2883	16.3814	9
-26.4337	23.7309	9
-21.4479	18.5907	9
-29.2534	20.7568	9
-16.0426	13.5507	9
-16.5909	15.4285	9
-18.2843	14.7797	9
-17.4363	15.4192	9
-30.0188	18.2840	9
-15.0197	15.0991	9
-28.3363	24.2950	9
-24.8271	23.0615	9
-25.3982	24.8767	9
-29.2450	23.9741	9
-29.9637	19.4953	9
-28.8286	25.1798	9
-16.9210	12.7249	9
-19.2721	22.4601	9
-17.7338	18.9908	9
-21.8489	21.2901	9
-23.3991	21.7053	9
-23.4989	23.9030	9
-16.9206	14.3457	9
-29.3624	19.7175	9
-22.5315	20.2261	9
-18.8912	18.5864	9
-30.4790	21.4668	9
-25.7129	25.7759	9
-19.1812	21.4379	9
-19.6304	22.8653	9
-22.7883	21.2267	9
-21.1744	20.0449	9
-25.4012	23.7292	9
-19.1236	19.3882	9
-30.6909	19.5764	9
-26.4333	23.7312	9
-17.7172	19.7602	9
-26.3910	25.4137	9
-16.0662	14.8863	9
-31.7050	18.9517	9
-17.9651	13.5392	9
-21.1744	20.0449	9
-24.9734	25.5644	9
-5.4875	-25.6968	10
-28.0615	10.3469	10
-15.3700	-0.5116	10
15.2526	8.6574	10
-30.7017	9.6093	10
15.2189	11.1628	10
-33.8754	10.3783	10
13.5433	11.3068	10
-30.7571	15.5973	10
5.5152	11.2638	10
-22.1949	-25.8148	10
12.5517	9.8623	10
-23.3722	-24.8750	10
6.0094	4.6977	10
5.8193	1.6938	10
7.2688	8.9176	10
-30.5598	10.9480	10
7.6439	6.7383	10
-32.2371	11.2401	10
5.4442	4.3759	10
9.9193	7.6872	10
8.9585	7.6655	10
9.2328	6.5334	10
7.8974	3.9082	10
15.7164	8.4030	10
16.5399	8.9345	10
-31.5454	10.0544	10
-32.1245	12.9858	10
15.3993	9.2747	10
10.3510	9.6436	10
-13.9256	-15.8925	10
9.8737	11.6881	10
-20.2602	-29.4013	10
15.2031	8.8123	10
8.4355	10.9411	10
13.2043	8.7491	10
-32.7860	11.8405	10
13.7444	10.8062	10
8.5936	4.8902	10
-29.7171	8.7032	10
5.9981	6.5080	10
-15.1921	-0.4772	10
9.1737	9.2942	10
14.9077	8.2657	10
12.8188	6.1710	10
-31.8526	8.9898	10
-26.5071	-7.4936	10
8.4925	9.8360	10
11.2160	8.6408	10
-29.1079	13.4844	10


==> chapters/data/tsne-train-embedding-classicNet5BN-bn2.csv <==
x	y	classId
-19.6908	-20.5032	0
-27.7738	-6.1337	0
12.7865	2.7862	0
-30.9942	-3.3232	0
-29.3106	6.2403	0
-7.4144	-4.5609	0
-7.4219	-4.9228	0
-27.9808	4.6896	0
12.6494	3.7298	0
-33.0089	-4.6043	0
-28.1244	4.5974	0
1.1961	13.5142	0
-25.1511	7.5798	0
-31.8571	-12.2626	0
-28.6999	7.8671	0
-6.4399	-4.2002	0
-25.1210	5.6925	0
-32.8179	-4.7994	0
-28.6075	-5.3761	0
-33.2022	-6.4005	0
-26.3740	-5.2214	0
-32.1355	-12.8392	0
-23.9369	7.0061	0
-27.9378	7.6268	0
-33.3242	-14.2543	0
-32.7227	-12.4785	0
-31.2855	-13.7191	0
-25.6949	8.1745	0
-27.4390	10.8115	0
-32.5324	-6.0705	0
-29.1887	6.5908	0
-1.5303	-3.8030	0
-31.5888	-1.6194	0
-30.7556	-13.3199	0
-32.8699	-5.9315	0
12.7324	4.5666	0
-27.4622	10.7974	0
-25.3175	6.6199	0
-6.6630	13.8598	0
-31.8049	-2.3243	0
-30.7760	-2.8752	0
11.6145	3.1202	0
-29.3666	6.9681	0
10.9873	3.1717	0
0.7390	-2.1543	0
-31.6263	-2.4177	0
-28.1681	7.3471	0
-8.6028	-4.2993	0
-6.7158	-3.6844	0
-7.4182	14.5385	0
-12.0061	-30.3657	1
-16.5391	-28.6522	1
-16.3397	-29.9027	1
-11.9045	-31.1342	1
-25.4075	-25.9038	1
-13.2377	-31.0329	1
-26.6670	-26.2735	1
-15.6405	-30.1210	1
-12.6997	-18.0740	1
-29.8974	-7.7411	1
-12.5522	-29.4681	1
-17.1457	-28.5719	1
16.4571	3.6896	1
-21.2317	-30.1086	1
-14.7344	-29.2692	1
-30.7994	-8.9044	1
-10.1068	-25.5461	1
16.7840	3.3791	1
-16.3139	-30.5425	1
-17.8760	-28.8123	1
-17.6276	-31.3906	1
-29.2907	-7.2370	1
10.9318	-1.9822	1
-27.2343	-24.5398	1
-30.5215	-9.2982	1
-11.3298	-26.2895	1
-19.2479	-30.6861	1
-10.7078	-30.9748	1
-12.4555	-32.1654	1
-10.9561	-30.4848	1
-12.5679	-27.8823	1
-11.2470	-29.8489	1
-18.7813	-28.6786	1
-10.4176	-25.0501	1
-20.7735	-30.2050	1
-17.9704	-31.0078	1
-11.6927	-31.7834	1
-27.1170	-25.8851	1
-10.1466	-25.5462	1
-18.3035	-30.1773	1
-29.7775	-8.9716	1
-13.4563	-29.0308	1
-28.7614	-7.7378	1
-16.8620	-29.9363	1
16.9542	3.2933	1
-28.5764	-21.8909	1
-14.2514	-31.4143	1
-13.6103	-31.8066	1
-25.4670	-25.9535	1
9.8362	-3.9150	1
-4.4830	-18.7103	2
-3.7430	-18.9951	2
-6.1156	-13.7041	2
1.3591	-12.1371	2
-3.2791	-15.3752	2
-0.6346	-6.3563	2
-2.4569	-20.2017	2
-4.4089	-8.9030	2
-7.0218	-13.6192	2
-4.2671	-14.5249	2
-5.4052	-15.5194	2
-3.9049	-10.9482	2
-2.7520	-7.8874	2
-29.8182	11.5123	2
-7.0557	-15.2999	2
-6.7911	-14.8067	2
-1.3131	-7.7911	2
-0.9519	-19.4240	2
-5.0685	-7.1801	2
-3.7384	-7.3800	2
-8.0216	-12.9759	2
-5.7313	-10.9189	2
-1.0414	-18.1523	2
-14.2956	-17.8130	2
-4.7216	-14.0972	2
-5.6137	-14.2592	2
-2.0421	-17.2093	2
-2.5758	-19.0592	2
1.4934	-9.8512	2
0.5719	-13.0156	2
-11.1559	4.8329	2
-0.2795	-15.6708	2
-0.7024	-14.4219	2
-4.0256	-17.1243	2
-1.5922	-19.8235	2
-2.4598	-17.8983	2
-0.9584	-6.1523	2
-3.0894	-16.6178	2
-5.3582	-17.3168	2
-5.4406	-11.9249	2
-5.1265	-11.5187	2
-1.9848	-19.4932	2
1.6897	-9.7744	2
1.0908	-15.2547	2
-1.8477	-18.1782	2
-5.4294	-17.1270	2
-4.4548	-16.2486	2
-4.1971	-11.3519	2
1.1653	-10.6317	2
0.1015	-15.2529	2
-17.4275	-4.4620	3
-19.9987	-3.4249	3
-15.1008	-5.1557	3
-32.3689	2.4825	3
-13.5752	4.1236	3
-10.2984	-0.1867	3
-13.6716	-2.5170	3
-15.9312	0.9792	3
6.0979	2.7366	3
4.0393	2.0628	3
-33.1624	2.7102	3
-17.4516	-0.1044	3
-16.4027	-4.4167	3
-20.2067	-22.3453	3
-15.0343	4.7330	3
-33.8081	2.2235	3
-18.3429	-4.7385	3
-14.0703	-2.4826	3
-16.5442	0.9836	3
-14.0145	-3.0208	3
-31.6320	2.6258	3
-31.6837	4.9403	3
-16.1668	-2.2029	3
6.1299	3.6700	3
6.5193	3.5854	3
-19.2656	-1.9970	3
-33.6094	1.7006	3
-30.9298	4.0806	3
-31.8475	5.0106	3
6.4842	3.7705	3
-31.5241	3.0442	3
-18.3054	0.1839	3
-17.1378	-7.6450	3
-20.8522	-23.7180	3
4.0004	2.2174	3
-16.1892	4.3471	3
-10.2581	-0.1605	3
-19.2431	-4.9835	3
-17.8282	-6.4066	3
-15.8264	3.7408	3
-14.1932	1.1192	3
-17.2763	0.0436	3
-19.4904	-1.5002	3
-14.8749	-3.3759	3
-16.9895	-1.4586	3
-21.4049	-22.8604	3
-18.4865	-4.7109	3
-32.8102	1.9232	3
-15.7556	-2.3755	3
-18.6150	-2.2762	3
-25.2446	-9.2930	4
-14.1312	-15.8964	4
-14.7986	-15.0758	4
-13.6689	-16.8393	4
-22.8990	-15.7859	4
-20.4059	-16.4603	4
-22.2842	-8.7146	4
-19.4160	-17.4613	4
5.5856	-4.0957	4
-22.9403	-14.2053	4
-24.2027	-14.3548	4
5.5057	-8.2424	4
-26.3166	-15.3219	4
-18.4734	-13.5028	4
-18.5336	-14.0135	4
-22.1408	-13.5708	4
-21.5143	-12.8557	4
-18.3912	-11.6867	4
-22.6903	-11.0181	4
-23.1139	-11.5045	4
-23.1776	-16.2757	4
-17.5402	-12.2165	4
-25.1463	-11.8131	4
-20.0710	-11.6456	4
-15.6740	-19.1606	4
-15.5136	-18.4473	4
-18.8313	-13.2873	4
5.2882	-10.9001	4
-25.8845	-10.4659	4
-27.3181	-12.2443	4
-25.2769	-14.9973	4
-15.5788	-17.4643	4
-15.1745	-18.5928	4
-26.1733	-11.4018	4
-25.0215	-8.7055	4
-26.1598	-13.3467	4
-23.3724	-12.8509	4
-16.3770	-16.4076	4
-23.2183	-14.9158	4
-14.0037	-15.5596	4
-19.3281	-12.5436	4
-26.4998	-10.5296	4
-15.9396	-14.8511	4
-24.6429	-15.0378	4
-24.5216	-13.1134	4
-20.2164	-13.9200	4
-20.1372	-16.7110	4
-22.4935	-11.7320	4
-25.2410	-17.3296	4
-24.4418	-12.3397	4
15.6595	18.6656	5
16.9486	20.5558	5
0.4089	22.5307	5
19.6146	19.6312	5
8.2497	14.0613	5
-21.0166	13.1959	5
19.6946	18.6580	5
-21.6227	14.1689	5
18.3347	18.2489	5
-3.1844	22.9938	5
-0.4358	20.3104	5
15.4594	16.4236	5
17.4377	18.3828	5
2.3907	23.8958	5
-0.0192	21.6009	5
9.8176	18.4136	5
15.8380	16.5838	5
-2.9066	21.9989	5
15.0398	14.9007	5
9.7291	18.4509	5
18.1803	17.5148	5
19.0012	15.4028	5
0.8405	23.4120	5
18.9158	19.2994	5
18.9333	20.7841	5
-0.1707	23.5656	5
-22.9208	12.4476	5
-23.3759	12.9304	5
19.4574	16.1354	5
-22.6289	12.7699	5
-20.9061	13.3836	5
16.8002	20.6819	5
17.6281	21.2805	5
17.5402	16.6787	5
-21.8268	13.2549	5
-2.7537	21.9136	5
2.7330	23.7444	5
0.2441	23.8390	5
1.5158	22.4045	5
16.4031	17.8271	5
17.2562	17.1497	5
-23.0543	15.7795	5
19.6389	15.3703	5
16.2454	15.3086	5
18.6982	20.1100	5
-0.2564	19.4115	5
18.7347	16.8570	5
16.7982	19.4628	5
-22.8664	15.4064	5
1.1356	22.2227	5
-3.3468	3.3599	6
-26.2363	1.1940	6
-1.2340	1.6755	6
-7.2949	4.7500	6
-25.7752	-2.3629	6
-1.0621	6.2422	6
-2.9070	0.3819	6
-2.0255	-0.1469	6
-8.1145	4.3884	6
-21.8109	3.2908	6
-5.4792	3.4926	6
-20.4618	5.5846	6
-24.3701	-2.0173	6
-7.6635	3.5660	6
-23.1489	-0.1048	6
-1.7722	3.9718	6
-22.0027	3.3068	6
-20.1935	5.8162	6
-6.0328	0.8058	6
-1.0175	2.3026	6
-26.5906	0.5134	6
-25.1836	-0.7550	6
-3.7856	2.9830	6
-1.6819	3.6418	6
-27.5154	-1.0037	6
-2.6499	6.0026	6
-21.4678	4.9081	6
-8.9536	3.5312	6
-19.3102	6.6519	6
-3.8471	1.6439	6
-5.8020	0.8645	6
-19.2724	7.5692	6
-26.4131	1.8607	6
-19.3766	7.5395	6
-27.3665	-1.4732	6
-2.6815	4.2431	6
-23.1922	1.9557	6
-21.6961	2.8241	6
-3.5207	3.3446	6
-25.0629	-3.3819	6
-4.4053	5.0572	6
-3.7287	4.7798	6
-22.2072	-0.4790	6
-1.0252	5.4542	6
-5.0099	2.7294	6
-7.6623	4.2008	6
-3.1695	1.2796	6
-2.3782	5.3263	6
-24.7543	-0.9563	6
-22.9250	0.2131	6
9.9940	-15.6861	7
17.6599	-5.5095	7
18.8883	-16.8884	7
15.7587	-14.0443	7
20.9489	-7.3543	7
4.2574	-21.1722	7
17.7452	-6.9096	7
18.7682	-16.1775	7
4.7825	-24.2142	7
17.6158	-6.3464	7
20.6176	-8.9596	7
9.6734	-18.5074	7
9.7105	-18.5262	7
18.6204	-14.6197	7
16.2545	-12.1039	7
22.5914	-8.6921	7
4.9465	-19.6185	7
21.0985	-9.7835	7
22.8529	-10.9143	7
16.3265	-12.7221	7
5.1025	-19.7405	7
8.1215	-18.5135	7
19.8813	-9.0757	7
22.9923	-12.3198	7
19.4586	-8.3404	7
21.0381	-14.7603	7
19.5831	-18.8163	7
8.9614	-17.1973	7
18.6276	-15.0616	7
21.8231	-7.4290	7
18.9242	9.5052	7
18.8374	-9.6990	7
18.6970	-9.2803	7
18.6467	-15.0067	7
9.4256	-14.4474	7
21.2730	-14.2430	7
3.9255	-22.2194	7
21.2159	-14.5032	7
21.8861	-9.2531	7
21.2585	-14.5788	7
21.2728	-8.3040	7
4.5129	-19.0696	7
23.2662	-11.6061	7
15.8266	-12.6917	7
19.9570	-14.2755	7
17.8349	-16.0044	7
7.7338	-19.1934	7
21.9815	-8.2972	7
20.0271	-14.3967	7
10.0572	-15.2587	7
-8.7548	23.9024	8
7.2562	7.1095	8
-8.0192	28.7073	8
-25.8896	18.8354	8
-7.3181	19.5625	8
-34.8822	11.5098	8
6.5300	5.6382	8
-8.2781	29.1046	8
-10.0199	22.3133	8
-9.1969	28.0461	8
-28.4153	18.9971	8
7.0785	8.2632	8
-29.7444	19.5021	8
-9.2994	21.2300	8
-9.5001	22.1835	8
-2.0505	12.0039	8
-8.5250	26.6933	8
-7.6225	20.0728	8
-7.9520	25.8677	8
-9.0187	26.9476	8
-7.2617	24.3240	8
-29.3919	19.0718	8
-29.0643	19.8835	8
-8.8186	25.5103	8
-8.0760	24.6160	8
-30.4541	19.1098	8
-33.1023	15.7800	8
-33.9459	10.4161	8
-9.1707	28.3555	8
-11.1052	22.7250	8
-32.7631	15.0275	8
-34.8923	12.5519	8
-9.3294	26.3026	8
-7.8669	20.4920	8
-26.4625	19.4823	8
-32.5235	16.1142	8
-7.2753	23.6338	8
-6.8363	19.8270	8
-31.9927	16.0158	8
-28.0607	19.0791	8
-10.6762	23.0491	8
-25.4926	19.4541	8
-22.6215	21.2230	8
-33.3114	14.9244	8
-7.6206	26.8921	8
-10.6846	22.2794	8
-34.5211	13.5425	8
-26.9247	19.2599	8
-20.4148	21.2893	8
-33.6754	10.5665	8
-15.3037	21.3465	9
-27.8883	17.4281	9
-24.4078	26.4951	9
-24.9906	23.8318	9
-11.8315	16.0842	9
-14.6576	22.3091	9
-16.8132	22.5798	9
-11.9428	15.1724	9
-25.8003	25.9613	9
-17.0108	17.2195	9
-29.1391	16.6578	9
-14.8801	15.8157	9
-12.5637	16.4606	9
-12.1771	17.2745	9
-13.3643	16.4083	9
-28.6006	15.6617	9
-12.9238	15.7533	9
-28.9492	22.3353	9
-25.8020	25.9481	9
-25.8377	23.8564	9
-28.5452	21.6345	9
-28.1891	16.5544	9
-27.8435	22.3774	9
-13.9850	14.9697	9
-16.6999	21.2905	9
-14.5340	21.5152	9
-18.5881	18.0819	9
-20.3569	18.8218	9
-23.8152	23.8333	9
-13.7974	17.0780	9
-28.3292	17.2843	9
-19.3132	17.3663	9
-15.3101	22.4219	9
-29.2669	17.5292	9
-26.5579	24.4578	9
-15.8733	20.2617	9
-17.1521	21.3930	9
-19.6174	18.2883	9
-18.1068	16.5505	9
-24.1647	25.4998	9
-14.8972	22.9607	9
-27.4730	16.3680	9
-24.6004	25.1182	9
-14.0899	22.0228	9
-25.7643	23.2460	9
-11.6847	16.5838	9
-26.7956	17.2948	9
-13.0451	17.9314	9
-18.1068	16.5505	9
-26.6833	23.8522	9
9.1764	-13.0567	10
5.0507	14.8712	10
-16.3970	10.4339	10
15.6546	9.8844	10
3.8911	13.8184	10
17.1516	10.3912	10
2.1704	15.8619	10
15.4159	11.8022	10
-29.2360	12.6470	10
10.2600	14.6625	10
-21.6853	-21.5233	10
13.9103	11.1483	10
-21.4746	-23.0391	10
7.3999	11.4096	10
10.0904	8.2735	10
11.7788	9.7680	10
3.1931	12.6748	10
10.4824	10.1030	10
2.2967	14.7301	10
7.4784	10.5206	10
11.2925	11.3950	10
10.9397	11.7002	10
9.8331	11.4307	10
7.8825	12.1748	10
17.8376	8.8496	10
14.4030	9.3914	10
3.0852	13.5466	10
-26.0985	13.4425	10
17.5822	7.1602	10
12.2057	10.3329	10
-14.1801	-20.1202	10
12.7305	12.6997	10
-18.0495	-26.5660	10
17.8566	8.1454	10
10.1285	13.3815	10
15.4172	9.4128	10
-25.9352	11.4857	10
15.6235	10.5685	10
8.6539	11.6534	10
5.1936	12.6342	10
8.9665	10.0581	10
-15.8256	10.2884	10
11.0055	12.6538	10
16.2742	9.4805	10
13.4928	8.3310	10
3.4097	12.7632	10
-24.9032	10.9789	10
11.0340	13.2316	10
14.7576	10.9070	10
-17.6715	11.0006	10


==> chapters/data/tsne-train-embedding-classicNet5BN-bn3.csv <==
x	y	classId
-14.4764	-19.9580	0
-17.5496	-1.1487	0
16.2095	2.3966	0
-25.6653	0.5821	0
-21.3953	3.0277	0
-3.1108	-2.0701	0
-3.6113	-1.7167	0
-4.9289	0.2967	0
14.3983	1.0699	0
-26.5226	-1.5208	0
-5.0308	0.1436	0
-11.2090	11.4681	0
-5.6093	-5.8426	0
-27.1932	-12.5885	0
-21.5621	4.7979	0
-2.7844	-2.2181	0
-6.1200	-5.3083	0
-26.7228	-1.6174	0
-18.8149	-0.1901	0
-28.3204	-2.0325	0
-17.9331	1.9256	0
-26.4941	-12.3418	0
-6.2186	-3.4152	0
-20.8941	5.0214	0
-26.8910	-13.4273	0
-27.0881	-13.7830	0
-27.3567	-12.3313	0
-6.2086	-3.6571	0
-21.5820	7.1194	0
-27.7875	-2.1785	0
-21.2368	3.2794	0
-0.2715	-4.4796	0
-24.7523	2.5291	0
-27.8866	-12.0225	0
-27.7374	-1.9177	0
15.7509	2.0028	0
-20.7137	8.0290	0
-6.9364	-4.6201	0
-18.8312	26.1508	0
-25.5229	1.2615	0
-25.3429	0.5437	0
14.3704	0.7610	0
-21.4189	3.5331	0
14.6822	0.7348	0
-0.2920	-1.3050	0
-25.5247	1.1068	0
-20.9316	4.6616	0
-4.4501	-0.5114	0
-2.7134	-2.4627	0
-18.0570	25.9869	0
-2.2792	-33.9425	1
-7.0337	-28.7068	1
-6.5090	-32.2066	1
-4.3639	-33.5735	1
-7.3659	-24.5568	1
-3.4105	-35.4139	1
-6.2890	-24.3406	1
-3.7638	-29.7270	1
7.0391	-5.7242	1
-25.9095	-7.6723	1
-2.0024	-32.9542	1
-6.6902	-29.9221	1
19.4101	4.5943	1
-11.2979	-29.1801	1
-0.6790	-32.0715	1
-26.3042	-9.0384	1
-3.4206	-26.3989	1
19.9613	2.5734	1
-7.4234	-30.4615	1
-8.6166	-30.0315	1
-8.1222	-32.2055	1
-25.5271	-7.8478	1
-9.2965	-14.3085	1
-8.9653	-23.4992	1
-26.0529	-9.2668	1
-3.0878	-27.7952	1
-9.1615	-30.9002	1
-1.9628	-34.8130	1
-3.9243	-35.0813	1
-2.1326	-34.2205	1
-4.0523	-31.7267	1
-1.7850	-33.3988	1
-8.5517	-29.0171	1
-2.8109	-26.6154	1
-10.1105	-30.5798	1
-8.3665	-32.1464	1
-2.5323	-34.0137	1
-7.9909	-24.0906	1
-3.3551	-26.4411	1
-7.7170	-30.7412	1
-25.4747	-8.6116	1
-3.3156	-30.4130	1
-25.4480	-7.0239	1
-6.8390	-31.2150	1
20.2735	3.2226	1
-8.2469	-22.7746	1
-5.4043	-33.3916	1
-4.9482	-34.9829	1
-7.5491	-24.0254	1
-10.3313	-13.6150	1
2.1072	-20.5894	2
2.8853	-19.6732	2
-1.2862	-16.5608	2
4.0906	-10.7700	2
-0.2303	-19.5874	2
-0.4806	-8.6960	2
2.2625	-21.4219	2
-2.2769	-10.5183	2
-2.9567	-16.8823	2
-0.8876	-17.9116	2
-0.6090	-17.1052	2
-0.9915	-12.9825	2
-2.6778	-10.2856	2
-21.7248	7.1069	2
-2.4664	-16.0826	2
-2.0525	-16.4532	2
-2.5840	-11.5913	2
3.0766	-22.1653	2
-5.0608	-10.2784	2
-3.3884	-11.1635	2
-4.1176	-17.5950	2
-0.3108	-12.1950	2
1.9555	-21.4988	2
7.0941	-6.6145	2
-2.5900	-19.1203	2
-2.4446	-18.2824	2
4.1772	-19.5848	2
4.6232	-20.2581	2
5.8609	-13.2181	2
5.2678	-13.9117	2
-5.8582	11.8573	2
4.7606	-17.7276	2
2.9645	-15.2668	2
1.3305	-18.7063	2
3.6290	-22.2365	2
3.6782	-20.9587	2
-0.6883	-8.2824	2
0.8950	-19.3433	2
1.1987	-17.3778	2
0.1756	-14.2554	2
0.6416	-14.2450	2
3.1126	-21.5120	2
4.4464	-11.3854	2
5.6901	-16.3513	2
2.9399	-19.3418	2
1.1732	-17.4544	2
0.5348	-18.6142	2
-1.3957	-13.4884	2
1.4689	-11.6745	2
4.1075	-15.7016	2
-11.0453	8.3701	3
-13.5604	5.6130	3
4.7340	2.3745	3
-21.2519	-4.3821	3
-11.3575	0.2992	3
-8.6671	8.9261	3
-14.6150	3.5639	3
-9.2162	3.0538	3
7.5042	0.5654	3
3.0479	-1.0633	3
-21.5522	-2.7119	3
-10.7354	2.5650	3
-12.7015	5.0235	3
-14.4519	-23.5875	3
-9.2402	-0.1592	3
-22.6843	-3.7173	3
-12.8273	7.4105	3
-14.7948	2.9962	3
-10.2404	1.2049	3
-15.1143	4.0586	3
-22.7073	-2.7163	3
-22.8552	-0.2569	3
-11.6984	4.5092	3
5.3163	0.4453	3
4.9190	-0.2855	3
-9.6699	7.0778	3
-22.3031	-3.8253	3
-21.7539	-0.4331	3
-19.4947	-2.0824	3
4.3828	-0.6888	3
-22.4362	-2.3843	3
-10.1091	3.6351	3
-12.4032	10.4212	3
-14.7081	-22.4437	3
3.3925	-1.0986	3
-10.4647	-0.3733	3
-8.5500	8.8809	3
-12.2329	6.6187	3
-11.9803	9.4029	3
-9.3880	0.7032	3
-7.6246	2.8545	3
-10.7288	3.4498	3
-9.8595	7.1092	3
-14.6241	3.5914	3
-12.2510	2.7347	3
-15.5476	-22.2252	3
-12.1268	7.6199	3
-22.6076	-3.6527	3
-13.5020	3.6832	3
-13.3193	1.6209	3
-21.7735	-17.4988	4
9.3996	-7.9803	4
8.2439	-8.7835	4
8.9958	-7.9603	4
-17.5567	-12.9944	4
-19.8031	-19.6515	4
-17.1204	-18.1920	4
-19.7925	-20.9226	4
14.6942	-4.3823	4
-18.5936	-14.1775	4
-20.1270	-13.2461	4
13.7000	-4.4647	4
-21.7711	-14.6000	4
-14.6666	-14.2635	4
-14.7320	-14.8013	4
-18.0284	-14.9435	4
-17.1021	-16.3712	4
-15.3605	-12.6484	4
-17.8732	-16.8974	4
-18.9384	-17.8929	4
-17.7131	-14.0333	4
-14.3107	-12.8722	4
-20.3483	-15.6988	4
-18.4145	-16.2716	4
8.0802	-4.5217	4
7.9527	-4.2508	4
-15.0214	-14.0183	4
13.1252	-5.4893	4
-20.9797	-17.8878	4
-20.9499	-15.5828	4
-19.4167	-12.7105	4
6.8962	-3.3701	4
8.0653	-5.4151	4
-20.5378	-17.1614	4
-21.7805	-16.9617	4
-21.0713	-14.0710	4
-18.5053	-12.9621	4
5.0053	-7.3148	4
-18.3744	-12.3901	4
8.5430	-6.9981	4
-15.8494	-13.4610	4
-19.5113	-16.8763	4
6.5354	-8.6383	4
-19.7888	-14.4097	4
-19.2916	-15.4094	4
-15.9529	-14.8040	4
-19.8465	-20.0347	4
-19.3584	-18.3089	4
-19.0415	-14.3854	4
-20.7281	-14.9304	4
12.8025	20.7121	5
11.8444	22.6083	5
0.4326	22.5874	5
13.4880	24.4214	5
14.7383	14.2755	5
-2.0067	20.3337	5
14.4252	23.7586	5
-3.7170	21.0539	5
15.3424	21.5152	5
0.3699	19.1706	5
2.1383	20.1482	5
15.5906	19.1436	5
12.9376	22.0791	5
3.0093	22.7134	5
0.3222	22.4652	5
21.0738	15.0083	5
15.1632	19.4703	5
-0.0319	19.9652	5
16.6003	17.2216	5
21.0806	15.0604	5
14.1015	19.5157	5
17.0394	21.7517	5
1.3157	23.4055	5
14.3537	24.9711	5
12.2231	24.3298	5
0.2528	23.8119	5
-4.0527	22.6280	5
-4.1743	23.3259	5
17.9485	22.3858	5
-3.6763	22.1424	5
-2.7370	21.7139	5
12.2542	22.2083	5
11.2372	23.2462	5
15.0139	22.2182	5
-2.4792	21.1235	5
0.2968	20.0432	5
3.1677	22.9848	5
0.8676	23.9088	5
1.3981	22.0778	5
14.6815	20.0542	5
15.4292	19.8668	5
-2.4366	24.1076	5
16.7550	22.2122	5
15.5214	18.2717	5
13.8142	23.4884	5
3.3484	19.6760	5
16.6046	22.6456	5
13.1869	22.0201	5
-2.6874	23.5629	5
0.9808	22.2594	5
1.1503	8.9556	6
-16.7457	-5.9097	6
0.3516	7.1414	6
-3.2483	10.4942	6
-15.8427	-6.5451	6
4.5879	6.3860	6
-0.1703	6.2072	6
-1.3662	6.1127	6
-3.8525	11.3628	6
-12.5306	-5.8321	6
0.2620	9.9765	6
-10.0632	-7.1114	6
-15.8634	-3.6342	6
-3.4818	10.8106	6
-12.4610	-2.5926	6
-0.0305	7.7808	6
-11.4546	-6.3615	6
-9.9975	-7.9382	6
-2.9421	7.4651	6
2.2489	7.1890	6
-14.7179	-7.5837	6
-17.1851	-4.4958	6
2.6824	10.0840	6
1.2030	8.4649	6
-14.6396	-7.6378	6
1.7793	11.2681	6
-11.3670	-6.4897	6
-3.6373	11.9843	6
-8.1880	-7.8060	6
-1.5886	5.8602	6
-2.7955	7.5349	6
-6.8755	-8.7776	6
-17.3024	-5.8333	6
-8.1689	-6.3457	6
-14.7145	-7.9280	6
0.8327	8.2649	6
-12.6132	-5.4347	6
-11.3582	-6.2824	6
0.0970	7.6973	6
-16.6228	-3.7084	6
-0.9697	8.1046	6
2.2382	10.2320	6
-14.7459	-1.3747	6
1.0530	8.4707	6
-1.3649	9.3087	6
-3.2977	10.8582	6
0.9027	7.0253	6
1.6230	10.7912	6
-14.3714	-3.1049	6
-14.5959	-1.3129	6
16.8651	-12.9512	7
22.2321	-3.0848	7
24.8482	-11.5993	7
23.0631	-9.0582	7
25.4608	-2.7599	7
10.0185	-17.1921	7
22.8875	-4.2620	7
27.6104	-11.1710	7
14.9950	-17.8775	7
22.4713	-3.7983	7
25.9534	-1.1285	7
16.5159	-10.5951	7
16.9173	-10.9294	7
25.8230	-8.9959	7
22.9964	-7.4858	7
27.6540	-3.0469	7
11.3495	-9.7559	7
26.9319	-4.2887	7
28.7432	-5.2532	7
22.7287	-8.0056	7
11.6742	-11.0995	7
16.6862	-11.1635	7
25.6055	-5.2360	7
27.6307	-6.6495	7
25.0174	-4.1673	7
26.8640	-9.6330	7
26.4564	-10.0628	7
16.0451	-12.6564	7
26.2320	-7.6642	7
26.0261	-3.0814	7
22.2133	7.7719	7
24.6913	-5.8117	7
24.4335	-4.9327	7
24.5679	-9.3610	7
13.9005	-12.5684	7
28.9788	-7.9728	7
8.2737	-10.7877	7
26.5008	-7.4838	7
27.2459	-3.6823	7
27.2534	-10.6809	7
26.4142	-3.1643	7
10.9145	-13.4120	7
29.2897	-5.0308	7
22.1981	-7.9869	7
24.8915	-9.8814	7
23.8468	-10.2089	7
15.0152	-10.4276	7
26.9070	-3.0719	7
27.5470	-9.5438	7
16.5771	-12.8226	7
-11.2966	19.5886	8
9.9949	4.2715	8
-10.2107	23.6594	8
-25.7247	13.2976	8
-9.0119	16.2467	8
-29.3821	7.6821	8
11.2650	4.9378	8
-10.4741	24.1345	8
-12.4168	17.3157	8
-11.6073	23.4402	8
-23.4195	12.2559	8
9.6002	5.7391	8
-24.4103	11.1977	8
-11.5700	16.5853	8
-11.8916	17.5620	8
11.9026	4.0445	8
-11.9719	22.1946	8
-9.5199	16.5864	8
-12.1117	21.2124	8
-11.3331	22.4568	8
-10.1409	20.1368	8
-24.1687	11.5123	8
-25.2368	11.6272	8
-11.4021	21.1055	8
-10.9317	20.3965	8
-25.4220	10.8892	8
-26.4636	8.1840	8
-30.4662	8.6177	8
-11.5868	23.8011	8
-13.5595	17.1545	8
-27.1882	8.5785	8
-29.0296	7.4409	8
-11.0181	21.8867	8
-10.0167	16.8050	8
-25.0718	13.1741	8
-26.2991	8.8609	8
-10.1617	19.4779	8
-8.7666	16.6489	8
-26.0775	9.3339	8
-23.0521	12.1332	8
-13.2889	17.7211	8
-26.1175	12.8494	8
-17.1337	18.8207	8
-27.2834	8.0132	8
-12.8357	22.1984	8
-13.0392	17.0070	8
-29.8906	8.0733	8
-24.6988	13.0293	8
-16.9078	19.4608	8
-30.7812	8.9809	8
-26.9422	26.4646	9
-23.0178	15.8789	9
-26.7879	17.5773	9
-28.1166	18.2994	9
-24.4718	29.6270	9
-27.3518	25.4161	9
-28.9717	25.3726	9
-23.9354	30.4057	9
-27.0826	18.5737	9
-24.1960	23.1953	9
-22.3235	14.0741	9
-26.0901	28.5350	9
-23.7731	29.1154	9
-24.2653	28.1647	9
-23.3610	28.3317	9
-22.0271	15.9422	9
-22.9273	29.4247	9
-27.2231	15.0626	9
-28.2145	19.4846	9
-28.9326	17.9384	9
-26.1088	15.1788	9
-22.7706	14.6250	9
-26.5492	15.8861	9
-25.1652	27.4235	9
-25.7842	25.1319	9
-27.6666	25.9622	9
-25.5531	21.6164	9
-24.9043	20.0953	9
-27.1615	19.7513	9
-25.0213	28.8656	9
-22.3797	15.0573	9
-24.4938	21.8132	9
-27.8081	24.9484	9
-24.0807	14.5471	9
-28.1783	17.2863	9
-28.4171	26.9767	9
-25.4732	24.8247	9
-24.8818	20.9189	9
-25.5813	22.7558	9
-29.2319	19.2044	9
-27.0038	24.8455	9
-23.3221	15.4758	9
-27.0814	18.5739	9
-26.7427	25.8460	9
-28.6262	16.8029	9
-24.4718	29.6270	9
-24.2229	15.4663	9
-25.7229	29.6874	9
-25.5813	22.7558	9
-29.2289	17.7029	9
13.4753	6.9978	10
12.7642	11.5679	10
8.7115	13.4633	10
20.1708	9.8430	10
10.4389	11.0740	10
20.6419	7.6927	10
13.2995	13.4474	10
18.7319	8.2991	10
-20.6042	14.7132	10
16.5465	13.3629	10
-13.1979	-19.8553	10
19.8662	11.0713	10
-27.9971	-3.8140	10
13.1470	8.3254	10
17.6810	13.4533	10
17.6813	12.1209	10
10.3422	8.8322	10
15.8417	8.0162	10
10.1414	11.6754	10
14.5284	7.5350	10
16.0426	8.8921	10
14.5276	10.6593	10
13.9132	8.7091	10
12.3013	10.2132	10
21.4282	9.0357	10
22.8428	10.3038	10
10.9985	10.4710	10
-17.8923	11.6099	10
20.9118	9.8330	10
17.2849	11.1403	10
9.8092	-1.3737	10
16.9602	9.0216	10
-12.2780	-25.4529	10
21.5013	10.0413	10
15.1233	11.2663	10
20.6415	9.8842	10
-17.5032	11.1338	10
19.9162	9.0454	10
16.4063	9.5724	10
11.0598	10.0214	10
15.8248	6.7542	10
9.0172	13.9960	10
16.6851	12.2217	10
21.9470	9.7740	10
20.5413	12.0626	10
11.3502	9.9875	10
-16.5879	11.1553	10
16.0735	11.5129	10
19.0952	9.9369	10
8.0287	12.2767	10


==> chapters/data/tsne-train-embedding-classicNet5BN-bn4.csv <==
x	y	classId
-13.0428	-5.0929	0
3.9686	-22.7178	0
6.7223	9.3616	0
12.2154	-22.7523	0
13.9197	-17.4759	0
16.8965	-19.2974	0
17.9294	-19.1142	0
16.6739	-19.0528	0
7.5861	8.0502	0
13.3924	-24.2558	0
17.4806	-19.8437	0
-8.4609	12.7897	0
12.3374	-14.7746	0
2.8206	-25.9176	0
14.7588	-16.2505	0
19.0138	-20.0642	0
12.1847	-13.9076	0
13.0876	-24.4796	0
4.9331	-22.0527	0
12.0502	-25.1922	0
4.9425	-24.8374	0
2.1874	-25.3917	0
13.0060	-13.6920	0
15.3304	-15.9503	0
3.0366	-27.8474	0
3.1237	-27.7881	0
2.1584	-27.1069	0
12.1684	-13.7338	0
16.5826	-13.8021	0
11.8746	-24.5863	0
14.2253	-17.2383	0
7.4593	3.1393	0
13.3755	-21.6092	0
1.9311	-27.3133	0
12.2993	-24.7403	0
6.8059	8.6969	0
16.6539	-13.7836	0
11.8427	-15.1342	0
17.3946	-11.3476	0
13.0207	-22.2606	0
12.4355	-22.1311	0
6.5040	8.6256	0
14.2613	-17.1932	0
8.0727	8.3158	0
9.1277	2.9236	0
12.8128	-22.2958	0
15.3154	-16.4887	0
17.6363	-20.5100	0
18.6784	-20.3546	0
16.4890	-10.9191	0
-16.8979	-24.3926	1
-17.3805	-29.2785	1
-16.0709	-29.1309	1
-15.4793	-24.7381	1
-7.4906	-25.3464	1
-17.7314	-24.8628	1
-10.7703	-23.8763	1
-17.0429	-27.9742	1
-15.9118	5.6452	1
7.0283	-26.1386	1
-15.1431	-23.8641	1
-17.2920	-30.0303	1
-2.0384	8.9189	1
-13.5775	-30.8069	1
-17.8590	-27.2351	1
6.0474	-26.4279	1
-13.2438	-27.5593	1
-2.1025	8.8290	1
-15.4723	-29.0059	1
-16.6884	-30.2881	1
-14.6997	-28.4684	1
6.6722	-26.3777	1
5.1532	-6.4506	1
-7.5115	-23.3719	1
4.9715	-26.5167	1
-13.6315	-25.7557	1
-13.7691	-30.4097	1
-16.7940	-23.2884	1
-16.1745	-25.5496	1
-17.1053	-23.5718	1
-14.9369	-26.0938	1
-16.0468	-23.4045	1
-16.0083	-31.5083	1
-11.8809	-26.6882	1
-13.7524	-30.5355	1
-14.8011	-28.9333	1
-16.1904	-24.6026	1
-10.1055	-24.1820	1
-13.4969	-27.0224	1
-15.7238	-29.8666	1
6.3929	-26.9646	1
-14.4685	-24.9225	1
7.6655	-26.1400	1
-17.7341	-28.5992	1
-1.5932	8.2253	1
-7.7351	-24.3577	1
-16.5415	-25.3314	1
-17.5944	-25.6792	1
-10.5235	-25.3588	1
5.0111	-7.0008	1
-27.3953	-13.4423	2
-27.1135	-14.3958	2
-23.0195	-10.5050	2
-22.2292	-17.3090	2
-24.4770	-13.0542	2
-18.3138	-12.5774	2
-28.7075	-15.1480	2
-19.3583	-10.3446	2
-22.3364	-10.6278	2
-23.1395	-12.4765	2
-23.8114	-11.6139	2
-21.5698	-7.7641	2
-18.4693	-11.6385	2
-4.6811	-7.1940	2
-24.4912	-10.5978	2
-23.6066	-10.8138	2
-17.1200	-9.3409	2
-28.0326	-15.8880	2
-15.7507	-10.3561	2
-17.9765	-11.4429	2
-21.4310	-11.4406	2
-21.1181	-8.7106	2
-27.4873	-16.3949	2
-20.2252	5.4909	2
-22.7585	-11.9727	2
-22.6709	-11.4832	2
-26.4425	-14.9300	2
-27.4495	-14.6614	2
-22.7360	-18.5856	2
-23.4672	-16.9681	2
-4.5973	-4.0104	2
-25.8290	-11.7855	2
-28.1310	-10.5784	2
-23.9328	-16.2639	2
-28.3995	-16.1107	2
-27.4177	-16.8563	2
-17.9892	-12.1310	2
-25.9191	-14.3537	2
-25.4584	-13.4298	2
-24.2126	-7.7803	2
-19.2463	-7.8503	2
-27.9460	-15.0001	2
-21.8875	-18.9498	2
-28.8419	-8.7943	2
-27.1157	-15.9451	2
-24.7876	-12.7267	2
-24.0486	-12.9195	2
-21.3012	-8.3059	2
-21.2353	-18.8171	2
-31.3996	-9.7773	2
-7.6362	-7.6200	3
-5.6786	-11.6624	3
-2.5485	-13.3565	3
8.0949	-19.1262	3
1.7581	-11.2291	3
-8.3103	-10.1486	3
-3.6697	-14.4201	3
-1.2369	-10.5038	3
-4.2913	6.0125	3
-0.7906	-6.7622	3
8.5627	-18.4841	3
-3.9369	-9.6285	3
-3.8124	-10.3793	3
-13.4409	-18.0826	3
1.6648	-9.0625	3
8.1460	-18.2672	3
-7.2793	-8.3482	3
-3.8956	-14.4269	3
-0.1317	-10.3875	3
-3.7040	-13.9112	3
9.2606	-19.9410	3
9.9436	-18.0094	3
-3.1511	-12.0619	3
-6.0078	5.9662	3
-7.1928	5.5035	3
-4.1733	-8.9062	3
8.6568	-17.8754	3
10.4385	-19.4656	3
10.7519	-18.4489	3
-7.8656	5.4017	3
9.4540	-20.0324	3
-2.7417	-9.9432	3
-7.4006	-5.0471	3
-12.5383	-18.2333	3
-0.9402	-6.5248	3
2.3627	-10.0103	3
-9.3962	-8.6581	3
-6.2606	-9.3929	3
-7.4072	-6.4008	3
1.1981	-8.6141	3
-2.0891	-7.2435	3
-1.6823	-10.6365	3
-3.9423	-8.3289	3
-2.5976	-13.8132	3
-3.8002	-11.6422	3
-10.8434	-19.2839	3
-8.5673	-9.8325	3
8.9018	-18.4875	3
-3.4809	-12.0700	3
-2.9642	-11.5835	3
-12.0655	3.1354	4
-19.7137	3.5726	4
-19.4348	2.4221	4
-19.1085	4.4668	4
-16.3002	-2.8769	4
-12.8605	4.7192	4
-17.0045	2.7536	4
-12.5085	5.5359	4
-23.7478	6.0397	4
-14.2838	-0.0571	4
-13.5107	-1.5118	4
-23.8703	5.3605	4
-12.3874	-1.6648	4
-17.8791	-1.0121	4
-17.4574	0.4174	4
-13.4504	-1.0425	4
-14.6550	1.8374	4
-16.6201	-2.0003	4
-15.0905	2.5237	4
-13.5597	1.9214	4
-15.0043	-0.5207	4
-18.9052	-1.5791	4
-13.1280	0.6956	4
-14.6933	2.4285	4
-18.4948	6.9629	4
-18.1497	7.1443	4
-17.9155	-1.1825	4
-24.5423	6.2965	4
-11.1716	2.7260	4
-13.6045	0.1184	4
-13.0064	-1.3343	4
-17.8707	6.0787	4
-18.0677	6.5920	4
-12.2715	2.0723	4
-10.5919	3.0043	4
-12.6830	-1.6042	4
-14.3838	-1.0262	4
-16.5410	4.4423	4
-14.1083	-2.6038	4
-20.3157	4.7441	4
-17.4117	-2.4625	4
-11.6406	0.6130	4
-18.0358	2.8995	4
-11.5197	-2.1993	4
-15.1057	-2.1881	4
-17.0947	-0.3859	4
-12.8349	4.9124	4
-12.7282	2.2654	4
-13.1783	-2.1789	4
-13.5694	-0.2195	4
6.7973	24.0820	5
11.7519	23.5550	5
17.2213	17.3838	5
10.7666	21.4915	5
3.0818	21.3966	5
13.9510	13.5920	5
10.0616	22.5165	5
15.8838	12.6625	5
8.7416	24.0205	5
13.2573	16.3775	5
14.2024	18.3706	5
9.0381	23.6892	5
7.9029	20.8732	5
16.6692	19.0043	5
15.7804	16.9502	5
12.6113	19.1417	5
6.7269	22.2356	5
13.7662	15.5089	5
3.8986	23.0570	5
20.7133	25.5082	5
7.0538	24.0704	5
8.0697	22.0900	5
16.6303	18.1555	5
11.3650	21.7390	5
11.7408	22.3304	5
16.2913	17.7724	5
14.4351	12.1215	5
14.6655	12.3789	5
9.0893	21.0364	5
15.4067	12.6940	5
16.0667	12.4977	5
11.3416	23.5867	5
12.2494	23.0443	5
5.4654	21.9487	5
14.9374	13.2113	5
13.7858	16.1972	5
16.9359	18.3062	5
17.6462	17.0040	5
16.1534	16.8405	5
5.3658	22.3057	5
7.7114	22.7915	5
17.7526	14.8060	5
7.8067	20.5365	5
5.9910	23.0153	5
11.7312	22.1658	5
14.6294	20.5489	5
8.4672	20.8763	5
9.9474	22.8733	5
17.9977	14.4131	5
17.0730	16.8830	5
3.1960	-1.9383	6
3.7413	-19.2047	6
-0.2508	1.6004	6
-3.4298	-1.0798	6
2.6353	-19.1162	6
5.4504	-2.2878	6
0.4023	1.4395	6
-0.9926	3.7383	6
-2.9671	-1.6436	6
2.7368	-15.5170	6
0.6092	-1.7920	6
5.0333	-14.0583	6
-1.1678	-18.1372	6
-3.8613	-2.3813	6
0.5071	-15.8447	6
3.5009	0.4017	6
3.1738	-14.9112	6
5.2058	-12.8450	6
-2.3641	0.2086	6
0.5506	-1.2601	6
0.5398	-19.9151	6
2.6059	-18.0623	6
1.2794	0.2556	6
3.3001	-3.8887	6
-0.4213	-20.8663	6
3.4085	-2.2276	6
3.8971	-14.8034	6
-4.3967	-1.3200	6
5.9474	-13.3427	6
0.1461	2.6825	6
-3.0714	-0.3545	6
6.8337	-13.0699	6
4.1956	-18.6434	6
7.0225	-11.5089	6
1.3409	-19.8686	6
2.8442	0.5639	6
2.1199	-15.8564	6
3.5013	-15.4834	6
0.6777	3.2740	6
-0.5514	-18.1558	6
-1.5766	2.0749	6
2.3191	-0.1690	6
-0.2601	-16.1905	6
1.3443	-1.9625	6
-0.0885	0.9720	6
-2.8300	-1.9736	6
0.4035	2.7943	6
3.1151	-1.9671	6
0.1329	-16.4815	6
-0.5984	-16.3839	6
-30.7401	1.3511	7
-18.4053	15.7487	7
-25.9350	14.3190	7
-24.3386	14.4127	7
-19.7418	18.8213	7
-27.2922	-5.6657	7
-19.7413	15.7593	7
-23.7085	16.0259	7
-28.4357	-4.3118	7
-18.9725	15.5518	7
-20.5025	18.1567	7
-27.4243	1.4095	7
-29.8376	0.6464	7
-26.1564	16.7110	7
-23.2842	14.8506	7
-20.5647	20.5405	7
-25.0016	-2.3667	7
-21.5747	18.9726	7
-22.8488	20.3984	7
-22.9683	14.4191	7
-26.5016	-1.6946	7
-27.6101	-0.2360	7
-21.5179	18.1579	7
-23.3758	18.8965	7
-21.0424	17.5947	7
-23.9017	18.1746	7
-24.3041	16.6138	7
-29.4054	1.3782	7
-23.9994	17.1212	7
-19.7011	19.5793	7
-16.4603	15.5014	7
-21.6068	16.7307	7
-20.9346	16.5449	7
-24.8919	15.2554	7
-31.1809	1.9549	7
-24.4249	19.9840	7
-29.1196	-2.9022	7
-24.0850	17.2833	7
-21.1680	19.8993	7
-24.4012	17.4907	7
-20.6630	19.1427	7
-25.1167	-1.1304	7
-24.2063	20.8266	7
-22.5834	14.2537	7
-25.3467	17.1727	7
-25.6600	14.4224	7
-27.7358	-0.7140	7
-20.3134	19.8616	7
-25.9796	18.5778	7
-30.5337	0.7198	7
13.9787	2.0965	8
-0.0756	16.5155	8
14.6194	4.7320	8
21.3688	-4.7675	8
10.9040	-0.9468	8
25.9744	-10.3162	8
0.6917	16.0805	8
14.3469	5.4834	8
13.9501	-1.6159	8
14.4697	6.6847	8
23.7740	-4.5971	8
0.9646	12.1492	8
22.4688	-6.5175	8
13.3273	-2.2098	8
13.4640	-0.9886	8
-0.7228	15.5237	8
14.7383	3.6639	8
11.7530	-1.1719	8
15.0576	3.0815	8
15.5464	3.7676	8
12.4368	1.4591	8
23.6085	-6.0991	8
23.0899	-5.8636	8
15.5318	2.5441	8
13.3687	1.8587	8
23.2465	-7.0062	8
25.8406	-8.3332	8
27.3437	-10.1618	8
15.8315	6.9223	8
15.1015	-2.1114	8
25.2307	-8.7466	8
25.5575	-10.1986	8
15.1472	3.1565	8
11.3037	-1.1911	8
20.2427	-4.0375	8
25.2296	-7.3625	8
13.3153	2.5382	8
11.3059	-0.5076	8
24.4492	-6.0601	8
23.0519	-4.4062	8
14.7752	-1.4632	8
20.2248	-4.8788	8
19.0156	-3.9676	8
26.2447	-9.2123	8
16.6171	2.2483	8
14.3440	-2.2276	8
26.5630	-10.3628	8
22.2139	-3.4850	8
18.6964	-4.9982	8
27.7801	-10.0558	8
28.3675	6.0679	9
24.2102	-2.0839	9
22.2980	1.7454	9
20.9721	1.3505	9
25.9614	9.7437	9
29.2706	5.1957	9
29.4461	7.0305	9
24.3011	10.5129	9
21.4055	2.1054	9
22.7068	6.8385	9
26.5194	-1.9612	9
24.6247	8.1566	9
25.3369	10.1634	9
24.9627	9.3607	9
24.4948	9.8654	9
25.6301	-2.9307	9
25.3878	11.0473	9
23.5154	2.4880	9
21.4101	2.1096	9
20.7838	0.4017	9
24.5395	1.1055	9
25.3761	-1.5293	9
24.2655	2.0820	9
23.6612	8.9535	9
27.3164	5.6363	9
29.1309	4.5456	9
24.1232	5.4854	9
23.5793	4.0430	9
20.9789	3.1772	9
25.7869	8.8077	9
24.8660	-1.4473	9
23.0897	5.5865	9
28.5936	4.9500	9
22.7499	-2.3104	9
21.6815	0.5924	9
28.2423	7.1934	9
26.9100	5.0949	9
23.5770	4.8322	9
22.7650	6.8586	9
19.8412	1.1903	9
29.0959	5.7998	9
23.8219	-1.9204	9
20.1704	2.1293	9
29.7999	5.6027	9
22.1862	0.4571	9
26.1495	10.2759	9
23.3158	-0.9340	9
26.8949	9.2047	9
23.9853	6.7149	9
21.2116	-0.2259	9
-10.0312	19.6525	10
-7.1996	20.1680	10
-3.3921	17.6565	10
-3.2621	25.2512	10
-6.6627	18.9473	10
-6.8644	25.7748	10
-8.6451	22.5522	10
-4.3081	24.2034	10
18.9783	-13.0579	10
-5.3403	11.7593	10
-11.7318	-14.8370	10
-5.9099	21.2955	10
-11.1542	-15.4239	10
-5.9312	19.6395	10
-2.2691	20.5693	10
-3.6622	22.2081	10
-4.7857	18.4754	10
-2.2025	23.2529	10
-6.8187	14.4048	10
-6.2019	20.7414	10
-4.4553	20.7850	10
-2.8515	22.3237	10
-4.3866	20.4963	10
-3.5801	18.9274	10
-5.8456	25.9480	10
-2.9700	27.9114	10
-7.5788	18.3985	10
-7.3746	14.7983	10
-4.7123	25.3742	10
-3.5895	23.3301	10
-16.3977	8.1714	10
-7.3797	23.9137	10
-9.9986	-15.5237	10
-3.7833	26.0432	10
-4.8203	21.2984	10
-3.9005	21.8164	10
-8.3527	16.2691	10
-4.8809	24.8943	10
-3.3676	18.5082	10
-8.3281	19.3005	10
-0.7988	23.0005	10
-2.0673	19.7003	10
-4.5586	20.4373	10
-4.0813	26.2917	10
-2.0199	24.7780	10
-4.4165	19.2984	10
-8.2839	15.1248	10
-6.9218	21.9071	10
-4.0266	24.9659	10
-6.1848	16.3853	10


==> chapters/data/tsne-train-embedding-classicNet5BN-bn5.csv <==
x	y	classId
-0.0836	8.3562	0
1.0497	-1.0833	0
8.5825	2.3489	0
6.6950	-8.1205	0
3.3021	-4.4626	0
3.2989	0.5182	0
2.8201	0.4906	0
3.2756	-0.9598	0
8.2782	2.6599	0
2.8215	-7.3572	0
2.8391	-4.7701	0
-8.0787	9.5015	0
6.5424	-2.4205	0
-1.6195	-4.4908	0
4.4318	-4.3787	0
4.7866	1.0420	0
8.8246	-1.6018	0
3.0474	-5.9275	0
-1.0554	-2.0260	0
2.6536	-8.4782	0
-0.6170	-4.1866	0
-0.9489	-4.0031	0
6.7636	-2.1076	0
4.3805	-5.1592	0
-2.0635	-4.5014	0
-2.1691	-4.4731	0
-2.3990	-3.3791	0
7.7405	-2.2008	0
6.7468	-5.2517	0
2.3426	-6.8380	0
4.2477	-3.5231	0
4.4269	2.5025	0
5.3759	-7.6463	0
-1.8368	-5.4335	0
2.5783	-7.5781	0
8.7866	1.9508	0
6.9213	-5.9260	0
7.9236	-2.1990	0
9.3331	-4.2181	0
4.4652	-7.9378	0
4.6953	-7.7117	0
8.2233	2.7874	0
3.5042	-1.6917	0
7.6663	2.5779	0
7.6793	0.2512	0
5.2753	-7.5560	0
4.7731	-3.7952	0
3.5860	-1.6081	0
4.9125	0.3675	0
8.5521	-7.7536	0
-21.0621	9.8760	1
-25.4381	11.7924	1
-24.9615	9.4879	1
-21.8752	11.4312	1
-16.7652	8.6272	1
-21.7825	9.5179	1
-17.6240	8.4355	1
-24.4308	9.7124	1
-1.0750	16.0500	1
-4.6003	-7.1118	1
-21.0034	11.7255	1
-26.4618	10.9597	1
-2.9974	3.0013	1
-23.7265	6.7929	1
-24.5991	11.2478	1
-4.0867	-5.8072	1
-21.5459	13.4169	1
-4.7146	0.8975	1
-24.1150	10.5531	1
-26.9541	9.2902	1
-24.9995	10.1393	1
-5.0972	-6.8728	1
-4.0543	0.5252	1
-15.5923	9.3933	1
-4.7038	-6.4869	1
-22.5382	12.9509	1
-25.1868	8.6005	1
-20.1011	10.4366	1
-22.3048	11.0237	1
-20.3940	10.1814	1
-23.1104	12.1546	1
-20.2914	11.1151	1
-26.7513	8.6416	1
-20.6223	13.1660	1
-24.3218	6.3479	1
-25.2043	10.7403	1
-21.4618	10.5261	1
-17.0151	8.8612	1
-21.4375	13.2205	1
-26.0583	9.3379	1
-4.9609	-6.3994	1
-21.7986	12.0551	1
-5.1084	-7.9031	1
-24.7151	10.3353	1
-2.8726	2.9663	1
-16.2785	8.2609	1
-22.6821	9.7799	1
-22.5998	9.1717	1
-18.6135	9.9169	1
-4.5142	0.6727	1
-26.8423	-1.8871	2
-21.5608	-3.3355	2
-19.5915	-2.1757	2
-27.2803	-6.6463	2
-23.3056	-3.7590	2
-20.7426	-7.3354	2
-25.5710	-0.8137	2
-21.1090	-7.6483	2
-19.6820	-1.6651	2
-19.2404	-3.1957	2
-19.5205	-1.0936	2
-19.7317	-5.0179	2
-20.0712	-8.1416	2
-17.2572	-11.2445	2
-20.9928	-1.2417	2
-20.7249	-2.7472	2
-21.5780	-10.9662	2
-25.1973	-1.6875	2
-18.8181	-10.4808	2
-20.0367	-10.0190	2
-18.1216	-0.7787	2
-17.8538	-4.5317	2
-26.0614	-2.4944	2
1.0662	16.7155	2
-18.9306	-2.4803	2
-19.2452	-2.3145	2
-23.4155	-4.3239	2
-24.7502	-1.8700	2
-28.0305	-8.6227	2
-28.5658	-5.4085	2
-17.5020	-11.1082	2
-22.9859	-7.2333	2
-22.9748	-6.8256	2
-25.1621	-2.7469	2
-25.2713	-1.4507	2
-23.4377	-2.8002	2
-20.2055	-7.9247	2
-25.0619	-4.1945	2
-23.1125	-0.3152	2
-17.3635	-7.2850	2
-19.0405	-5.9540	2
-25.4782	-1.7056	2
-26.8047	-7.1660	2
-24.2529	-5.5079	2
-26.7056	-2.7872	2
-23.5954	0.4450	2
-23.1503	-0.3338	2
-16.5620	-7.8368	2
-28.1145	-7.2976	2
-24.8549	-8.4388	2
-11.3074	-13.4050	3
-11.2231	-16.5993	3
-10.1482	-18.6354	3
-11.8707	-1.7642	3
-5.9264	-21.1284	3
-14.0418	-13.0749	3
-10.0956	-19.6506	3
-6.3862	-18.3295	3
-7.0001	4.9861	3
-9.8473	4.2187	3
-12.5786	-1.1188	3
-9.7317	-16.3056	3
-8.9439	-16.0761	3
2.8776	11.5674	3
-5.7988	-20.4789	3
-14.0004	-1.5331	3
-12.0898	-13.8554	3
-10.3567	-19.4628	3
-8.1487	-18.0502	3
-9.2420	-18.8594	3
-12.0388	-3.0747	3
-15.0394	-1.0251	3
-9.6441	-15.7420	3
-6.6377	4.9776	3
-8.6498	5.6212	3
-12.1974	-14.7373	3
-13.0842	-1.9028	3
-11.9802	-2.9586	3
-12.0968	-0.7649	3
-8.5996	4.1318	3
-12.1268	-2.5411	3
-6.6823	-16.9250	3
-11.6805	-10.9777	3
3.4947	10.8550	3
-7.7267	3.7806	3
-5.5541	-21.5773	3
-13.0349	-13.2258	3
-10.9116	-14.8918	3
-11.9711	-11.6906	3
-5.3881	-20.0151	3
-7.7305	-16.7014	3
-8.7374	-16.2238	3
-12.3145	-14.2207	3
-9.7387	-18.5739	3
-11.6374	-17.6822	3
3.1123	9.4336	3
-11.6919	-14.2905	3
-12.9070	-1.4813	3
-12.0630	-18.9083	3
-9.3143	-16.8780	3
-8.3121	10.7308	4
-2.5408	20.1761	4
-2.2527	18.9144	4
-2.0195	17.4041	4
-0.9956	8.1789	4
-6.1739	14.1481	4
-4.9767	17.1041	4
-5.4516	15.1342	4
-5.7215	20.0349	4
-0.1721	11.7367	4
-1.4819	10.8081	4
-5.1068	20.3546	4
-3.6108	8.5868	4
-0.8468	13.6765	4
-1.8642	13.2942	4
-3.4761	11.4634	4
-6.1319	14.4064	4
-0.9287	12.2557	4
-7.5413	13.0277	4
-5.1664	12.5970	4
-3.2984	11.1964	4
-2.6986	15.4528	4
-4.4880	11.6796	4
-7.0330	11.3144	4
0.7661	18.2537	4
0.9842	18.8830	4
-1.9243	13.1580	4
-5.5855	20.0830	4
-7.4878	9.0938	4
-3.5785	10.2087	4
-1.9139	10.8088	4
-0.5323	19.8032	4
-0.1702	18.9355	4
-5.7652	10.9176	4
-5.5833	10.9269	4
-2.4830	10.1630	4
-1.8578	9.8422	4
-3.1201	17.9233	4
-2.0200	10.2045	4
-2.4973	19.0092	4
-1.0343	13.5400	4
-5.8562	9.9872	4
-4.1909	18.2255	4
-1.9455	9.0646	4
-5.1645	9.8290	4
-2.6998	13.5188	4
-5.1449	13.3304	4
-6.2675	11.8063	4
-4.2543	9.9798	4
-3.1351	11.3551	4
16.3931	12.2655	5
15.9597	10.6326	5
18.8393	4.1370	5
15.3223	8.5589	5
20.1953	15.2595	5
16.1140	3.9232	5
16.2794	9.5204	5
15.6188	5.1260	5
15.2127	10.6821	5
16.9395	1.6850	5
20.1858	5.3931	5
18.2899	13.0864	5
14.0472	10.9006	5
19.1200	2.2009	5
17.1675	5.5661	5
22.2968	4.7787	5
17.8756	13.5794	5
16.0054	2.5256	5
20.0899	13.5573	5
22.9744	8.1897	5
18.0723	11.0670	5
17.8927	10.6788	5
18.8319	2.7782	5
15.8735	9.1399	5
14.9743	9.0370	5
17.9756	4.5302	5
14.1823	4.8259	5
15.6091	4.7250	5
17.6151	11.1391	5
15.8303	5.3768	5
15.3787	2.3353	5
16.3125	10.3508	5
15.4656	10.7153	5
17.7853	12.2569	5
16.3124	2.2526	5
21.5177	2.9846	5
19.7441	3.0357	5
17.7673	2.6533	5
19.0450	5.5221	5
16.7820	12.7407	5
17.9779	11.7420	5
16.0942	4.9368	5
17.8601	11.2805	5
19.2159	12.7409	5
16.8570	11.1083	5
21.3218	6.8840	5
18.7435	11.4475	5
15.8655	11.1799	5
17.5468	6.6838	5
17.8258	5.0490	5
-20.7308	-22.4223	6
-0.3992	-13.2051	6
-22.3085	-21.0362	6
-21.4431	-16.1653	6
0.8383	-13.6233	6
-19.2948	-23.5286	6
-21.3311	-20.1836	6
-21.9762	-19.3919	6
-19.3221	-16.0869	6
-1.4281	-15.5009	6
-19.0112	-21.3252	6
2.6500	-17.0431	6
-4.1676	-13.0144	6
-19.3818	-16.6298	6
-3.8622	-15.4516	6
-20.2737	-21.9938	6
-1.3042	-16.2494	6
2.3961	-17.7764	6
-21.1304	-17.9843	6
-21.6404	-21.9287	6
0.3715	-14.7548	6
1.2480	-11.6313	6
-18.4947	-21.1017	6
-20.0413	-21.6644	6
0.9021	-11.0578	6
-20.2851	-23.7098	6
-1.3615	-15.7993	6
-19.5074	-16.2681	6
2.8605	-17.5042	6
-19.6768	-19.9547	6
-20.8528	-18.3333	6
3.4550	-18.2977	6
0.2744	-13.8780	6
2.3598	-18.4413	6
1.0316	-16.0731	6
-20.3884	-21.0848	6
-0.9862	-15.9555	6
-0.4783	-14.9158	6
-19.2728	-20.2806	6
-3.9783	-13.3146	6
-20.1889	-20.0605	6
-19.2874	-21.9368	6
-3.7796	-14.6447	6
-19.3936	-22.8544	6
-19.3732	-20.4791	6
-19.9189	-17.1029	6
-20.3542	-20.0265	6
-20.7186	-22.9592	6
-4.9084	-15.2546	6
-3.4251	-14.7547	6
-10.5236	26.6453	7
-15.8052	26.7148	7
-16.9420	21.6718	7
-16.3392	24.6606	7
-21.1826	26.2481	7
-9.6648	19.5723	7
-17.0981	26.1009	7
-17.9835	21.4260	7
-12.6024	21.0718	7
-16.1680	26.3166	7
-17.6587	27.2768	7
-9.7187	24.3620	7
-11.7131	24.4588	7
-18.7632	22.8345	7
-16.4242	23.3985	7
-21.5118	27.4409	7
-9.5841	22.4638	7
-20.2459	25.8195	7
-21.1688	24.6850	7
-16.4261	24.0881	7
-9.1769	22.4674	7
-10.1119	24.3968	7
-18.6366	25.7462	7
-20.6985	23.1797	7
-19.2232	25.7074	7
-19.8367	22.1244	7
-17.8636	21.8027	7
-9.4761	26.9068	7
-18.3872	22.6458	7
-20.5314	26.9065	7
-14.9535	27.0435	7
-18.5662	26.1581	7
-19.8440	26.1246	7
-17.3619	23.1143	7
-10.6870	26.4512	7
-20.5613	22.4087	7
-11.1049	19.9745	7
-19.2871	23.5005	7
-20.2871	27.5631	7
-19.9054	23.1012	7
-21.1797	26.1797	7
-8.7460	22.9803	7
-20.7503	24.1020	7
-15.5910	24.0063	7
-18.6469	23.5211	7
-16.3581	22.4435	7
-10.7097	22.8411	7
-21.1166	26.9313	7
-19.3250	22.2414	7
-10.5411	26.3152	7
20.1306	-5.5759	8
25.0295	2.1770	8
16.4185	-8.5444	8
19.6987	-13.9622	8
22.2381	-5.6466	8
13.3494	-17.5861	8
22.9264	-1.3138	8
15.8607	-7.6955	8
21.1748	-8.9885	8
17.0892	-6.1661	8
18.0005	-16.0744	8
27.1546	-2.9768	8
17.4176	-15.9515	8
20.3741	-8.2935	8
21.1552	-8.2639	8
27.2442	0.2152	8
15.7760	-5.7495	8
22.0315	-6.0201	8
18.1338	-6.0885	8
16.9938	-5.2477	8
18.8283	-6.3930	8
17.4040	-15.6096	8
17.0109	-14.8680	8
18.5452	-6.4458	8
18.1756	-6.5914	8
16.6236	-15.6557	8
15.0958	-16.3070	8
14.4528	-19.8929	8
15.7042	-6.2413	8
20.5402	-9.8569	8
14.4902	-16.0270	8
13.0139	-18.9863	8
17.5346	-6.7633	8
22.7108	-5.2604	8
19.3577	-14.9164	8
15.2050	-15.6766	8
19.7230	-6.4175	8
21.6707	-6.2359	8
15.3219	-15.3039	8
18.3662	-15.9356	8
20.4764	-9.6556	8
18.4448	-13.7388	8
16.1799	-9.7892	8
14.4233	-16.5783	8
17.4469	-5.5104	8
21.2898	-9.5991	8
13.5320	-20.1880	8
19.0149	-14.0152	8
19.5016	-10.8790	8
13.5874	-20.7396	8
20.6449	-24.7578	9
23.0991	-17.3591	9
24.3031	-20.9788	9
25.5467	-20.5224	9
16.9575	-25.6094	9
21.3802	-24.0290	9
22.1760	-25.6819	9
18.6812	-26.1892	9
24.7994	-20.1514	9
19.4861	-22.3015	9
22.4560	-18.1943	9
17.8993	-23.4597	9
17.6934	-25.8137	9
17.3167	-24.8434	9
18.3201	-25.7617	9
21.6106	-18.2941	9
17.5988	-26.6202	9
22.7937	-20.1797	9
25.8297	-21.1470	9
25.5536	-19.5170	9
22.9918	-19.3316	9
22.2393	-17.3376	9
23.3789	-19.6845	9
17.0703	-23.8429	9
23.0111	-24.0860	9
21.7232	-24.3978	9
19.6972	-20.8443	9
21.5887	-20.5589	9
25.0474	-21.6082	9
18.1237	-24.9787	9
22.8672	-17.7117	9
20.4116	-21.2497	9
21.0746	-24.4813	9
24.3343	-17.1640	9
26.1692	-19.8673	9
21.0774	-25.8001	9
23.4395	-23.4470	9
20.7303	-20.7664	9
19.4860	-22.3015	9
24.7248	-19.1295	9
20.7713	-23.8887	9
22.7115	-16.9249	9
24.8007	-20.1601	9
21.5207	-23.5632	9
26.3828	-20.1148	9
16.9574	-25.6077	9
23.8457	-17.9708	9
18.8185	-24.5358	9
18.5428	-21.8159	9
25.8251	-18.9916	9
23.5290	27.2674	10
21.1155	21.2892	10
24.5055	24.0510	10
20.4547	27.0167	10
22.3059	20.4740	10
18.1625	26.7945	10
19.6758	19.7071	10
20.6822	25.8082	10
8.3346	-10.2608	10
24.3183	18.2355	10
5.3405	11.2882	10
21.5623	25.1058	10
4.6075	10.9970	10
23.6441	21.8373	10
17.7659	24.0272	10
18.2611	23.1447	10
24.4292	21.9509	10
20.5684	22.8875	10
21.8880	19.8194	10
22.7857	21.5033	10
22.0636	24.8018	10
21.5220	23.6483	10
26.2609	23.2877	10
23.9185	22.1676	10
21.0913	26.9589	10
20.3618	28.1198	10
22.4792	19.4634	10
21.4403	18.4490	10
22.3983	25.5092	10
20.5566	21.5697	10
3.7918	16.5571	10
19.6206	26.8623	10
4.7102	15.3804	10
19.4599	25.2667	10
21.0684	19.1391	10
20.1531	24.6715	10
21.9705	18.4689	10
21.2170	28.0834	10
23.7446	22.8029	10
17.7196	22.4206	10
18.9090	21.6085	10
17.6843	20.5466	10
21.0519	23.3011	10
20.9286	25.8378	10
23.6944	25.6412	10
24.6845	21.7082	10
22.9180	18.9043	10
22.4242	23.2041	10
20.1599	24.9818	10
24.1478	21.1761	10


==> chapters/data/tsne-train-embedding-classicNet5BN-fc1.csv <==
x	y	classId
-13.3016	13.2433	0
-9.2720	15.0705	0
-12.7835	15.7976	0
-11.3395	16.0454	0
-11.2881	18.2587	0
-10.7766	18.8363	0
-11.9439	19.7260	0
-12.7716	19.1735	0
-12.3740	15.2515	0
-11.6657	15.7790	0
-14.0963	17.6485	0
-15.4367	15.5481	0
-7.9957	18.4989	0
-8.4814	14.7362	0
-8.4263	16.9040	0
-11.0757	19.9074	0
-10.8578	16.8482	0
-11.6143	16.3684	0
-10.6772	13.9846	0
-10.9453	16.5062	0
-8.5012	14.6054	0
-9.2264	14.1200	0
-10.4265	17.9673	0
-8.2315	19.1095	0
-11.5073	12.6226	0
-9.7705	14.0446	0
-9.2107	14.7300	0
-9.1559	17.1333	0
-8.1823	16.5749	0
-11.1560	18.2735	0
-10.1161	17.7014	0
-10.4651	20.6263	0
-9.3257	15.5116	0
-10.4043	13.7484	0
-10.2196	15.8889	0
-12.7163	14.5146	0
-7.2994	18.0620	0
-9.4628	17.4775	0
-6.8882	18.0127	0
-11.2244	15.1378	0
-12.5201	15.2462	0
-13.4595	15.8255	0
-10.8948	17.4810	0
-11.3937	18.0850	0
-9.2616	19.9816	0
-10.8121	15.8742	0
-9.0409	16.6008	0
-14.3825	18.9958	0
-10.5612	18.0340	0
-6.7849	17.7071	0
-8.1861	-4.4123	1
-9.8188	-3.8936	1
-8.5943	-4.1434	1
-8.1642	-3.8496	1
-13.7448	-2.4751	1
-8.8401	-4.7808	1
-12.3502	-3.7984	1
-11.4905	-3.7940	1
-9.5504	-1.0124	1
-12.1608	-6.5785	1
-8.2482	-2.0617	1
-9.8440	-3.1430	1
-13.9912	-3.8944	1
-8.9430	-5.2486	1
-9.7497	-1.5516	1
-13.9443	-7.4504	1
-10.0327	-7.1527	1
-13.9402	-4.3755	1
-11.1148	-5.1485	1
-11.0465	-3.9437	1
-11.2191	-3.2632	1
-12.5135	-6.0029	1
-12.3634	-6.9115	1
-13.0613	-1.7438	1
-11.7466	-9.2210	1
-7.6933	-5.4477	1
-10.7355	-4.7365	1
-8.3147	-3.8176	1
-9.6625	-5.1343	1
-9.4612	-1.8581	1
-7.3564	-3.3523	1
-9.7745	-2.8285	1
-11.4198	-4.8328	1
-9.5073	-6.5627	1
-10.1938	-6.2658	1
-12.2449	-4.4140	1
-8.5570	-4.6242	1
-12.1050	-1.6685	1
-9.3086	-7.8061	1
-7.5471	-2.7181	1
-10.3414	-8.2731	1
-8.2520	-5.4007	1
-12.5030	-7.0032	1
-9.6759	-3.2894	1
-14.2621	-4.3948	1
-13.1314	-2.1654	1
-10.5478	-5.6551	1
-13.5782	-5.7439	1
-12.4634	-2.4407	1
-11.3691	-6.4790	1
-28.9212	-13.3569	2
-30.2487	-9.6058	2
-30.2785	-13.7020	2
-27.3208	-15.9681	2
-28.8789	-12.0189	2
-27.1332	-13.1431	2
-28.8106	-13.4253	2
-27.5762	-9.3338	2
-28.7578	-10.0905	2
-32.2953	-10.5153	2
-27.7628	-11.6876	2
-26.1049	-11.9309	2
-27.3772	-10.2247	2
-26.5077	-9.6265	2
-30.2683	-11.5591	2
-30.0691	-10.0289	2
-27.8091	-12.9592	2
-29.6268	-12.3740	2
-28.6955	-10.0242	2
-28.3364	-9.9048	2
-32.1109	-14.2735	2
-30.5516	-9.1123	2
-28.6992	-9.8192	2
-32.8182	-11.9686	2
-31.3098	-12.2552	2
-30.8654	-10.1445	2
-29.6958	-12.2723	2
-29.4891	-14.7767	2
-27.1845	-15.3952	2
-27.5022	-16.2935	2
-28.0858	-8.8551	2
-30.8860	-14.9882	2
-27.8391	-14.9748	2
-31.0099	-12.7922	2
-28.4506	-11.9135	2
-31.3935	-11.5842	2
-27.3792	-10.8908	2
-31.0379	-11.3611	2
-30.1299	-10.6676	2
-25.7897	-12.8754	2
-25.8253	-12.9401	2
-30.1100	-12.8161	2
-27.8718	-16.2343	2
-29.0972	-14.8485	2
-30.1054	-11.8511	2
-30.5899	-11.4982	2
-31.2762	-11.4751	2
-27.1641	-11.3603	2
-27.8972	-14.9653	2
-29.7660	-14.7102	2
-9.6246	-27.6739	3
-8.8972	-24.3143	3
-12.2548	-28.6170	3
-9.3546	-27.2396	3
-12.5432	-26.1677	3
-7.4323	-29.1876	3
-13.3947	-25.8635	3
-13.4096	-26.4358	3
-11.9795	-30.2855	3
-13.7708	-29.9609	3
-11.0158	-25.9902	3
-12.9962	-28.5170	3
-11.3428	-28.3607	3
-11.5716	-31.6023	3
-11.9948	-23.6708	3
-10.8377	-25.5163	3
-10.5288	-27.9222	3
-12.1268	-25.3324	3
-10.8473	-24.1252	3
-12.0718	-25.6740	3
-9.4739	-26.6177	3
-8.7861	-26.8141	3
-11.0399	-27.1300	3
-11.7181	-29.1027	3
-11.9495	-30.5395	3
-9.5920	-30.1653	3
-9.8590	-25.9597	3
-8.5319	-26.2428	3
-8.8717	-25.6133	3
-12.5025	-30.8129	3
-9.2892	-26.0292	3
-10.2011	-28.1661	3
-8.5078	-28.5721	3
-10.1235	-29.8082	3
-13.8132	-29.5247	3
-12.0809	-23.1140	3
-8.6313	-28.1433	3
-10.6002	-29.2373	3
-8.0208	-27.5201	3
-11.6912	-23.7943	3
-14.3184	-27.7815	3
-12.7741	-27.6304	3
-9.2277	-29.5729	3
-12.6411	-25.0109	3
-12.7797	-26.7212	3
-10.5314	-31.4154	3
-9.8558	-27.9717	3
-10.4884	-26.0648	3
-13.0463	-25.8312	3
-12.0677	-27.5349	3
-29.6736	14.1036	4
-24.7400	16.4127	4
-26.3011	14.9230	4
-24.3699	17.2661	4
-27.7107	11.5735	4
-25.7847	9.9116	4
-31.7281	12.4015	4
-25.1112	12.2957	4
-31.9500	8.1853	4
-28.5856	10.4804	4
-28.7102	10.9473	4
-32.9588	11.5063	4
-30.5979	9.8638	4
-27.7696	10.0121	4
-27.6387	11.8990	4
-28.8394	9.0462	4
-27.0689	10.9672	4
-27.0118	8.8130	4
-26.0976	15.0089	4
-29.1210	13.3786	4
-28.8790	11.1010	4
-27.5169	8.8462	4
-30.6595	13.4034	4
-29.1952	13.6155	4
-27.9265	15.6500	4
-28.0143	14.1446	4
-27.7067	10.4255	4
-32.5507	8.9844	4
-31.7334	11.8185	4
-30.6243	10.9939	4
-27.7779	11.1295	4
-27.7184	14.0997	4
-28.0753	15.6960	4
-31.2514	11.2683	4
-29.7310	12.8912	4
-30.0865	11.7383	4
-27.7616	11.8086	4
-29.4677	15.7686	4
-27.8402	10.2269	4
-25.3587	15.3625	4
-28.8223	8.9487	4
-30.9660	11.9471	4
-27.0232	13.0426	4
-29.9757	9.6987	4
-31.4235	14.0585	4
-28.0728	9.5089	4
-25.9202	10.5241	4
-27.1799	11.7028	4
-28.3694	10.3853	4
-30.2818	12.1030	4
17.7238	22.3680	5
20.5592	19.7656	5
21.7477	20.4572	5
22.6945	18.8028	5
18.3013	21.7184	5
19.8703	22.5099	5
20.1257	18.4070	5
19.9718	21.9093	5
19.6657	19.8553	5
21.4849	22.7538	5
22.5839	22.4958	5
20.5147	21.1622	5
20.4737	19.6496	5
21.7121	16.5030	5
22.2497	20.1437	5
24.9842	16.5687	5
20.6836	20.6555	5
23.3403	16.3102	5
18.8828	21.5128	5
24.9499	17.3553	5
18.9055	19.2379	5
20.6954	18.2256	5
22.9358	20.5635	5
22.3427	20.5740	5
22.9970	17.0094	5
22.2897	20.6633	5
18.7325	19.9476	5
16.9245	19.7073	5
19.6970	18.3595	5
18.1666	18.7176	5
20.7463	23.4594	5
19.4794	19.3513	5
22.6172	17.3643	5
18.4590	21.1841	5
21.5904	20.6988	5
23.4494	17.4778	5
20.0394	15.9501	5
23.0234	20.3295	5
23.4499	18.4844	5
19.9312	21.6404	5
21.3911	19.7326	5
17.7646	18.9444	5
19.4034	18.4170	5
19.5289	20.4790	5
22.0110	17.0124	5
25.1630	17.0175	5
20.3924	17.6774	5
20.9372	23.0047	5
18.3410	18.2671	5
23.1704	18.8756	5
5.2203	-18.4062	6
8.3712	-13.1996	6
3.0072	-18.4815	6
5.6850	-19.5011	6
7.5910	-14.4992	6
2.9138	-18.5452	6
2.9996	-17.3380	6
4.5817	-16.5648	6
6.5523	-19.2881	6
7.3653	-14.6802	6
3.5625	-18.6664	6
8.2162	-14.7584	6
6.3699	-12.4957	6
6.3648	-19.7778	6
5.2969	-13.6828	6
3.3850	-18.4218	6
7.7948	-14.6127	6
8.1446	-15.8656	6
7.0461	-18.3737	6
3.8139	-17.8074	6
7.0189	-14.9278	6
7.5654	-13.4775	6
4.7400	-17.2419	6
4.6206	-17.6168	6
6.0955	-14.5515	6
3.8246	-19.9569	6
7.9239	-14.8264	6
6.7000	-20.5200	6
7.0984	-15.8044	6
5.4199	-17.0070	6
6.1479	-19.1460	6
6.9389	-16.6445	6
8.8143	-14.5900	6
7.2231	-15.6452	6
5.3026	-13.1574	6
4.7597	-18.8040	6
7.2298	-13.8516	6
9.1554	-15.6805	6
5.7268	-15.0902	6
5.4288	-12.1048	6
4.9875	-18.3524	6
3.5910	-19.9404	6
7.0958	-13.1545	6
6.2111	-18.4559	6
2.6001	-16.5352	6
6.7224	-19.6967	6
4.7810	-17.0969	6
4.9465	-18.5354	6
7.6624	-12.8090	6
5.6968	-14.7234	6
9.1163	8.2198	7
10.4100	4.4170	7
8.7485	3.2672	7
10.6712	3.2192	7
6.5134	4.8523	7
3.0183	5.3002	7
8.8767	3.4042	7
8.8334	2.7012	7
1.4350	3.4357	7
9.8528	3.8985	7
7.6317	4.2158	7
6.7129	8.1627	7
6.2044	6.8481	7
5.5430	2.1234	7
8.6235	3.9303	7
5.7673	5.0314	7
4.3310	7.0939	7
6.5703	6.0609	7
6.2734	3.3126	7
7.9515	2.6313	7
4.3489	7.2854	7
6.8379	7.3533	7
7.9328	2.9015	7
4.7018	3.2123	7
6.1204	4.6209	7
5.7487	2.5426	7
9.1096	0.9793	7
7.9276	8.8534	7
7.4260	2.7735	7
5.8833	3.2114	7
10.4163	4.6964	7
9.5173	3.8917	7
7.7506	5.6102	7
9.7959	1.4326	7
9.2272	5.9979	7
5.0849	3.0953	7
3.7276	4.8257	7
7.3179	2.5343	7
6.8174	4.2386	7
7.4431	3.3161	7
5.9848	4.9679	7
4.4575	6.5581	7
7.8823	4.8882	7
8.6309	1.5957	7
6.6418	2.1992	7
9.8659	1.6052	7
4.0863	3.6945	7
5.6708	4.1215	7
6.3963	2.8858	7
9.8665	7.6668	7
24.5952	-21.4258	8
27.1163	-23.7652	8
23.8330	-19.1841	8
25.9547	-25.6991	8
25.1296	-23.3055	8
17.5679	-23.4653	8
26.6075	-23.8244	8
24.6386	-19.2860	8
23.6674	-23.2650	8
25.6939	-21.2238	8
24.1513	-25.5822	8
21.8202	-19.6787	8
22.5764	-27.3407	8
24.0541	-21.9688	8
23.6176	-24.7511	8
21.8514	-20.0657	8
27.1002	-20.8351	8
22.7821	-22.1027	8
27.0449	-22.5343	8
25.1607	-22.7177	8
24.9274	-21.5237	8
22.4041	-24.3263	8
22.1094	-25.0313	8
23.7589	-21.2365	8
24.2992	-20.1618	8
21.3548	-25.1649	8
21.1349	-25.6239	8
20.3114	-23.0679	8
25.5735	-20.9312	8
22.4775	-23.0899	8
20.5537	-25.2755	8
19.7601	-23.7417	8
25.5096	-20.7586	8
25.7359	-19.3920	8
26.4414	-25.3645	8
21.7230	-25.4043	8
25.0776	-20.0306	8
22.2207	-22.3727	8
20.5422	-24.7920	8
25.1482	-25.0924	8
23.8921	-22.3290	8
25.3299	-26.3838	8
24.7198	-27.7042	8
20.4905	-25.6664	8
25.8594	-21.6650	8
23.2555	-23.5962	8
19.6398	-23.4103	8
24.4861	-27.1517	8
23.2678	-26.0336	8
21.2215	-22.1973	8
25.7807	-0.8348	9
25.1159	0.1377	9
25.2682	-5.2349	9
24.9126	-4.8020	9
29.3093	-0.4247	9
26.9568	-2.0616	9
23.5307	-2.7585	9
30.5411	-0.4663	9
26.8543	-2.9610	9
27.9139	-2.3380	9
26.1447	1.1737	9
27.7543	-0.6548	9
30.8316	0.4953	9
29.7176	-0.0284	9
29.4405	-0.6422	9
25.6104	0.8296	9
30.5628	-1.1900	9
27.1724	-5.3708	9
26.1676	-3.4860	9
24.8374	-5.0079	9
27.5128	-4.1787	9
25.3460	0.2048	9
27.2291	-4.5851	9
27.6750	-0.1239	9
23.7286	-2.1361	9
25.6776	-0.7605	9
27.1115	-2.5734	9
26.6506	-3.8003	9
25.2921	-3.0596	9
29.5046	-0.6650	9
25.2283	0.3616	9
26.7148	-2.8690	9
26.2968	-0.8228	9
25.3899	1.5213	9
25.6255	-4.1953	9
24.1565	-2.1127	9
24.7236	-1.9690	9
27.0503	-4.2855	9
28.0779	-3.1712	9
24.9586	-3.9542	9
26.6354	-0.8928	9
25.4367	0.3432	9
25.2161	-2.4234	9
26.7294	-0.5385	9
24.9133	-4.6547	9
30.0210	-0.7675	9
23.9918	1.2833	9
27.8399	-0.3503	9
27.9139	-2.3380	9
25.7539	-4.6380	9
5.1895	30.4579	10
0.4589	29.7923	10
-2.1078	28.1195	10
3.9486	29.5719	10
2.2896	28.6055	10
3.5316	31.0496	10
5.1155	29.7110	10
3.0163	30.5252	10
6.0693	27.6956	10
4.3268	27.1226	10
1.8294	25.6702	10
3.5858	29.8857	10
4.7463	31.8966	10
1.2597	29.2949	10
3.6939	25.1910	10
2.3332	30.0467	10
-1.7325	28.7655	10
3.4532	26.6044	10
3.4110	28.4928	10
2.1159	26.3261	10
2.4745	30.0519	10
4.5501	31.8512	10
0.1111	28.5512	10
1.7847	28.2111	10
1.4757	28.6046	10
2.3806	32.6163	10
2.3223	27.7673	10
5.3290	27.9093	10
2.0243	28.5677	10
0.1168	31.3265	10
6.5459	28.8577	10
4.9538	29.7468	10
6.0113	31.4424	10
3.6868	28.3974	10
3.9339	28.5784	10
1.5724	30.3605	10
3.9170	28.6053	10
2.5672	29.5270	10
1.2814	27.8430	10
1.9791	25.0241	10
4.2734	26.9036	10
0.3477	31.2957	10
2.8825	29.9565	10
2.7241	32.1935	10
-0.2146	29.9302	10
-5.0435	28.6160	10
1.9900	27.7404	10
3.1426	28.9973	10
3.7491	29.0625	10
3.8269	29.0368	10


==> chapters/data/tsne-train-embedding-classicNet5DO-fc1.csv <==
x	y	classId
-9.2531	-7.5950	0
-11.0542	-10.7296	0
-6.1100	-11.4128	0
-5.5063	-9.9870	0
-7.6510	-13.0191	0
-10.1389	-12.9608	0
-8.3937	-12.9426	0
-9.0073	-13.2630	0
-4.7769	-11.8640	0
-7.9919	-11.7627	0
-10.1564	-14.1449	0
-10.9216	-7.9534	0
-9.5914	-15.0611	0
-11.4523	-9.7095	0
-7.1600	-10.6904	0
-7.8607	-13.9641	0
-9.4753	-12.9085	0
-7.6074	-10.8261	0
-9.4183	-10.7044	0
-8.7391	-8.5088	0
-11.3001	-9.8764	0
-8.3863	-11.6458	0
-10.6932	-10.5941	0
-7.0259	-14.0923	0
-11.1044	-10.2083	0
-9.4419	-10.3671	0
-9.7627	-9.1209	0
-8.6100	-11.1080	0
-6.2456	-14.5643	0
-8.9160	-9.3876	0
-8.7517	-13.4568	0
-8.4222	-14.6345	0
-5.7513	-12.0719	0
-9.0295	-7.1168	0
-7.9565	-9.6653	0
-6.3169	-11.4744	0
-5.8773	-14.1029	0
-9.0077	-11.6146	0
-5.7256	-14.2361	0
-8.5828	-10.0972	0
-6.6629	-11.0734	0
-5.8765	-11.7972	0
-8.9373	-11.9354	0
-4.3177	-12.9832	0
-7.7571	-15.0326	0
-6.1309	-11.5654	0
-6.7509	-13.5760	0
-9.2456	-14.4794	0
-9.4882	-12.1551	0
-5.8391	-14.9987	0
12.0598	-22.6849	1
9.1084	-25.5846	1
9.8451	-25.3341	1
11.1964	-22.8041	1
11.5911	-22.3309	1
12.2037	-24.2189	1
8.7871	-23.6626	1
8.6660	-24.1701	1
9.2122	-21.4295	1
14.5743	-27.0634	1
12.1907	-22.7709	1
9.6108	-24.4937	1
14.0073	-23.3025	1
8.2158	-26.5782	1
10.6693	-22.7322	1
14.7756	-26.7105	1
7.5397	-24.3758	1
13.3369	-23.8920	1
9.4990	-22.5850	1
10.3520	-25.2919	1
8.2496	-25.0119	1
14.2921	-26.6809	1
14.0128	-23.8212	1
12.2320	-20.8933	1
14.7347	-26.6083	1
9.3482	-22.9208	1
10.5609	-25.5669	1
11.8056	-23.0309	1
11.3653	-22.9806	1
11.7181	-22.2517	1
10.1801	-23.0990	1
12.0407	-22.0248	1
7.8704	-24.1883	1
8.0700	-24.1237	1
9.1999	-26.8102	1
10.5826	-25.9450	1
12.1954	-23.1603	1
10.9417	-21.4212	1
7.7567	-24.1237	1
10.9067	-24.2697	1
14.2531	-26.7017	1
10.6238	-22.6948	1
14.0820	-27.0328	1
10.6004	-24.9031	1
13.9554	-24.3960	1
11.9494	-20.9758	1
12.0528	-24.5321	1
9.8725	-24.8081	1
9.5344	-23.9677	1
14.4485	-24.3299	1
-25.4828	15.1153	2
-25.9731	15.0597	2
-26.4150	15.9024	2
-26.2406	15.2835	2
-26.5011	12.9444	2
-26.2934	16.7212	2
-25.3655	17.1146	2
-22.1756	15.2995	2
-24.8838	13.6199	2
-25.3291	13.4271	2
-27.0118	13.5983	2
-24.4827	17.3589	2
-22.3511	13.2602	2
-22.1700	11.9268	2
-27.9966	13.0822	2
-26.4051	13.8214	2
-25.3951	13.5281	2
-24.7301	17.1207	2
-22.9093	12.7211	2
-24.0630	12.7303	2
-27.7965	13.9727	2
-22.1385	14.7461	2
-25.6663	15.1908	2
-29.2809	15.1622	2
-25.7739	12.9117	2
-27.0826	13.5740	2
-26.3910	15.5104	2
-22.7901	13.6984	2
-25.9387	11.7588	2
-24.6393	17.8620	2
-22.8623	12.3494	2
-25.2909	14.5432	2
-23.9313	17.0624	2
-25.3292	14.1515	2
-25.5585	15.6628	2
-25.9081	16.0091	2
-26.5541	16.5898	2
-24.1886	14.5385	2
-24.9940	14.6547	2
-21.9646	14.4451	2
-21.7913	15.0458	2
-26.7262	17.0814	2
-28.0399	11.6069	2
-27.0304	17.0500	2
-25.1361	17.3524	2
-25.7707	16.4677	2
-26.6114	14.9564	2
-22.5670	15.3544	2
-27.7387	11.4590	2
-25.1179	19.3500	2
-6.5892	-29.5295	3
-5.5060	-30.0043	3
-7.1480	-31.1447	3
-8.5819	-25.4001	3
-8.8318	-27.9197	3
-5.9383	-29.0153	3
-9.2215	-29.1083	3
-7.9241	-31.4392	3
-10.1731	-32.2179	3
-9.5720	-32.1312	3
-8.3604	-25.6940	3
-8.2906	-30.0737	3
-6.5232	-32.1334	3
-2.1179	-30.4916	3
-9.2463	-31.1881	3
-8.7853	-25.8701	3
-6.9376	-28.7463	3
-11.4789	-29.1904	3
-8.3538	-30.7329	3
-8.5464	-29.1438	3
-8.0920	-25.2330	3
-8.7154	-26.3944	3
-8.7948	-30.1058	3
-7.3932	-32.0059	3
-8.9778	-33.1305	3
-7.2581	-30.8263	3
-8.8721	-25.7223	3
-8.0763	-25.7834	3
-8.5280	-26.3448	3
-10.4015	-32.6084	3
-7.9520	-25.3934	3
-7.7814	-31.9800	3
-6.8360	-26.2285	3
-2.0418	-27.3381	3
-7.3361	-26.4386	3
-10.7137	-30.8912	3
-5.5141	-29.9269	3
-5.8507	-29.5774	3
-6.4320	-27.9390	3
-10.3922	-30.8660	3
-7.3880	-32.3905	3
-7.8661	-32.8161	3
-7.4040	-30.1811	3
-8.4943	-29.1680	3
-8.4114	-30.6118	3
-2.0287	-26.7444	3
-6.2867	-28.9029	3
-8.9590	-25.2246	3
-8.2892	-31.5984	3
-8.2070	-30.5381	3
-7.6385	4.7412	4
-3.8718	7.9748	4
-4.2858	6.8115	4
-3.3711	7.3419	4
-6.9964	6.7296	4
-5.6226	6.5171	4
-5.3065	4.3916	4
-5.5690	7.4809	4
-6.4244	2.5128	4
-7.0728	5.7095	4
-8.2921	6.6085	4
-6.9031	3.5464	4
-9.7070	7.5402	4
-5.0933	7.6906	4
-4.1177	7.6988	4
-8.3847	6.5413	4
-1.5298	5.9075	4
-6.4270	6.6894	4
-6.7353	3.6088	4
-5.5545	4.3315	4
-8.0773	7.4663	4
-4.7446	7.5235	4
-10.0786	6.2826	4
-5.9675	5.6580	4
-3.3093	9.0488	4
-3.1797	9.1381	4
-4.7383	7.4483	4
-6.4605	2.4342	4
-9.7493	4.4802	4
-9.8101	5.8846	4
-7.2393	7.7544	4
-3.0251	8.5249	4
-1.7845	9.8533	4
-9.7290	4.6605	4
-6.8294	4.0424	4
-8.8148	6.2293	4
-7.5481	5.9870	4
-4.7766	7.1609	4
-7.3196	6.6349	4
-2.8945	7.5123	4
-4.4093	6.9797	4
-10.4163	5.1665	4
-4.9787	6.7606	4
-8.2280	7.8502	4
-8.3374	6.6606	4
-7.2520	7.2661	4
-4.5239	7.3142	4
-5.5419	5.1540	4
-8.8172	7.1419	4
-9.4921	6.3548	4
13.9410	25.8162	5
11.2182	27.0128	5
11.3345	30.3877	5
11.6836	27.5578	5
15.9807	27.2313	5
10.9571	31.2614	5
11.7326	28.1914	5
11.7037	30.1761	5
13.2320	28.0211	5
11.4734	31.8656	5
12.6755	30.4268	5
15.1710	25.3745	5
11.5796	25.4587	5
12.0434	27.7695	5
10.4410	31.5980	5
11.7310	24.8301	5
14.8210	25.4524	5
12.4770	30.0141	5
15.6841	25.8171	5
11.4342	24.8654	5
14.2661	26.7210	5
13.6024	30.5165	5
14.1658	28.2658	5
12.6697	25.9842	5
11.5508	27.8396	5
12.8175	30.0766	5
9.5061	28.4138	5
10.2069	27.2979	5
14.9470	27.3171	5
10.5458	28.1879	5
10.8259	31.7108	5
10.4684	26.9339	5
11.3290	27.0650	5
13.7423	26.2831	5
10.2302	30.8561	5
12.4554	31.1575	5
12.4289	27.9310	5
12.9466	30.0895	5
10.4112	31.4241	5
14.8267	25.3539	5
13.5648	26.2338	5
8.8268	28.5193	5
14.3479	27.9024	5
15.4533	27.3247	5
11.6894	27.0104	5
10.9471	28.3354	5
11.2775	26.5622	5
11.5144	25.5802	5
9.9840	28.6237	5
11.2913	28.6497	5
-28.6676	-5.4818	6
-24.8171	-9.5903	6
-28.0948	-6.1796	6
-28.4443	-8.7204	6
-28.1360	-9.4224	6
-28.3784	-5.6549	6
-26.9928	-9.1884	6
-30.0719	-9.4386	6
-29.6556	-8.9374	6
-26.4416	-7.9355	6
-27.7056	-7.4204	6
-27.7903	-10.1551	6
-25.5600	-10.4544	6
-29.9755	-10.0759	6
-24.4877	-8.5168	6
-29.3027	-5.5475	6
-28.7047	-9.8066	6
-27.6608	-10.9569	6
-30.7181	-8.3609	6
-29.7988	-6.1393	6
-26.6610	-8.0717	6
-25.2172	-10.7056	6
-29.3926	-5.9688	6
-29.5753	-5.3054	6
-25.6306	-6.0969	6
-28.2572	-4.8902	6
-26.4922	-10.5548	6
-31.0835	-7.9217	6
-27.4035	-10.0325	6
-28.4355	-7.4330	6
-30.4569	-9.5127	6
-28.1849	-10.3446	6
-25.7288	-9.7199	6
-27.5331	-9.8292	6
-25.6053	-5.4451	6
-29.9333	-7.5791	6
-27.8407	-8.9165	6
-28.2533	-10.9979	6
-29.1647	-8.7081	6
-23.8144	-9.3977	6
-27.5599	-7.8431	6
-30.4835	-5.5387	6
-24.3687	-7.7788	6
-27.8365	-5.5811	6
-28.4808	-7.1670	6
-31.1287	-8.5423	6
-28.1247	-6.2703	6
-29.0547	-6.2730	6
-24.2552	-8.5882	6
-24.6754	-8.5911	6
-5.4428	22.5225	7
-6.3181	26.8295	7
-8.4973	27.6763	7
-9.2738	27.4099	7
-6.8436	24.6299	7
-3.9161	25.6054	7
-10.5727	27.7490	7
-7.1054	26.8982	7
-5.0735	24.1335	7
-7.9814	27.5379	7
-7.4284	25.9980	7
-10.1676	25.1008	7
-10.5920	24.7732	7
-7.0299	28.5927	7
-8.4724	24.7787	7
-7.7277	25.7932	7
-10.2682	28.2979	7
-7.5767	27.3755	7
-5.1494	26.0082	7
-8.8639	26.1351	7
-12.7343	29.3539	7
-10.6153	25.2159	7
-5.5006	29.0809	7
-5.6158	25.6452	7
-8.1204	26.7849	7
-5.4274	25.5342	7
-5.7327	26.0767	7
-6.9067	24.7664	7
-6.5972	28.6055	7
-6.8154	25.1331	7
-9.3620	22.8774	7
-9.5866	25.8388	7
-8.2997	27.4546	7
-4.8851	27.5595	7
-6.5759	23.2886	7
-6.7181	26.1289	7
-3.0332	23.0703	7
-7.7215	28.6886	7
-8.7365	25.4649	7
-6.2745	25.5851	7
-8.9841	26.0292	7
-10.3176	28.2986	7
-5.2627	26.6439	7
-9.3615	25.5331	7
-7.8603	28.1834	7
-6.0761	28.4448	7
-4.0212	25.1979	7
-5.8290	25.5356	7
-7.8254	26.0204	7
-5.3851	23.0871	7
10.4139	-4.3025	8
12.1285	-3.1752	8
8.6264	-4.4382	8
11.6922	-7.1191	8
14.8872	-5.2405	8
11.9123	-0.9454	8
15.5222	-3.1204	8
7.6254	-4.8147	8
10.8387	-6.2578	8
8.0505	-5.2335	8
11.7791	-5.3536	8
15.4574	-0.1386	8
12.4927	-4.9295	8
12.9506	-5.4401	8
10.8509	-6.9625	8
13.5060	-4.6150	8
7.1734	-6.7589	8
11.5451	-6.9025	8
8.7542	-6.1142	8
8.0210	-6.5739	8
10.7602	-5.1144	8
10.9845	-3.5200	8
10.0951	-5.4570	8
8.3837	-5.2812	8
9.0556	-5.6736	8
10.3902	-3.5735	8
10.1665	-3.1510	8
11.6971	-1.9666	8
7.2638	-5.7073	8
11.7212	-7.2152	8
11.0047	-3.4762	8
11.0518	-2.2057	8
7.1189	-5.4891	8
14.3327	-4.9582	8
11.7208	-7.6002	8
11.3535	-2.8819	8
10.7722	-5.3856	8
13.5370	-5.4031	8
10.4986	-3.9957	8
12.8225	-6.1006	8
11.7732	-6.4023	8
9.3718	-8.1241	8
9.7097	-7.6519	8
10.6234	-2.9697	8
8.6476	-6.3111	8
11.8446	-6.0564	8
11.5386	-1.3861	8
10.7269	-7.1054	8
8.8749	-8.0658	8
12.7809	-1.4539	8
29.7533	-9.6148	9
29.1172	-6.9528	9
28.5111	-10.8464	9
27.7718	-9.4273	9
33.4345	-8.9594	9
30.0559	-8.8550	9
30.4983	-9.8092	9
33.7409	-8.5748	9
27.2539	-10.1983	9
30.6281	-7.4374	9
30.6187	-5.1756	9
32.5242	-6.8026	9
33.3947	-8.2780	9
32.5574	-7.8404	9
33.2605	-7.8860	9
29.8851	-4.7501	9
33.4459	-7.9448	9
30.5541	-5.2843	9
27.8572	-11.3251	9
28.1296	-10.2637	9
31.0017	-5.8867	9
29.0631	-6.3736	9
28.4714	-7.1355	9
32.1355	-10.2627	9
29.3126	-9.3533	9
30.6571	-9.3709	9
27.7847	-7.2946	9
29.5933	-7.1362	9
27.1758	-8.2627	9
32.6834	-8.4704	9
28.9703	-5.5896	9
27.4257	-6.0987	9
30.3198	-7.7548	9
28.3245	-7.5991	9
28.2072	-9.8052	9
29.8512	-9.9285	9
27.2710	-9.8620	9
29.5285	-7.6020	9
30.5134	-7.1226	9
27.2943	-10.7454	9
31.7682	-8.1203	9
28.8518	-5.0620	9
27.2896	-10.2387	9
31.2988	-10.8343	9
28.1102	-9.9542	9
33.4344	-8.9595	9
29.0785	-6.0494	9
33.1604	-8.7739	9
30.5134	-7.1226	9
28.8360	-9.9894	9
15.6573	10.2802	10
21.6606	10.9483	10
17.7930	13.3498	10
18.6184	10.5085	10
22.0772	11.5692	10
19.2194	8.7869	10
22.0801	12.2506	10
18.2782	10.1670	10
22.6846	11.2911	10
20.0455	7.3214	10
23.0879	9.4206	10
16.3288	10.6002	10
22.9858	8.8944	10
21.0890	12.3637	10
19.8982	14.3050	10
17.5670	11.2321	10
19.7554	11.8757	10
20.4971	10.9437	10
19.3732	8.5259	10
17.4329	12.7830	10
19.0210	11.5945	10
19.6948	11.4867	10
20.5213	9.1125	10
19.8752	12.0233	10
17.1917	9.1048	10
16.0953	10.4701	10
22.1653	12.2569	10
21.7655	13.6299	10
18.3753	11.3437	10
19.3831	9.4659	10
17.7007	7.4806	10
19.5068	9.7331	10
22.0756	9.9523	10
18.8168	10.4779	10
19.1645	11.5772	10
17.9222	10.0720	10
22.1830	12.3533	10
19.1960	10.8545	10
19.7122	11.9609	10
19.5608	8.9847	10
17.2885	13.8448	10
15.9241	8.9865	10
18.5026	13.0143	10
17.8812	11.8136	10
17.1355	12.9794	10
21.2243	11.5974	10
21.4098	13.8400	10
19.6055	10.8321	10
18.0981	11.0463	10
18.4622	9.6181	10


==> chapters/data/tsne-train-embedding-classicNet5DO-mp1.csv <==
x	y	classId
-15.0153	10.2603	0
0.9494	4.7151	0
5.6731	-19.0496	0
4.4865	-9.9193	0
4.6466	-13.9369	0
8.1223	-23.8267	0
6.6096	-23.8008	0
5.6574	-15.0290	0
4.7018	-20.2734	0
-8.3121	1.0121	0
4.8092	-15.3389	0
-1.8673	9.8436	0
10.0710	-16.1868	0
-6.4649	6.6774	0
6.9908	-13.5150	0
7.3594	-24.0378	0
9.5622	-17.4079	0
-8.4163	0.7697	0
6.0086	-8.5045	0
-9.6319	-0.6477	0
0.8719	4.8811	0
-7.1999	7.6198	0
11.0108	-16.0629	0
7.6517	-14.4048	0
-5.5844	6.7086	0
-6.2219	5.8228	0
-6.6257	6.4600	0
10.0643	-15.7006	0
19.9386	-2.0640	0
-8.8055	-0.6266	0
5.1194	-14.4777	0
9.7682	-23.5921	0
5.8447	-11.1777	0
-7.6586	6.1596	0
-9.1459	-0.3504	0
6.0785	-17.5932	0
20.1452	-4.2016	0
9.2316	-17.4661	0
22.5362	-1.3892	0
5.1925	-11.0210	0
5.2982	-9.7164	0
5.3243	-20.3644	0
5.7582	-14.1661	0
5.5990	-20.9499	0
10.0180	-23.3893	0
5.2383	-10.9973	0
7.4568	-14.4482	0
4.6364	-16.2589	0
8.7326	-23.4023	0
22.5559	-1.4129	0
-14.9158	1.7445	1
-13.0433	-3.1387	1
-14.6216	-3.4085	1
-13.5252	3.0845	1
-10.9955	-10.5897	1
-14.1178	1.6380	1
-9.8795	-10.4582	1
-15.1125	-2.5990	1
-8.6571	9.5266	1
-1.1858	6.5244	1
-16.4132	1.2120	1
-12.9041	-3.6933	1
2.6144	17.2451	1
-14.4994	-8.9162	1
-15.4632	-1.3510	1
-3.0764	6.1188	1
-21.0316	2.3552	1
2.2810	16.5740	1
-15.1739	-3.3530	1
-12.8247	-4.4999	1
-15.6454	-5.3268	1
-1.2800	6.0044	1
-0.4500	14.7920	1
-8.3748	-7.3835	1
-3.1519	6.3008	1
-18.3199	-0.0314	1
-14.7955	-6.5261	1
-15.0803	2.8559	1
-11.9790	1.8661	1
-15.8131	4.1757	1
-15.4308	0.3749	1
-15.4482	2.5504	1
-12.7165	-5.6105	1
-20.6345	2.9922	1
-14.5245	-8.4160	1
-15.1368	-5.4717	1
-13.6514	3.4087	1
-9.5513	-10.1816	1
-21.0107	2.3768	1
-14.2957	-5.4920	1
-2.0522	5.6103	1
-17.1592	-0.1427	1
-0.3805	6.9721	1
-14.4769	-3.8615	1
3.8295	16.1895	1
-8.8453	-8.3004	1
-14.1043	-0.7403	1
-12.8856	0.0183	1
-10.2718	-7.2746	1
2.2599	10.7240	1
-7.5686	-23.4458	2
-8.9045	-23.4454	2
-1.2257	-25.9212	2
-3.9942	-31.3600	2
-6.3478	-26.7299	2
0.9809	-28.4128	2
-12.6413	-25.5859	2
4.4419	-29.9325	2
-1.4020	-24.7065	2
-2.7748	-26.8234	2
-3.6642	-25.9341	2
2.6695	-24.4145	2
4.7334	-28.8740	2
2.6917	-11.7985	2
-2.5055	-24.8132	2
-1.5357	-24.8060	2
2.5489	-30.4567	2
-11.7694	-26.3963	2
1.5812	-12.8586	2
4.2190	-27.9886	2
-2.0224	-23.1552	2
1.3983	-25.6315	2
-8.2054	-27.0388	2
-14.0303	17.3915	2
-3.7079	-26.8577	2
-2.4991	-25.3537	2
-7.2821	-24.3651	2
-10.4720	-27.5799	2
-1.5874	-32.4083	2
-4.5280	-30.6549	2
2.2168	-10.5519	2
-8.2064	-28.4763	2
-6.0054	-28.2809	2
-6.7588	-24.7778	2
-10.7356	-25.8696	2
-6.1542	-26.7719	2
1.8860	-28.6839	2
-7.7664	-26.8360	2
-5.9982	-23.5293	2
0.4420	-24.0727	2
1.0720	-24.4573	2
-10.3655	-25.9948	2
-1.7239	-32.6290	2
-6.8076	-29.5051	2
-11.0100	-25.0914	2
-5.7005	-23.5450	2
-6.2792	-25.6557	2
2.3078	-25.1319	2
-2.5178	-32.5134	2
-7.5411	-28.7274	2
1.2122	1.3837	3
-1.9999	-1.6025	3
-4.1358	-0.8351	3
-0.4560	-19.7846	3
4.4166	-6.3751	3
3.2651	0.0719	3
-2.9983	-5.6744	3
1.3430	-3.4571	3
-11.5339	23.0609	3
-7.7280	25.8750	3
0.8902	-20.5627	3
1.9241	-5.0565	3
-2.2971	-2.7132	3
-14.8789	10.2830	3
5.0619	-5.4462	3
-0.3115	-19.6750	3
-1.8706	0.1544	3
-2.9588	-5.6902	3
0.4413	-5.5562	3
-3.4752	-5.9603	3
0.2443	-19.8059	3
2.1066	-16.0678	3
-2.7482	-6.2485	3
-10.3165	25.0742	3
-9.4137	23.8114	3
-0.1005	-0.8554	3
-0.9743	-19.8897	3
1.9258	-17.0166	3
0.6207	-15.6192	3
-8.3925	23.9428	3
0.9040	-19.0128	3
0.6698	-4.6345	3
-5.5400	1.2800	3
-14.7004	7.2443	3
-9.7594	25.8877	3
5.0556	-4.9068	3
3.2774	-0.4454	3
-0.9872	1.1980	3
-3.7946	2.5689	3
3.9998	-4.5899	3
2.5475	-3.4377	3
1.4049	-3.6755	3
0.5858	-0.6861	3
-3.3976	-4.0732	3
-1.5432	-1.6125	3
-13.9568	9.1011	3
-2.0372	0.4982	3
0.1451	-20.1715	3
-1.8081	-3.2834	3
-0.9554	-4.1467	3
-4.0214	11.6631	4
-14.2773	14.5833	4
-13.7060	15.0574	4
-14.5867	15.6244	4
-7.1661	17.3901	4
-10.5418	13.2027	4
-3.5067	15.2072	4
-2.3538	17.0150	4
-9.2037	-15.6745	4
-7.2835	14.1113	4
-6.7275	16.1097	4
-2.4352	-18.8038	4
-7.4608	11.7317	4
-6.0492	20.3106	4
-4.8790	20.4660	4
-6.4441	15.7516	4
-10.3115	15.1794	4
-9.1354	19.2194	4
-4.1087	14.2872	4
-7.5479	13.5074	4
-7.8396	20.1836	4
-7.9433	20.3606	4
-7.8786	12.1303	4
-4.2060	13.9697	4
-14.9441	18.3328	4
-14.9770	18.5644	4
-6.5071	20.0521	4
-9.1778	-15.8379	4
-4.6544	12.3638	4
-7.5680	13.9656	4
-7.2627	17.2152	4
-15.8627	17.2716	4
-15.7998	17.7538	4
-5.8685	12.9002	4
-4.0153	11.3779	4
-8.9381	11.7030	4
-7.7812	17.9726	4
-11.6461	16.6729	4
-5.0402	17.9971	4
-15.1796	14.9743	4
-7.5933	19.7756	4
-6.0926	10.6780	4
-12.2300	15.4830	4
-8.2899	14.4176	4
-2.3159	14.6012	4
-5.5731	19.1499	4
-11.5616	13.0701	4
-9.7823	13.8452	4
-6.9520	15.2361	4
-6.8757	13.2549	4
13.8866	18.0380	5
13.5664	22.5128	5
26.5811	-12.0339	5
9.4562	21.8619	5
-0.4704	10.9892	5
22.5845	-12.8527	5
9.0352	21.1429	5
24.1705	-12.3630	5
11.0151	20.2908	5
22.4070	-15.6177	5
25.5649	-10.7997	5
14.3559	20.3094	5
12.0163	20.1021	5
28.3239	-11.8351	5
25.7738	-11.7238	5
24.2346	-4.9512	5
13.9795	20.2624	5
21.9940	-14.4003	5
9.9086	15.7056	5
23.2939	-4.4989	5
10.5518	19.8974	5
6.9730	18.5854	5
27.0971	-12.8781	5
10.0149	21.3049	5
10.7519	22.7052	5
26.9719	-13.9212	5
22.1890	-9.9870	5
23.0705	-9.4295	5
7.5513	18.9783	5
22.4852	-10.1647	5
22.1301	-9.2092	5
13.5429	22.5685	5
14.6995	22.1009	5
11.0653	19.0602	5
23.3915	-12.0870	5
23.1715	-14.5458	5
27.8939	-10.6795	5
27.3761	-13.6853	5
25.6170	-13.5896	5
13.1001	18.8902	5
11.5132	19.0391	5
26.6720	-9.0032	5
6.8144	18.5042	5
9.9360	16.1046	5
10.3219	22.4051	5
24.5363	-5.3233	5
9.7503	19.2006	5
13.4086	21.7954	5
26.2566	-9.3530	5
25.8902	-12.9578	5
15.6119	-34.0152	6
-3.0939	-14.3326	6
12.0121	-33.1952	6
16.7092	-28.6782	6
-3.8959	-14.8164	6
18.0561	-33.9561	6
11.8093	-31.8851	6
10.9862	-31.5460	6
16.6781	-27.7620	6
12.2704	-20.0232	6
16.1506	-31.6645	6
15.7591	-18.9520	6
-4.8130	-10.5592	6
15.8680	-27.4394	6
-0.7132	-11.9286	6
14.5553	-34.4548	6
13.2285	-20.0604	6
16.3355	-18.7760	6
11.0846	-29.2756	6
12.7101	-33.9308	6
-4.5344	-14.8305	6
-3.9669	-11.6608	6
15.1573	-31.8890	6
14.0905	-33.7568	6
-5.3434	-14.2899	6
16.8190	-34.7732	6
13.9984	-20.2114	6
16.8383	-26.2453	6
16.4461	-18.7322	6
13.4384	-31.5351	6
11.2876	-29.3502	6
17.8756	-18.5919	6
-2.3109	-14.5846	6
20.3648	-18.9531	6
-4.9620	-13.5149	6
14.4970	-32.9842	6
11.6385	-19.8946	6
13.0478	-20.3362	6
13.7270	-31.0389	6
-4.0527	-10.3616	6
14.5359	-30.4850	6
15.9962	-32.6691	6
-1.4910	-11.2287	6
17.4654	-33.3641	6
15.3380	-31.2212	6
16.3802	-27.9346	6
13.7430	-31.9366	6
16.0370	-34.2559	6
-2.4388	-11.8904	6
-0.3126	-10.8797	6
-21.1473	-4.2753	7
-20.0308	-16.9949	7
-24.1730	-21.7114	7
-22.0825	-20.1481	7
-30.8116	-14.3279	7
-7.4538	-19.7115	7
-21.0368	-17.2863	7
-25.4328	-21.2348	7
-25.9020	13.3418	7
-21.2574	-17.2622	7
-27.8990	-14.1226	7
-26.4973	-5.1805	7
-25.3994	-4.2143	7
-25.3405	-19.0325	7
-21.6444	-22.2329	7
-29.3062	-12.3723	7
-11.6410	-19.2291	7
-28.2860	-13.3488	7
-26.7916	-12.1743	7
-21.2819	-21.4688	7
-11.7944	-19.0601	7
-26.7293	-3.7909	7
-26.7881	-14.6690	7
-27.8721	-15.8651	7
-26.2994	-15.1706	7
-26.8932	-17.4101	7
-25.2643	-20.9178	7
-25.0047	-5.7452	7
-25.1469	-19.4850	7
-30.8470	-13.6153	7
13.3230	-28.5184	7
-24.4962	-15.4327	7
-24.7726	-15.2167	7
-23.6068	-19.7193	7
-22.3142	-5.3699	7
-27.4359	-16.7167	7
-26.2361	13.2643	7
-24.9646	-17.8465	7
-28.6004	-12.8742	7
-26.1835	-16.9333	7
-29.5181	-12.9711	7
-10.9422	-19.7718	7
-26.0793	-12.3377	7
-21.0391	-21.3323	7
-24.5546	-18.3594	7
-23.2532	-20.8737	7
-27.4206	-3.2567	7
-28.6485	-11.4230	7
-26.1693	-17.9434	7
-21.2485	-4.4211	7
19.0336	7.0480	8
1.4821	26.3307	8
17.3243	2.5741	8
29.8290	-6.8189	8
13.7541	11.4685	8
26.0993	11.4934	8
-1.3974	27.6091	8
17.3370	2.3554	8
16.4573	8.0169	8
16.5131	0.1376	8
31.1253	-4.6054	8
1.3500	21.9052	8
32.3411	-4.2063	8
15.4305	9.0557	8
16.7085	8.7925	8
-4.7060	24.5142	8
19.5247	2.2223	8
14.0924	10.9844	8
19.7288	4.3314	8
19.2640	2.5932	8
20.3623	5.7484	8
32.0563	-4.6980	8
32.2280	-5.6690	8
21.5682	7.0424	8
20.6320	7.3347	8
33.0505	-4.7465	8
23.8987	5.1370	8
28.0560	11.8324	8
17.9472	1.7808	8
17.2328	7.1163	8
24.6045	5.8002	8
25.6425	11.3638	8
19.9872	4.4768	8
14.4001	10.4557	8
31.0972	-6.1163	8
24.4510	4.7395	8
20.0005	7.8518	8
13.3124	10.7587	8
24.8560	4.3773	8
30.3032	-5.1147	8
16.6788	6.9596	8
31.1180	-7.7971	8
32.6098	-8.9637	8
24.2403	6.1391	8
20.8002	2.5083	8
16.9774	7.8357	8
26.7703	11.6484	8
30.6981	-7.5276	8
32.6862	-9.1066	8
28.4616	11.8842	8
37.6519	7.6849	9
29.1469	-3.5182	9
36.4078	-2.8575	9
35.9855	0.1794	9
34.4530	10.7123	9
38.8742	7.1175	9
36.2747	5.9890	9
35.6593	12.3215	9
37.4282	-1.0350	9
34.3776	7.0423	9
30.1585	-2.6100	9
31.7851	11.6546	9
34.6125	11.8086	9
33.6254	13.0639	9
33.8940	12.0130	9
30.1499	-1.5545	9
35.6733	10.4948	9
33.0835	-0.7193	9
37.0121	0.1545	9
34.5251	0.3385	9
32.3272	-0.8672	9
28.9994	-2.3154	9
32.6330	0.3546	9
32.6357	12.9692	9
37.0986	4.7225	9
38.9085	6.2715	9
33.1610	5.4655	9
33.0445	3.2031	9
36.9985	1.2872	9
33.1836	11.1653	9
29.4197	-3.0910	9
34.0814	4.8771	9
38.0740	6.9242	9
29.0031	-4.7682	9
35.3543	-0.5809	9
36.1301	6.3224	9
37.0465	4.0902	9
33.3022	4.2271	9
34.3792	7.0481	9
36.9078	-3.4467	9
38.9197	7.8960	9
28.3944	-3.0480	9
37.0121	0.1545	9
39.6354	6.9778	9
35.1311	0.4138	9
34.9146	11.0853	9
31.0425	-2.9666	9
31.8589	12.7191	9
33.2024	7.5919	9
34.7080	-0.9456	9
-19.6909	-2.6719	10
14.7674	-12.6610	10
7.4300	11.3543	10
12.3911	-6.4101	10
10.0933	-10.2946	10
15.8223	-5.1544	10
20.5249	-7.0704	10
15.7101	-6.3522	10
19.9905	-10.7818	10
-2.2277	12.7873	10
-16.5809	8.9544	10
13.5796	-9.7538	10
-16.0351	8.3263	10
8.9464	-1.2340	10
10.0327	9.2434	10
17.2895	-12.4636	10
12.2958	-11.4622	10
8.9597	-4.8088	10
19.1912	-8.5726	10
9.2336	-0.2031	10
11.6302	-9.0892	10
10.7254	-8.6703	10
10.4395	-7.3526	10
7.0718	0.3843	10
13.4700	-5.8617	10
12.0648	-3.7373	10
11.1098	-11.4855	10
20.5180	-8.2285	10
13.9717	-4.7325	10
16.2234	-9.7526	10
-14.0178	20.0463	10
17.8111	-7.6213	10
-17.6067	6.0180	10
11.8210	-5.3901	10
18.0217	-9.6002	10
12.6856	-7.6694	10
19.1435	-8.3444	10
15.3873	-7.4131	10
7.1035	1.6760	10
8.8757	-9.2729	10
8.7448	-2.6827	10
7.7536	10.6029	10
15.5482	-10.5281	10
12.7983	-5.1561	10
6.5216	9.8611	10
11.5397	-10.4407	10
9.4081	-10.8045	10
16.8050	-10.6523	10
13.6277	-8.3342	10
19.4276	-11.6676	10


==> chapters/data/tsne-train-embedding-classicNet5DO-mp2.csv <==
x	y	classId
-0.2921	-9.8350	0
-23.3286	-8.0581	0
-5.3212	10.6833	0
-26.5738	-8.0471	0
-30.8794	-7.9550	0
-34.5238	-10.3273	0
-34.4853	-10.6347	0
-32.4743	-8.3734	0
-2.8931	11.5419	0
-18.1289	-13.4260	0
-32.3047	-8.9919	0
-16.8778	-2.6324	0
-34.0833	-4.3657	0
-14.7218	-11.4880	0
-31.1987	-5.9499	0
-35.0108	-9.9388	0
-34.8005	-5.7050	0
-17.9749	-13.5193	0
-22.7021	-7.3734	0
-16.5514	-14.6736	0
-20.3854	-6.9849	0
-14.6685	-9.5765	0
-34.2715	-3.7696	0
-31.8144	-5.9247	0
-14.8652	-10.6614	0
-13.9428	-10.1159	0
-11.6330	-12.4065	0
-33.7869	-5.0813	0
-27.8406	10.2298	0
-16.7106	-14.0597	0
-30.8026	-7.1830	0
-18.9809	3.2227	0
-28.1427	-7.2394	0
-12.3243	-11.4705	0
-16.9266	-14.2775	0
-5.1336	9.0869	0
-27.6842	11.9944	0
-34.6336	-6.0920	0
-29.8100	13.4432	0
-27.7029	-7.7188	0
-26.6934	-7.4622	0
-3.5216	11.2150	0
-30.8258	-8.5797	0
-2.6294	9.9923	0
-19.0749	3.2818	0
-27.4811	-7.6000	0
-31.7198	-6.2533	0
-33.0858	-9.5622	0
-20.1831	3.4556	0
-30.1628	19.4376	0
-2.5874	-23.2791	1
-6.6201	-26.4130	1
-6.9721	-25.0861	1
-2.1619	-24.8669	1
-13.3750	-21.2927	1
-3.4074	-23.8110	1
-13.4539	-20.8934	1
-6.3647	-24.4890	1
-6.8071	-8.7930	1
-17.8597	-7.7748	1
-3.6749	-22.4787	1
-7.2458	-26.5088	1
2.0608	0.1084	1
-12.1689	-25.3818	1
-4.7949	-23.2566	1
-17.1204	-8.6525	1
-8.0736	-19.7382	1
3.5628	-1.4762	1
-7.0677	-24.6330	1
-8.1949	-26.7150	1
-9.1164	-24.6667	1
-18.5813	-9.2658	1
7.1196	1.2754	1
-14.1671	-19.0545	1
-17.1826	-8.6140	1
-6.4752	-21.6413	1
-10.2989	-25.4017	1
-1.4351	-23.1820	1
-3.0752	-25.3184	1
-1.8041	-22.9106	1
-3.9329	-26.2291	1
-2.2730	-22.4065	1
-9.0963	-27.1323	1
-8.1852	-20.3625	1
-11.6072	-25.4091	1
-9.2227	-25.0632	1
-2.2867	-24.3826	1
-13.3048	-19.8003	1
-8.0568	-19.7259	1
-9.3178	-25.7663	1
-17.7227	-9.7880	1
-5.7984	-22.4874	1
-18.3740	-7.3076	1
-7.5114	-25.2029	1
2.9165	2.3606	1
-14.3232	-18.9856	1
-4.9333	-24.7545	1
-3.8619	-24.5569	1
-12.5916	-21.0820	1
1.5498	-4.2553	1
-24.2824	-23.2885	2
-23.7469	-23.7350	2
-29.7588	-21.7341	2
-26.2344	-18.3672	2
-26.5368	-22.1155	2
-31.4192	-18.4668	2
-22.2165	-24.2776	2
-35.6599	-16.2763	2
-30.2553	-23.1940	2
-27.8553	-21.7888	2
-28.0753	-23.1877	2
-32.4119	-20.2002	2
-36.0936	-18.9969	2
-29.3512	-4.1923	2
-29.2576	-24.0021	2
-29.5047	-23.6946	2
-34.6157	-16.6620	2
-22.1632	-26.0253	2
-28.9056	-10.3186	2
-36.3185	-16.4818	2
-30.9900	-24.5550	2
-33.2428	-21.5782	2
-23.5871	-26.3765	2
-3.4014	-8.5794	2
-28.4022	-21.5944	2
-29.1322	-22.4413	2
-24.9067	-25.4469	2
-22.8922	-25.6954	2
-27.1538	-19.9789	2
-25.6496	-19.4724	2
-29.4246	-3.0097	2
-22.6432	-21.8598	2
-23.7499	-20.8784	2
-25.7999	-24.3264	2
-22.1757	-25.1172	2
-24.3719	-24.8220	2
-31.9138	-18.0920	2
-25.4326	-23.4693	2
-26.9814	-24.7712	2
-32.0431	-22.1491	2
-32.3609	-21.5555	2
-22.6824	-24.7935	2
-27.7543	-16.8227	2
-22.3294	-20.2802	2
-24.0242	-25.2169	2
-27.0692	-24.6412	2
-26.6927	-23.5157	2
-32.5239	-20.6833	2
-27.5760	-17.0594	2
-22.9522	-21.3713	2
-22.8059	-0.7245	3
-22.8181	-1.9076	3
-21.1985	-4.5638	3
-30.8949	-14.1761	3
-29.2650	3.1459	3
-22.7250	3.6732	3
-25.0541	-4.5596	3
-26.8397	1.3890	3
-5.8597	1.0527	3
-5.0120	1.8573	3
-31.0608	-15.0572	3
-26.9028	-1.8508	3
-22.5042	-2.8429	3
-0.2757	-11.5222	3
-28.8404	3.7646	3
-29.8590	-15.2321	3
-20.5656	-2.4257	3
-25.4189	-4.5066	3
-27.9752	-0.6248	3
-24.9437	-4.8308	3
-31.1368	-13.1888	3
-29.8166	-11.3250	3
-25.3025	-1.6745	3
-2.1707	0.8754	3
-3.6351	-0.2483	3
-23.9163	-0.6669	3
-30.3317	-15.6676	3
-32.0017	-11.8090	3
-31.8060	-11.0859	3
-2.3688	-0.5787	3
-31.0212	-13.9258	3
-26.8067	-1.2613	3
2.5432	-12.8735	3
0.2435	-11.4339	3
-5.1864	4.9063	3
-28.0195	4.0041	3
-22.1423	3.5009	3
-21.6065	-0.6316	3
-20.4641	-1.4342	3
-27.6169	2.8862	3
-26.7189	1.7677	3
-26.3570	-0.7873	3
-23.6358	-0.6016	3
-24.2357	-3.2508	3
-24.5786	-2.0425	3
2.0536	-8.6905	3
-22.8603	-0.5000	3
-30.5520	-15.3362	3
-24.5091	-2.3094	3
-26.8963	-0.3313	3
-14.0726	-3.9390	4
-3.3015	-11.3836	4
-3.5041	-3.5619	4
-5.0571	-9.2259	4
-9.2600	-2.6174	4
-9.6398	-7.1796	4
-13.4676	-7.2494	4
-9.7610	-8.8720	4
9.3280	-1.1294	4
-12.4495	-4.1924	4
-12.6897	-3.4609	4
9.6224	-4.8440	4
-11.9955	-1.3270	4
-6.7306	-2.4878	4
-7.0852	-2.5514	4
-10.7724	-3.2177	4
-9.7125	-4.6801	4
-7.3113	-4.6195	4
-14.6778	-2.2107	4
-11.6581	-6.0412	4
-10.0980	-2.5492	4
-6.3205	-3.7188	4
-10.9888	-2.4009	4
-15.4711	-2.3463	4
-1.5229	-8.3771	4
-1.6692	-6.7845	4
-6.6289	-2.1314	4
6.4330	-9.2015	4
-13.9348	-5.0522	4
-10.2558	-3.1206	4
-9.7021	-2.5767	4
-2.8978	-7.9083	4
-2.0055	-6.9204	4
-13.9082	-4.3963	4
-14.7577	-3.4924	4
-12.7820	-1.6729	4
-9.8061	-1.8553	4
-5.9343	-7.0203	4
-9.7416	-2.2423	4
-4.7913	-10.1725	4
-7.4896	-3.9744	4
-12.5483	-5.9101	4
-6.3455	-7.9525	4
-13.2532	-2.7340	4
-14.2692	-2.2061	4
-7.3228	-1.7195	4
-9.4530	-7.2124	4
-10.8166	-4.7573	4
-11.3986	-0.1791	4
-12.6429	-2.2717	4
14.4141	21.6363	5
16.0784	22.8098	5
-19.8424	28.6452	5
19.3625	21.4483	5
6.9910	15.6111	5
-20.7688	24.5296	5
19.3787	20.5901	5
-21.2225	27.0011	5
17.6222	20.6299	5
-17.2748	25.4944	5
-17.7449	27.3149	5
15.2873	19.4787	5
16.7967	21.0032	5
-17.7298	29.8239	5
-20.0934	28.0380	5
-14.3010	30.0199	5
15.5804	19.8909	5
-18.1057	25.7255	5
15.5233	17.2589	5
-13.5245	30.3967	5
17.8284	20.0508	5
19.1486	17.6587	5
-19.5789	29.5196	5
18.6442	21.3306	5
18.3245	22.5065	5
-20.5198	29.6083	5
-23.2085	25.9196	5
-23.5981	26.3200	5
19.2326	18.3319	5
-22.6713	26.2198	5
-20.7318	26.1121	5
16.0936	22.8577	5
16.9278	23.1592	5
17.1454	19.5148	5
-21.4862	25.3515	5
-17.9748	26.1741	5
-17.6819	30.5124	5
-20.1506	29.9506	5
-18.6358	28.5504	5
15.3044	20.9543	5
16.7288	19.9504	5
-22.4951	28.3765	5
19.3404	17.4621	5
16.0531	17.6866	5
18.7758	22.1640	5
-14.6117	29.8950	5
18.3347	19.3874	5
16.0752	21.9705	5
-22.3441	28.3477	5
-19.0302	28.8357	5
-16.7002	6.8842	6
-24.0137	-16.9357	6
-15.5853	4.7949	6
-11.4366	9.0221	6
-21.3894	-14.1001	6
-17.4618	9.4400	6
-13.7217	5.0338	6
-13.5989	4.3828	6
-10.7080	8.8339	6
-26.2867	-11.9978	6
-14.7166	9.3062	6
-32.2491	4.2537	6
-21.3452	-12.0043	6
-10.7614	8.0457	6
-23.2361	-11.7844	6
-16.2262	6.5936	6
-26.9631	-12.0539	6
-32.2752	4.2815	6
-11.5588	5.4658	6
-16.4198	5.6829	6
-22.4440	-15.2657	6
-23.3005	-13.3523	6
-14.4116	7.8603	6
-15.1666	6.9058	6
-22.0394	-16.6265	6
-17.6522	8.0418	6
-27.4214	-11.7138	6
-9.5116	8.7652	6
-33.1025	5.1187	6
-14.3791	7.1138	6
-11.6194	5.5770	6
-33.7577	4.5549	6
-23.4042	-14.5715	6
-33.8448	7.5207	6
-21.9626	-14.5638	6
-14.9533	7.2119	6
-25.8685	-11.6806	6
-26.9154	-12.3036	6
-13.6426	7.0129	6
-23.1902	-12.3390	6
-12.4653	7.0813	6
-15.5017	8.4270	6
-24.0129	-10.7397	6
-16.7757	8.9289	6
-13.8276	8.4864	6
-10.9692	8.6289	6
-14.2327	6.2558	6
-17.5765	7.7703	6
-23.5949	-11.7587	6
-24.2485	-11.7919	6
7.7834	-19.5815	7
16.1862	-9.0352	7
14.5281	-13.6136	7
15.5364	-15.8867	7
22.1788	-10.4479	7
-4.2923	-15.5755	7
15.8699	-10.0561	7
15.5365	-12.4197	7
-6.7613	-15.0971	7
15.4949	-9.8715	7
22.4632	-13.1662	7
8.2014	-16.0909	7
9.8712	-16.6520	7
17.9110	-13.5383	7
17.5304	-16.2207	7
23.4611	-12.5877	7
-2.5766	-18.9545	7
21.1522	-14.5414	7
22.5982	-14.8984	7
16.3187	-16.7426	7
-2.9571	-15.8858	7
8.9121	-15.6058	7
20.5920	-11.1841	7
18.9580	-13.1141	7
20.2896	-11.0226	7
18.0603	-12.0570	7
15.1673	-11.6596	7
8.1335	-18.7162	7
16.6946	-14.9421	7
22.7210	-10.8739	7
12.9710	7.9116	7
19.8001	-14.2249	7
19.8058	-13.7776	7
15.8694	-14.5323	7
8.1215	-18.3572	7
19.2282	-11.4690	7
-6.5476	-14.0008	7
17.0390	-13.9318	7
22.1038	-12.5383	7
17.3958	-11.8891	7
23.0890	-11.6879	7
-1.8658	-16.0417	7
21.9860	-15.1053	7
16.3826	-16.9633	7
16.3318	-14.1282	7
14.9799	-14.8645	7
8.8401	-15.1114	7
23.1488	-11.5651	7
18.4085	-12.9468	7
7.7306	-19.7311	7
-11.8731	18.5860	8
1.9920	5.7572	8
-17.9981	20.2073	8
-20.6374	14.1287	8
-7.4390	15.3752	8
-3.1878	19.1198	8
4.8669	6.3227	8
-17.6958	20.4648	8
-11.5361	15.8706	8
-16.3660	20.8914	8
-24.0093	14.0270	8
1.0755	7.1291	8
-22.1746	15.1988	8
-10.0916	15.7932	8
-11.0998	16.2547	8
-0.4364	5.5129	8
-15.7697	19.9611	8
-7.9432	15.3828	8
-15.8318	19.7788	8
-15.3037	18.9384	8
-11.9493	19.0913	8
-22.9961	13.8784	8
-21.2482	14.5927	8
-13.0227	19.7628	8
-12.1946	20.2647	8
-21.2339	15.9770	8
-18.3190	16.6957	8
-2.4954	20.5753	8
-17.0011	21.1869	8
-12.6667	16.0398	8
-17.8413	16.0105	8
-3.3873	18.7644	8
-14.6567	19.0812	8
-8.4885	15.4823	8
-22.0039	14.3691	8
-18.5952	16.2190	8
-10.9033	19.1312	8
-7.4962	14.8525	8
-18.9304	15.9698	8
-24.6075	12.8198	8
-12.4403	15.6309	8
-20.2097	13.1420	8
-19.2528	13.7027	8
-17.4859	16.3171	8
-14.9238	21.4326	8
-12.0315	16.1861	8
-2.8825	19.6953	8
-22.6112	14.7220	8
-19.0046	13.7500	8
-2.3473	20.9551	8
-6.7718	23.8345	9
-22.4614	10.5442	9
-25.3440	20.4524	9
-23.9314	18.9095	9
-2.9084	24.9082	9
-7.0080	22.7272	9
-8.9871	22.8838	9
-2.4341	26.0695	9
-25.0172	19.3021	9
-10.2932	28.2451	9
-23.2472	10.0094	9
-0.4112	23.5607	9
-1.9461	25.0500	9
-1.6731	24.2001	9
-1.1400	25.0108	9
-24.1935	10.4582	9
-1.1041	25.8938	9
-25.6432	16.0239	9
-24.0103	20.1377	9
-25.1583	18.0070	9
-25.8147	14.8610	9
-23.4357	11.4309	9
-26.4494	15.3502	9
-2.3269	22.9478	9
-9.0158	23.8553	9
-7.3333	23.2733	9
-10.3940	26.8658	9
-11.8783	26.1034	9
-23.0634	20.1882	9
-2.8547	23.9351	9
-23.3518	10.9906	9
-11.2815	27.4091	9
-6.3826	23.0096	9
-22.8210	12.4276	9
-24.1009	17.8853	9
-7.9262	24.8456	9
-9.4019	24.0428	9
-11.3230	26.5883	9
-9.0697	27.5878	9
-22.8568	18.8583	9
-6.7030	22.1969	9
-22.2598	10.9056	9
-24.9800	19.3038	9
-7.5727	22.3489	9
-23.6570	17.6235	9
-2.6499	24.8244	9
-24.4992	12.0892	9
-1.2536	23.2186	9
-10.2932	28.2451	9
-24.8273	17.4588	9
11.2695	8.1030	10
8.4192	14.3124	10
6.2087	15.0874	10
13.1074	12.5950	10
5.3299	13.6136	10
14.9671	9.8676	10
1.7573	15.6736	10
16.3917	11.1845	10
-24.9348	9.0435	10
6.3940	10.2496	10
2.5030	-10.5359	10
10.7547	9.9611	10
1.7131	-11.5229	10
9.1292	9.5019	10
4.8796	9.3552	10
11.0196	13.9673	10
11.6114	12.2497	10
9.9795	8.2685	10
0.6170	14.4403	10
8.5050	8.9065	10
11.3793	12.9667	10
10.9520	11.1300	10
10.5454	11.7187	10
7.5079	9.7817	10
14.7800	11.9538	10
17.4404	12.5103	10
5.7457	12.9852	10
0.4680	14.4361	10
15.9898	9.8917	10
10.6214	12.1441	10
-0.1871	-4.7990	10
12.6124	10.4632	10
0.4435	-13.1293	10
15.5480	11.4779	10
8.7221	12.7548	10
12.7139	12.0241	10
2.7569	15.0780	10
12.6708	10.1849	10
7.8060	10.3265	10
5.8332	12.1589	10
7.8196	8.5211	10
9.6509	15.8586	10
9.6109	13.4813	10
16.0204	12.2010	10
13.6546	14.3441	10
8.7876	12.0396	10
3.1605	13.5073	10
9.6341	11.6840	10
13.8508	12.2733	10
5.5921	15.2028	10


==> chapters/data/tsne-train-embedding-classicNet5DO-mp3.csv <==
x	y	classId
2.6773	-10.1862	0
-18.2955	-12.4662	0
-7.2127	-2.3849	0
-20.0387	-14.6017	0
-23.7148	-16.3848	0
-27.4221	-18.0919	0
-27.4260	-18.1265	0
-25.1299	-17.1682	0
-7.7015	-2.1423	0
-12.9329	-21.4809	0
-24.9084	-17.6593	0
-10.4431	-9.6952	0
-27.2512	-13.8051	0
-9.1775	-14.6843	0
-23.9099	-14.6181	0
-28.2332	-17.7553	0
-27.7156	-14.6755	0
-12.6730	-21.4571	0
-16.0271	-13.5849	0
-11.2410	-21.9631	0
-15.8116	-13.9488	0
-9.6228	-16.2530	0
-27.7412	-13.4275	0
-24.5321	-14.4639	0
-10.1775	-19.0015	0
-9.8519	-19.0684	0
-9.3865	-16.6541	0
-26.8181	-13.4735	0
-21.5831	10.2493	0
-11.3958	-21.3427	0
-23.8434	-16.0853	0
-30.1236	-16.7548	0
-21.6496	-14.2624	0
-10.7748	-16.7044	0
-11.6225	-21.6275	0
-6.7425	-3.4663	0
-22.2613	7.1299	0
-27.5593	-14.9193	0
-26.0238	16.9258	0
-21.1435	-14.6747	0
-20.4366	-13.9823	0
-8.7132	-0.9584	0
-23.8738	-15.8274	0
-8.6239	-1.9049	0
-30.1492	-16.6931	0
-20.9650	-14.5647	0
-24.4452	-14.7947	0
-25.8216	-18.1856	0
-28.5229	-17.0452	0
-26.0035	17.4843	0
9.6395	-25.9156	1
8.0283	-30.0248	1
6.5857	-29.4697	1
8.4746	-25.8335	1
-0.2036	-29.6571	1
10.0984	-26.8624	1
-0.2100	-28.8055	1
7.5377	-28.7448	1
3.0570	-17.5212	1
-13.0944	-16.6480	1
8.6067	-24.9409	1
8.4162	-30.4381	1
2.0597	-1.6412	1
4.5153	-33.4259	1
9.1007	-28.5181	1
-11.7517	-14.2395	1
3.1616	-26.9801	1
1.3440	-3.0170	1
6.6200	-29.1206	1
7.5782	-31.4244	1
5.0185	-30.4528	1
-13.1402	-13.9279	1
-3.0272	-5.1545	1
-1.7168	-30.2098	1
-11.6089	-14.3027	1
5.1068	-26.5954	1
5.8228	-32.1331	1
10.5163	-25.3166	1
8.3789	-26.7816	1
10.0515	-25.2393	1
7.0082	-25.9343	1
9.6228	-24.7451	1
7.0538	-31.8377	1
3.6355	-26.4562	1
4.7850	-32.7407	1
5.1370	-31.0153	1
8.8570	-26.0843	1
-1.6625	-28.5911	1
3.1469	-26.9609	1
5.5995	-31.7981	1
-13.2268	-15.2941	1
6.3231	-26.8062	1
-12.0406	-13.0439	1
6.7441	-29.6659	1
1.7638	-1.1857	1
-2.4768	-31.1435	1
8.0155	-27.7607	1
9.3272	-27.3996	1
1.2326	-28.6930	1
-1.1154	-0.5528	1
-16.7159	-32.1695	2
-17.1756	-32.4160	2
-16.8751	-28.4475	2
-13.9821	-27.8233	2
-19.3695	-30.2380	2
-14.2591	-25.9190	2
-17.2319	-33.8347	2
-26.6053	-29.2020	2
-18.3149	-27.0287	2
-19.0246	-29.1212	2
-17.4754	-29.0971	2
-11.7736	-29.5134	2
-25.4733	-29.8132	2
-23.3818	-12.4865	2
-17.2574	-27.3140	2
-17.5306	-27.4247	2
-25.0294	-28.5960	2
-18.3538	-34.5275	2
-24.2204	-21.0723	2
-26.8968	-29.9868	2
-19.6154	-26.6862	2
-10.7363	-28.8178	2
-19.5727	-33.1783	2
5.4791	-12.7204	2
-19.2730	-28.6504	2
-18.6344	-27.9818	2
-19.6133	-32.1522	2
-18.8056	-33.8274	2
-10.4133	-1.7597	2
-14.0114	-28.0984	2
-16.7568	10.4669	2
-13.6105	-34.2639	2
-13.4622	-31.7094	2
-18.0100	-30.9416	2
-17.8653	-34.1214	2
-18.5767	-32.1337	2
-14.3942	-25.3745	2
-18.9864	-31.1528	2
-16.6148	-30.2363	2
-9.2744	-30.5075	2
-12.1683	-30.2790	2
-17.9063	-33.4993	2
-10.3907	-1.5880	2
-12.7971	-33.5086	2
-18.8546	-32.6766	2
-16.7227	-30.1285	2
-18.0076	-30.0041	2
-10.9169	-29.7599	2
-10.7477	-1.9396	2
-14.7334	-33.3328	2
-12.5287	-8.7406	3
-15.3876	-8.5233	3
-15.0496	-10.9027	3
-23.0340	-23.8974	3
-21.0679	-5.0101	3
-12.9174	-5.6806	3
-20.2902	-9.0203	3
-17.8643	-5.4647	3
-1.9272	-8.5070	3
-4.7436	-7.8579	3
-22.5253	-24.7074	3
-17.0990	-9.1223	3
-14.3857	-10.0351	3
4.8541	-9.9059	3
-21.0876	-4.3299	3
-22.2181	-25.3825	3
-13.0003	-9.4475	3
-19.6793	-9.1725	3
-19.0425	-6.2185	3
-19.8881	-9.4328	3
-23.8367	-25.3432	3
-24.6123	-22.3520	3
-14.5552	-9.5403	3
-3.3639	-8.2249	3
-3.2129	-8.9851	3
-15.6163	-10.1126	3
-22.2186	-25.7396	3
-24.3100	-23.4868	3
-23.5129	-23.4421	3
-2.3060	-10.5553	3
-24.4107	-24.2996	3
-16.5877	-8.0258	3
-9.3224	-8.2998	3
5.5134	-9.5876	3
-5.7677	-8.9215	3
-20.6410	-3.6105	3
-13.5207	-5.5652	3
-13.3115	-9.6400	3
-10.7434	-8.7050	3
-19.8878	-3.9103	3
-16.2513	-4.1698	3
-18.1456	-7.3858	3
-13.0929	-7.0708	3
-19.8536	-9.6426	3
-17.7420	-7.6261	3
3.4414	-9.4613	3
-12.6960	-9.1168	3
-23.0138	-26.0652	3
-16.8703	-9.5490	3
-16.6217	-8.0053	3
-4.9965	-19.2073	4
5.9716	-17.6630	4
5.2340	-16.0287	4
4.7534	-15.9007	4
-2.6337	-14.4206	4
-1.4384	-20.4960	4
-5.9549	-21.1978	4
-1.4416	-21.7510	4
7.7569	-21.0891	4
-5.3092	-17.3746	4
-6.4111	-14.2197	4
7.5592	-20.4346	4
-6.7240	-15.0474	4
-0.3660	-12.4053	4
-0.8131	-11.9051	4
-5.8947	-17.7937	4
-1.8424	-16.9834	4
-0.1353	-14.4192	4
-2.7475	-18.3199	4
-3.3475	-20.4584	4
-5.4835	-16.5186	4
0.5304	-13.0846	4
-0.7851	-16.7233	4
-3.7215	-16.2949	4
3.3671	-12.7710	4
6.2938	-13.0242	4
-0.2293	-12.8289	4
7.4624	-18.1925	4
-4.1524	-19.7185	4
-1.0639	-19.4508	4
-2.8133	-13.3884	4
6.8708	-13.9984	4
6.6952	-13.8822	4
-3.5696	-19.3090	4
-5.5770	-18.8464	4
-1.4832	-13.7162	4
-2.6532	-15.1757	4
1.7544	-18.1372	4
-2.7921	-15.2533	4
5.4015	-16.3373	4
-0.9392	-14.3435	4
-5.1278	-20.4199	4
2.8893	-17.3405	4
-3.4539	-17.2471	4
-3.4950	-15.4836	4
-2.0870	-12.9950	4
-1.2095	-20.7800	4
-2.4147	-19.9846	4
-4.4035	-17.1629	4
-1.4878	-17.2330	4
4.5573	27.9917	5
2.1284	28.5759	5
-21.2819	24.3732	5
-0.0476	27.2241	5
3.4767	21.0364	5
-24.3350	23.2816	5
0.7111	26.5182	5
-23.2956	23.7293	5
2.3531	25.9612	5
-20.9311	27.9292	5
-20.2345	26.7558	5
5.0611	25.7269	5
3.3567	25.1143	5
-19.6451	25.3005	5
-21.7833	23.9654	5
-16.6288	22.9183	5
4.7465	25.4829	5
-21.7817	27.1856	5
4.2955	23.6680	5
-16.1302	22.8092	5
1.5047	25.9584	5
2.0013	23.2966	5
-21.8661	25.1166	5
0.2353	26.6562	5
0.0978	28.2639	5
-22.8351	25.0757	5
-22.2888	21.4482	5
-21.8753	21.2018	5
1.2015	24.1625	5
-22.4633	22.0502	5
-24.4684	23.3061	5
1.4407	29.4109	5
1.8072	28.7235	5
3.8271	25.8804	5
-23.1343	23.0177	5
-21.1266	27.1389	5
-19.2435	24.4427	5
-22.5233	25.3719	5
-21.1489	25.7066	5
4.6915	26.8464	5
1.0343	24.1803	5
-20.1061	21.9444	5
1.4733	23.4271	5
3.8335	23.3236	5
1.1525	27.5476	5
-17.2864	22.8890	5
2.3869	25.0502	5
1.3647	27.3679	5
-20.3981	21.9554	5
-20.9743	25.0030	5
-16.2062	3.5997	6
-18.7001	-24.0753	6
-12.9872	2.9804	6
-14.9563	8.1542	6
-17.7944	-21.1631	6
-17.6525	0.4689	6
-14.3681	4.3001	6
-12.5938	4.6687	6
-15.2332	9.1149	6
-19.9870	-18.2060	6
-17.4375	3.8004	6
-28.8451	-11.2076	6
-15.2412	-18.5218	6
-14.4443	8.2174	6
-16.4246	-16.8531	6
-16.9196	2.8324	6
-20.6745	-18.4766	6
-29.1200	-11.3340	6
-13.1213	6.4552	6
-14.4045	1.1009	6
-17.4923	-19.1453	6
-19.3792	-21.6208	6
-15.5144	3.5086	6
-16.1037	3.8049	6
-16.6692	-23.0488	6
-18.4487	3.7819	6
-21.3147	-18.5772	6
-14.4353	9.8180	6
-29.7100	-10.6932	6
-14.6841	5.2401	6
-13.5145	6.4355	6
-30.2269	-10.0882	6
-18.8682	-22.5067	6
-29.9027	-9.9065	6
-17.1936	-20.8995	6
-16.9304	3.5702	6
-19.4566	-18.0451	6
-20.5693	-18.5071	6
-13.8701	5.3611	6
-14.7820	-18.0434	6
-16.1801	4.6587	6
-15.2407	3.8938	6
-17.0249	-17.0070	6
-17.9404	1.9300	6
-16.0914	5.6348	6
-14.8684	8.3341	6
-14.8182	4.7285	6
-16.5837	3.0389	6
-18.5816	-17.8903	6
-16.6684	-17.5540	6
14.6459	-10.0317	7
19.4364	-1.4601	7
22.7673	-7.1231	7
20.3079	-5.2534	7
24.9121	-1.4466	7
14.7293	-21.2951	7
20.0219	-2.2762	7
24.3034	-6.8142	7
16.9193	-17.4102	7
19.5660	-2.2327	7
22.7273	-0.9467	7
17.0623	-11.5512	7
16.8371	-11.6694	7
23.0713	-5.4066	7
21.4107	-4.3893	7
23.9524	0.0129	7
11.5460	-18.4076	7
23.5262	-0.9243	7
26.0301	-2.5272	7
20.4387	-4.1871	7
11.5618	-16.9607	7
17.4783	-11.2557	7
23.1274	-2.0536	7
25.0913	-3.7090	7
23.3389	-2.8981	7
24.5556	-4.5655	7
23.9936	-6.4319	7
14.9508	-10.4938	7
23.3057	-5.9037	7
25.2051	-0.7334	7
-10.6004	5.0662	7
21.6964	-2.5998	7
21.7196	-2.1951	7
21.7742	-5.8905	7
16.6146	-9.0301	7
24.4726	-3.8138	7
12.4755	-21.0711	7
23.1045	-4.5805	7
23.1223	-0.6144	7
24.9957	-5.1129	7
24.2862	-1.1757	7
11.8461	-15.3456	7
26.2461	-3.0114	7
19.9163	-4.3558	7
22.6539	-5.0776	7
21.6138	-6.5067	7
17.5711	-12.8754	7
24.5567	0.0510	7
24.0535	-4.9290	7
14.4036	-10.1726	7
-26.9655	-0.3255	8
-1.4061	7.0986	8
-30.8493	2.9926	8
-27.7281	7.3853	8
-5.4210	4.3960	8
-9.5259	13.9711	8
3.4917	3.7999	8
-31.1041	2.8129	8
-26.7186	-3.0099	8
-30.6365	1.6384	8
-25.8287	8.4760	8
-3.2332	6.2629	8
-25.4012	7.6182	8
-25.4881	-2.5725	8
-26.5128	-2.4748	8
-2.6750	3.8656	8
-29.7041	0.6369	8
-5.6241	4.2142	8
-29.1132	-0.1567	8
-29.5369	1.2406	8
-26.9669	0.3434	8
-24.9939	7.1287	8
-25.9385	7.0548	8
-28.4070	0.3940	8
-27.6578	0.1480	8
-25.4712	5.8075	8
-24.8777	3.4715	8
-9.7552	15.5123	8
-30.9601	1.7149	8
-27.5281	-3.2967	8
-24.1792	3.6936	8
-9.4886	13.5695	8
-28.9527	1.0944	8
-6.0281	3.9544	8
-27.2453	7.6388	8
-24.9786	4.0726	8
-26.2402	-0.0671	8
-5.0483	4.1728	8
-25.0554	4.4898	8
-26.0628	8.5053	8
-27.7043	-2.8933	8
-27.6031	6.6414	8
-27.7933	4.9714	8
-24.0838	3.2818	8
-30.0796	-0.1625	8
-27.2210	-2.6991	8
-9.6003	14.5987	8
-27.1193	8.0634	8
-27.8086	4.8307	8
-9.8535	15.9413	8
-16.0732	16.7663	9
-24.6992	12.0616	9
-31.9337	11.3676	9
-30.7255	10.7074	9
-11.8732	20.3862	9
-15.1761	16.9761	9
-15.3298	14.6867	9
-12.8170	20.1960	9
-31.0747	11.6025	9
-20.1232	17.1388	9
-25.6916	12.3861	9
-9.7933	19.0255	9
-11.7446	19.4072	9
-10.9685	19.7321	9
-11.1554	18.8766	9
-25.7814	10.8868	9
-11.6113	18.3293	9
-28.3338	10.0332	9
-31.8377	10.2260	9
-30.9274	9.3755	9
-27.3992	10.7873	9
-25.2877	10.6448	9
-28.2955	11.0478	9
-10.1212	20.2339	9
-16.4446	14.7105	9
-15.7030	17.4852	9
-20.4241	15.7690	9
-21.1810	14.4632	9
-30.5104	12.4168	9
-12.4669	19.0792	9
-24.2633	11.5053	9
-19.7424	15.1505	9
-14.9541	17.4483	9
-25.6289	10.5830	9
-29.9762	9.9737	9
-16.5858	15.4801	9
-16.9771	14.4198	9
-20.5791	14.8980	9
-19.0736	16.5881	9
-30.0030	11.2714	9
-14.6822	16.5268	9
-25.4277	11.3404	9
-31.8430	10.1842	9
-15.3870	16.3092	9
-30.2512	9.1354	9
-11.9461	20.0480	9
-24.4182	10.1091	9
-10.8896	20.8975	9
-20.1232	17.1388	9
-30.5013	10.0328	9
14.0720	-8.6853	10
3.1436	10.2836	10
0.7897	10.0762	10
9.2127	14.4526	10
-1.3992	11.9106	10
9.9674	14.4682	10
-3.4151	14.3730	10
8.8558	16.4421	10
-23.7504	13.2872	10
-6.2829	-12.7252	10
4.4470	-7.6522	10
7.3075	16.2067	10
4.0982	-8.4770	10
3.6460	13.5144	10
4.3449	9.4152	10
7.4193	10.7900	10
8.0080	14.5015	10
3.0011	12.4839	10
-22.1326	9.8267	10
2.9882	13.3570	10
7.0875	11.8816	10
5.5891	15.2046	10
7.8852	13.1013	10
4.3208	13.1084	10
11.1319	14.6424	10
10.0132	17.1455	10
-1.2418	12.1473	10
-22.7917	8.4490	10
11.4464	16.2708	10
6.3441	12.9495	10
6.3568	-4.0642	10
7.6032	14.7274	10
7.1468	-8.4314	10
8.8818	15.2370	10
3.3885	14.3487	10
5.7506	11.8908	10
-22.2987	10.0155	10
7.7110	14.6118	10
4.5860	11.2025	10
-0.1009	13.2218	10
2.0859	14.5951	10
7.0313	9.7242	10
5.1167	11.8214	10
9.3277	13.9538	10
9.9623	12.0344	10
6.1226	15.4234	10
-2.9349	10.9230	10
6.7938	13.0119	10
9.0700	12.7910	10
0.1912	8.0370	10


==> chapters/data/tsne-train-embedding-classicNet5DO-mp4.csv <==
x	y	classId
13.1496	-18.0622	0
-6.2214	-24.4062	0
-6.6534	3.2762	0
-20.1529	-12.1500	0
-17.0053	-8.4687	0
-12.9740	-7.0434	0
-13.2612	-6.8707	0
-14.4620	-6.1578	0
-6.4536	4.9345	0
-18.3820	-13.5448	0
-14.4183	-6.8264	0
5.2157	-7.7572	0
-16.0191	-10.4890	0
-4.7869	-28.6948	0
-18.2526	-7.3234	0
-12.8637	-6.3447	0
-16.1512	-9.9372	0
-19.5841	-13.4219	0
-6.9308	-25.2398	0
-18.2266	-15.6190	0
-5.3396	-25.3688	0
-5.4622	-28.6293	0
-14.2370	-9.6089	0
-17.9471	-6.7921	0
-4.2965	-30.1871	0
-4.8460	-29.3777	0
-3.5858	-28.4983	0
-15.2247	-10.0012	0
-19.2664	-3.2960	0
-18.8806	-14.3317	0
-17.2392	-8.1218	0
-11.5670	-3.6131	0
-18.8160	-11.0364	0
-4.5007	-27.7289	0
-18.4362	-16.7684	0
-7.3327	3.9248	0
-19.6552	-3.4534	0
-13.4386	-11.0060	0
-21.2584	5.5680	0
-19.9412	-11.3081	0
-20.5954	-11.9722	0
-6.1930	4.6785	0
-17.6668	-7.5113	0
-6.4830	5.6176	0
-13.8622	-3.9893	0
-19.7239	-11.6318	0
-17.5597	-6.8460	0
-17.0193	-6.8910	0
-12.9853	-5.6681	0
-20.7670	6.3814	0
28.8999	-11.6205	1
31.0596	-10.7299	1
32.0192	-11.8197	1
28.8229	-11.9873	1
21.9289	-9.9478	1
29.6130	-13.5486	1
23.3946	-9.6691	1
29.6258	-10.3371	1
24.8248	-14.4262	1
-8.8975	-29.0015	1
27.5203	-13.0961	1
31.9252	-9.2303	1
10.8526	-4.8317	1
31.3628	-6.5834	1
28.8904	-10.2008	1
-7.4946	-28.6703	1
26.1496	-8.7714	1
11.8568	-4.5970	1
33.0103	-9.3411	1
32.2853	-10.2965	1
29.7310	-10.4838	1
-8.9009	-29.1091	1
10.0475	-6.2797	1
22.2981	-9.4811	1
-7.2191	-29.0163	1
27.3427	-5.4919	1
32.3854	-8.0240	1
26.7779	-13.3991	1
26.7368	-12.0812	1
27.6486	-13.1452	1
26.8384	-9.9252	1
27.3231	-12.9001	1
33.3667	-9.2235	1
26.9858	-8.8955	1
31.5966	-7.0866	1
31.2464	-9.2577	1
27.9989	-11.7493	1
22.7546	-10.8888	1
26.0912	-8.8050	1
31.0472	-7.9137	1
-8.0107	-29.2443	1
27.1797	-11.5225	1
-9.5842	-29.3097	1
32.1186	-11.3321	1
11.9420	-4.2911	1
22.2399	-9.8945	1
30.7571	-11.5338	1
30.3526	-13.7140	1
23.6798	-10.6136	1
9.5522	-6.8629	1
-2.8163	-13.0596	2
-2.1886	-13.1106	2
2.0390	-15.1278	2
-1.7165	-12.0660	2
-2.3902	-14.0963	2
-4.1479	-9.4307	2
-5.0832	-13.1594	2
-5.3980	-5.2735	2
3.1668	-13.5105	2
3.7688	-12.5776	2
3.0928	-13.9541	2
-0.8743	-21.7579	2
-6.2797	-5.8449	2
-7.2389	-1.5170	2
0.3259	-12.9362	2
2.8832	-13.7471	2
-5.0923	-7.8583	2
-5.3186	-14.6895	2
-7.2375	-4.6314	2
-7.2503	-6.0447	2
3.8642	-15.4357	2
1.4925	-20.6998	2
-3.8205	-14.4193	2
17.6761	-15.8388	2
3.5945	-13.1634	2
2.3146	-14.6989	2
-5.4901	-16.6230	2
-3.8221	-15.4937	2
-1.8802	-6.1886	2
-2.0547	-9.3258	2
-6.5157	-1.2017	2
0.6799	-18.7374	2
-2.4729	-17.5353	2
-2.7010	-14.4791	2
-3.7596	-15.3448	2
-2.8001	-13.8139	2
-4.3422	-9.4520	2
-4.6214	-16.9403	2
-0.5022	-14.4836	2
1.0797	-21.6574	2
1.5225	-22.3226	2
-5.9187	-14.3823	2
-1.0637	-6.9037	2
-1.4584	-18.8603	2
-3.5531	-12.9698	2
0.3662	-13.3843	2
-1.5864	-13.7182	2
0.0323	-21.1519	2
-1.6076	-6.8778	2
-1.4506	-17.0294	2
-17.0951	-23.1381	3
-16.3160	-25.6045	3
-15.7399	-26.5656	3
-8.9950	-9.1550	3
-24.1598	-23.9114	3
-18.3392	-21.4545	3
-18.3637	-28.4773	3
-21.4678	-23.9666	3
10.3266	-19.6341	3
7.4340	-18.8003	3
-7.5120	-11.0314	3
-20.9809	-25.2425	3
-17.6356	-25.6017	3
21.9356	-14.5295	3
-24.5563	-22.9112	3
-8.0228	-11.2619	3
-17.0204	-24.7798	3
-18.1336	-28.4549	3
-23.2343	-25.2750	3
-17.9718	-28.6060	3
-7.4094	-9.2892	3
-10.5337	-11.0392	3
-17.3668	-26.8189	3
7.6166	-22.1708	3
9.3307	-19.6419	3
-18.7281	-23.6265	3
-7.7708	-10.9311	3
-9.5926	-9.2295	3
-9.0398	-10.6155	3
5.7495	-22.4457	3
-8.9770	-9.2067	3
-20.0551	-26.1532	3
6.7538	-8.9460	3
22.0141	-17.1929	3
7.6295	-18.8810	3
-24.4025	-22.4028	3
-18.5786	-21.6007	3
-16.8099	-24.1027	3
5.8626	-8.5067	3
-23.4367	-22.8504	3
-21.4182	-23.5228	3
-21.8336	-25.3810	3
-18.3076	-22.9685	3
-17.2609	-28.6913	3
-20.0699	-26.7545	3
21.6537	-15.7329	3
-17.0892	-24.2032	3
-7.6216	-10.4488	3
-18.5038	-26.6261	3
-20.8840	-24.5043	3
11.8531	-30.1883	4
17.0731	-17.6021	4
15.1248	-17.7141	4
18.8784	-17.7966	4
14.8138	-23.9623	4
7.4492	-29.7447	4
16.6330	-20.1605	4
9.6929	-28.8991	4
16.6532	-7.7268	4
14.6803	-26.2254	4
13.8835	-25.1355	4
17.2400	-7.6301	4
12.4911	-26.1994	4
13.7023	-21.6336	4
14.1551	-21.5707	4
13.0390	-24.4989	4
11.3108	-25.7153	4
12.2205	-22.8830	4
11.4673	-25.9941	4
9.6872	-26.9890	4
14.2193	-24.1111	4
12.5487	-21.5515	4
12.7075	-28.5502	4
11.5404	-27.2563	4
15.3215	-14.6312	4
14.5282	-15.0341	4
13.5118	-22.0032	4
18.1711	-7.6202	4
11.7782	-29.2485	4
14.7212	-27.9166	4
13.9291	-24.8539	4
15.7617	-13.2168	4
15.5849	-15.8846	4
12.7077	-28.3379	4
12.2754	-30.1016	4
13.1509	-26.9144	4
15.9714	-24.8647	4
18.1905	-20.5221	4
15.6962	-25.5734	4
18.0000	-17.5904	4
13.6519	-23.2338	4
13.8087	-29.2291	4
17.3285	-20.2224	4
12.5734	-27.2004	4
15.2581	-27.1653	4
14.1995	-22.1657	4
9.3441	-29.0200	4
10.2734	-27.3765	4
14.1809	-26.2067	4
14.5391	-27.9583	4
-6.5841	25.9230	5
-8.8872	24.7920	5
-14.5107	20.5491	5
-8.7697	22.1850	5
-3.0041	22.1249	5
-17.8324	16.9066	5
-7.8810	22.1517	5
-16.5283	17.8721	5
-6.7721	23.4289	5
-16.5707	21.9191	5
-15.0708	20.9740	5
-4.3336	25.3444	5
-7.1345	24.4686	5
-14.6201	19.8100	5
-16.4988	17.9163	5
-11.0789	20.3215	5
-4.6827	25.0078	5
-18.6527	19.2885	5
-3.3832	24.4731	5
-10.9466	19.9599	5
-6.3062	23.5088	5
-4.9067	22.5055	5
-16.0447	19.9430	5
-8.4597	22.8837	5
-9.7382	22.7667	5
-17.1034	19.8840	5
-13.8838	16.2010	5
-13.4336	15.4881	5
-5.8771	22.0895	5
-15.1387	14.9273	5
-16.4235	16.3854	5
-8.7522	24.2532	5
-9.5557	24.1350	5
-5.9180	24.3821	5
-16.5340	16.4306	5
-16.3779	20.8712	5
-14.0507	19.3384	5
-16.5350	19.4248	5
-16.7384	23.0967	5
-5.5866	25.4465	5
-5.4712	24.0844	5
-13.7211	18.0967	5
-5.3366	21.5454	5
-4.0486	23.7978	5
-8.9788	23.1233	5
-11.9956	20.6595	5
-6.0233	23.0776	5
-7.7462	25.0386	5
-13.9278	17.6157	5
-15.7895	19.2807	5
4.8742	-0.6244	6
-9.5465	-18.6763	6
3.4202	3.2511	6
-1.8113	0.1489	6
-9.4419	-19.3081	6
3.6143	-1.5933	6
1.7712	2.6003	6
-0.0442	3.4144	6
-3.4135	1.4715	6
-11.1233	-20.4212	6
2.0361	2.1873	6
-12.5118	-17.6727	6
-11.6532	-24.4272	6
-2.1604	1.0319	6
-12.0296	-24.1820	6
3.3415	0.3091	6
-12.1524	-20.0794	6
-12.6824	-17.4168	6
-1.3311	2.4310	6
5.1895	2.5150	6
-7.6109	-22.4212	6
-8.7063	-18.5281	6
0.3411	1.6995	6
3.3967	-0.0345	6
-8.1713	-21.0291	6
4.1589	-0.8538	6
-12.6479	-19.4986	6
-4.2938	0.1161	6
-12.8012	-16.5237	6
0.3143	1.2108	6
-1.0280	1.7873	6
-13.4303	-16.5876	6
-10.4264	-18.4203	6
-12.6240	-15.5465	6
-8.3236	-22.5995	6
3.7449	1.0080	6
-12.0793	-21.8151	6
-12.0025	-20.1822	6
1.2245	0.5045	6
-10.9698	-24.5183	6
1.4852	0.0747	6
3.3644	1.1062	6
-12.8094	-23.4737	6
3.2350	0.1293	6
-0.9766	0.7758	6
-3.6597	1.0690	6
-0.0220	4.0883	6
3.7110	1.1245	6
-12.9785	-23.8564	6
-12.1364	-23.8274	6
17.0716	3.9663	7
19.3961	8.8235	7
24.7844	5.9140	7
22.4629	7.0124	7
24.7448	11.7924	7
24.0843	-1.8969	7
20.7676	8.8416	7
24.6225	7.4066	7
22.4286	-2.3818	7
19.9229	8.5394	7
23.4547	10.6592	7
19.2738	1.8319	7
19.4121	2.1667	7
27.0117	5.9397	7
23.7524	7.1360	7
24.4905	11.8869	7
19.7147	-1.5030	7
22.7399	11.0034	7
25.9597	10.6183	7
21.8955	7.7799	7
19.8286	-0.7203	7
19.4921	0.8415	7
23.7857	10.6875	7
27.0862	7.6553	7
24.1128	9.2128	7
27.1199	7.1121	7
26.2339	5.6348	7
19.1694	3.4755	7
27.5823	6.6336	7
23.6648	12.1316	7
2.8797	5.2609	7
20.8009	7.8739	7
21.7983	9.6533	7
24.2598	5.9975	7
18.7787	2.0365	7
27.6549	6.4798	7
22.0665	-3.3811	7
25.4248	5.9315	7
22.6461	12.0816	7
26.7145	11.5123	7
24.3769	10.3795	7
18.5998	-1.8224	7
29.1018	8.5627	7
21.6861	7.3934	7
25.0984	6.1973	7
24.0398	4.9928	7
20.4332	0.6229	7
23.4679	11.4555	7
27.3603	6.3448	7
16.8260	3.5479	7
-13.5572	6.2679	8
-0.6662	12.5388	8
-16.8847	1.8988	8
-27.5799	-2.2401	8
-10.4761	8.7962	8
-27.3857	-8.9219	8
1.6255	20.3157	8
-16.7619	2.2982	8
-11.3526	4.9063	8
-17.4821	2.7924	8
-25.2559	-1.7748	8
-4.6725	14.4251	8
-25.1805	-3.0346	8
-11.2490	6.3673	8
-11.5265	5.4197	8
-2.4937	15.2492	8
-16.5653	5.8940	8
-10.4792	8.3360	8
-15.2723	5.4391	8
-15.3275	4.8128	8
-13.3988	7.4606	8
-25.4308	-2.7973	8
-26.0738	-3.2821	8
-16.9562	5.5085	8
-15.5728	5.9394	8
-25.6079	-4.1068	8
-25.7655	-6.8035	8
-28.7404	-9.3098	8
-16.8828	3.9218	8
-11.5662	4.0383	8
-26.5265	-7.0544	8
-26.9347	-8.6916	8
-16.6395	3.9293	8
-10.6713	7.7270	8
-27.0267	-2.2595	8
-26.1436	-6.2487	8
-13.8338	6.8185	8
-9.9743	8.8763	8
-26.1198	-5.7200	8
-25.5931	-1.6128	8
-12.0434	4.1560	8
-27.7597	-2.8982	8
-29.4241	-4.3233	8
-26.2470	-7.5192	8
-16.1115	4.8447	8
-11.7387	4.6456	8
-27.9555	-9.1140	8
-26.6499	-1.8379	8
-29.0640	-4.0479	8
-29.1019	-9.3505	8
-25.4531	12.0116	9
-24.4912	1.7400	9
-29.8830	0.7157	9
-29.5182	2.8988	9
-23.0681	8.6414	9
-25.1999	13.0367	9
-26.3268	11.0482	9
-22.2888	10.3756	9
-30.1203	1.7749	9
-26.8683	8.9301	9
-25.5219	3.1248	9
-24.9664	8.9710	9
-22.9641	9.6133	9
-24.0133	10.0486	9
-23.1134	8.8607	9
-25.2400	1.6962	9
-22.0679	9.2392	9
-27.5389	0.7522	9
-30.5610	2.8429	9
-29.1014	1.5231	9
-26.4184	1.1469	9
-24.9768	2.5321	9
-27.2845	1.6935	9
-24.2979	8.0017	9
-27.1851	11.5188	9
-25.7166	13.4889	9
-28.0714	7.9955	9
-28.6478	6.2641	9
-29.7372	3.9553	9
-23.8529	9.2033	9
-24.4871	2.4234	9
-27.4236	7.6242	9
-25.9183	12.7941	9
-24.0436	3.2284	9
-28.7707	2.2935	9
-25.5276	11.1032	9
-27.7762	11.3712	9
-28.3504	6.5756	9
-26.8845	8.9278	9
-31.1378	1.5332	9
-24.6196	12.5830	9
-24.3710	1.2829	9
-30.1203	1.7749	9
-24.6609	13.3240	9
-28.7246	1.3812	9
-23.0387	10.2041	9
-23.1879	2.1984	9
-23.5764	11.0030	9
-26.1135	7.9846	9
-28.5312	2.6821	9
15.8694	5.0893	10
5.2840	20.0549	10
10.9868	17.4776	10
9.9986	22.9432	10
4.1583	14.1059	10
11.1535	22.6476	10
5.7615	23.6309	10
10.3480	22.2437	10
-26.2946	5.8939	10
9.5761	-23.4113	10
8.0208	-9.8351	10
12.1163	21.6356	10
9.1140	-10.5467	10
6.8603	19.2414	10
9.0518	16.7443	10
9.7052	18.7257	10
6.7987	20.4318	10
5.9659	18.3193	10
-21.7208	-0.3785	10
6.6322	18.2306	10
9.5885	20.0497	10
7.6206	21.0413	10
9.8881	20.3161	10
7.0800	17.9686	10
8.9407	20.5249	10
13.5379	21.6859	10
4.2239	14.2291	10
-22.9138	-0.5361	10
10.3668	22.5952	10
9.6055	21.1079	10
-2.3697	21.6872	10
8.2384	23.5034	10
20.5816	-12.5198	10
9.1618	21.5504	10
5.9559	23.8829	10
7.5242	21.6857	10
-22.0905	-0.3267	10
10.1196	21.5035	10
7.4903	18.3382	10
4.0693	17.5020	10
6.4061	16.7127	10
10.9672	18.4664	10
6.6803	21.9337	10
9.0360	22.5505	10
11.9015	19.1350	10
9.9141	20.9205	10
4.7447	-6.8361	10
9.0026	20.1083	10
9.0716	21.4243	10
-20.5895	-0.3250	10


==> chapters/data/tsne-train-embedding-classicNet5DO-mp5.csv <==
x	y	classId
-1.8309	-5.9601	0
-0.3234	-8.9564	0
8.4915	-16.5836	0
2.8730	-10.7216	0
4.9885	-10.7284	0
6.5032	-9.2724	0
6.9270	-8.2464	0
4.9858	-10.0002	0
9.3263	-16.4097	0
2.5067	-13.9389	0
5.5426	-7.5458	0
-3.9136	-7.4968	0
3.9948	-8.2071	0
-1.0938	-7.9194	0
5.1990	-12.0552	0
6.8436	-9.1690	0
4.2360	-7.7110	0
3.5317	-13.8012	0
1.4938	-9.4072	0
2.6778	-14.5140	0
1.2798	-9.2366	0
-0.6410	-9.1130	0
4.7389	-8.7956	0
5.7126	-13.1635	0
-0.9448	-5.5195	0
-0.8416	-7.4654	0
-1.2844	-8.0790	0
3.8170	-8.7745	0
10.8011	-13.1865	0
2.4081	-13.7048	0
5.6077	-10.3366	0
8.8882	-7.5579	0
3.1676	-12.3211	0
-1.5596	-7.5008	0
2.7770	-13.8433	0
8.4350	-17.3863	0
7.8922	-12.0618	0
4.5363	-8.0110	0
9.0611	-12.6458	0
3.3732	-13.1554	0
2.2600	-10.2137	0
9.1287	-15.8811	0
5.8207	-11.1744	0
9.4740	-16.3159	0
8.6072	-8.0448	0
3.0721	-12.4746	0
4.1811	-11.8183	0
6.4522	-5.9125	0
6.2415	-8.6020	0
10.7577	-10.5721	0
-2.9154	24.1828	1
0.1604	27.4436	1
0.8625	26.1264	1
-1.4533	23.1054	1
3.3791	25.0167	1
-2.6788	24.3891	1
2.6749	24.6249	1
1.0223	25.8498	1
-3.3493	22.6019	1
-3.4416	-10.6885	1
-1.7184	23.7327	1
0.4624	26.1359	1
-1.3081	15.6523	1
2.2341	27.0488	1
-0.1469	24.1864	1
-3.1403	-11.5302	1
0.5971	21.5829	1
-0.0106	16.0109	1
-0.1440	25.6844	1
1.1993	27.9864	1
0.7610	26.1134	1
-3.8280	-10.7530	1
-0.4366	15.3934	1
3.5760	23.5852	1
-3.1935	-11.7571	1
-2.6567	23.7201	1
0.2301	28.0429	1
-1.5336	22.3611	1
-2.2556	24.3834	1
-2.4916	23.1217	1
-0.6905	23.6314	1
-1.1002	22.7279	1
-0.0950	28.7376	1
0.4288	20.8477	1
0.7919	27.5311	1
-2.8460	26.0741	1
-2.4908	22.7014	1
2.3297	23.7846	1
0.7399	21.8688	1
-1.7449	26.5723	1
-3.7315	-11.3821	1
-0.8660	23.4087	1
-4.1170	-10.5115	1
0.9260	26.6857	1
-1.4823	14.7696	1
3.9671	23.1171	1
-2.0449	25.5342	1
-2.0439	25.1283	1
3.2704	24.8269	1
-0.7717	16.0316	1
-30.3024	-1.9136	2
-28.4913	-3.2764	2
-31.1687	-3.3939	2
-25.1249	-2.6762	2
-30.5846	-4.6501	2
-29.3448	-5.2645	2
-29.6672	-2.3891	2
-26.9547	-9.9516	2
-32.6307	-5.1162	2
-31.6156	-5.0164	2
-31.6423	-4.0999	2
-25.5128	-7.0660	2
-25.4904	-9.4907	2
-24.9757	-13.0051	2
-33.0145	-3.4456	2
-31.6765	-4.1152	2
-26.6566	-9.7429	2
-29.7064	-1.0363	2
-25.4688	-11.5620	2
-25.4667	-10.1548	2
-34.2408	-5.2046	2
-27.4375	-8.0591	2
-29.1281	-1.5334	2
-17.4236	4.1165	2
-33.6215	-5.5249	2
-31.7997	-5.6737	2
-27.4938	-2.3320	2
-30.3490	-1.6172	2
-24.3968	-4.1169	2
-24.9730	-3.1651	2
-24.8981	-13.4709	2
-26.6855	-0.9481	2
-26.5847	-1.1637	2
-31.0148	-2.2595	2
-28.2668	-1.8788	2
-29.5589	-1.4458	2
-30.3044	-7.2575	2
-29.2488	-4.2431	2
-27.8246	-3.4034	2
-26.2174	-4.3974	2
-25.0655	-8.8685	2
-28.8253	-2.2167	2
-24.1686	-4.3763	2
-25.0851	-0.7931	2
-28.1061	-3.4668	2
-29.2595	-4.6597	2
-32.1665	-3.8616	2
-26.6859	-7.8100	2
-24.0019	-3.9881	2
-26.2192	-1.2909	2
-14.5134	-15.0862	3
-13.2922	-17.2267	3
-12.0307	-14.5491	3
0.8094	-19.5600	3
-7.7201	-17.9622	3
-14.3949	-14.6095	3
-12.1121	-18.6511	3
-8.9060	-15.2399	3
-10.7461	-11.9351	3
-8.9007	-13.7355	3
0.3808	-20.0861	3
-10.8105	-16.9525	3
-11.8223	-15.8430	3
4.4441	19.5341	3
-7.4642	-16.7154	3
-0.1172	-20.0323	3
-14.2751	-16.1408	3
-12.2175	-18.3160	3
-8.5600	-16.5812	3
-12.4021	-18.2901	3
1.1697	-19.4369	3
0.2830	-20.8107	3
-11.3082	-15.7909	3
-11.6398	-11.3853	3
-9.9278	-11.1761	3
-11.3136	-15.1040	3
-0.3849	-19.5373	3
1.1782	-20.2168	3
0.0175	-20.7264	3
-7.6735	-9.3785	3
1.3423	-19.6150	3
-11.1053	-16.6968	3
-16.7200	-14.4162	3
4.9984	20.5815	3
-9.2954	-12.4782	3
-4.6078	-16.3135	3
-13.9968	-15.0011	3
-15.6943	-16.6061	3
-15.7320	-14.9109	3
-8.9348	-16.4314	3
-9.0090	-14.1623	3
-10.0113	-15.6613	3
-13.1541	-15.2762	3
-13.8387	-18.3891	3
-10.5443	-17.5147	3
4.9508	20.0239	3
-15.2996	-16.2885	3
-0.5604	-19.1445	3
-12.9091	-18.0662	3
-10.4370	-17.4289	3
-11.6631	0.2201	4
-12.0645	9.0681	4
-11.4886	8.2711	4
-12.2477	9.6082	4
-8.9570	0.3743	4
-13.0029	2.0028	4
-9.3944	6.9641	4
-14.6881	2.4747	4
-6.7865	5.7722	4
-8.5232	1.5105	4
-8.0416	2.5548	4
-6.3967	6.1046	4
-9.9962	2.2126	4
-12.0081	4.7602	4
-12.8319	5.0275	4
-8.0434	0.9312	4
-7.6476	0.3329	4
-11.1725	3.0970	4
-13.7557	1.6370	4
-12.1222	0.7949	4
-8.5587	3.9491	4
-11.6123	5.5385	4
-7.4582	0.5522	4
-11.0789	1.5167	4
-16.4167	5.6135	4
-15.7448	6.5000	4
-13.9436	5.3681	4
-6.6531	5.8802	4
-12.3308	-0.6748	4
-9.4140	1.8239	4
-8.5329	3.3896	4
-16.3747	5.6440	4
-16.0001	7.5642	4
-10.5477	-0.0307	4
-12.7441	1.1319	4
-8.6426	-1.2875	4
-8.4325	1.5875	4
-9.7266	7.5170	4
-9.0801	3.0079	4
-13.1884	8.2143	4
-12.0749	3.6339	4
-7.6970	1.5956	4
-11.5494	7.6443	4
-8.2918	0.9916	4
-9.0384	3.5350	4
-12.3427	5.5088	4
-12.8838	1.3435	4
-12.5827	0.8942	4
-7.9621	2.5955	4
-8.5105	-0.2705	4
14.3483	9.0356	5
15.9034	7.8168	5
14.9570	1.0978	5
12.1813	5.0835	5
13.1735	10.9544	5
14.7399	-3.2231	5
14.1459	4.6013	5
15.2646	-1.0938	5
14.0447	8.9459	5
12.1876	0.3205	5
12.6765	-1.4590	5
15.6456	10.0890	5
14.0318	10.1225	5
12.9228	0.3452	5
15.7406	-0.2233	5
9.6451	2.1851	5
15.2346	9.3601	5
11.3760	1.2252	5
15.1230	11.4692	5
10.0645	4.8100	5
13.1065	9.0166	5
13.7350	8.2253	5
13.5615	0.0804	5
14.0488	4.6805	5
13.2880	4.9839	5
13.7606	-0.4542	5
17.2741	1.6184	5
15.4901	3.1335	5
12.9735	7.9300	5
15.9875	2.7686	5
13.3008	-1.9819	5
15.2506	5.8418	5
13.3686	8.3135	5
14.3222	10.4271	5
14.8824	-1.0070	5
12.5441	0.6215	5
11.3517	1.5797	5
13.2288	-0.2776	5
14.1936	-0.0642	5
15.0180	10.5271	5
13.3563	10.1669	5
14.6457	3.0294	5
12.2091	7.7851	5
14.6887	10.2055	5
14.1854	5.5030	5
11.5521	2.6008	5
13.2992	7.5550	5
15.5451	6.3504	5
14.4663	2.6039	5
12.9073	2.4508	5
-23.3801	-23.0696	6
-17.0619	-26.5447	6
-25.5115	-22.0671	6
-23.9341	-18.2190	6
-17.4761	-25.2500	6
-22.6912	-24.6724	6
-25.3197	-20.6828	6
-25.5175	-19.8365	6
-23.0098	-17.9453	6
-17.8523	-25.5460	6
-22.6039	-22.4023	6
-18.5995	-26.7868	6
-15.3094	-23.2621	6
-23.3326	-18.3236	6
-13.9989	-25.1233	6
-24.3481	-22.9093	6
-19.9359	-27.7454	6
-19.2004	-26.1179	6
-22.7333	-19.6289	6
-25.2447	-22.5917	6
-16.7109	-24.3444	6
-17.5867	-25.4675	6
-24.7363	-21.7324	6
-24.5706	-21.4848	6
-17.6880	-23.2424	6
-22.8010	-23.7003	6
-19.1873	-26.6100	6
-23.3624	-16.7869	6
-20.0198	-27.4846	6
-22.5498	-22.2054	6
-23.3904	-17.3035	6
-20.2535	-27.6868	6
-16.7308	-27.2953	6
-20.8436	-27.4522	6
-17.2202	-23.7042	6
-24.8167	-22.8163	6
-16.5188	-25.3291	6
-17.6836	-26.4404	6
-23.0114	-20.2066	6
-14.5302	-24.3874	6
-22.2701	-20.5698	6
-24.8102	-23.0125	6
-14.4879	-25.9698	6
-23.0870	-24.0080	6
-23.1682	-21.6509	6
-22.8612	-17.6342	6
-22.9605	-21.2114	6
-24.1585	-23.3636	6
-14.4423	-24.6827	6
-14.3302	-25.4111	6
-16.7250	21.2622	7
-21.2740	17.1259	7
-20.8134	21.9670	7
-20.7904	18.5230	7
-26.5374	17.8213	7
-13.9941	19.1177	7
-21.9080	17.4477	7
-22.2359	20.8993	7
-15.3795	19.7219	7
-21.6616	16.0488	7
-23.5820	18.0513	7
-18.4267	20.0056	7
-17.6180	20.5848	7
-23.7900	21.9965	7
-22.2798	19.9785	7
-25.4019	19.3562	7
-16.4009	15.2113	7
-23.8107	17.6137	7
-26.5073	21.7968	7
-21.4724	20.5108	7
-16.2308	18.0824	7
-17.4740	19.8641	7
-23.5450	18.0339	7
-24.4263	21.6997	7
-22.2614	20.8279	7
-23.4685	23.1361	7
-23.3418	21.6539	7
-16.1917	22.5354	7
-25.5584	21.2573	7
-26.3815	18.7280	7
-20.6342	15.1706	7
-23.0678	17.9626	7
-22.9729	17.5868	7
-22.0411	22.2568	7
-16.7767	21.2599	7
-25.4701	22.4391	7
-11.4146	21.2150	7
-23.0495	21.6369	7
-24.2381	18.6631	7
-24.7562	21.3365	7
-24.9518	18.2226	7
-18.1890	19.0559	7
-25.4571	21.3799	7
-20.8393	19.7872	7
-22.9466	22.5563	7
-20.7702	21.6341	7
-15.1230	19.9389	7
-26.1891	19.0610	7
-22.6804	22.9887	7
-16.5594	21.9530	7
17.5486	-19.5777	8
24.4750	9.1799	8
15.0495	-22.2905	8
18.0925	-25.7407	8
19.8031	-14.5971	8
23.9267	-21.1074	8
24.5205	9.0167	8
14.3004	-19.0760	8
17.4078	-16.5213	8
13.0307	-21.9235	8
18.6938	-24.1100	8
24.1391	8.4401	8
19.3931	-23.9268	8
18.4295	-15.8122	8
16.9221	-17.9705	8
24.6523	7.9749	8
13.6892	-21.2621	8
19.6043	-13.9837	8
13.6415	-21.0450	8
15.3114	-22.5012	8
16.8592	-20.9886	8
16.7937	-23.1722	8
18.2182	-23.2680	8
15.4866	-20.1278	8
15.7167	-19.9847	8
20.2678	-23.2267	8
21.6255	-21.4437	8
25.0107	-19.1174	8
13.8155	-21.9254	8
17.6097	-17.7984	8
21.4529	-22.1670	8
24.0040	-21.7171	8
16.3163	-20.6831	8
19.3068	-15.2548	8
18.2021	-25.4095	8
20.2126	-22.0132	8
15.7052	-18.3751	8
19.8345	-13.6947	8
20.1031	-22.2990	8
18.5703	-24.6648	8
17.2985	-18.3958	8
17.8064	-26.2655	8
17.6377	-26.8529	8
21.4387	-21.7710	8
14.3007	-20.6879	8
17.1773	-17.0341	8
23.6520	-20.4134	8
18.0821	-25.5085	8
14.1578	-26.0251	8
25.2509	-17.5989	8
28.6658	-11.4217	9
28.1634	-5.1491	9
24.3261	-5.0623	9
24.4487	-6.7746	9
31.3470	-9.3822	9
29.4909	-11.8466	9
27.8154	-12.2740	9
32.1900	-9.1806	9
23.3776	-5.0066	9
28.8324	-9.4063	9
28.1019	-6.3642	9
29.9970	-8.2015	9
31.4474	-8.7492	9
30.6600	-8.7970	9
31.5849	-9.4811	9
27.7652	-5.7002	9
31.7686	-8.0992	9
25.8867	-5.3811	9
23.4597	-4.8561	9
23.9698	-6.2017	9
26.7828	-4.6417	9
28.9682	-5.7690	9
26.0706	-4.3492	9
30.0038	-9.3699	9
27.4812	-11.4618	9
29.8397	-11.3450	9
27.8770	-8.5084	9
26.5555	-8.1612	9
25.0844	-7.8242	9
30.7492	-9.7493	9
29.1778	-5.6484	9
27.4770	-9.2875	9
29.8559	-12.1974	9
28.9603	-3.8279	9
23.2863	-5.7655	9
28.0314	-10.9317	9
26.9096	-11.1408	9
27.1137	-8.6426	9
28.9304	-8.3831	9
22.8623	-6.7494	9
29.0455	-12.3061	9
28.5774	-4.9938	9
23.6454	-7.2023	9
29.2108	-11.1684	9
23.2353	-6.0460	9
30.9877	-8.0808	9
29.2177	-4.7768	9
31.3452	-10.5792	9
28.8315	-9.4064	9
24.3744	-5.9058	9
15.9864	22.2706	10
24.1884	21.7539	10
21.4048	23.9134	10
21.0991	19.1847	10
23.0729	16.5662	10
18.8390	17.2302	10
23.4196	20.3421	10
17.5479	20.2578	10
31.3017	-5.3493	10
16.4830	13.4169	10
10.4713	16.6957	10
16.7771	21.7677	10
10.2365	16.7269	10
21.9324	18.9449	10
17.7287	18.4236	10
16.1679	20.2302	10
21.4628	19.7661	10
20.9675	17.3374	10
24.4740	15.3820	10
19.7275	17.9479	10
19.7346	18.9665	10
21.0140	21.6510	10
18.9808	20.1620	10
24.1961	16.6816	10
18.7973	19.3512	10
16.5067	22.2580	10
23.7650	19.5247	10
26.9477	15.7306	10
19.3892	18.4155	10
18.5712	21.7517	10
13.9479	14.5092	10
23.3477	20.3556	10
8.3130	19.3370	10
18.9396	20.8136	10
21.2040	19.6474	10
19.0233	20.7376	10
23.9878	18.6249	10
19.3862	21.6650	10
19.2141	18.4245	10
16.8778	18.1449	10
21.4457	16.7453	10
18.1843	23.4572	10
21.6774	21.2045	10
21.2713	19.2281	10
19.4580	23.8583	10
22.2188	21.1472	10
24.1229	16.0887	10
22.2555	21.4694	10
20.4884	20.9334	10
25.9521	17.3078	10


==> chapters/data/tsne-train-embedding-tinyNet-module0.csv <==
x	y	classId
-6.0968	1.6915	0
-18.9250	3.1839	0
0.3543	-18.2121	0
-20.1642	1.0344	0
-27.3248	-9.2644	0
-19.9648	-17.9419	0
-20.3729	-18.2846	0
-27.8606	-10.8082	0
-0.0997	-18.5781	0
-10.0418	-1.9830	0
-27.1123	-10.5978	0
-18.6006	0.3745	0
-31.2943	-11.3684	0
-12.0200	3.9674	0
-28.8797	-8.6729	0
-19.2976	-18.0442	0
-30.8636	-12.3624	0
-9.8146	-2.1013	0
-20.2134	2.7349	0
-8.2201	-2.7841	0
-18.7058	3.2745	0
-13.7528	2.9924	0
-32.1821	-11.4260	0
-29.2338	-9.3269	0
-12.7487	4.7528	0
-12.7121	3.9061	0
-12.4434	0.7194	0
-31.3125	-10.9795	0
-30.2513	-7.0624	0
-8.6095	-2.1258	0
-27.5865	-8.9604	0
-16.5745	-18.4413	0
-21.8657	0.4587	0
-12.2917	1.2153	0
-8.7043	-2.5031	0
0.8103	-17.7460	0
-30.3418	-7.0210	0
-30.4919	-12.3589	0
-24.6925	12.4081	0
-21.3340	0.8421	0
-20.4971	0.5148	0
-0.2579	-18.6802	0
-27.7655	-8.7962	0
-1.2221	-19.2418	0
-16.4978	-18.4213	0
-21.0808	0.9606	0
-28.9082	-9.4342	0
-20.6658	-16.7458	0
-18.5954	-17.7386	0
-24.7090	12.4189	0
-1.3101	-2.5729	1
-5.6493	-6.7863	1
-4.6874	-8.1505	1
-1.7049	-4.5328	1
-12.6645	-14.3506	1
-3.3153	-4.1051	1
-13.3078	-12.9923	1
-3.8679	-7.6870	1
-11.5469	-1.0536	1
-17.1251	1.9098	1
-1.6610	-5.4798	1
-6.2433	-6.8091	1
1.2492	9.9558	1
-8.9376	-10.4544	1
-2.8711	-7.2316	1
-15.5132	2.2742	1
2.9852	-9.1803	1
1.7066	11.2953	1
-4.4449	-7.6277	1
-6.7248	-7.4447	1
-5.5027	-9.9790	1
-17.1952	2.2649	1
-9.2583	5.3695	1
-14.4675	-12.1199	1
-15.3697	2.1194	1
-0.9807	-7.8687	1
-6.9635	-9.8803	1
-0.6699	-2.6080	1
-2.9763	-3.8123	1
-0.8750	-2.9593	1
-0.4566	-5.2594	1
-0.0703	-3.0996	1
-7.5109	-7.5530	1
2.8164	-7.8935	1
-8.3290	-10.1930	1
-5.8453	-9.5926	1
-1.3238	-3.9811	1
-13.5075	-12.7919	1
2.5783	-6.1369	1
-6.5196	-9.0214	1
-16.3357	2.8713	1
-1.4917	-7.2116	1
-17.0403	1.2929	1
-5.1609	-8.0274	1
0.4629	9.2674	1
-15.0284	-13.1808	1
-3.7839	-5.5837	1
-3.0755	-4.3267	1
-12.7290	-14.1868	1
-10.2433	4.5685	1
-19.0888	-29.6950	2
-19.4114	-30.3617	2
-20.3779	-24.7405	2
-13.7569	-29.7524	2
-21.7312	-27.5689	2
-15.2781	-26.4841	2
-19.6309	-31.9713	2
-16.3429	-23.0311	2
-22.1633	-24.3000	2
-21.4315	-26.4667	2
-19.8463	-26.3332	2
-17.6764	-24.6635	2
-15.4937	-23.5452	2
-26.7148	-6.6671	2
-21.4521	-23.5877	2
-21.4249	-23.8663	2
-14.2125	-24.3935	2
-21.3987	-32.0720	2
-24.7733	-8.6688	2
-14.1095	-23.4278	2
-23.4604	-24.6279	2
-18.5855	-22.9409	2
-22.2324	-30.9067	2
-4.4618	4.8719	2
-21.5678	-25.7629	2
-21.2326	-25.0529	2
-22.0474	-29.6612	2
-20.4326	-31.0911	2
-12.5291	-29.4137	2
-14.5621	-29.9094	2
-25.4529	-7.0117	2
-17.5487	-31.1560	2
-16.9545	-28.1026	2
-20.5701	-28.5259	2
-20.6344	-32.1856	2
-20.9910	-30.1211	2
-15.0706	-25.6411	2
-21.4427	-28.7812	2
-19.1258	-28.2028	2
-19.6457	-23.1188	2
-19.0338	-23.4513	2
-20.3430	-31.7488	2
-11.9262	-29.6118	2
-16.8063	-29.2647	2
-21.3366	-30.6104	2
-19.0500	-28.0547	2
-20.3502	-27.7056	2
-18.0640	-24.4630	2
-12.0297	-29.0218	2
-17.1715	-30.4032	2
-19.8083	-5.0966	3
-19.0243	-3.8584	3
-15.4986	-4.2938	3
-24.3897	-20.8148	3
-26.0465	-3.7518	3
-19.1533	-9.9365	3
-15.9119	-7.4838	3
-22.4322	-5.6807	3
-7.8853	21.1104	3
-10.1574	17.6643	3
-25.2173	-21.2573	3
-20.0120	-7.8894	3
-16.8897	-5.0517	3
-4.4715	-1.0793	3
-25.1737	-3.9696	3
-25.2591	-22.0695	3
-17.9585	-4.8572	3
-16.5544	-7.4418	3
-21.8478	-6.3344	3
-16.0894	-7.6381	3
-24.2031	-20.0362	3
-26.1360	-18.6612	3
-19.5442	-5.8476	3
-8.5250	17.7428	3
-9.1322	18.1147	3
-20.7753	-3.7437	3
-24.6793	-22.1544	3
-24.8832	-18.8698	3
-26.2614	-18.7608	3
-8.0922	16.8345	3
-24.5227	-19.8676	3
-20.3346	-6.5543	3
-10.5807	-4.8143	3
-5.3352	-0.2575	3
-8.2722	17.2685	3
-24.7356	-4.1355	3
-19.2299	-9.9774	3
-17.5681	-3.0841	3
-17.4877	-1.3976	3
-23.7698	-4.9735	3
-22.7810	-6.8345	3
-19.6872	-5.8925	3
-21.8169	-3.1044	3
-16.5744	-6.3154	3
-18.6742	-6.6971	3
-6.0261	2.9953	3
-18.4909	-4.5656	3
-24.2130	-21.4702	3
-17.9718	-6.3712	3
-19.4260	-6.1292	3
-20.3873	8.1505	4
-3.9934	6.5986	4
-4.0285	7.0982	4
-3.0193	7.1974	4
-13.6002	9.7194	4
-10.6166	8.2965	4
-18.2601	5.8703	4
-9.1896	8.4301	4
5.1529	2.2449	4
-14.9373	8.7453	4
-16.6121	9.7783	4
-0.8652	6.7687	4
-18.7415	12.0720	4
-11.8949	12.8960	4
-12.1295	13.4704	4
-15.5512	9.3130	4
-11.9743	8.3872	4
-10.7903	11.3087	4
-16.0893	7.1345	4
-16.2018	11.9023	4
-14.5672	8.2467	4
-10.3981	12.3370	4
-17.8677	9.6163	4
-17.6309	7.3160	4
-3.0454	3.7358	4
-2.9151	3.5205	4
-11.9055	12.6110	4
4.9875	0.4793	4
-19.9497	9.0288	4
-18.0092	9.8395	4
-13.8234	7.5165	4
-2.4400	4.7227	4
-2.4388	4.2223	4
-19.0401	9.5733	4
-20.3218	7.8133	4
-18.1675	10.4406	4
-14.3672	10.1343	4
-4.9629	8.7280	4
-14.6668	8.4798	4
-3.3737	6.2492	4
-12.0154	11.4422	4
-16.1057	6.4738	4
-5.8552	7.5549	4
-12.9507	11.7505	4
-17.6566	8.0623	4
-13.1891	12.7859	4
-10.3697	8.2787	4
-15.8243	11.7639	4
-13.8320	9.6777	4
-18.1444	10.4681	4
21.5540	6.1372	5
20.7646	7.9483	5
-30.2276	8.8107	5
15.9477	7.1774	5
-17.4081	16.4923	5
-33.6352	7.3236	5
16.9882	4.8632	5
-33.0132	8.5580	5
18.0062	3.7499	5
-33.5883	4.1427	5
-30.8658	6.6914	5
18.5067	8.8005	5
19.9962	4.8551	5
-27.8267	8.8377	5
-30.7840	8.1707	5
-2.8718	12.5826	5
18.4321	8.5118	5
-33.6285	5.2218	5
14.5474	8.6304	5
-2.7884	12.5245	5
18.3777	4.2173	5
16.0611	2.1979	5
-29.5952	9.4900	5
15.4680	6.0259	5
16.7270	7.7239	5
-30.2922	10.1231	5
-35.4119	8.6036	5
-35.2177	9.3133	5
16.5167	2.5776	5
-34.9968	8.5350	5
-33.4690	7.3742	5
20.7574	7.9214	5
20.4636	8.8922	5
19.5615	4.8049	5
-33.9850	8.1786	5
-33.2262	5.3759	5
-27.8130	9.5657	5
-29.9094	10.2155	5
-29.1107	8.1758	5
20.0492	5.4877	5
19.7621	4.9270	5
-32.7426	10.7603	5
16.0218	1.9793	5
15.1434	8.2312	5
16.4316	7.4027	5
-30.3614	5.5300	5
17.6885	3.2777	5
20.2852	7.4052	5
-32.3549	10.2329	5
-29.3664	8.4513	5
-3.3278	-25.4019	6
-26.1983	-13.5409	6
-6.0822	-26.6725	6
-6.8378	-20.6116	6
-25.6797	-14.0737	6
-1.6703	-24.0712	6
-7.2762	-25.6818	6
-8.1235	-25.7276	6
-7.5374	-20.1572	6
-29.2026	-16.4399	6
-4.5446	-23.1757	6
-32.3377	-15.5300	6
-21.6048	-14.3657	6
-8.1158	-20.6911	6
-22.7260	-11.5701	6
-4.0308	-26.3222	6
-30.0694	-16.3953	6
-32.6203	-15.4721	6
-8.8743	-23.2820	6
-5.1935	-26.8783	6
-23.9605	-16.3099	6
-25.0265	-13.3619	6
-4.9884	-23.7269	6
-4.3621	-25.6133	6
-24.8985	-14.0085	6
-2.0826	-25.3688	6
-30.7114	-16.3968	6
-8.2541	-19.1004	6
-33.4705	-14.8416	6
-6.1650	-24.4777	6
-8.7079	-23.2758	6
-34.5959	-14.0850	6
-26.4814	-13.2787	6
-34.4853	-14.1665	6
-24.4040	-15.9014	6
-5.0186	-25.1423	6
-28.7224	-16.1047	6
-29.9477	-16.6715	6
-6.7035	-24.2345	6
-22.4182	-11.9943	6
-6.4852	-23.4223	6
-4.0035	-24.0553	6
-23.5888	-11.6442	6
-2.4477	-23.8955	6
-5.4681	-23.1747	6
-7.5124	-20.4792	6
-6.2042	-24.8942	6
-2.8868	-25.3359	6
-23.7262	-14.2022	6
-23.0654	-12.7593	6
5.9668	-19.7061	7
14.5149	-17.6995	7
16.9641	-23.8962	7
16.0528	-21.7899	7
18.8522	-14.0107	7
1.5976	-28.5493	7
15.0435	-18.5916	7
18.4055	-23.8320	7
-5.6077	-13.7251	7
14.8796	-18.7401	7
19.5779	-15.7831	7
8.5436	-24.3126	7
7.9985	-25.3798	7
18.1606	-21.4378	7
14.2542	-23.4134	7
21.4797	-14.3099	7
4.3660	-27.1372	7
20.6127	-15.7828	7
21.9955	-17.0022	7
14.3855	-22.7716	7
4.5454	-26.9276	7
7.0556	-24.8483	7
18.7739	-16.3503	7
20.3440	-18.3110	7
18.1325	-16.4136	7
19.4817	-19.7204	7
18.4801	-23.4543	7
6.2140	-21.7822	7
18.1478	-21.4544	7
19.4247	-13.7310	7
8.5851	16.6186	7
17.6373	-17.9131	7
17.6184	-17.6106	7
17.4168	-22.4714	7
7.2284	-21.3514	7
19.5627	-19.0798	7
-7.1588	-15.8109	7
19.3395	-20.8822	7
21.1270	-15.0489	7
20.1283	-19.5998	7
19.8897	-14.4733	7
3.9784	-27.7749	7
22.1634	-17.4996	7
14.1159	-22.4800	7
18.9319	-21.5263	7
16.5139	-23.2702	7
6.4542	-25.0552	7
20.6720	-14.1206	7
19.2306	-20.0749	7
5.9860	-19.7690	7
-40.3029	6.7673	8
-13.4064	23.2400	8
-39.5838	0.6711	8
-37.9764	16.5218	8
-16.9026	18.8478	8
-19.0075	21.8461	8
-9.2366	21.3042	8
-39.8490	0.2832	8
-41.1987	8.0424	8
-41.1797	0.9778	8
-36.0951	14.7802	8
-13.3778	20.1284	8
-37.3110	14.4508	8
-39.8490	8.0052	8
-40.9975	8.5373	8
-9.9386	19.6397	8
-42.3410	2.1505	8
-17.3089	18.6309	8
-42.5917	4.7616	8
-42.3572	0.4157	8
-39.9643	5.3231	8
-36.9698	14.6221	8
-37.8038	14.9768	8
-42.5463	4.2074	8
-40.4867	4.3995	8
-38.1418	14.1428	8
-38.9323	11.5108	8
-20.6717	21.4519	8
-41.0492	0.8419	8
-41.9788	7.5702	8
-39.7813	11.5126	8
-18.6043	21.9617	8
-41.5308	1.8548	8
-17.7276	18.3923	8
-37.3910	16.1493	8
-39.2109	12.1377	8
-39.0629	5.8543	8
-16.6966	18.1441	8
-39.1903	12.5646	8
-36.0298	15.2056	8
-42.1316	8.0869	8
-38.7260	15.8875	8
-40.5795	14.7017	8
-39.5576	11.0858	8
-43.1889	2.1000	8
-41.3819	7.6829	8
-19.6313	21.7182	8
-36.8571	16.0859	8
-40.7188	14.6546	8
-21.1566	21.3767	8
-28.8823	21.5815	9
-35.3935	13.1984	9
-33.5839	20.0796	9
-35.0642	20.8885	9
-23.2445	24.0046	9
-28.6467	20.3089	9
-30.5616	21.3390	9
-23.9325	25.1509	9
-36.1933	18.7166	9
-25.7247	16.9340	9
-33.7919	14.5027	9
-23.4725	21.2560	9
-23.9798	23.9585	9
-24.1326	22.6218	9
-24.7755	23.7369	9
-35.1074	13.9378	9
-25.1606	24.5703	9
-35.1341	17.7259	9
-36.1933	18.7167	9
-35.5453	20.0572	9
-34.4261	17.1615	9
-34.4742	13.0280	9
-34.1395	18.0679	9
-24.5665	21.5586	9
-31.3223	22.0930	9
-28.0428	20.2264	9
-27.1315	17.2527	9
-28.8903	16.6151	9
-34.5021	21.6448	9
-25.3866	22.9217	9
-35.0328	12.4933	9
-27.1127	16.2387	9
-29.1496	19.9142	9
-34.9259	15.0352	9
-34.7947	20.0230	9
-30.0550	22.6472	9
-31.7932	22.1999	9
-27.9602	16.6588	9
-25.4909	18.2905	9
-36.8407	20.6578	9
-29.2028	20.6438	9
-34.0919	13.4251	9
-35.8349	21.4737	9
-28.1890	20.9453	9
-35.8261	20.6168	9
-24.5955	23.4623	9
-36.4656	13.2563	9
-22.9635	22.8389	9
-25.7250	16.9342	9
-34.8525	19.4913	9
1.6803	-11.6703	10
-27.7530	3.9231	10
-27.2127	1.2171	10
6.2212	17.9101	10
-32.6115	16.3811	10
5.9667	15.8802	10
-33.6102	-3.9646	10
4.6216	16.3139	10
-27.2905	-0.5972	10
-9.1417	14.3348	10
-6.9315	0.8895	10
4.3841	17.8632	10
-6.4575	0.1087	10
-2.8559	18.8185	10
-13.3681	19.5330	10
-25.5149	2.9397	10
-29.5975	-3.3750	10
-5.2339	20.3980	10
-32.5254	-5.9060	10
-1.5372	18.8986	10
0.9156	19.6148	10
-0.3885	19.3438	10
0.6486	18.5709	10
-4.1620	17.8574	10
7.2884	17.3338	10
7.9676	18.6692	10
-30.8029	-5.1306	10
-32.9918	-4.5773	10
6.5612	17.0399	10
3.6436	19.5586	10
-6.9384	5.2273	10
2.1885	16.1771	10
-5.7032	-1.7082	10
6.9585	18.1423	10
-25.3895	6.3202	10
5.5962	18.6620	10
-31.7097	-6.7082	10
5.2396	16.9228	10
-5.8195	18.3838	10
-31.3126	-1.2991	10
-2.4250	21.7273	10
-26.5683	1.7291	10
-26.0545	5.1108	10
7.1036	17.7373	10
5.1155	20.0056	10
-30.1115	-3.6443	10
-21.3824	3.3526	10
-25.3649	4.8351	10
3.7818	18.7734	10
-27.3844	0.3764	10


==> chapters/data/tsne-train-embedding-tinyNet-module1.csv <==
x	y	classId
1.3258	-3.1686	0
-13.2380	-2.8358	0
-17.1668	21.3706	0
-22.3528	7.1767	0
-26.0406	10.1701	0
-24.8168	14.1562	0
-25.1511	14.3050	0
-24.9848	11.3437	0
-17.6128	20.9236	0
-20.2881	7.5735	0
-25.3713	11.6289	0
-21.2373	1.8408	0
-29.2304	8.6508	0
-10.7628	1.8039	0
-26.1277	8.6645	0
-24.1116	14.6236	0
-29.4663	9.6546	0
-20.1646	7.4203	0
-15.0323	-5.2365	0
-18.6845	6.8491	0
-14.0380	-4.3731	0
-12.5521	0.1226	0
-29.8220	8.1944	0
-26.7937	8.5399	0
-12.4469	1.2315	0
-13.2253	2.0413	0
-11.6237	2.0809	0
-29.0020	8.3588	0
-29.5168	-23.7189	0
-19.0628	6.4459	0
-25.7684	9.7885	0
-21.5845	14.7729	0
-23.7519	8.0884	0
-10.9361	1.3912	0
-19.1404	6.8156	0
-16.7629	21.7528	0
-29.5136	-23.6769	0
-29.1938	9.9063	0
-28.1033	-26.3001	0
-23.0347	8.0445	0
-22.8994	6.9932	0
-17.7127	20.8194	0
-25.7149	9.5722	0
-18.5375	20.2482	0
-21.5114	17.1503	0
-23.1367	7.7370	0
-26.6734	8.8979	0
-25.1104	12.9469	0
-23.6047	14.1481	0
-28.0959	-26.3226	0
2.7209	13.8828	1
0.0767	18.3014	1
-0.7591	17.2045	1
2.0856	14.5192	1
-10.4665	6.5163	1
3.6702	14.5644	1
-10.5774	7.7269	1
-0.6059	16.5032	1
-3.9288	3.2839	1
-16.5409	1.4631	1
1.1303	13.9322	1
-0.5886	18.6104	1
8.9147	-3.0153	1
-5.3437	18.6552	1
0.1511	15.7163	1
-15.1884	1.2045	1
-1.5210	13.4904	1
9.9543	-3.2076	1
-1.1318	16.8144	1
-1.1443	19.1203	1
-2.6989	17.1386	1
-16.5255	1.5439	1
-8.7130	3.1849	1
-13.0062	6.4573	1
-15.0938	1.2766	1
-1.4654	13.5496	1
-3.4358	18.1709	1
3.5420	13.2693	1
2.4806	15.4403	1
3.0853	13.2093	1
2.0715	17.0214	1
2.3253	13.0801	1
-2.0778	19.6477	1
-2.9284	11.0283	1
-4.9493	18.5750	1
-2.5286	17.5631	1
2.7044	14.5751	1
-11.0510	8.0482	1
-3.2721	10.2002	1
-2.4055	18.2898	1
-15.7786	1.9340	1
-0.4405	14.3932	1
-17.3801	1.9059	1
-1.1130	17.5379	1
10.4371	-4.0272	1
-12.2269	6.4562	1
1.4494	15.7763	1
3.3889	15.5046	1
-9.4633	8.1975	1
-8.3616	4.1075	1
-21.8800	26.3838	2
-21.6285	27.0115	2
-25.9188	22.6458	2
-21.2938	22.2489	2
-24.8286	26.4752	2
-24.3933	20.3140	2
-20.8632	28.5714	2
-27.0330	18.6826	2
-26.9586	23.4202	2
-25.5051	25.3371	2
-24.5412	24.1039	2
-27.0107	20.5008	2
-25.6789	18.9682	2
-25.7146	6.5965	2
-25.3441	23.4326	2
-25.8574	23.4891	2
-25.8697	18.6166	2
-22.0471	29.6250	2
-23.0407	11.7570	2
-26.2369	18.4270	2
-27.9808	24.4432	2
-28.6839	21.3304	2
-23.3678	29.0989	2
0.4407	4.5987	2
-25.9841	24.9644	2
-26.4404	24.1324	2
-23.6116	27.9266	2
-21.7602	28.0662	2
-21.4197	20.8736	2
-21.1992	23.0070	2
-26.0506	5.6695	2
-19.7507	26.9318	2
-20.1854	25.2398	2
-23.3269	26.2341	2
-21.4891	29.2346	2
-22.7847	27.7255	2
-24.1839	19.7923	2
-23.8594	27.0208	2
-22.6423	25.1765	2
-28.5142	22.1337	2
-28.1630	21.5717	2
-21.6625	28.6759	2
-21.2436	20.3134	2
-18.8424	25.2973	2
-22.7475	28.5169	2
-22.7447	25.0647	2
-23.9770	25.6830	2
-27.3282	20.8801	2
-21.5331	20.2898	2
-19.6781	26.2096	2
-26.1825	2.8806	3
-26.1080	-0.8194	3
-24.7946	-1.9902	3
-28.9396	15.1557	3
-30.4728	-4.7790	3
-29.4210	3.3925	3
-27.4688	-4.7260	3
-30.5615	-0.8508	3
1.8267	-5.3092	3
3.8202	-6.8777	3
-29.4380	16.4891	3
-29.2766	-1.6160	3
-25.7161	-0.3329	3
3.2765	-0.9724	3
-31.3251	-5.3603	3
-29.0051	16.3519	3
-25.0652	1.1484	3
-27.3656	-4.0396	3
-29.8979	-2.7552	3
-26.7309	-3.5814	3
-29.2087	12.1002	3
-27.4980	12.2151	3
-29.2659	-1.7954	3
2.0993	-6.9665	3
2.5689	-7.8657	3
-27.7181	1.9907	3
-29.8392	15.3159	3
-28.4718	12.9664	3
-27.7595	11.9527	3
3.6168	-7.4400	3
-28.1541	13.6040	3
-29.0829	-0.8332	3
-22.0733	3.3458	3
2.7422	-0.5863	3
5.6376	-6.1442	3
-31.4792	-5.2742	3
-29.4606	3.3157	3
-25.3210	0.3916	3
-23.3866	2.9113	3
-30.9312	-3.8846	3
-31.3700	-0.8347	3
-29.7242	-1.3052	3
-27.6401	2.1978	3
-26.2414	-2.1076	3
-27.6492	-0.8389	3
2.9041	-0.6346	3
-25.2122	1.2401	3
-29.8659	14.8848	3
-27.8875	-0.9091	3
-28.8112	-1.3737	3
-10.2662	-5.9688	4
-1.8158	2.1685	4
-2.5004	2.1975	4
-2.3668	3.0667	4
-5.0454	-3.1551	4
-6.4153	0.5451	4
-8.3401	-7.5714	4
-6.4370	2.0706	4
6.7531	6.6940	4
-6.8970	-3.3470	4
-5.1239	-2.5928	4
5.0245	4.5798	4
-6.9619	-1.0829	4
-3.5149	-5.9357	4
-4.0417	-6.3776	4
-7.2647	-4.6544	4
-8.1598	-4.9443	4
-3.0489	-4.7287	4
-8.2655	-5.8363	4
-9.3312	-2.6700	4
-7.7504	-4.1690	4
-1.7567	-5.2165	4
-7.9603	-2.6348	4
-8.0698	-6.6120	4
0.4865	2.4547	4
1.4450	3.2854	4
-3.5036	-5.7973	4
5.2985	4.3173	4
-10.0156	-5.1832	4
-8.3453	-2.5293	4
-6.0678	-3.5366	4
-0.2031	1.6338	4
-1.5444	3.0368	4
-9.8181	-4.2466	4
-10.4295	-6.0694	4
-7.3947	-2.1790	4
-4.6336	-3.5303	4
-3.3663	0.3816	4
-5.5007	-2.7816	4
-1.6272	2.5798	4
-3.0086	-3.5652	4
-11.5760	-3.5327	4
-3.1112	1.6843	4
-6.6235	-3.6260	4
-6.8719	-4.9710	4
-3.9339	-5.9335	4
-6.3535	0.6488	4
-9.3819	-1.7408	4
-7.6839	-3.8769	4
-6.0481	-3.2929	4
20.7460	-5.0654	5
22.3258	-4.4089	5
-18.9142	-16.1679	5
24.1852	-5.8949	5
-1.7232	-15.0097	5
-20.5718	-13.0455	5
24.0491	-6.3301	5
-21.0683	-15.2550	5
23.1095	-6.4692	5
-17.9460	-12.7483	5
-19.2914	-14.6506	5
18.9350	-6.2641	5
24.1805	-7.9798	5
-16.4729	-15.9018	5
-19.6426	-16.0850	5
-14.4114	-20.8710	5
18.9927	-6.2865	5
-18.9243	-12.9825	5
18.5806	-9.0230	5
-14.3579	-20.8939	5
23.3346	-7.4930	5
21.7334	-9.4893	5
-17.9833	-16.8433	5
23.6841	-6.2861	5
24.0483	-4.3887	5
-18.7821	-17.2791	5
-23.2043	-14.5539	5
-23.5333	-14.6705	5
22.0373	-9.1806	5
-23.4025	-15.0896	5
-21.5522	-15.2064	5
22.3082	-4.3873	5
22.7899	-3.7013	5
23.0024	-8.0620	5
-21.9389	-15.2855	5
-18.7643	-13.3957	5
-16.2882	-16.5251	5
-18.2625	-16.9462	5
-17.7823	-15.4424	5
20.7626	-6.9563	5
22.0551	-7.5353	5
-21.6243	-18.0207	5
22.1553	-9.7648	5
18.9408	-8.8062	5
23.7420	-5.0011	5
-21.1518	-19.1178	5
21.4607	-6.7921	5
22.2762	-5.2328	5
-21.4400	-17.6453	5
-17.9127	-15.7348	5
-10.5161	14.6941	6
-19.5608	-3.1394	6
-12.3522	16.8360	6
-15.1937	11.9687	6
-17.0086	-5.0845	6
-9.6340	13.0456	6
-13.7397	16.4273	6
-14.4800	16.7240	6
-15.9304	11.7343	6
-21.3469	-6.6017	6
-12.3753	13.2795	6
-24.0066	-8.1364	6
-20.0336	-0.9528	6
-16.2219	12.4212	6
-21.7954	-3.2374	6
-10.9764	15.6436	6
-21.7644	-7.1359	6
-24.4115	-8.2888	6
-16.0855	14.5620	6
-11.6142	16.6982	6
-17.2952	-4.6862	6
-18.5985	-1.6025	6
-12.5496	13.9291	6
-11.4113	15.1660	6
-17.9190	-5.3951	6
-9.4269	14.3132	6
-22.4627	-7.2894	6
-16.8843	11.2072	6
-25.4172	-8.0411	6
-13.3701	15.0662	6
-15.8455	14.5618	6
-26.5602	-8.4546	6
-17.5543	-3.6143	6
-25.1710	-6.4437	6
-18.4407	-5.0244	6
-12.1191	15.1745	6
-21.2828	-5.7221	6
-21.9452	-6.8434	6
-13.8276	14.8321	6
-19.6904	-2.3018	6
-13.6620	14.1837	6
-11.5861	13.8970	6
-21.4563	-2.3619	6
-10.3139	13.2899	6
-13.2291	13.4036	6
-15.7884	12.0340	6
-13.0919	15.3203	6
-10.1495	14.5264	6
-20.8089	-2.0023	6
-20.2258	-2.9501	6
3.4732	24.6171	7
15.1679	16.0382	7
16.5878	21.7640	7
15.4725	22.2319	7
18.6705	13.7749	7
-12.4131	27.0959	7
15.6183	16.9794	7
18.9127	21.6855	7
-9.4735	30.5948	7
15.3551	17.0283	7
19.3196	15.3407	7
10.0717	24.6515	7
7.9291	23.6246	7
17.3368	20.7030	7
15.1039	20.0039	7
20.8263	14.1002	7
-11.6112	25.8485	7
20.1501	15.6567	7
21.3996	16.5262	7
15.2019	20.8031	7
-11.2921	25.8864	7
8.8369	23.1177	7
18.5769	15.7300	7
20.5865	18.2958	7
17.9323	15.4244	7
19.9248	18.9937	7
18.8668	21.5903	7
4.2394	23.1282	7
17.9517	21.0515	7
19.3698	13.4471	7
12.7849	-12.9556	7
17.5161	16.8453	7
17.6129	16.6894	7
16.7241	22.0249	7
6.3846	24.0936	7
19.6186	18.1151	7
-7.5282	24.4061	7
18.9374	20.4738	7
20.6250	14.8334	7
19.2063	19.2358	7
19.6013	14.3406	7
-11.9769	25.3129	7
21.5699	17.0712	7
15.8805	20.7424	7
17.7790	20.1615	7
17.3927	22.2585	7
8.7549	22.4337	7
20.1709	13.9516	7
19.1721	20.0731	7
3.4486	24.4671	7
-7.4562	-18.5492	8
1.1083	-11.9275	8
-12.3524	-17.2881	8
-25.6207	-18.4001	8
-4.3996	-13.8794	8
-13.2459	-9.6195	8
4.2682	-10.4598	8
-12.2693	-17.4295	8
-7.7954	-15.8448	8
-11.1604	-18.6569	8
-25.8130	-16.3076	8
-2.3127	-9.8059	8
-27.4701	-18.1367	8
-6.4861	-15.1305	8
-7.3444	-15.8486	8
-1.3312	-9.8057	8
-10.1386	-20.0578	8
-4.9598	-13.9557	8
-10.5549	-20.3682	8
-9.7639	-19.8909	8
-7.3305	-18.4407	8
-26.5843	-17.2522	8
-27.1878	-17.2041	8
-8.7850	-18.9967	8
-7.4369	-18.1556	8
-27.5282	-16.8844	8
-27.2596	-13.4349	8
-12.5659	-10.8243	8
-11.4264	-18.4760	8
-8.6249	-15.2585	8
-26.5381	-13.3254	8
-13.4141	-9.2943	8
-10.8396	-19.9273	8
-5.3292	-14.1690	8
-25.7782	-18.6945	8
-27.0488	-14.0177	8
-6.3712	-18.9894	8
-4.5218	-13.3718	8
-27.1010	-14.4635	8
-25.0040	-19.1451	8
-8.6104	-15.7264	8
-26.4731	-17.6662	8
-29.0062	-14.5851	8
-26.6141	-12.9772	8
-10.9483	-20.3205	8
-8.0855	-15.3989	8
-12.9475	-10.1325	8
-26.5651	-19.5760	8
-29.2560	-16.1298	8
-12.3754	-11.2179	8
-16.2026	-28.4259	9
-26.7489	-22.9740	9
-18.2421	-23.3496	9
-19.5993	-23.3262	9
-12.1516	-31.4162	9
-15.4267	-27.5719	9
-17.0398	-26.6707	9
-11.1988	-31.9124	9
-20.2674	-24.2657	9
-21.8999	-28.9485	9
-24.8731	-21.7018	9
-14.8420	-32.3004	9
-12.4080	-32.1689	9
-13.4043	-31.5266	9
-12.8860	-32.8723	9
-26.8642	-23.3206	9
-11.9164	-33.2601	9
-22.3090	-22.9440	9
-18.9641	-24.2417	9
-20.0288	-22.4641	9
-23.0248	-22.3543	9
-26.0849	-21.8646	9
-21.9099	-21.9735	9
-15.0688	-31.2994	9
-17.8885	-27.0862	9
-15.5511	-26.9753	9
-21.1132	-27.8678	9
-21.6984	-26.0844	9
-19.6303	-25.1890	9
-13.7005	-32.3927	9
-25.4135	-22.3594	9
-22.1091	-27.6761	9
-16.0237	-27.6700	9
-27.7689	-20.5269	9
-19.1023	-22.0291	9
-17.6896	-28.3315	9
-18.3144	-26.8051	9
-21.6206	-26.9716	9
-20.5775	-29.3462	9
-20.9685	-23.4346	9
-15.3228	-28.1975	9
-26.5745	-22.3975	9
-20.2674	-24.2657	9
-14.8710	-27.5199	9
-20.0288	-21.8534	9
-12.1512	-31.4161	9
-25.3690	-20.0428	9
-12.8532	-30.3706	9
-21.8999	-28.9485	9
-19.1913	-22.4693	9
4.6055	-22.3512	10
3.1201	-19.2342	10
2.4602	-18.7761	10
11.6278	-15.7029	10
4.2462	-20.2147	10
11.1570	-18.2853	10
0.3537	-22.7114	10
10.4740	-17.9066	10
-23.9822	-19.6657	10
2.0459	-14.3377	10
2.9309	-2.2825	10
9.0437	-17.5886	10
2.3709	-1.9868	10
5.0176	-19.9038	10
3.8124	-14.6050	10
5.7454	-17.1973	10
2.8410	-21.4608	10
8.5480	-21.4783	10
-0.4003	-21.8894	10
6.3344	-22.6862	10
5.2884	-21.1128	10
8.5079	-18.7509	10
6.5223	-20.5466	10
4.0855	-19.7246	10
12.0054	-14.9351	10
13.0959	-15.7938	10
3.5210	-21.3615	10
-23.6182	-18.5684	10
10.9107	-15.0108	10
7.9197	-17.3018	10
0.1317	-19.5549	10
7.3770	-19.7868	10
5.1414	-2.8869	10
11.8061	-14.4913	10
6.8842	-18.7463	10
9.5949	-16.1505	10
-0.5114	-21.6657	10
10.6113	-17.0700	10
4.6903	-18.5224	10
3.0929	-22.7055	10
7.4646	-22.4876	10
1.5117	-16.7967	10
8.0983	-18.1211	10
12.3172	-14.8452	10
4.8600	-16.6350	10
4.6288	-20.2822	10
0.5327	-20.7965	10
6.7662	-18.5285	10
8.3119	-18.2245	10
-0.1710	-16.6808	10


==> chapters/data/tsne-train-embedding-tinyNet-module2.csv <==
x	y	classId
-15.4569	-5.5230	0
-14.6151	9.4502	0
-12.4703	-29.6504	0
-27.5994	2.3248	0
-28.4833	-1.7836	0
-25.6285	-18.9157	0
-25.8754	-19.1466	0
-28.2998	-3.4589	0
-13.0315	-29.7744	0
-29.2522	3.8930	0
-28.0719	-3.2035	0
-25.9272	-8.1515	0
-31.0498	-3.4282	0
-18.5017	-5.5320	0
-29.8905	-1.3655	0
-24.8864	-19.3728	0
-30.6049	-4.2408	0
-28.9550	3.8498	0
-13.8275	8.7792	0
-28.4104	5.1114	0
-14.6564	9.6104	0
-19.0707	-5.4944	0
-31.9626	-3.6747	0
-29.8950	-0.7919	0
-18.7976	-7.3183	0
-18.7665	-6.6126	0
-17.9971	-5.5835	0
-31.1631	-3.0542	0
-31.0142	0.4625	0
-27.9625	4.5314	0
-28.7821	-1.6087	0
-14.1303	-28.0227	0
-28.9582	1.5142	0
-17.8544	-5.1157	0
-28.3378	4.5822	0
-12.0933	-29.6475	0
-31.0147	0.3421	0
-30.4053	-4.1490	0
-33.7102	0.1184	0
-28.6157	2.0999	0
-27.5372	1.7917	0
-12.9104	-30.0490	0
-28.7921	-1.2592	0
-13.7246	-30.0209	0
-14.0621	-28.1425	0
-28.3205	1.7974	0
-29.6111	-0.7401	0
-25.7762	-17.8357	0
-24.7369	-18.7656	0
-33.8785	1.4210	0
-3.8097	-6.4483	1
-7.8737	-10.8214	1
-6.7229	-10.2340	1
-3.9635	-7.4863	1
-11.3303	-5.0819	1
-5.1463	-6.1113	1
-10.4359	-5.7728	1
-6.2942	-9.6518	1
-1.6094	2.5442	1
-25.0486	3.1326	1
-3.0230	-7.5240	1
-7.3196	-11.2216	1
15.6661	-4.8134	1
-11.4825	-9.3427	1
-5.3469	-10.2093	1
-24.1556	2.7197	1
-1.6015	-11.5113	1
15.5207	-8.6622	1
-7.0145	-9.5513	1
-8.7637	-10.8631	1
-8.2633	-8.8457	1
-25.1255	3.3897	1
-19.6614	-11.2804	1
-11.3592	-4.3054	1
-23.8638	2.7034	1
-3.0359	-10.4460	1
-9.6935	-9.2943	1
-3.5895	-5.4721	1
-4.8957	-7.7048	1
-3.4085	-5.9040	1
-4.0574	-9.5148	1
-2.8592	-6.3381	1
-9.7293	-10.8792	1
-1.3770	-11.0397	1
-11.0726	-9.4012	1
-8.3547	-9.1923	1
-4.3696	-6.9021	1
-9.8964	-5.1708	1
-1.6352	-11.5547	1
-8.7924	-9.7576	1
-24.3007	3.6946	1
-3.5524	-8.4145	1
-25.0503	4.2412	1
-7.2790	-10.0648	1
15.5794	-6.0443	1
-11.7052	-3.3260	1
-6.0791	-7.8561	1
-5.7259	-6.7133	1
-8.7604	-5.6389	1
-19.3267	-10.4270	1
-24.7101	-26.3475	2
-24.4319	-27.2026	2
-22.2793	-22.5357	2
-21.2624	-31.0774	2
-22.2521	-26.5290	2
-17.2009	-25.8608	2
-24.2265	-29.5205	2
-17.5681	-23.1038	2
-21.4071	-22.9270	2
-21.9427	-24.5146	2
-22.7737	-24.2704	2
-19.3446	-24.1207	2
-15.8422	-23.1802	2
-28.2363	-0.0083	2
-23.1972	-23.0154	2
-22.6041	-23.0110	2
-16.0025	-22.8961	2
-25.6275	-28.9342	2
-14.7188	-22.4566	2
-16.3393	-22.6456	2
-21.1529	-21.2910	2
-18.3072	-22.9810	2
-25.6951	-27.9869	2
-20.5247	-25.8518	2
-21.5444	-24.2367	2
-21.4783	-23.3181	2
-22.9372	-28.1311	2
-24.7949	-28.0273	2
-20.3377	-31.3142	2
-21.8519	-30.6159	2
-32.8215	-12.2772	2
-21.0043	-28.5433	2
-20.0312	-27.6689	2
-23.6321	-26.2845	2
-24.9584	-29.2185	2
-23.5709	-28.0452	2
-16.9830	-25.7859	2
-23.1864	-27.0467	2
-24.2490	-25.1945	2
-18.1711	-25.0756	2
-15.1266	-25.5086	2
-24.6501	-28.7309	2
-19.8555	-31.7470	2
-19.4321	-28.2849	2
-23.7639	-28.6298	2
-23.9988	-25.1172	2
-22.9775	-25.7573	2
-19.2297	-24.3128	2
-19.7815	-31.1674	2
-20.5265	-28.4573	2
-30.0263	-8.1938	3
-29.4881	-9.7194	3
-24.6699	-11.3936	3
-20.7407	-3.5781	3
-30.9939	-16.0947	3
-32.7732	-8.5322	3
-28.4297	-13.7227	3
-31.3896	-13.7204	3
-21.7209	-13.2527	3
-23.5995	-13.6027	3
-23.2313	-1.8645	3
-31.2332	-12.8990	3
-28.0126	-10.5676	3
-5.3063	-0.2832	3
-32.4771	-16.1080	3
-24.3368	-3.9830	3
-28.1934	-9.3938	3
-28.2879	-12.2335	3
-31.5349	-14.0771	3
-28.3636	-13.2512	3
-23.8722	-2.9763	3
-25.3600	-0.3861	3
-30.2992	-11.5842	3
-22.1693	-12.0307	3
-22.1425	-12.9968	3
-31.4533	-9.8962	3
-22.8539	-2.5666	3
-25.9179	-1.1486	3
-25.3030	-0.2743	3
-21.6686	-13.3069	3
-23.6377	-2.8721	3
-30.8614	-12.1517	3
-26.3652	-6.7248	3
-6.2259	-2.7284	3
-23.1765	-13.4437	3
-32.7281	-15.9381	3
-32.7373	-8.6541	3
-28.8111	-8.9925	3
-27.0715	-7.8647	3
-32.3383	-15.0708	3
-25.1515	-14.1169	3
-30.9208	-11.5287	3
-31.6787	-9.5213	3
-28.8127	-12.4588	3
-30.1511	-14.3038	3
-7.4665	-2.8314	3
-28.6217	-9.1608	3
-22.3083	-1.6436	3
-29.0272	-13.5755	3
-30.4812	-9.6474	3
-11.0480	9.6919	4
-0.5228	3.2646	4
-0.3328	-1.0752	4
-0.6666	2.0964	4
-7.0240	4.4345	4
-5.0053	3.8421	4
-8.5429	11.2926	4
-3.9254	2.7607	4
2.0328	-2.3097	4
-11.2698	5.4685	4
-10.8055	3.3458	4
2.8474	-3.2265	4
-11.0250	4.7344	4
-3.8841	7.7324	4
-3.3689	7.5133	4
-10.3345	7.3345	4
-6.8663	8.1738	4
-4.5615	6.2311	4
-7.9509	10.7749	4
-10.9534	7.4180	4
-9.5206	4.0955	4
-3.5925	6.0937	4
-9.5267	8.6863	4
-9.5812	7.7282	4
1.7880	2.1598	4
2.2376	2.2717	4
-4.2926	7.6648	4
5.1962	-4.4456	4
-9.8359	9.5952	4
-8.7158	8.5082	4
-9.5454	5.3117	4
-0.0760	2.9424	4
1.7180	2.4882	4
-6.8113	10.3681	4
-11.3346	9.3672	4
-10.3717	6.7280	4
-9.0539	2.9962	4
1.1430	5.0728	4
-7.0096	6.4779	4
-0.1824	1.1858	4
-4.7331	7.3038	4
-8.0414	6.2967	4
-2.2966	2.0564	4
-8.0059	4.6323	4
-9.9029	1.5011	4
-5.5472	5.9745	4
-4.6309	3.3532	4
-7.5927	8.3707	4
-9.1730	7.4555	4
-9.2268	7.3443	4
20.5194	-1.0051	5
22.5220	-2.2542	5
-8.0554	23.9940	5
23.4585	-1.2928	5
17.3014	2.5044	5
-2.4453	20.8629	5
23.3609	-0.7745	5
-6.3764	27.5466	5
22.4366	0.2225	5
-3.0996	24.0843	5
-1.5865	25.0453	5
19.4469	-0.6588	5
23.8245	-1.0834	5
-5.8227	21.3188	5
-5.9718	23.9381	5
12.0000	-1.2552	5
19.6040	-0.8105	5
-3.0902	24.7363	5
17.8729	1.6384	5
10.9939	-0.1119	5
21.4236	1.2114	5
20.8695	0.4230	5
-7.3418	23.6476	5
23.8160	-1.3048	5
23.8359	-1.0785	5
-7.8694	23.5651	5
-5.4819	29.3371	5
-5.1022	29.2087	5
21.0194	1.6477	5
-5.1484	28.5306	5
-3.9978	26.2921	5
22.4420	-2.5659	5
21.3061	-2.5991	5
22.1008	0.3010	5
-6.1435	25.0468	5
-4.3044	24.3222	5
-5.9327	21.2690	5
-7.7764	23.3993	5
-6.0103	23.4679	5
19.2363	-0.0374	5
20.0984	0.8348	5
-8.3999	25.8919	5
21.9224	2.5754	5
18.3997	1.4140	5
23.9969	-1.0142	5
-1.3467	25.7801	5
21.9759	0.2077	5
20.6114	-1.9716	5
-8.2550	26.2730	5
-5.8066	23.9009	5
-8.1619	-24.4029	6
-20.9961	6.6617	6
-9.6127	-24.0914	6
-11.2290	-19.5932	6
-20.1114	9.2075	6
-6.4776	-25.2124	6
-6.5113	-21.8077	6
-5.8848	-21.4554	6
-11.8089	-18.9941	6
-18.6375	2.1233	6
-9.6649	-21.7397	6
-16.9345	0.9584	6
-20.4911	6.9078	6
-11.2231	-18.3847	6
-20.4796	5.2152	6
-7.0532	-23.6380	6
-18.4352	1.4805	6
-16.3617	0.4465	6
-9.3023	-19.2528	6
-9.5621	-24.4200	6
-20.7792	7.9897	6
-21.7098	6.4297	6
-9.0072	-21.8212	6
-7.5492	-23.6422	6
-19.4219	10.7753	6
-8.2920	-25.5731	6
-17.6302	1.4839	6
-11.9877	-17.5918	6
-15.8314	0.1287	6
-7.6021	-21.7230	6
-9.0581	-19.6313	6
-15.0816	-0.1939	6
-20.1484	8.4978	6
-15.1614	-0.1589	6
-19.6548	10.4515	6
-8.2442	-23.0937	6
-18.5685	2.8138	6
-18.1345	1.8013	6
-8.1091	-21.3251	6
-20.7798	6.7171	6
-7.8406	-20.8850	6
-9.1664	-22.5386	6
-19.2139	4.4222	6
-6.6360	-24.6482	6
-9.2703	-21.1109	6
-11.4689	-19.0538	6
-7.5834	-22.2080	6
-8.3514	-25.0409	6
-18.8038	6.1170	6
-18.7091	4.8546	6
4.9480	-22.3820	7
13.9251	-13.9891	7
12.0792	-21.9078	7
11.8899	-19.5664	7
17.1827	-15.0529	7
3.2515	-16.7609	7
13.6552	-14.9758	7
12.4353	-22.9887	7
-1.9566	-21.9009	7
13.3155	-14.8650	7
16.8230	-16.3144	7
8.2212	-15.9835	7
7.1679	-18.6801	7
14.4174	-21.4108	7
12.9409	-18.9466	7
18.3005	-15.9627	7
5.2247	-16.1765	7
16.0921	-16.4330	7
17.6344	-18.5357	7
12.3452	-18.5178	7
3.9050	-16.2790	7
7.0602	-18.0987	7
16.2900	-16.6188	7
16.2941	-19.7150	7
16.2011	-15.7888	7
15.0310	-20.9251	7
13.0085	-21.6569	7
5.7790	-19.9530	7
15.0149	-21.9417	7
17.6485	-15.1735	7
13.6616	-10.8480	7
14.5592	-17.3805	7
14.3740	-17.5881	7
12.6682	-20.1297	7
3.8429	-20.6366	7
16.8304	-21.9501	7
2.9767	-12.3211	7
13.8945	-21.9419	7
17.2573	-16.9509	7
15.4160	-21.4761	7
18.1345	-17.0447	7
4.7225	-15.8643	7
17.4798	-18.8197	7
11.8130	-18.3708	7
13.2242	-21.5412	7
11.4430	-20.6342	7
7.6141	-17.6379	7
18.4165	-15.5506	7
14.7950	-20.5720	7
4.8283	-22.4272	7
-0.5171	16.5289	8
5.3002	9.9308	8
1.0788	20.8546	8
-13.5238	17.4276	8
-0.5683	12.7071	8
-15.9108	24.2276	8
4.0033	9.4486	8
1.0531	21.2023	8
-3.5501	15.9399	8
-0.1307	20.7496	8
-16.1020	17.1912	8
1.1826	11.1281	8
-15.9394	18.5669	8
-2.2831	14.9219	8
-3.1020	15.8508	8
1.2145	10.9042	8
-0.6007	19.3678	8
-0.8180	13.2821	8
-0.9979	18.3902	8
0.1010	19.5056	8
0.9922	16.4287	8
-15.6564	17.9865	8
-15.1162	18.6538	8
-0.2023	18.0507	8
0.0288	17.1580	8
-15.5785	19.2585	8
-14.6115	21.6365	8
-16.6478	25.4304	8
-0.0614	20.8907	8
-4.5761	16.2508	8
-15.3434	21.6515	8
-15.7208	23.8850	8
0.0004	19.1360	8
-0.9829	13.6236	8
-13.9727	17.9830	8
-14.6832	21.0277	8
0.9792	16.0666	8
-0.2118	12.7466	8
-15.0000	20.6118	8
-15.7067	16.8037	8
-4.1510	16.4795	8
-13.5120	18.5977	8
-10.8596	18.7501	8
-15.1154	22.1589	8
-1.2370	19.7169	8
-4.2316	15.9534	8
-16.2196	24.7688	8
-14.2859	17.4692	8
-10.6117	19.5963	8
-16.9250	25.8124	8
-21.9280	29.4606	9
-17.9117	17.9294	9
-21.5272	20.7384	9
-22.3855	22.0745	9
-15.3900	30.1877	9
-20.9592	29.6363	9
-23.1230	30.3909	9
-16.6912	28.9128	9
-20.8051	21.2408	9
-21.9887	26.6544	9
-19.3384	18.1834	9
-18.2854	29.4448	9
-16.0685	29.7958	9
-15.9451	30.9714	9
-16.7336	29.6131	9
-19.9293	17.1379	9
-15.4996	28.9115	9
-22.4162	18.3800	9
-21.2109	22.1082	9
-23.4694	21.7042	9
-21.4193	18.0987	9
-18.6305	17.2616	9
-21.5742	19.0272	9
-18.0753	30.7102	9
-22.1381	31.2129	9
-21.3247	28.9913	9
-22.4926	25.2409	9
-21.6689	24.0080	9
-22.3163	22.9180	9
-16.9041	30.4313	9
-18.4383	17.9823	9
-21.4624	25.3432	9
-21.4199	30.0204	9
-18.3913	19.0342	9
-22.7389	20.8971	9
-20.9410	31.6363	9
-22.4638	31.4196	9
-21.9401	24.6044	9
-21.9888	26.6609	9
-22.5535	19.9743	9
-20.6864	30.1493	9
-17.9389	17.1754	9
-21.2088	22.1083	9
-20.5742	29.2345	9
-23.6757	20.8790	9
-15.3899	30.1877	9
-18.3951	16.2837	9
-16.9679	31.4086	9
-20.5585	26.6643	9
-22.7309	21.2884	9
11.7129	17.9753	10
9.6080	17.0050	10
9.3105	20.8017	10
15.9323	9.1594	10
9.8017	15.5828	10
15.3462	8.5108	10
6.4319	16.4172	10
15.0256	9.5760	10
-15.3549	14.8713	10
10.4787	9.5664	10
-6.9730	-0.7426	10
14.4218	11.1086	10
-6.8087	-1.7205	10
9.7007	10.1052	10
9.0510	10.9689	10
13.0957	11.3600	10
10.1610	18.4437	10
12.1308	9.8000	10
7.1433	17.1807	10
9.8134	13.6273	10
12.0050	14.5333	10
11.7510	12.4094	10
11.7514	16.8437	10
10.6273	14.0967	10
17.3241	8.4540	10
17.1314	7.5527	10
9.0777	16.1442	10
5.2996	18.6488	10
17.5152	9.6419	10
14.9978	11.0801	10
11.0157	19.9075	10
12.7636	14.0760	10
12.2058	19.0229	10
17.6896	8.8625	10
11.0064	12.9336	10
16.2096	10.2662	10
5.9329	18.4149	10
15.5263	9.5313	10
10.6457	13.7289	10
7.9124	15.4767	10
7.8282	13.0648	10
9.3061	21.4402	10
11.3758	12.5574	10
17.6624	8.4472	10
14.7753	13.4923	10
10.3522	18.1849	10
8.4264	18.6265	10
10.8693	12.0812	10
14.0725	11.9056	10
9.4158	20.3090	10


==> chapters/data/tsne-train-embedding-tinyNet-module3.csv <==
x	y	classId
-9.8765	9.2209	0
-3.1284	-11.6600	0
-15.6497	20.7362	0
-22.1987	-2.8674	0
-26.4079	-2.5197	0
-31.9574	-2.6550	0
-30.8013	-2.5728	0
-28.9632	-0.3772	0
-15.7569	20.1022	0
-20.5916	-3.9942	0
-28.4807	-0.2284	0
-15.5942	9.7182	0
-28.9156	-3.2425	0
-16.5474	-3.2734	0
-26.6289	-1.2221	0
-31.3924	1.1046	0
-29.6264	-2.6759	0
-20.6712	-3.4389	0
-2.5843	-11.9349	0
-19.7840	-2.6653	0
-3.2284	-11.5929	0
-17.0400	-3.3726	0
-30.2276	-3.3352	0
-27.4089	-1.5896	0
-14.9842	6.6780	0
-16.1744	-2.2028	0
-16.0776	-3.4462	0
-28.6696	-3.3431	0
-26.2468	0.4749	0
-19.8475	-3.2898	0
-26.0628	-2.1546	0
-17.8361	19.6436	0
-23.6674	-3.4151	0
-15.7771	-3.4628	0
-19.9794	-3.2325	0
-15.6925	21.2534	0
-24.9306	0.6079	0
-29.7082	-2.1766	0
-26.9340	5.4947	0
-23.2180	-3.1288	0
-22.5906	-2.5124	0
-15.9525	20.6533	0
-26.0668	-1.8354	0
-16.3004	19.5460	0
-16.8434	19.4608	0
-22.9201	-3.4991	0
-27.2397	-1.8964	0
-29.9932	0.5050	0
-31.1482	0.8401	0
-28.3507	2.3887	0
-3.6566	3.1980	1
-7.9001	4.2788	1
-7.7545	5.6837	1
-4.8971	3.9981	1
-8.8318	-2.8414	1
-4.2504	4.3915	1
-7.8001	-1.5720	1
-7.6470	5.5419	1
4.4519	-1.7214	1
-17.7855	-6.3658	1
-3.5012	4.5322	1
-8.5369	5.7350	1
14.3483	15.1596	1
-9.7011	0.7537	1
-6.9673	7.3223	1
-17.3805	-5.5360	1
-5.3352	8.1205	1
14.4546	15.1782	1
-7.5999	5.2839	1
-10.4903	3.9545	1
-9.0934	4.8062	1
-18.4749	-6.2313	1
-13.8868	7.4995	1
-10.3069	-4.1380	1
-17.2582	-5.8939	1
-4.7790	9.5844	1
-9.2248	3.2294	1
-2.1765	3.6096	1
-6.3416	2.2666	1
-2.9067	3.5542	1
-5.5270	6.5872	1
-1.9470	3.1705	1
-10.0882	5.3338	1
-4.4597	9.3980	1
-9.7765	2.0232	1
-7.6030	2.7682	1
-2.8284	3.7423	1
-8.7534	-1.5255	1
-5.3875	11.4506	1
-8.6167	4.4733	1
-18.3160	-6.0043	1
-5.2287	3.1412	1
-18.9747	-6.6145	1
-8.7044	5.7341	1
14.4758	15.1286	1
-9.7316	-3.9596	1
-4.8606	2.9330	1
-2.3308	4.4685	1
-10.4378	-1.2081	1
-11.9767	13.8715	1
-32.9818	7.3977	2
-33.3804	6.6065	2
-33.9822	10.4822	2
-37.0593	3.9750	2
-34.7848	6.6835	2
-29.4450	8.7736	2
-33.5960	5.2231	2
-30.5635	10.9059	2
-34.7955	10.2091	2
-35.2643	7.2857	2
-34.2443	9.0128	2
-31.3495	12.0020	2
-28.3954	12.6634	2
-24.3490	-1.4889	2
-35.6712	10.4208	2
-34.7944	10.8499	2
-30.9358	12.8506	2
-32.5426	4.7978	2
-26.3293	13.1291	2
-27.8339	12.4127	2
-35.1100	11.9787	2
-31.2475	10.8070	2
-33.5054	4.2065	2
-29.8598	15.0728	2
-35.6136	10.0365	2
-34.8512	10.6316	2
-33.3979	7.1497	2
-33.4260	5.8269	2
-37.2514	6.2643	2
-36.3197	3.5786	2
-24.2575	4.5372	2
-34.1669	14.1628	2
-34.0495	14.2696	2
-35.0472	5.0344	2
-32.6103	5.6438	2
-33.9069	2.9001	2
-27.5001	11.5756	2
-35.8055	4.4677	2
-33.7626	8.3856	2
-32.5868	12.0618	2
-31.7216	11.6693	2
-32.1752	5.0021	2
-36.7735	5.2034	2
-35.2806	14.1029	2
-32.8261	6.0953	2
-33.4280	8.1106	2
-35.8402	6.6328	2
-31.6896	10.9210	2
-36.9538	4.8291	2
-33.0748	14.9528	2
-18.7865	4.7670	3
-20.0673	2.8191	3
-16.9684	8.3731	3
-18.4864	-12.3406	3
-22.5004	8.6412	3
-17.3739	5.2484	3
-20.7767	8.1744	3
-24.5542	8.4067	3
-15.0725	12.0538	3
-17.5958	11.1904	3
-18.1489	-12.8012	3
-23.1791	6.0512	3
-19.0161	5.8612	3
-4.6953	-1.4245	3
-24.5271	9.3623	3
-19.6547	-13.4465	3
-19.2586	4.5062	3
-19.9712	6.9309	3
-22.8746	6.6291	3
-20.3661	8.9962	3
-18.9885	-12.9686	3
-19.1823	-12.6231	3
-23.3854	4.8879	3
-14.3128	12.2633	3
-15.0701	11.4818	3
-22.0299	4.1971	3
-18.2823	-12.6560	3
-19.8774	-10.9523	3
-21.4534	-13.3338	3
-15.4008	11.8271	3
-20.1383	-12.0020	3
-22.3485	5.7018	3
-17.1427	2.6943	3
-5.2728	-1.6408	3
-17.1414	11.3461	3
-24.6288	9.2837	3
-17.6188	5.4928	3
-19.7751	2.2766	3
-17.6159	2.9457	3
-24.4372	8.7681	3
-25.0931	6.7535	3
-23.1425	6.3839	3
-21.4974	3.0643	3
-20.4643	6.6960	3
-21.2744	5.3890	3
-4.1404	-2.9295	3
-19.5601	3.9031	3
-19.0395	-13.1781	3
-18.1071	9.1640	3
-22.8941	4.1561	3
1.7432	-11.2219	4
2.4966	0.6540	4
3.2022	1.3818	4
3.4253	0.7700	4
-2.6652	-8.2225	4
5.4247	-6.4982	4
4.0766	-8.3605	4
6.9722	-4.5459	4
10.7504	-1.2126	4
0.2042	-7.8502	4
-1.9508	-5.9798	4
9.4093	-1.1317	4
1.0070	-4.8547	4
3.9781	-3.5960	4
4.3797	-3.0284	4
-0.3021	-8.2092	4
4.2403	-7.1286	4
4.1364	-5.6407	4
3.2810	-8.5566	4
-1.0806	-8.5908	4
-0.4903	-7.5659	4
4.6364	-3.9659	4
-2.4266	-5.1700	4
1.9170	-8.8514	4
5.1347	1.3591	4
5.5868	2.4018	4
3.1274	-4.0376	4
7.5480	-0.3993	4
1.6393	-9.7213	4
0.3358	-9.1816	4
-1.2717	-6.8560	4
4.3423	3.2811	4
5.1690	2.2330	4
0.3877	-9.3293	4
2.7318	-11.2722	4
1.5938	-3.9866	4
-2.1759	-7.3777	4
1.7053	-1.7533	4
-2.7486	-7.2652	4
3.1010	0.6323	4
3.2324	-4.6541	4
-0.9350	-10.8047	4
0.6191	-2.9216	4
-0.6517	-9.1489	4
-1.0583	-7.1648	4
2.9744	-6.8618	4
5.9471	-5.5715	4
1.9734	-6.9367	4
-0.4572	-8.5565	4
-0.6441	-4.0258	4
19.7133	13.5549	5
22.3395	13.4995	5
12.0436	-15.8669	5
22.9136	11.7739	5
20.5874	8.3703	5
12.4726	-19.7664	5
21.0010	11.5364	5
13.3640	-21.8966	5
20.8750	11.8185	5
14.7779	-16.1011	5
15.7232	-16.6997	5
20.7733	10.7689	5
21.0495	12.4363	5
9.9853	-16.3129	5
11.8775	-15.5951	5
15.7066	5.1172	5
18.4615	10.9547	5
14.1780	-18.7816	5
20.3718	8.8931	5
14.6800	3.4776	5
19.8982	11.4221	5
18.8966	12.2015	5
11.4347	-16.0662	5
22.5049	11.9756	5
23.4016	12.5774	5
11.3611	-15.8600	5
13.5243	-20.0515	5
13.0445	-20.8038	5
19.1913	10.2439	5
10.6909	-21.6172	5
13.6201	-20.4375	5
22.6458	13.6368	5
21.9155	13.5772	5
18.9527	9.2673	5
13.7350	-21.6541	5
14.4628	-18.1742	5
9.7794	-15.9184	5
11.9176	-17.0056	5
13.3030	-16.6508	5
18.9983	13.7569	5
18.3344	12.1591	5
13.1752	-23.4006	5
17.7919	11.2710	5
20.9273	10.1411	5
21.4994	12.1054	5
12.6234	-14.3529	5
19.1265	11.2638	5
20.3311	13.6574	5
13.4032	-23.6170	5
12.7770	-16.1603	5
-25.9128	19.9881	6
-11.5870	-12.2583	6
-22.3821	18.6708	6
-23.5111	14.0939	6
-11.8484	-12.8830	6
-25.1041	21.4674	6
-22.0199	18.1232	6
-21.2632	18.1521	6
-23.7559	14.0987	6
-12.4355	-16.0695	6
-24.4403	17.2300	6
-12.3021	-17.3507	6
-11.5732	-8.7667	6
-22.2225	14.4220	6
-15.3568	-13.7393	6
-23.9296	20.2885	6
-13.0584	-16.2399	6
-11.5077	-18.0880	6
-22.1623	15.9699	6
-23.0956	19.0054	6
-10.5430	-12.7785	6
-13.5104	-11.9101	6
-24.0505	16.6584	6
-24.9209	19.3832	6
9.7998	-5.8418	6
-25.9088	20.1589	6
-12.7503	-16.2343	6
-20.9987	13.5601	6
-11.1095	-18.4502	6
-25.6270	17.2159	6
-22.1097	16.4214	6
-10.3172	-19.7028	6
-11.8550	-12.8113	6
-9.9585	-18.9101	6
-9.1811	-11.5829	6
-26.5858	19.3980	6
-12.8070	-15.9086	6
-13.0102	-15.5221	6
-25.2528	16.0389	6
-11.4874	-9.5625	6
-26.0376	17.9581	6
-24.7347	18.4356	6
-14.2889	-12.6939	6
-24.9076	20.7404	6
-24.9614	16.3227	6
-23.7164	15.4755	6
-25.2693	18.1992	6
-26.0805	19.6452	6
-14.5300	-13.7596	6
-14.4042	-13.4391	6
-0.3062	20.9102	7
10.6625	16.9338	7
4.1864	13.6342	7
6.6259	14.8658	7
7.8268	20.1857	7
-2.0923	15.7139	7
8.7104	17.3219	7
2.6245	14.4556	7
-3.7311	14.6526	7
9.7716	17.2039	7
8.1748	18.4807	7
2.8159	18.3791	7
2.6598	18.2925	7
3.8688	11.0666	7
4.7037	16.0479	7
5.9514	19.4224	7
-0.0448	16.8004	7
6.1356	16.4336	7
7.4737	14.5745	7
5.3562	15.6318	7
-0.4316	15.9230	7
2.3544	17.9857	7
6.3557	17.9624	7
5.8235	9.8769	7
8.0140	17.6614	7
5.8777	12.4128	7
4.1134	14.5594	7
2.8340	21.3598	7
5.4723	13.5423	7
6.8762	18.7112	7
15.4241	12.6623	7
6.5332	16.7546	7
7.8301	16.4404	7
3.9415	12.7013	7
-0.4440	21.0154	7
3.8365	11.2429	7
-3.3439	15.3103	7
6.0234	12.3346	7
7.0853	19.1073	7
6.3076	11.9094	7
6.1644	19.8546	7
-1.0919	17.0130	7
7.6258	14.2029	7
4.8035	17.2630	7
5.2126	12.9349	7
3.9109	11.3535	7
1.4431	17.5425	7
5.9090	19.8689	7
4.6431	14.0196	7
-0.9522	20.6762	7
18.7429	-16.0733	8
14.7284	-6.6831	8
22.0502	-19.2129	8
13.1577	-27.8182	8
16.0825	-11.9434	8
7.0729	-20.6725	8
15.3294	-9.0887	8
22.6937	-18.4360	8
17.4836	-21.5196	8
20.3025	-19.0246	8
11.5290	-28.0128	8
14.2715	-9.4707	8
11.5875	-26.8140	8
16.9012	-20.2368	8
17.6050	-21.3102	8
15.0788	-10.5206	8
20.1747	-18.3372	8
16.4534	-12.6477	8
19.3684	-17.1555	8
19.7542	-17.1927	8
20.2171	-15.2024	8
11.8750	-27.2268	8
12.0667	-26.3597	8
19.0572	-15.6748	8
19.3711	-16.1639	8
11.6275	-25.7993	8
9.5508	-22.7670	8
5.9608	-20.6746	8
22.1322	-19.0789	8
16.9901	-22.6163	8
9.0538	-22.6776	8
7.4571	-20.8363	8
20.3448	-18.5056	8
16.6879	-12.9265	8
13.4463	-26.8726	8
9.9698	-23.2453	8
19.2252	-15.0940	8
16.4983	-11.7298	8
10.3455	-23.8293	8
11.8745	-28.2016	8
17.4709	-22.4200	8
12.8129	-26.2881	8
17.1548	-24.0873	8
8.8742	-22.1839	8
19.7984	-18.6753	8
17.2315	-22.2177	8
6.5204	-20.5347	8
13.1862	-27.3156	8
15.7451	-24.7256	8
5.4066	-20.6789	8
-0.1504	-22.6529	9
9.2546	-27.6437	9
5.6214	-28.8873	9
3.6484	-28.3943	9
2.7462	-18.1216	9
-0.2266	-21.6047	9
-1.0374	-23.6593	9
1.1099	-18.1774	9
2.7657	-28.1641	9
2.6475	-23.9535	9
8.7753	-26.0962	9
4.1707	-22.3148	9
2.1201	-17.7346	9
2.4429	-16.9406	9
2.7463	-18.1212	9
8.3424	-27.0691	9
3.2085	-17.2231	9
7.4093	-29.1992	9
4.4049	-27.6492	9
4.0120	-29.1220	9
7.9795	-28.6492	9
10.1862	-26.9376	9
7.0361	-28.1117	9
3.7605	-21.4443	9
-0.0514	-23.7991	9
-0.7637	-22.1914	9
2.8931	-25.0448	9
4.9556	-25.9875	9
3.2797	-27.1484	9
1.9629	-18.8248	9
9.5195	-26.6016	9
3.7257	-24.6275	9
0.3889	-22.0491	9
8.0533	-26.3088	9
4.8490	-28.4961	9
0.7694	-23.2469	9
0.0881	-24.5715	9
4.1926	-25.5463	9
2.6475	-23.9541	9
5.3416	-30.1114	9
0.4468	-21.6236	9
9.7055	-27.6373	9
4.4049	-27.6492	9
-0.7892	-21.6516	9
4.8434	-29.0820	9
1.4675	-17.4481	9
9.4271	-25.9608	9
1.5491	-16.6598	9
3.2515	-23.1417	9
4.0743	-29.6189	9
25.0933	-4.9333	10
28.1723	-10.2840	10
28.6032	-9.6788	10
23.7430	1.6409	10
21.8049	-6.5646	10
25.9185	-0.8579	10
20.3300	-6.8237	10
25.2660	-0.1942	10
11.9514	-29.2535	10
20.2102	-2.0734	10
-3.1932	-2.4883	10
23.5944	-3.5826	10
-3.7433	-2.2933	10
22.8969	-4.6584	10
26.1449	-9.0834	10
21.7786	-2.5035	10
24.1198	-9.1679	10
21.9292	-0.9505	10
21.5164	-5.9250	10
24.7767	-5.7149	10
22.9565	-4.4355	10
23.0260	-4.2739	10
25.6380	-5.0564	10
23.6578	-4.7209	10
24.2782	2.6113	10
25.1382	2.0280	10
22.7385	-6.5510	10
14.7515	-27.4853	10
26.4645	-0.1267	10
24.9838	-4.6169	10
24.2626	-9.4658	10
24.9378	-3.3898	10
21.6312	-9.7181	10
23.9720	2.3303	10
22.4819	-4.2701	10
23.1025	0.9298	10
22.8487	-11.0960	10
24.6199	-1.0415	10
22.4732	-2.4890	10
22.6499	-7.0597	10
19.7125	-3.1797	10
27.2401	-12.3190	10
20.6704	-3.2420	10
24.9229	2.1231	10
26.9402	-4.6200	10
22.7357	-5.1767	10
23.3390	-10.0894	10
21.9746	-0.9403	10
25.3524	-2.3165	10
25.0565	-11.0962	10


==> chapters/data/tsne-train-embedding-tinyNet-module4.csv <==
x	y	classId
-25.6168	-4.2390	0
4.8525	-22.1117	0
-3.0068	-14.3976	0
-0.7164	-25.7355	0
-2.4196	-21.0107	0
-2.7238	-19.3583	0
-1.6776	-20.0747	0
-2.8589	-22.7924	0
-3.5019	-14.6808	0
-4.8648	-21.1427	0
-2.8396	-23.4939	0
-5.6928	-25.3575	0
0.9543	-18.7470	0
-6.3697	-18.1726	0
-0.7853	-22.1259	0
-1.4207	-18.3114	0
0.9762	-18.3091	0
-5.3765	-21.6894	0
4.9259	-21.1876	0
-5.5704	-22.6766	0
4.8283	-22.1942	0
-5.9947	-18.7125	0
0.9063	-17.6388	0
0.7224	-23.0554	0
-7.1622	-20.0638	0
-7.1172	-18.8798	0
-6.8501	-18.2099	0
0.4958	-19.7523	0
0.8164	-23.2987	0
-5.2065	-22.6372	0
-1.1913	-22.2565	0
-2.5851	-13.5190	0
-0.4972	-24.8039	0
-6.8605	-17.5058	0
-5.4346	-22.0960	0
-2.5741	-14.8956	0
0.2480	-22.6479	0
-0.5385	-16.8674	0
-0.2014	-13.3438	0
-1.6199	-25.2946	0
-0.2309	-25.4315	0
-4.1163	-14.2870	0
-2.5406	-22.1783	0
-4.1099	-14.9161	0
-1.8107	-14.6108	0
-1.9316	-25.0339	0
0.2339	-22.3133	0
-3.3299	-18.9296	0
-1.0516	-18.3064	0
0.1809	-11.6991	0
-27.6096	10.5493	1
-25.3779	6.9942	1
-24.1723	6.1629	1
-25.9944	7.8027	1
-19.1015	5.2275	1
-28.1497	10.5433	1
-17.3677	3.1357	1
-23.7330	7.7062	1
-10.3683	8.0343	1
3.3483	-24.7495	1
-26.3021	13.2011	1
-25.2502	4.8397	1
-22.9689	-2.1085	1
-28.6176	4.4712	1
-26.2131	11.9924	1
1.8866	-26.3628	1
-22.3572	5.1989	1
-22.5541	-1.2948	1
-24.1152	6.6072	1
-26.8587	2.6678	1
-22.5551	6.8814	1
2.6009	-24.4203	1
-26.1066	-0.2129	1
-15.8656	3.3153	1
2.0820	-26.7916	1
-21.5716	6.8484	1
-28.0045	5.6346	1
-24.9175	11.8807	1
-26.1517	9.9739	1
-25.4784	10.8845	1
-24.8174	4.9537	1
-25.4724	11.9693	1
-27.9053	3.8645	1
-21.5778	6.5774	1
-28.6518	5.9961	1
-24.4813	7.0975	1
-26.3267	8.3419	1
-16.3048	2.5083	1
-22.5593	5.2268	1
-25.6497	7.6235	1
2.4820	-25.5194	1
-24.5886	9.9896	1
3.3801	-25.3691	1
-27.3541	6.1516	1
-22.6630	-1.4833	1
-16.0262	2.6385	1
-25.0696	7.6556	1
-28.3363	10.6352	1
-18.9196	4.9787	1
-22.1826	-0.5853	1
-25.0749	-23.7546	2
-22.9045	-23.6414	2
-21.3409	-25.7663	2
-22.9374	-18.2398	2
-23.4303	-22.4303	2
-24.9451	-22.2576	2
-26.1657	-22.4486	2
-25.0310	-26.4769	2
-19.7820	-23.7839	2
-21.2858	-22.8665	2
-20.7315	-24.4091	2
-25.7807	-27.0481	2
-24.8650	-25.2350	2
-2.6400	-26.3548	2
-19.3582	-22.0483	2
-20.6869	-23.1705	2
-24.9334	-25.0481	2
-26.2624	-19.9882	2
-23.4284	-26.6118	2
-20.5407	-19.5394	2
-18.6510	-24.0261	2
-26.7246	-25.8580	2
-23.1537	-20.4379	2
-13.5821	-25.1661	2
-19.8295	-24.2201	2
-21.3063	-22.8067	2
-25.0082	-20.9273	2
-25.3543	-20.6240	2
-22.2713	-18.7850	2
-24.2357	-17.4858	2
-8.6543	-33.2563	2
-27.6935	-20.1803	2
-29.5938	-21.3976	2
-24.2761	-21.1096	2
-26.3085	-21.0755	2
-26.0291	-20.7450	2
-25.4865	-24.7171	2
-23.6618	-20.7510	2
-28.0943	-22.6017	2
-29.0476	-24.3819	2
-28.3916	-25.0757	2
-27.1420	-18.5426	2
-21.8516	-18.4560	2
-29.0698	-17.8518	2
-25.6088	-21.7627	2
-27.2078	-21.8740	2
-24.1995	-22.7600	2
-25.6863	-26.4354	2
-21.3753	-21.1450	2
-28.6708	-19.3256	2
-13.4037	-27.7458	3
-7.7658	-27.4713	3
-8.5306	-25.5641	3
-15.8443	-17.3564	3
-7.7836	-32.8646	3
-15.2077	-27.0610	3
-10.2730	-29.8880	3
-7.0884	-28.7483	3
-10.8735	-20.4520	3
-5.7486	-33.4537	3
-16.7276	-17.0167	3
-6.5824	-30.3922	3
-9.6947	-27.5147	3
-11.4006	-2.9875	3
-4.0134	-31.9119	3
-16.3179	-15.7277	3
-10.0395	-28.0776	3
-10.7907	-30.0265	3
-5.7095	-30.9960	3
-10.6831	-29.7129	3
-14.8905	-17.7139	3
-13.6616	-16.5499	3
-6.2884	-28.4789	3
-25.5158	-4.1900	3
-10.4936	-20.3110	3
-7.4765	-27.4936	3
-15.9327	-15.9388	3
-13.8640	-17.1150	3
-13.9959	-16.0192	3
-10.2959	-20.4949	3
-15.2166	-17.9908	3
-6.8628	-30.7760	3
-14.5967	-28.8105	3
-15.1895	0.1593	3
-7.6647	-31.7265	3
-3.7500	-32.1260	3
-14.5467	-27.3588	3
-12.2301	-31.4465	3
-13.6110	-28.1746	3
-4.5474	-31.6862	3
-10.7851	-32.8722	3
-9.2009	-31.2362	3
-8.5296	-27.3791	3
-9.6336	-29.5472	3
-10.0789	-31.0355	3
-14.3156	-0.2657	3
-10.8707	-28.2223	3
-16.1601	-16.5916	3
-10.9521	-31.4398	3
-6.3171	-28.6891	3
-1.9980	-0.3458	4
-7.3868	12.6546	4
-8.7634	12.9559	4
-8.8001	13.7784	4
-4.3425	2.4430	4
-10.3732	3.2250	4
1.1572	2.9998	4
-11.1301	4.4279	4
-4.4938	11.3734	4
-3.2162	3.7292	4
-5.3083	4.8630	4
-2.6896	9.1443	4
-8.4832	2.7857	4
-12.7549	9.0821	4
-9.9042	9.5093	4
-1.5517	3.2780	4
-7.1984	0.2504	4
-7.2715	5.3342	4
-4.1863	-1.2858	4
-5.7292	-0.7960	4
-3.2638	3.5827	4
-11.2902	14.0054	4
-3.9365	1.8533	4
-3.2847	-2.0577	4
-8.9666	9.2100	4
-7.5188	9.8010	4
-12.0147	9.3476	4
-0.1231	9.8564	4
-2.0088	-0.4296	4
-3.4952	3.9348	4
-4.6846	4.6316	4
-9.2503	10.0661	4
-9.1797	10.2488	4
-2.7238	0.2767	4
-2.6341	-1.1465	4
-8.3168	3.1568	4
-3.5666	2.8667	4
-8.8582	1.5987	4
-6.3712	5.8283	4
-9.2439	14.7832	4
-11.6045	13.1173	4
-5.8455	-1.2686	4
-0.7072	3.9807	4
-4.0194	1.0606	4
-2.6149	4.3758	4
-3.1457	5.9219	4
-10.0146	5.1935	4
-6.5946	0.2529	4
-0.0214	1.6627	4
-3.6716	3.3286	4
9.2247	22.9928	5
11.0645	20.6542	5
11.4737	14.7775	5
6.7824	18.5469	5
0.7264	18.8418	5
6.7840	11.5977	5
4.8479	18.8996	5
10.6394	1.1338	5
3.1773	19.5722	5
6.6922	15.6960	5
10.3823	10.8073	5
6.8407	22.3132	5
9.9245	20.1746	5
11.0100	16.1966	5
10.8379	13.9167	5
4.6864	16.9998	5
5.7934	21.8620	5
7.2582	12.2723	5
0.7017	19.7400	5
3.7689	16.7771	5
1.4707	21.9103	5
2.7648	21.8125	5
11.6295	15.4776	5
5.2513	17.8699	5
8.4587	19.9016	5
11.9458	15.3638	5
11.9249	-0.5691	5
11.0699	-1.1812	5
5.0378	21.3074	5
12.0221	-0.1750	5
8.7946	12.5072	5
8.9125	20.3431	5
9.9173	19.9789	5
4.6160	21.8913	5
8.3602	11.0230	5
8.3187	14.6878	5
8.4838	15.6578	5
12.1122	15.6821	5
9.4185	15.1118	5
8.7040	21.8017	5
2.9150	22.1262	5
9.8975	0.9149	5
1.8497	21.2985	5
2.2832	20.2476	5
8.1875	19.5036	5
7.3839	16.3648	5
4.2239	21.2579	5
8.4346	21.1989	5
9.7608	-0.3590	5
9.3095	15.5044	5
-23.0313	-13.0899	6
-8.0084	-8.3586	6
-27.1071	-8.4818	6
-21.3160	-6.3687	6
-7.3261	-8.3242	6
-21.0829	-14.2671	6
-26.7464	-9.5497	6
-26.8931	-7.7234	6
-20.6749	-5.1847	6
-13.1027	-11.2568	6
-20.7431	-12.5249	6
-13.3049	-9.7556	6
-9.4642	-5.1861	6
-20.3324	-6.7283	6
-10.3358	-10.6877	6
-23.7797	-11.0935	6
-13.1635	-10.8868	6
-15.0555	-9.2756	6
-20.8250	-7.9535	6
-24.4109	-10.6610	6
-7.2790	-7.5325	6
-8.3964	-7.2560	6
-20.7710	-11.2857	6
-22.7001	-9.8418	6
-0.7852	-5.4111	6
-23.0989	-14.3480	6
-13.7626	-10.1942	6
-19.4292	-4.8832	6
-15.3986	-8.7808	6
-22.1306	-11.8699	6
-22.3595	-8.4946	6
-13.8669	-7.9288	6
-6.9338	-8.6025	6
-13.8328	-8.0657	6
-16.8850	-8.3814	6
-23.4966	-12.7393	6
-11.6803	-9.9525	6
-13.8516	-10.7583	6
-22.8245	-10.9860	6
-9.8550	-4.6746	6
-22.1078	-9.7351	6
-20.5322	-12.4158	6
-9.8788	-8.9899	6
-21.5168	-13.0729	6
-20.2876	-9.8639	6
-22.7045	-6.2380	6
-22.8003	-11.0655	6
-22.8554	-13.4910	6
-9.2480	-6.8372	6
-9.7762	-10.7548	6
-19.4596	17.3140	7
-8.8593	23.1756	7
-18.0308	22.8984	7
-15.8422	25.7207	7
-10.9525	20.4873	7
-15.0802	14.2881	7
-13.3618	25.6805	7
-15.7071	24.1903	7
-16.3846	12.9794	7
-12.8665	25.6340	7
-10.5166	20.8138	7
-14.0954	19.5887	7
-13.8551	18.0906	7
-16.0120	23.1861	7
-14.0664	25.9262	7
-12.0846	19.0728	7
-14.8623	16.5463	7
-11.8580	20.6721	7
-12.8520	21.0943	7
-14.0583	24.2025	7
-14.1368	15.2916	7
-15.6663	17.0156	7
-12.8260	22.9651	7
-14.0286	20.7224	7
-12.4645	23.7894	7
-15.6920	24.2776	7
-17.9884	23.4827	7
-17.2552	15.6959	7
-16.9222	22.2399	7
-9.9877	18.0089	7
-6.0448	21.7677	7
-12.3766	24.0331	7
-14.5160	25.2999	7
-14.0322	22.5572	7
-17.1752	16.7775	7
-16.3926	20.9410	7
-16.5390	13.0752	7
-15.8303	23.1199	7
-11.9934	19.9429	7
-15.1309	22.9259	7
-8.9601	19.4770	7
-13.4967	14.7937	7
-13.1215	21.1641	7
-14.8277	19.3087	7
-14.1986	22.3954	7
-18.0190	21.2934	7
-15.5549	15.1329	7
-11.7798	17.9049	7
-16.5095	24.3574	7
-19.6938	13.1815	7
19.7542	3.0990	8
14.3086	8.8280	8
23.7057	2.4853	8
27.4310	-5.0183	8
14.9756	2.6496	8
12.0168	-5.1643	8
14.8493	7.3664	8
22.8106	2.3582	8
17.9809	-0.9178	8
19.5952	0.8509	8
27.4106	-3.1131	8
14.7242	5.3630	8
26.1040	-2.8186	8
17.7601	1.3537	8
20.0685	-0.6259	8
16.2774	5.9296	8
21.0366	-0.0198	8
15.4783	2.1468	8
20.3622	0.4196	8
20.2302	1.8164	8
20.5092	4.9064	8
26.6847	-2.7164	8
26.3945	-3.8474	8
20.6001	3.9789	8
20.4838	4.2375	8
25.6467	-2.9358	8
22.7776	-3.1443	8
14.0614	-4.2122	8
20.3750	-0.1310	8
18.5594	-2.8758	8
22.6697	-3.7347	8
12.6586	-5.2696	8
20.1712	3.6611	8
15.9188	2.2921	8
26.8726	-4.4144	8
23.6627	-3.2170	8
19.8076	5.4061	8
15.9523	3.3885	8
24.8045	-4.1769	8
27.9749	-3.1634	8
18.6332	-2.7973	8
25.6721	-4.9894	8
13.6659	-0.0611	8
22.3215	-3.4770	8
21.0985	0.4411	8
19.1101	-3.1131	8
12.4142	-5.4163	8
27.6399	-4.4360	8
17.5793	-0.8910	8
13.5969	-3.8240	8
14.6050	-11.2937	9
17.9089	-9.9494	9
23.3840	-7.6394	9
20.3364	-9.8467	9
15.0163	-16.3306	9
14.1931	-12.2434	9
13.3641	-14.0755	9
15.0399	-17.3387	9
19.8098	-6.4682	9
17.5118	-14.4262	9
19.2559	-13.0183	9
16.6216	-15.7793	9
14.0119	-16.3150	9
13.5776	-15.4788	9
13.6589	-17.1425	9
19.4634	-12.7080	9
12.2436	-16.8149	9
21.5028	-11.8368	9
20.0123	-7.1798	9
21.1465	-10.6008	9
21.8473	-12.3037	9
17.3487	-9.7541	9
22.4634	-12.2156	9
16.5149	-14.7852	9
15.5049	-12.0213	9
13.4268	-12.4239	9
19.0708	-14.1655	9
20.6188	-14.2055	9
19.2652	-9.2067	9
13.2231	-16.2690	9
17.7330	-8.6160	9
19.2236	-15.0324	9
14.1701	-12.9493	9
17.7175	-6.0537	9
21.1831	-10.1660	9
14.6526	-14.1313	9
15.4038	-10.1865	9
19.9314	-14.7188	9
17.8263	-15.6271	9
23.8476	-8.8101	9
14.7783	-12.6784	9
16.9654	-9.6155	9
20.7998	-8.3214	9
13.7358	-11.6914	9
21.9903	-10.3335	9
13.6260	-17.1742	9
19.7251	-6.5069	9
14.1110	-18.1367	9
17.5118	-14.4262	9
21.9546	-10.9015	9
30.5327	12.1512	10
22.9470	12.0094	10
29.0413	9.3605	10
25.5932	18.8074	10
24.9088	10.6508	10
27.5689	15.3127	10
23.5291	6.5670	10
25.8441	16.8690	10
27.5086	4.4298	10
22.4092	9.5186	10
21.0131	16.1764	10
26.3744	14.3792	10
-13.3743	0.2913	10
25.7264	13.2009	10
25.2765	13.4290	10
23.1963	11.3254	10
27.4532	12.2956	10
22.8901	10.2354	10
24.8385	7.4572	10
26.7907	13.1261	10
24.4778	10.8230	10
22.8034	12.3341	10
27.3460	11.8392	10
26.0745	13.1681	10
26.7091	18.7806	10
25.4718	17.8769	10
24.4878	8.6596	10
28.0876	5.9015	10
27.6543	16.8275	10
25.6289	13.1640	10
27.1888	8.5804	10
24.2479	13.2616	10
30.4820	10.8664	10
26.8220	18.4395	10
23.0125	14.8605	10
24.9817	16.2996	10
26.7252	5.6347	10
26.0548	17.0682	10
24.0289	12.2587	10
26.9404	10.6999	10
21.3404	14.4138	10
28.3090	14.0888	10
22.6961	14.0124	10
26.0330	19.1274	10
28.1122	15.0529	10
27.4362	12.2756	10
27.4884	8.8928	10
24.5301	8.9306	10
25.6819	13.3155	10
28.0749	10.2453	10

